Homotopy methods for higher order shape optimization: A globalized shape-Newton method and Pareto-front tracing

First order shape optimization methods, in general, require a large number of iterations until they reach a locally optimal design. While higher order methods can significantly reduce the number of iterations, they exhibit only local convergence properties, necessitating a sufficiently close initial guess. In this work, we present an unregularized shape-Newton method and combine shape optimization with homotopy (or continuation) methods in order to allow for the use of higher order methods even if the initial design is far from a solution. The idea of homotopy methods is to continuously connect the problem of interest with a simpler problem and to follow the corresponding solution path by a predictor-corrector scheme. We use a shape-Newton method as a corrector and arbitrary order shape derivatives for the predictor. Moreover, we apply homotopy methods also to the case of multi-objective shape optimization to efficiently obtain well-distributed points on a Pareto front. Finally, our results are substantiated with a set of numerical experiments.

==> output/example8normal/nPred0/stepSize-1.0/gfsetAfterIt0.txt <==
3930
-4.168305021100403e-19
7.529084137168203e-06
4.154329962806356e-06
1.5045317063379834e-05
1.1306755485052518e-05
2.253165039242117e-05
1.8463384943641693e-05
2.9973278717252642e-05
2.5619602475270136e-05
3.7354451311261984e-05
3.2759981734868986e-05
4.4664507625603625e-05
3.98717388051218e-05
5.187391283383774e-05
4.6932756375212474e-05
5.897406377761496e-05
5.3917624105078e-05
6.597082930819356e-05
6.089319738994548e-05
7.28344928766977e-05
6.781459261647129e-05
7.955785282076367e-05
7.494079533242448e-05
8.6099943789664e-05
8.309047207005597e-05
9.246722339829004e-05
9.867256193780299e-05
9.070220075417393e-05
0.00010466868654760686
9.706570186476396e-05
0.00011044582792444606
0.00010298058724734299
0.00011600699045306246
0.00010856610737732927
0.00012133382933550432
0.00011390051914439631
0.00012641555249519584
0.00011895974486150224
0.00013125067314195916
0.00012379543063783952
0.00013581214503575472
0.00012836151633314815
0.00014008248583095747
0.00013269687552892938
0.00014410732253883335
0.00013684237252680105
0.00014784447249930412
0.0001409251513553198
0.00015124489747118814
0.0001454865818958017
0.00015434901295855835
0.00015713717545388787
0.0001488860721641268
0.00015965198719025423
0.00015163904244654144
0.00016184036374091297
0.00015398555862889527
0.0001636656189603421
0.00015592339491509567
0.00016517316725062352
0.00015750178250726192
0.00016634506578879637
0.00015873401664437314
0.00016718122470784245
0.00015963151262283882
0.00016766823002756258
0.00016019534818179863
0.00016782156114911767
0.00016045453142481933
0.00016766823002767046
0.00016044504904242566
0.00016718122470781927
0.00016015843971727928
0.0001663450657887824
0.000159666352002666
0.0001651731672505396
0.00016366561896031737
0.0001577764087669409
0.00016184036374094178
0.00015599494089670642
0.00015965198719024957
0.00015395355417900967
0.0001571371754537724
0.00015158778304676294
0.00015434901295844215
0.0001489180597157166
0.0001512448974711079
0.00014595089296848903
0.00014784447249926923
0.00014268513518568877
0.00014410732253870612
0.0001390901760397664
0.00014008248583084173
0.00013520979728113823
0.0001358121450358489
0.00013100798055985108
0.00013125067314200242
0.00012643469931427904
0.00012641555249524481
0.00012100299492169762
0.00012133382933546585
0.00011600699045303655
0.00011444423758539476
0.00011044582792433748
0.00010873980535704656
0.00010466868654758221
0.00010303580203589614
9.867256193774706e-05
9.717609829725005e-05
9.246722339839902e-05
9.112286038927025e-05
8.609994378967634e-05
8.486103393724508e-05
7.955785282083504e-05
7.846942268334823e-05
7.28344928767431e-05
7.187231597868987e-05
6.597082930823071e-05
6.514751182738135e-05
5.897406377764245e-05
5.816525604656383e-05
5.187391283382346e-05
5.086135490917402e-05
4.4664507625580755e-05
4.233546244848395e-05
3.7354451311266436e-05
2.9973278717284935e-05
3.328786186153523e-05
2.2531650392419048e-05
2.5521097600720906e-05
1.5045317063385721e-05
1.8009878790564647e-05
7.529084137161721e-06
1.0525805083325528e-05
2.596297609791434e-19
3.0762629033469454e-06
-7.529084137165553e-06
-4.360781263289628e-06
-1.5045317063372333e-05
-1.176677083327333e-05
-2.2531650392421467e-05
-1.9195520628490065e-05
-2.9973278717258406e-05
-2.6546112534539107e-05
-3.735445131125597e-05
-3.3996994484730966e-05
-4.4664507625592295e-05
-4.162238606526086e-05
-5.187391283383435e-05
-5.043654961130695e-05
-5.8974063777647756e-05
-6.597082930822159e-05
-5.898718914231023e-05
-7.283449287669042e-05
-6.622808295476657e-05
-7.955785282077878e-05
-7.304768849602302e-05
-8.609994378962241e-05
-7.960745749170195e-05
-9.246722339830525e-05
-8.594622111668576e-05
-9.867256193778501e-05
-9.212897661096528e-05
-0.00010466868654763914
-9.807313900029003e-05
-0.00011044582792440971
-0.00010384430875530143
-0.00011600699045300237
-0.00010939212366519447
-0.00012133382933549286
-0.00011483698663178796
-0.00012641555249520638
-0.00012024439131034466
-0.0001312506731419325
-0.00012645305163136897
-0.00013581214503577153
-0.00014008248583096208
-0.00013165309992584017
-0.00014410732253884061
-0.00013598160086857576
-0.00014784447249931257
-0.00013985674830519515
-0.00015124489747122966
-0.00014335745461365845
-0.00015434901295850663
-0.00014649431016249822
-0.00015713717545394338
-0.0001493210217997568
-0.00015965198719031034
-0.00015184122881056262
-0.00016184036374095127
-0.00015408050193817393
-0.00016366561896030463
-0.00015597791215739922
-0.00016517316725060745
-0.0001576110948779089
-0.00016634506578877382
-0.00015901606860325561
-0.00016718122470781903
-0.00016053194855536584
-0.00016766823002755096
-0.00016782156114903955
-0.00016067485764399746
-0.00016766823002771264
-0.00016066237688125513
-0.00016718122470776476
-0.00016033245736680628
-0.00016634506578875824
-0.00015964989503865318
-0.00016517316725050258
-0.00015859740149205695
-0.00016366561896023635
-0.00015720211602944167
-0.00016184036374097133
-0.00015548126482895608
-0.00015965198719023694
-0.00015341943800275724
-0.0001571371754538103
-0.00015103573868282259
-0.00015434901295849321
-0.00014833537887250553
-0.0001512448974710583
-0.00014528665633361496
-0.00014784447249919862
-0.00014163829008191904
-0.00014410732253874786
-0.00014008248583085426
-0.00013665537782721083
-0.0001358121450358967
-0.00013230141584515993
-0.00013125067314200288
-0.00012786894973269494
-0.00012641555249525005
-0.0001231919927890804
-0.00012133382933548901
-0.00011826042218006117
-0.00011600699045301752
-0.00011307133256938085
-0.00011044582792434295
-0.00010765877539858236
-0.00010466868654761147
-0.00010199104849418398
-9.867256193771647e-05
-9.613479837551487e-05
-9.246722339836081e-05
-8.995945589035477e-05
-8.609994378967895e-05
-8.342888408662749e-05
-7.955785282084449e-05
-7.579941355842608e-05
-7.283449287672155e-05
-6.597082930822275e-05
-6.736816331451708e-05
-5.897406377765107e-05
-6.0134219854073475e-05
-5.187391283383649e-05
-5.3082980414002395e-05
-4.4664507625586285e-05
-4.602017903489635e-05
-3.735445131126647e-05
-3.892446437873277e-05
-2.997327871727213e-05
-3.173543168199216e-05
-2.2531650392421636e-05
-2.4568665994722566e-05
-1.5045317063385726e-05
-1.734804474963438e-05
-7.529084137162639e-06
-1.01268423205045e-05
-2.993515669985967e-06
7.871793336856694e-06
2.83415733593623e-05
3.521690575029768e-05
4.208818582482027e-05
4.891332808852249e-05
5.576927881905532e-05
6.255194976667564e-05
6.944980834458732e-05
7.64354402151765e-05
0.00014098059708541984
0.00010131387975723804
9.569225227913479e-05
8.975422065238716e-05
0.00010660612722570765
0.00011166459904283557
0.00011645005040734542
0.00012102856192187166
0.00012534189292402666
0.00012952345477707398
0.00013354227310467107
0.0001374818381402152
0.00015187279236019717
0.00014833951210420923
0.00014628490468969964
0.00014382758084574042
0.00014999891950195034
0.0001512957288804188
0.00015224926423157794
0.0001528791331973437
0.0001532194447288799
0.00015331576951748983
0.00015323419661998036
0.00015292784054357227
0.00011242791670716818
0.00014611972393556506
0.0001483045061992043
0.00015023090543679033
0.00014361401564832782
0.00014077276386521994
0.00013765662549956986
0.00013418653288162701
0.0001305011297612005
0.0001264879994966565
0.00012225072175614418
0.00011765811437293613
3.5914585706426504e-05
9.566847020648846e-05
0.0001013535317742934
0.00010689748172368047
8.979425501806012e-05
8.368615566448458e-05
7.743395441028347e-05
7.09652483355678e-05
6.445356388004934e-05
5.767729161465973e-05
5.080420636971439e-05
4.35729511707193e-05
-5.272250108419431e-05
1.350500104882634e-05
2.0848776762203513e-05
2.8285058793624545e-05
6.1805187891889475e-06
-1.2235715923920328e-06
-8.513345683910746e-06
-1.585777211080613e-05
-2.3058536462753653e-05
-3.0361317068086453e-05
-3.763887101488666e-05
-4.5142125641282164e-05
-0.0001237142911109122
-7.327984031867813e-05
-6.674325144610882e-05
-5.991472613169907e-05
-7.95790881655976e-05
-8.572187778809403e-05
-9.160632218729529e-05
-9.733855191375575e-05
-0.00010281567110879738
-0.00010821177420121625
-0.00011344797089837798
-0.00011874458350243555
-0.0001536238900472894
-0.00013563493908919452
-0.00013205857662138421
-0.00012808304919724087
-0.00013882634459381072
-0.0001416795500272803
-0.00014421751822608615
-0.00014646504821816403
-0.00014840308115546667
-0.0001501031921572275
-0.00015157461505694886
-0.00015288190750342321
-0.00013291700761844177
-0.00015307102548255821
-0.00015358700479515332
-0.00015374863121319572
-0.0001521636510019238
-0.0001508851577855247
-0.0001492784787682336
-0.00014731685903972093
-0.0001450949627107202
-0.00014255960957558177
-0.00013977908916285915
-0.00013669181211385325
-6.812365852841818e-05
-0.00011998868211756374
-0.00012445678885093602
-0.00012873795356893483
-0.00011524804908084523
-0.00011021740323181909
-0.0001049697686024427
-9.943653845224765e-05
-9.376347439887217e-05
-8.778415320720068e-05
-8.16454180931144e-05
-7.51458494788597e-05
-4.725045041750596e-05
-5.414952841857391e-05
-6.107499131110633e-05
-4.035856169302816e-05
-3.336679829462346e-05
-2.6423353720446618e-05
-1.94155819164149e-05
-1.2567254290275279e-05
8.329278139192371e-05
1.4661536806440288e-05
2.1489882851300353e-05
1.038896200589666e-06
-5.760313149730374e-06
0.00013874265727285167
3.069375516191015e-05
5.052786193844721e-05
5.709604346888716e-05
6.369414318887599e-05
7.01863592185747e-05
-6.1446671527335e-05
0.00014257831283005527
-6.713636778424426e-05
1.108207243524851e-05
9.941362411438762e-05
8.860782379039382e-05
0.00010914897126307072
0.00011365086060557529
0.00011795710973036798
0.00012207384682403542
0.00012604422726520672
0.00013833218689986732
0.0001439495653136168
1.6355077202102653e-05
0.00013621200821052281
0.0001426393851211254
0.00014497208143447754
0.00014567172071154605
0.00014608247712703538
0.0001462957785947524
0.00014631864122372697
8.846174415261913e-05
0.00013571353525325232
9.40629725577635e-05
0.00014439762461059867
9.944318102905641e-05
0.00013277096884182948
0.00012954430437625702
0.0001260101228205877
0.00012230411278052326
0.00011828752613566273
9.213823756779616e-06
8.264751763636858e-05
0.00014061011767901077
0.00010460364925493077
2.343466633930247e-05
7.658453885092116e-05
7.040299923046804e-05
6.40254793672095e-05
5.76527821322473e-05
5.104947757752283e-05
-7.332307751358429e-05
2.0559415462929834e-06
0.00014082355838732454
3.050911004828158e-05
-6.075408787310655e-05
-5.0788037598691856e-06
-1.2159633464209186e-05
-1.929425156474075e-05
-2.6269059764830802e-05
-3.3342053971458996e-05
-0.0001312552050385999
-7.935562374521169e-05
9.414137046473812e-05
-5.413640080033368e-05
-0.000124461235652136
-8.514953991216013e-05
-9.077247337049199e-05
-9.615030043406607e-05
-0.00010142424157022884
-0.00010647678624341991
-0.0001458251908540528
-0.00013412435382099538
0.0001043914947729033
-0.00012048527426103556
-0.00014686413038442653
-0.00013669102737610573
-0.00013894341055805174
-0.00014090047068229968
-0.00014262633512161015
-0.00014411570669144345
-0.00011222793262301792
-0.00014470010366655553
4.389980585765254e-05
-0.00014678784386802684
-0.00012089379743810593
-0.0001432164607607017
-0.00014143274842483706
-0.00013932992447245358
-0.00013704319604231332
-0.00013443995465029754
-4.170118914251226e-05
-0.00010747589670148989
3.729545669241637e-05
-0.00012482375213019922
-0.00010243614198948146
-9.719788965654178e-05
-9.168968841730261e-05
-8.606441562262523e-05
-8.017792398643347e-05
-3.5045606807934853e-05
-4.834792683425611e-05
-2.8303168837779793e-05
-2.163940028618553e-05
-1.4939351987373395e-05
-0.00012801599566304343
-5.490118687518875e-05
-0.00014653946600317588
-0.00011668732137662738
2.4102115141825762e-05
-0.00014630129594175092
-6.78892969134826e-05
7.66591104033233e-05
3.749751178456561e-05
4.645838040789824e-06
-4.730667048091922e-05
-0.00011612953976776789
0.0001095052158694273
0.00012980518012864055
0.00013322009530038903
0.00014565650446754654
0.00014616968165174522
0.00011400287472543192
4.430432672738716e-05
-4.0399583586093937e-05
-0.00012841737312080915
-0.0001114582660832737
-0.00014537751145812737
-0.0001315721699430674
-7.406356045309856e-05
1.7568821996234854e-05
-8.28721301405097e-06
8.2788334530329e-05
5.1719149630062976e-05
0.00011469392476979455
-1.6636838614445757e-06
0.00010639554870723626
0.00011857789019169221
0.0001279516859563724
0.00013672541695246857
8.151175347202117e-05
9.716201030455146e-05
0.00011061543069914194
0.00013781053863212855
0.00013925524502613875
0.00013935942842110665
0.0001306525724883288
8.70089876062078e-05
0.000136924155977491
9.220437164769636e-05
-5.511557639171004e-05
0.00012159098403788019
0.00011807889021149815
0.0001143242655779356
1.2159777967413138e-05
6.977089832273906e-05
-0.00013153937319355775
1.8907917480795354e-05
-0.00011699148999123242
6.369442466508797e-05
5.7470382885439835e-05
5.131771814861635e-05
-6.728670394690457e-05
-8.522945369378995e-06
-8.432653529237368e-05
-6.127415785963367e-05
-1.5466345919173687e-05
-2.224503549921516e-05
-2.907373489929945e-05
-7.316154658138313e-05
-8.957607659591326e-05
5.297366918621216e-06
-7.881727052551582e-05
-9.469670275289647e-05
-9.958603026293135e-05
-0.00012672092342718054
-0.00013349086101145693
7.576327289852818e-05
-0.00012928322747771744
-0.000135203227826854
-0.00013670079559461988
-0.00013861221059315726
4.535968059820362e-05
-0.00014002312422428334
6.42063078855222e-05
-0.00013724982656057504
-0.00013148886623981913
-0.00012914739600156498
-3.0038695518077294e-05
-0.0001046734789008706
-8.969700294893781e-05
-9.993723571734705e-05
-8.431964355258669e-05
-7.871826515942418e-05
-3.648587999950217e-05
-2.36284481719457e-05
-4.284297377808758e-05
-1.714830172046952e-05
5.799829499112379e-05
-1.879711793561156e-06
2.5584817866734882e-05
-0.00011707756914399362
0.00013128915477258216
0.00013854428170251333
0.00013901300253407455
0.00012490770813839336
-0.0001355881375358848
-0.0001336688962328256
-9.495575423353262e-05
-0.00013967324952647483
-6.134439106731562e-05
3.217535407496881e-05
-0.0001395788845332497
7.73315240207944e-06
0.00010195856260948004
-4.878077330646772e-05
-0.00011307418937204534
0.00010185836439522973
0.0001385948686601142
0.00012870450561526544
0.00013526319194973887
0.00011041413056865992
0.0001394204744576713
0.00013301629817008396
0.00013506299799422662
0.00013344608152156368
0.0001222385661986729
-0.00012052370355826174
-0.00012059428694433364
4.510701552326075e-05
8.724038056171236e-05
-0.0001265812252856054
-3.5679370421272264e-05
-5.53502946126252e-05
9.730386410654954e-05
-0.0001379838249050687
9.239919729396023e-05
-4.913778790201328e-05
-0.0001043030881795454
-0.0001132415972084023
8.177704406360641e-05
-0.00010908620233261065
7.02574102298546e-05
-1.0871474267038493e-05
3.264567218244561e-05
1.385359491898195e-05
2.6359077150491053e-05
-0.00014004912974604792
3.899595708106633e-05
-7.308698195907807e-05
-0.00012382999012669358
0.00013071837602269176
-6.734087584115348e-05
0.00011113780100135393
0.0001256585082977192
5.75252978022987e-05
0.00013243428908781547
0.0001230551225537612
0.0001394303421200218
0.00010628207241925222
8.028331323896908e-05
0.00011047984440951215
-0.00012983323957900143
0.00011398310426077376
3.869281778960563e-05
-0.0001278656138787579
6.347476998954482e-05
-1.1353250908125607e-05
-8.304759263562706e-05
-4.703207288385274e-06
-4.225196630849503e-05
2.102846717063865e-05
-6.712684439175601e-05
-2.4612114565516156e-05
-9.275331121567146e-05
-0.00012935707203943377
1.5630147687956823e-06
-0.00013897507563755758
-0.000108823564484159
-0.0001261356160387599
4.6424474091412844e-05
-0.00012368199435216227
-0.00013139654465916693
-2.5590673020924226e-05
-0.00012388862099787249
-9.734332073721338e-05
-1.9502254556062224e-05
-3.171843602071195e-05
2.006111834481416e-05
-3.776316836359364e-05
-8.796258446214052e-05
7.61293874153657e-05
-1.7967503252043095e-05
5.1606008923818045e-05
1.4658534999612956e-05
0.00013151116068126553
-8.268562257191102e-05
-7.749006600855633e-05
4.031177107444002e-05
-0.0001328064082479977
-4.378034593249483e-05
-0.000130623534172001
-7.265731396399539e-05
-4.9817240271559865e-05
-0.00010968724234527354
9.453018146060132e-05
0.00011477626683501716
0.0001312164344856553
-8.777033119913585e-05
0.00012399377606045592
0.00012958074280867716
8.528242399453523e-05
0.0001324404641952127
0.0001323016494072834
0.00010334105386451978
0.0001254726170484812
0.00010682904916965685
7.491630223145094e-05
9.92451661088012e-05
0.00012616281794774123
8.997896266202202e-05
0.00011724042438568169
-7.79581132322096e-05
-0.00012195054737392518
-0.00011300690153799089
0.00012942848020469448
4.55962997618538e-05
-0.00011945837711729595
1.7559769312702855e-06
-0.00012148858307820947
0.00010731737130535215
8.350602391277637e-06
3.425581535800278e-05
-5.568744639101509e-05
9.494200211283215e-05
-0.00011330079299441905
9.041009873151416e-05
-0.00012807002894612616
4.492213862937905e-06
8.05033134665843e-05
-0.00012417319027561286
5.24220406745279e-05
-0.00010170771047189825
2.7324678822522246e-05
6.927146944313237e-05
-4.674146213743635e-06
8.557451626488913e-05
-9.269381092633383e-05
1.0332719513313696e-05
0.00012028682851326241
-7.209261411488868e-05
2.8257111738181222e-05
-9.734102868119932e-05
6.404601164222733e-05
-0.0001095976984836222
-6.144461460288134e-05
0.00013200064352904457
-0.0001333365254377177
-1.3371035384021393e-05
5.8239926979871934e-05
-6.102744319496483e-05
-5.54725248975566e-05
-3.105269164376355e-05
-0.00012608932794181007
-0.0001330529052963439
-4.967027341527626e-05
-0.00010578836346337975
9.883392897989791e-05
0.00010288723007867666
0.00012759190331198763
0.00010652932093583018
0.0001280527003732248
-0.00011607216188454122
5.747809752921067e-05
-0.00012412905925407065
0.00012136769590805203
-4.371270167961797e-05
0.00012453256125284656
5.17355830041195e-05
-0.00012058037007226213
-0.00012208677103837029
-1.3942254000602155e-06
7.523290249208244e-05
-3.3105964782105886e-05
-6.653584067655343e-05
-0.00013351407889402697
6.969043023763032e-05
-2.1516270280639506e-05
-2.734700462628269e-05
-0.00011661098741963492
1.6702879357551047e-05
-0.00010580177309485086
0.00013348781217642462
-7.18096393307413e-06
-7.598209375621924e-05
-0.00012339893987674982
-9.032966481201055e-05
-0.00012564257602125806
-0.00013169274485653906
-3.8838181989403666e-05
-2.6659031886875813e-05
-0.00012251810474354067
9.163288545232335e-05
0.00010738486942313875
4.6001245015767395e-05
7.0355383240620895e-06
0.00011823786546995869
8.735422159710017e-05
7.88003051107266e-05
0.0001326549929236117
0.00012555188969668197
-3.7464789189855134e-05
0.00011806678999397034
0.00011697451111882455
0.0001097842542958404
0.00010309925667461994
9.619428720433629e-05
-0.00010864143872672162
3.966934376183366e-05
1.6194232112415362e-05
-7.670576267831157e-05
3.3588059693002085e-05
-0.00011884168942591219
0.00012558569420491748
-7.328890969377358e-06
0.00012388814214819697
1.6813628000675651e-06
-4.4830864178048615e-05
-0.00011473743849958794
-7.601760714093012e-07
-9.458441152531965e-05
-0.00011891956404460157
0.00012377896849997464
0.00012504953279289795
0.00010380653510056305
7.394906916207543e-05
9.227627913864995e-05
0.0001260057055112607
-7.09960467874672e-05
1.0498260826769823e-05
8.81728464492786e-05
-0.0001265187483290677
0.00011555542233389981
-0.0001164052237756348
7.396678983119904e-05
-2.0257049563274098e-05
-0.00013250614342162064
-0.00011686857398676351
6.316809155128724e-05
2.283841833987426e-05
6.347578940225367e-05
0.00010006943391558953
2.9751805158892277e-05
-0.00010170139735356819
7.898130318274128e-05
-8.143187501782686e-05
-1.5676438839095864e-05
-0.00010655567748666148
-6.129855728218343e-05
-9.060204152706821e-05
2.2195136524631166e-05
-8.089837263397723e-05
-8.603700986157368e-05
5.797488168159786e-05
-0.00010250408998522755
-5.514034004363402e-05
-0.00011859327327025408
-1.3704091620907873e-05
4.710013821961445e-05
3.551627691924896e-05
-5.02913060421895e-05
-0.00010615739980972404
-6.0497398635639025e-05
0.0001189701821897086
4.131504422580392e-05
-0.00012684140637191516
-6.66641269060473e-05
-3.2856486418904015e-05
1.2666889642498435e-05
-0.0001260148871870876
0.00011424216691495059
4.916729535688137e-06
0.00012538166294232545
0.00012025468419748943
-0.00011143356423640632
8.30247319531278e-05
9.57141309877658e-05
-5.580302128870799e-05
-3.858798858352479e-06
0.0001221533727612676
-0.00011257235883437465
-8.572006834023477e-05
8.925597534971748e-05
5.190259187078498e-05
2.4160467004665447e-05
-0.00011487868817208482
-9.486788488176197e-05
-6.584915195999855e-05
8.376352873150791e-05
0.00011278276608185921
-0.00012761450225917133
-9.862098172266602e-06
0.00011085739436525474
-5.0025305889689165e-05
-7.181265585943487e-05
6.87137139428652e-05
-0.00012064780555018779
5.24665134825776e-05
6.879681883747806e-05
9.295764096768976e-05
-9.863452383877217e-05
-3.4506334143016355e-05
-4.451259232370945e-05
-0.00011726473365504707
7.301546703543214e-05
4.621148925287609e-05
-0.0001196113513021718
0.00011174995141797311
8.878849480335346e-05
0.00011076093823538091
0.00012562246224260366
6.253818365744394e-05
9.56630706091098e-06
0.0001226025064608278
-4.488161603512631e-05
0.00011300845252119483
-0.00010397553865707156
7.607993961732966e-05
0.00012095604755411288
4.034054358381337e-05
-7.423419095339025e-05
-2.8926615303624757e-05
-5.557567729802553e-05
-1.7764558625672465e-05
2.6804325707807602e-06
2.5324361647757077e-05
5.7239562870235934e-05
-0.00012449674278515192
8.447777401094525e-05
-0.00010760420853522458
0.00011655080839407663
-9.92408902932178e-05
-8.796291692086054e-05
-4.952113298939881e-05
0.00011772322864945864
0.00010014648308400936
0.00011878852336466269
5.751236809443721e-05
0.00011788259418183021
-0.00011622972639162682
-8.8642397934515e-05
0.00011871233855373764
8.559315074787578e-05
-6.088750649236995e-05
-0.0001095912355929043
-3.889314319204286e-05
0.00011064594808503544
-0.00011403756020533864
-9.857942372905849e-05
-0.00012014445688764014
-8.360047348484011e-05
1.8599522425004643e-05
0.00010357765484635985
2.8856947313921564e-05
-4.026130794532804e-05
-6.954351741664043e-05
-0.00011882105404382336
-0.00011125793555395696
-2.331133756528485e-05
-0.0001090597830564422
-0.00010955882907778117
-2.8612814713270866e-05
7.262279099161621e-05
-0.00010073122707885917
-8.407156062446158e-05
-7.055222576081175e-05
-0.00010255258828010765
1.2051544377370896e-05
9.934603736265012e-05
4.660989776321554e-05
3.083837346666195e-05
6.766517052793662e-05
-9.420909662000875e-06
9.95492308815174e-05
-5.455845970032357e-05
4.217585353811543e-05
0.00011810370573945498
0.00010269236046785153
-0.000113290225055223
-2.66948970139449e-06
-7.510502707984152e-05
-2.2343099652449388e-05
-9.541807187487769e-05
-0.0001115504820661955
1.8320588509536673e-05
-0.00011523822048879325
-5.02123199059896e-05
9.261303453014536e-05
3.6632381300210106e-05
-1.166048501497406e-05
3.477473160402898e-05
-6.598073663672494e-05
-0.00012539165676374685
0.00011848409519478323
-7.89487771083468e-05
2.471091663089968e-05
0.00011729286335368321
-9.174586216406135e-05
-0.00011909762629991466
8.017771742808859e-05
9.661074096008242e-05
-0.0001025259920623084
-9.15236494406129e-05
7.746736444011174e-05
-3.468815001977185e-05
5.18920321349915e-05
0.00010706463347992936
0.00011873143964886661
1.522422695706724e-05
-3.9978255762472205e-05
-1.5969175211346417e-05
-1.987211061966455e-05
-2.4272750722112805e-05
-1.7348613904043175e-05
-7.962619293693653e-05
-0.00010635001080476385
0.00011508284096981224
-0.00011329028304996932
0.00011366484883304187
6.820406081169928e-05
-0.00010672011257132175
-1.186457562540863e-05
-8.3524432034837e-05
-4.996627257575364e-05
6.84189077689051e-05
-5.982312516363753e-05
4.654452980867529e-05
8.652673286828554e-05
-8.190441239005576e-05
1.309155330375115e-05
0.00011197401499182216
0.00010568119354898647
-1.415543583158506e-05
2.0512919572635587e-05
4.0526462109166536e-05
4.781934892433402e-06
-0.00012069166152821102
-4.530788827073753e-05
-4.857366037701334e-05
-4.434291378113702e-05
-5.380543393632872e-06
-3.043610180698861e-05
-6.444408424761729e-05
6.155327885341876e-05
9.300262157244689e-05
7.144070700411672e-05
-0.00010910309467946943
-6.888970182482593e-05
-8.464165440540517e-05
-9.564553774642696e-05
-0.00011274448307203797
8.19156573410618e-05
0.00010626863466501348
6.292960412873285e-05
0.00011066547633805605
-0.00011742970480238092
-4.27911343172073e-05
0.00010418784467493267
8.23975301255463e-05
-0.00011331959027162368
0.0001103226278240471
0.0001056650475189668
0.00011115520468144225
1.462707164701836e-05
8.588795489499429e-05
2.117097112161983e-05
5.223998859813729e-05
1.9578492118524413e-05
9.650287775108637e-05
-3.810394923313346e-05
-4.851567745419962e-06
-1.0838385019115616e-05
-4.838296702095164e-06
-0.00010602548882959517
5.6419034101723246e-05
-0.00011255160120843692
-6.495725767443433e-05
-1.921299618080699e-05
-0.00010216470862468032
0.00011862268114429857
-0.00010400118406880368
0.00010815998560109234
6.122950857305949e-06
-5.216672780991964e-06
-9.678472335442169e-05
-4.016462185812929e-05
-3.762309428934011e-05
-3.157258348814144e-05
-0.00011004926185216761
8.186560650993963e-05
-9.973083350960629e-05
4.5333839111236944e-05
-3.631143519444543e-05
-2.7166908285062065e-05
9.604434311340641e-05
0.00011122123490072532
2.5520200996861112e-05
-3.6041137784216216e-05
-2.7165488041679964e-05
6.658169747291856e-05
-5.5408715701616836e-05
-6.760631815637728e-05
3.918902512688534e-05
-7.233886904521352e-05
0.00010781347656206136
9.540629535655248e-05
-0.00010768661535198252
-9.997630222264754e-05
-1.9793949077617452e-05
-1.3255111962686424e-05
-2.1439454956205802e-05
-2.4533845606005557e-05
-9.292583686018668e-05
0.00011201501144754841
9.240868572525646e-05
-3.098001205500909e-05
4.070893034128111e-05
-8.356225116493398e-06
8.059100518913936e-06
5.8668921611316335e-06
-1.181826136767811e-06
-1.2371097087520787e-06
-5.414687338389577e-05
8.946035395036422e-05
0.00011589461532840808
-1.8218378920722616e-05
-9.303687641409255e-05
-3.6207585871672025e-05
-2.8907510096807332e-05
-2.755289944882016e-05
3.0303461086850932e-05
-0.00011211317655120809
-0.00011835190198076489
-0.00011039672913986652
-0.00011233852620938659
0.00010877372293925095
9.926799583534977e-05
-4.443708456331551e-05
-7.712804642931829e-05
0.00010320327156062714
-0.00010189459472452632
3.503176935275376e-05
-8.800928202467957e-05
0.00011177065659006149
-0.00010419754203272248
2.4820029818215036e-06
-2.476534512866334e-05
5.103465877720399e-05
-9.596650272739106e-05
-2.631435399790373e-05
7.899162953434845e-05
-6.308517223549894e-05
2.8150526143959805e-06
-6.0689541623471226e-05
-0.00010801802730616754
8.899595220898848e-05
7.957048027632874e-06
3.080925298067279e-05
3.7084400163547385e-05
2.6927073536641184e-05
-0.00010593798528845453
-0.00010544032842751487
-0.00011447790106131529
1.2298284830467612e-06
6.074880433739092e-05
4.501005504148184e-05
1.0632913206464381e-05
0.00011188966067413564
8.974608583041396e-05
1.4122942253400114e-06
-1.3102859220415946e-05
5.566922001812951e-05
-4.896992011115064e-05
8.58806751003773e-05
1.8170071075797856e-05
-8.062495849615182e-06
5.786834898611015e-05
4.128949674140643e-05
6.335479522322328e-05
2.8307677989931668e-05
9.763233444117941e-06
-7.338964899172922e-05
0.00010153266107882733
-6.066104671407796e-05
0.00010005501936744798
-2.5959195914763287e-05
-5.0226100819756945e-05
-6.241876675614067e-05
9.291589160365981e-05
9.878683648159251e-05
-0.00010646165166275117
7.626033551808442e-05
-7.686353499484714e-05
-1.8704211180661781e-06
-6.609078798936612e-06
1.4065051119567684e-06
-5.68931888088176e-05
-0.00010617584174254319
-2.6667900234207387e-05
7.271560713124876e-05
9.768474785375083e-06
0.0001116654850200975
4.7192972778251e-05
7.885619679384674e-05
1.673869560379995e-05
7.576487828415676e-05
8.946787484050672e-05
-3.8949303050405946e-05
-1.4272349239107917e-05
7.334190018319058e-06
8.130349196793261e-05
0.00011128302046436674
-8.869462473416937e-05
-3.165544744276889e-05
1.3032694706499612e-05
9.010908351882368e-06
1.7183639451523705e-05
1.5194233428629413e-05
1.5054108472221804e-05
-9.350106483312316e-05
0.00010348105989083638
-4.320943286052321e-05
0.00010445298114991932
-2.049047259273859e-05
3.195482406731959e-05
-2.2272041963154037e-05
-2.016821954062718e-05
-1.4544411476604486e-05
6.600528266326194e-05
-7.788650874635305e-05
-9.153639655464626e-05
3.9119691878096356e-05
-6.570106350517688e-05
0.00011157981558260479
0.0001054977006081333
0.00010109301770988257
-0.00010193941121369427
-8.954576362149012e-05
-0.00010080872860305628
7.736821222073177e-05
-9.47003894922238e-05
9.841365147880734e-05
-8.024802306137045e-05
1.0113945783384967e-05
-9.775319767542429e-05
-9.890165268053121e-05
-8.727031974151419e-05
0.00010508560339598052
0.00010528017026875756
-0.00010330241010886026
-1.0076155053957392e-05
-5.295405495315431e-06
6.016318847673958e-05
6.532828146347595e-05
0.00010413839203819207
-0.00010280962031149271
3.4709300579207414e-05
-5.2780830720608194e-06
2.181965019394748e-06
8.223327608509806e-05
-1.8441822537029958e-06
3.531488777180875e-05
5.0479327426278916e-05
-5.5505384784660675e-05
-5.9434606113418394e-05
-1.2503068701958988e-05
4.389322868513931e-05
3.68401499813136e-05
3.872203447898708e-05
-6.718594263153938e-05
-7.590202660179892e-05
7.181339989667252e-05
-8.11459718336804e-05
0.00010075973102905492
-0.0001059189434050798
-7.091566587566348e-05
-3.2874746504497524e-05
4.343793570331929e-06
7.551306253223957e-05
-5.851243677834773e-07
-0.0001004187525088295
-2.517899993854659e-05
-9.830445833140458e-05
2.9876336920144006e-05
2.2583228100517313e-05
0.00010465599070687025
-9.480980908623224e-05
6.013589089168031e-05
7.547080971700334e-06
2.586542758916422e-05
8.51772172748237e-05
0.00010471296213630483
-0.00011156177541759653
-2.026802132415297e-05
6.514386314575299e-05
-0.00010713959216695468
3.597305237269771e-05
5.827913148923723e-05
-9.08754728058823e-05
-9.689800615260121e-05
9.844801938340443e-05
-5.3892731431585734e-05
-7.382428888078736e-05
-4.451860267121946e-06
9.72313675916717e-05
-5.883515707753236e-05
1.2192382651885234e-05
4.197111941653139e-05
7.860925013969842e-05
-9.54826904102345e-05
-1.84040607386999e-05
2.036399305092363e-05
9.276977688587492e-05
6.991567258357133e-05
-4.380965753912448e-05
-7.210705550008823e-05
4.472940088409117e-05
-8.768091659607522e-05
9.410220117998467e-05
8.417774863574634e-05
3.5443221003473307e-05
2.993645804187893e-05
-6.911354693104195e-05
5.499137065372673e-05
-5.6203940784282566e-05
4.490168799000552e-05
-0.00010111497640104943
-2.1253757685140515e-05
-9.954946048492819e-05
-7.468945252347104e-05
-1.3895867414117335e-05
-0.00010506101452587782
9.598954298644196e-05
9.769380374618883e-05
1.3104259895371764e-05
-9.480404350438916e-05
5.322435229575672e-05
2.3061996062949625e-05
-3.742930567770928e-05
3.5542558490377678e-06
-3.8650228844043424e-05
7.376401487969576e-05
2.789358569970073e-05
4.246163465588455e-06
-8.419096297147203e-05
-1.0557083502189047e-05
-4.954593619267587e-05
-9.47633720645575e-06
1.198360458019674e-05
1.6056939631265492e-05
9.557668296742863e-05
9.750586571473846e-05
-2.6938528671935265e-05
-2.8158549109369042e-05
2.0235557526375176e-05
1.7804360165402908e-05
9.815070559575931e-05
-9.61811252701534e-05
-9.738498188557973e-05
-6.149627880212082e-05
-9.361932052207027e-05
-4.342758490636262e-05
8.251289829442645e-05
-2.273631124375078e-05
9.60214675626693e-05
-8.727292817204327e-05
-8.720699890005499e-06
6.327511351694833e-05
-0.00010467529333462449
6.986540511264752e-06
3.9336623261854186e-05
9.378731780729666e-05
-2.8707684619706708e-05
3.283234179186109e-05
-1.3351666263583902e-05
7.479298031564698e-05
0.00010533409233594217
7.188866593668111e-05
3.001610616163514e-05
-7.145099598745264e-05
9.119320786943207e-05
9.775457698190228e-05
5.74595032172609e-06
-8.545323218575438e-05
-7.818879794661833e-05
-1.593828435532916e-05
1.5408079724275207e-06
7.110590147856076e-05
4.9880288979297296e-05
-9.879967125821244e-05
-2.1517263254706236e-05
9.866576837310787e-05
-6.860884243130338e-05
-8.98157254988074e-05
-9.930097318449827e-05
-4.960922598738838e-05
-9.293315748156135e-05
2.9241987642396174e-05
7.039630786241286e-05
1.806475602070649e-05
6.851981046707621e-05
-3.4252338083138074e-05
-4.643950628365125e-05
2.719345609755039e-05
5.96401002701666e-05
0.00010518005887549278
-1.6672265397315546e-05
2.514016442767012e-05
9.857852147400011e-05
7.864284196141438e-05
-3.796254035760144e-05
8.890174549941821e-05
9.038948493951687e-05
-7.965250842183233e-05
-6.500174729256356e-06
-1.185882334143079e-05
5.39599336729151e-05
1.5734869743576695e-05
-8.997206242457157e-05
-3.248598205687914e-05
-6.483782870333634e-05
-9.76666623534227e-05
-6.835068142239779e-05
9.110893395010807e-05
1.3633146246038701e-05
-1.5717544114012315e-05
-7.096559173121222e-05
1.9424854817632974e-05
-8.251154539610219e-05
-3.685436565853301e-06
-9.918291119582012e-06
7.553522429495898e-05
-9.819148533094519e-05
6.640580465665871e-05
3.057583117806127e-05
4.427849149990356e-05
-6.397801125547015e-05
4.804432201900231e-05
8.644355737638516e-05
9.187128853840002e-05
8.591819351442596e-05
-6.477897967661695e-05
9.155904856285603e-05
-8.256396691071523e-05
-2.2671454437964652e-05
6.664467589143486e-05
7.1570899436224e-05
-7.83617006259181e-06
-4.6264491540563036e-05
-8.327744372568819e-05
3.9952963945030316e-05
-6.66841759558692e-05
5.450499770737975e-05
-8.81526806878361e-05
9.096722002072713e-05
-9.502217400465186e-05
-6.838581034542168e-06
-1.5698197553242626e-06
-2.195455195154882e-05
-8.779355331834617e-05
6.221718725037707e-06
-4.192905955389053e-05
7.595047034668748e-05
-3.679517777096111e-05
6.530176959068623e-05
1.2901736919392203e-05
-9.208462696080965e-05
-8.157689369120674e-05
2.2368066807633024e-05
3.495773409642333e-05
-5.203021940829052e-05
-7.696693387025723e-05
9.014476494425028e-06
-5.751723630028999e-05
3.3416687812702023e-05
5.588126901478164e-05
-1.9264071511231534e-05
3.658030180986416e-05
-4.040674940754487e-05
-3.162995999670067e-05
7.876333226506794e-05
-5.141251604459199e-05
8.850989536341987e-05
-5.651233003861673e-06
9.022782292634179e-05
9.146466029597632e-05
-2.569736364367738e-05
-3.528886172275246e-05
-8.601713706089551e-05
-8.904554414296243e-05
-7.91063746388551e-05
-5.63253163365086e-07
5.012142409949351e-05
-4.612639598448606e-05
-7.513623580094678e-05
-4.0896752339432545e-06
4.939296969638429e-05
2.467209388201917e-05
9.89609970360237e-05
-9.186672090553697e-05
-8.592828935305132e-05
-7.24787465215065e-05
1.7981683536501796e-05
2.4035511179447322e-05
5.930304092379158e-05
2.839765985496494e-05
-7.637502709117953e-05
-9.182632698951955e-05
2.745416866540771e-05
8.760927220259093e-05
-6.237505528711415e-06
-9.235229688788313e-05
2.0220936667673826e-05
-3.90195104530314e-05
9.130405119368317e-05
8.511133348247759e-05
8.854394141316388e-05
-1.3000514128656924e-05
9.223294354676453e-05
8.265356122638479e-05
8.7302018654458e-05
8.275049448495101e-05
-9.39209980110792e-05
-0.00010053522794217514
-8.46967799120155e-05
6.140960399764521e-05
-6.209630042208731e-05
2.330777313987132e-05
8.449998404551481e-05
-3.2816959510510026e-05
-8.667382659128664e-05
-6.776892954279075e-05
-6.582733344632466e-06
-5.701326940916914e-05
7.987872645415677e-05
6.413372341102488e-05
9.338068791039993e-05
-7.935617485692032e-05
2.503602690573966e-05
4.2892491719720844e-05
-1.5495941401362734e-05
8.21783344367196e-05
3.092443552251142e-05
-4.498150104339436e-05
-3.9293831201613416e-05
-6.106253224893697e-05
8.066071431714145e-05
9.200411114750548e-06
3.760691287658645e-05
-4.765001570451086e-05
1.6401288731030507e-05
-8.186732340905174e-05
-6.200783246575363e-05
5.361109959707143e-05
-1.7477624009313482e-05
-8.660173711841271e-05
2.8614704096291037e-05
2.28216138337179e-05
4.895889916592155e-05
-3.569790953339878e-05
-6.385234589553277e-05
4.364196347632489e-05
-1.771414558586972e-05
6.889314185071953e-05
1.8772339247744394e-05
-1.1858737190327766e-05
6.896351295080664e-05
6.468081947711613e-05
-3.20664694189258e-05
-8.757206832573638e-05
8.447173088808828e-06
-6.557456002591356e-05
-7.822903976361319e-05
-4.1166945606867824e-05
5.452397977821317e-05
-7.542247103071927e-05
2.3296496164144013e-05
-8.270302773929251e-05
1.1940774462989849e-05
8.502080510203882e-05
-5.140270768579902e-05
8.36413435954345e-05
3.4433477514587815e-05
7.060067520273027e-05
8.54386079494344e-05
-1.1916306664463023e-05
-2.761019501158505e-05
8.432867982645683e-05
-3.178113975980121e-06
-9.260525233459327e-06
-8.133105467508549e-05
-9.056177807050646e-05
-2.2028344892479715e-05
-4.57134077138195e-05
7.773221666882225e-05
-9.040108568483253e-07
2.4091509264129348e-05
1.9297276905256335e-05
5.857906155820909e-05
-6.953129292704451e-05
-2.3136929436229884e-05
-8.33825101434599e-05
-2.9475332191587428e-05
6.18520516119175e-05
-5.650884104285612e-05
5.993645434349768e-05
1.3596775812681853e-05
-8.508919985684209e-05
8.467338723755331e-05
-8.242022737390509e-05
2.3614240571809714e-06
8.133347931227808e-05
8.334656788446452e-05
2.898996509663161e-06
4.30258879193583e-05
-2.7818177841983548e-05
4.9237050791474884e-05
-7.163942687294145e-05
-8.905675758310689e-05
5.470756645604192e-06
7.48601459493772e-05
3.192125635875728e-05
8.619931039354517e-05
-1.7645760718019665e-05
-5.978020420134896e-06
-7.975307843465601e-05
3.870622421438065e-05
3.689215558947885e-05
8.302655616330124e-07
-5.0236238942100086e-05
8.293131268935412e-07
-1.1389112281711287e-05
-2.0773571511736298e-05
7.850338085120508e-05
2.5225639502362333e-05
5.778883029009796e-05
7.81160825511032e-05
-3.8646324056686286e-05
-7.062244913130162e-05
7.51208152987315e-05
7.217747225462971e-05
-5.988766261499413e-05
5.221256330210045e-05
-5.911826165100147e-05
-8.085449222950508e-05
-5.322419213924821e-06
-7.14129415438939e-05
5.876953532894992e-05
-6.0338935374870967e-05
1.9625123942198328e-05
7.655149317340696e-05
-4.64708496406858e-05
-3.81645112018372e-05
-7.960147479122494e-05
-3.0680877277231814e-05
-5.2818657302097565e-05
-7.744130387924096e-05
4.8030230037967054e-05
7.510626956973267e-06
7.450179874115344e-05
1.582923415549365e-05
-1.3446310820772667e-05
4.12888731725256e-05
3.0264157370236258e-05
-3.318539879391542e-05
7.869212990792869e-05
-3.0451402191095878e-05
-7.657823109558944e-05
-7.340209901959295e-05
-6.416798235120979e-05
6.174168506156254e-05
3.292510104874531e-05
9.754299740712248e-06
4.256982720298094e-05
-2.413277554548877e-05
1.834896302801181e-06
-8.138672230790591e-05
4.586253396801614e-05
-2.7644324824213457e-05
-6.785794250830702e-05
5.170376452983588e-05
-4.377098983202912e-05
-6.321848386947227e-05
1.3947661365465721e-05
1.7665933537624138e-05
-6.145370345919889e-05
-5.682175667339734e-05
3.6183266964304804e-06
7.573199982549075e-05
4.29341448041557e-06
7.773907022172088e-05
-3.277936665126501e-05
3.094696951076035e-05
5.359080280420003e-05
8.97058694839294e-06
-7.383309890577324e-05
1.9907627076338532e-05
-7.360800835063598e-05
-7.745140477371726e-05
-3.3117535445157554e-05
-6.74511536257448e-05
-7.508882233527187e-05
-7.173359172174118e-05
-5.5245953687073984e-05
1.3547208618873113e-05
7.246005843655283e-05
7.93074651726546e-05
-1.310157887153236e-05
-1.2938699094851394e-06
5.351350234406278e-05
-3.783328499355549e-05
-1.9113765500352846e-05
6.87733762965741e-05
-6.399404370350011e-05
-6.467233506560766e-05
6.941588989867065e-05
6.53934490358735e-05
5.37859907560361e-05
-4.425540123775592e-05
7.874278878836165e-05
-7.53043240598948e-05
-3.160034869647404e-05
7.633017515812121e-05
4.199498427681424e-05
6.721199167779169e-05
-5.4523185906323884e-05
-3.837151919676699e-05
7.11311701657686e-05
3.895460280414776e-05
-6.88325686992791e-05
-1.5516828026169713e-05
9.677785993726517e-06
2.5332633024271637e-05
4.76906754929125e-05
1.968733048649529e-05
7.176536987779171e-05
-7.458721797981948e-05
-2.067015787504584e-06
-2.0543463097048315e-05
-5.644050844689429e-05
3.237152710708198e-05
3.6871610294157834e-05
-7.252754555073191e-05
-5.254247035100681e-05
-6.718125587747355e-05
1.960435703489738e-05
-6.620660205035515e-05
6.755171492361047e-05
6.573591437204125e-05
-6.02436843163795e-05
7.125739342585984e-05
-4.889247766344008e-05
5.4076776855233275e-05
4.5492805324432755e-05
-4.871493613543251e-05
-5.40393285233648e-05
7.053818737601101e-05
-5.685992330891234e-05
6.062416323308982e-06
3.658962362583323e-05
7.054813503518387e-05
4.4781424602274195e-05
-2.539249920280627e-05
-5.580606989063107e-05
5.801118486740514e-05
-9.135656369511134e-06
-7.160026635919496e-06
5.7792342998746774e-05
2.6299520140555843e-05
3.098884912863422e-05
-2.642577681332e-05
-2.67834715288053e-05
6.893943496100783e-05
1.2662819284093772e-05
-6.718759014672374e-05
3.915592038464505e-05
-6.451123131710265e-05
6.18479226247491e-05
6.103860184131713e-05
7.249534578240725e-05
6.398366432166472e-05
3.1308849393445227e-06
-4.344991722432908e-05
4.9092390666519374e-05
-6.116242102582572e-05
-5.269174147522773e-05
1.4508671786506893e-05
5.62264182835562e-07
-3.122277493293092e-05
-6.1185566812351576e-06
-4.3032727864814066e-05
-3.484155084846682e-05
-2.6064242184618893e-05
4.778670949499844e-05
-7.03330761013816e-05
3.252387048945259e-05
-5.8209748877555675e-05
3.5842771661409684e-05
-3.1752410647244985e-05
4.9269949561013314e-05
-6.801381558154219e-05
2.206749356922014e-05
-8.574463379105938e-06
6.477263953143274e-05
6.307723366552303e-05
-3.762191658857374e-05
2.5607989568108063e-05
4.1509516709251177e-05
8.88894963240988e-06
-1.3308289923904827e-05
-4.898852611100295e-05
-1.4464997958639609e-05
1.9776722674872854e-05
6.36719903582603e-05
-4.8873836044773096e-05
-6.539798195102277e-05
-6.009700249694358e-05
5.337356064687961e-05
-1.852583930871013e-05
-5.67046590883903e-05
-4.955618753745636e-05
5.881264399327943e-06
-3.7080188369581154e-05
-4.293026220543299e-05
3.1365044743112185e-05
4.062427392606787e-05
-6.134288223258112e-05
-2.4133372128091858e-05
-4.955244198841365e-05
6.203152208025166e-05
-5.874590813019682e-05
5.76359734112391e-05
-3.3420458112784756e-05
-2.0274583644120026e-05
-6.555827189913276e-05
6.529143968168874e-05
2.5852197196312033e-05
7.372963251470764e-05
-2.6536276421118554e-06
-5.050473354709731e-05
6.045984759550829e-05
-5.945886260450213e-05
6.199978054637744e-05
1.905702084173721e-05
3.4434008032849325e-05
-6.0111233398230966e-05
-4.418134672522428e-05
4.502935200761913e-05
-3.6869778239186814e-05
-1.5727167319617642e-06
2.0687122276842907e-05
5.467626524530733e-05
-5.365829296768664e-05
-6.378093372491802e-05
1.1838448821699216e-05
1.4187395895579462e-05
-2.992788674208755e-05
4.1655167028027565e-05
-1.0094985261872063e-05
2.8121715270395068e-05
-6.106094976784387e-05
-5.482805818846104e-05
5.397553356067128e-05
5.4643807024576674e-05
-2.140146392753698e-05
5.5748082841058526e-05
-4.5017570665491864e-05
5.7741164554458975e-05
3.4928968384029576e-05
-4.061193272339839e-06
5.581134359374455e-05
4.260320251363883e-05
5.6812455907614494e-05
2.136067553398127e-06
8.288792939209254e-06
6.555531764571402e-05
-5.238132947016681e-05
-4.914666423459454e-05
6.73830852018893e-05
-2.5893148551523785e-05
4.9443909985058105e-05
-1.5873032832845745e-05
1.4036827244791615e-05
2.1460021896523932e-05
5.9192781009475766e-05
-5.749999350674486e-05
-5.7438098200505624e-05
-1.6834496175009755e-05
-5.1280349543203535e-05
2.818537512469222e-05
4.161078642754249e-05
2.6018156911836413e-05
-4.202771369105686e-05
5.867736333165415e-05
-6.060964442109887e-05
-9.986490350726193e-06
-4.763891628560406e-05
3.291223285522734e-05
-4.346822360663389e-05
3.676684825922859e-05
-4.2960908940014016e-05
3.487905403669345e-05
-5.365427869819176e-05
4.25137105191527e-06
4.7965560192800356e-05
-3.143170925734684e-05
1.4834775424148425e-05
-5.333119763763581e-05
-2.257815084183158e-05
-3.6172297796875205e-05
-1.911282909974792e-05
4.6873180382454236e-05
2.5862561941169823e-05
-6.011493754555235e-06
5.175120753455153e-05
5.3892786077525106e-05
-5.4461433348599544e-05
4.140453433224381e-05
1.845882439438747e-05
4.861765133382673e-05
-4.599476672053021e-05
5.925078888353397e-05
4.6956332167019524e-07
-4.117731891771119e-05
-3.640406025231613e-05
7.59903664248075e-06
-5.0625503881841055e-05
5.0661944764549466e-05
-1.2215798260682655e-05
4.79140015040472e-05
1.0424846931682213e-05
-3.062860128746838e-05
-3.429286121752378e-06
-4.0978504800458724e-05
5.011438534608758e-05
5.311858861281074e-05
-1.0265224784543041e-05
-3.8224892965769916e-05
-4.372737923128276e-05
-5.3442106615575696e-05
-1.4893231938220836e-05
4.9675875933957476e-05
2.1696806313887698e-05
-4.8751368848453037e-05
-4.3296312565721996e-05
-2.253026180903025e-06
3.4944370134422375e-05
-3.594763898024355e-05
2.834406627618067e-05
3.747851516752472e-05
-2.9515245866001177e-05
1.9732462429284157e-06
4.609033549953703e-05
4.166946902360725e-05
-2.0853369850559946e-05
-4.667825706195064e-05
3.309289960028523e-05
4.144094960680259e-05
-1.4009711917307353e-05
-0.00016782156114909547
-0.00016766823002771389
-0.00016073224507648628
-0.00016718122470777848
-0.0001604233059683126
-0.00016634506578878854
-0.00015977516959569038
-0.00016517316725044446
-0.00015876265255207152
-0.0001636656189603004
-0.00015740262884977762
-0.00016184036374096666
-0.00015570669434839007
-0.00015965198719029635
-0.00015366119895431622
-0.00015713717545377448
-0.00015127079056937478
-0.00015434901295848058
-0.0001485656098851097
-0.0001512448974711019
-0.00014555741154837043
-0.00014784447249922085
-0.00014214503138836542
-0.0001441073225387694
-0.0001380746554755049
-0.00014008248583083474
-0.0001358121450358282
-0.00013274465750464647
-0.00013125067314198065
-0.00012814049830683346
-0.00012641555249528558
-0.00012343007649133402
-0.00012133382933547704
-0.00011851315998789095
-0.00011600699045308874
-0.0001133451109299773
-0.00011044582792436796
-0.000107947272730946
-0.00010466868654759003
-0.0001022898876430263
-9.867256193775031e-05
-9.644428752676696e-05
-9.246722339837164e-05
-9.032370377862012e-05
-8.609994378970207e-05
-8.399403931952211e-05
-7.955785282080907e-05
-7.72265097806675e-05
-7.283449287673923e-05
-6.935509011123415e-05
-6.597082930822725e-05
-5.8974063777656965e-05
-6.072153399696198e-05
-5.187391283382364e-05
-5.334227593775952e-05
-4.466450762558924e-05
-4.6161031217015424e-05
-3.735445131127244e-05
-3.898471602953162e-05
-2.9973278717284955e-05
-3.172358923362003e-05
-2.2531650392421687e-05
-2.44297540474086e-05
-1.5045317063385169e-05
-1.705249997036743e-05
-7.529084137161402e-06
-9.61194997591537e-06
-2.725514372112222e-19
-2.1822828852004337e-06
7.529084137166145e-06
5.336914839327588e-06
1.5045317063383377e-05
1.3156987885523944e-05
2.2531650392420125e-05
2.2257872620214203e-05
2.9973278717269654e-05
3.735445131126657e-05
3.131464117469551e-05
4.4664507625597e-05
3.898646739723386e-05
5.1873912833822375e-05
4.623231218880084e-05
5.897406377761415e-05
5.330524655567034e-05
6.59708293081773e-05
6.0224608139429905e-05
7.283449287669978e-05
6.703125048870576e-05
7.955785282079037e-05
7.366027639660323e-05
8.609994378962646e-05
8.016614351333666e-05
9.246722339829386e-05
8.648361321837803e-05
9.867256193781801e-05
9.278734404262366e-05
0.00010466868654762472
9.911146033018583e-05
0.0001104458279244106
0.00010640260421791317
0.00011600699045305177
0.00012133382933545017
0.00011287512631319254
0.0001264155524951603
0.00011831518867142746
0.00013125067314194932
0.0001232956715046906
0.0001358121450357495
0.00012795071907199728
0.00014008248583099962
0.00013226431323071106
0.00014410732253879025
0.00013632288732422562
0.00014784447249935147
0.0001400682588537067
0.0001512448974711968
0.0001435232687538579
0.00015434901295856705
0.0001466623628229125
0.00015713717545384935
0.00014957957845575988
0.00015965198719025334
0.00015234871546511542
0.0001618403637408833
0.00015547996781865275
0.0001636656189603147
0.0001651731672506234
0.0001572441441520843
0.00016634506578877689
0.00015863633197107262
0.00016718122470784705
0.00015964291271809068
0.00016766823002756885
0.00016028637205366434
0.00016782156114913442
0.00016053794568449738
0.00016766823002763818
0.00016045553877366768
0.00016718122470770093
0.00016004490722144462
0.0001663450657887947
0.00015930609336463572
0.00016517316725047493
0.00015825095128753702
0.00016366561896027234
0.0001568678017918408
0.00016184036374092576
0.0001551606736946873
0.0001596519871902879
0.0001530363182438569
0.00015713717545386334
0.0001543490129585442
0.0001495159152134549
0.00015124489747108698
0.00014641776824346697
0.00014784447249924812
0.00014312888603498452
0.00014410732253869983
0.00013955844390292044
0.0001400824858308583
0.00013566677756535477
0.00013581214503580354
0.00013149928082088394
0.00013125067314202112
0.0001270819823165575
0.00012641555249524267
0.00012236650717237788
0.00012133382933541471
0.00011742560428350196
0.00011600699045307852
0.0001121650356727526
0.00011044582792437683
0.00010653015966754168
0.00010466868654756882
9.99209930577224e-05
9.86725619377628e-05
9.246722339837449e-05
9.231207652825092e-05
8.609994378970645e-05
8.573871229457305e-05
7.955785282081398e-05
7.927536807791461e-05
7.283449287675872e-05
7.270919587464778e-05
6.597082930820516e-05
6.599432115948624e-05
5.8974063777678486e-05
5.9130671971618e-05
5.187391283384168e-05
5.216483505654397e-05
4.466450762559932e-05
4.506152905067352e-05
3.735445131126364e-05
3.7887685742045835e-05
2.9973278717282258e-05
3.0486327433246667e-05
2.253165039241848e-05
2.2801097403851217e-05
1.5045317063383275e-05
1.3862588779256331e-05
7.529084137160429e-06
6.456098474055064e-19
4.608327686408233e-06
-7.529084137167875e-06
-3.259646402264547e-06
-1.5045317063378974e-05
-1.080215265808024e-05
-2.25316503924165e-05
-1.823608644189149e-05
-2.9973278717263464e-05
-2.557885355235717e-05
-3.735445131124765e-05
-3.288358107767095e-05
-4.4664507625604804e-05
-4.008764010571002e-05
-5.187391283381844e-05
-4.724732915040544e-05
-5.897406377762777e-05
-5.429065067537791e-05
-6.597082930819961e-05
-6.139248828755966e-05
-7.283449287667684e-05
-6.860586119314713e-05
-7.955785282075157e-05
-7.695344973781144e-05
-8.609994378965097e-05
-9.246722339830221e-05
-8.474107262250062e-05
-9.867256193785261e-05
-9.131679384234829e-05
-0.00010466868654762566
-9.741531009698123e-05
-0.00011044582792441474
-0.00010322346819689682
-0.00011600699045307416
-0.00010875582456398224
-0.00012133382933543057
-0.00011406950078815593
-0.0001264155524951657
-0.00011911120611243462
-0.00013125067314198653
-0.0001239564715733736
-0.00013581214503570848
-0.00012853085388612453
-0.00014008248583094118
-0.00013293533961363955
-0.00014410732253879356
-0.0001372683095439318
-0.00014784447249936985
-0.0001422227060621262
-0.00015124489747115263
-0.00015434901295854734
-0.0001459605296218744
-0.00015713717545387155
-0.0001490315591678753
-0.0001596519871902936
-0.00015168001448487208
-0.00016184036374090354
-0.0001539930514144891
-0.00016366561896031737
-0.00015591902664817745
-0.00016517316725055207
-0.00015751917963699474
-0.00016634506578879342
-0.00015878537202721515
-0.00016718122470784676
-0.0001597511318696834
-0.0001676682300275952
-0.0001603921551171707
-0.0001607146430874024
-0.00015366241368509705
-0.00015120851491174882
-0.00014967333129660505
-0.00014777836242405487
-0.000145549676669244
-0.0001429862657854272
-0.00014012982774370888
-0.00013695715170619087
-0.0001334727290631319
-6.185149879138692e-05
-0.0001156975855009113
-0.00012041212699942133
-0.00012491491502231912
-0.00011074045492819365
-0.00010550531926930339
-0.00010004437669275395
-9.429833260062416e-05
-8.840001376678077e-05
-8.220747966931565e-05
-7.583801153708218e-05
-6.910628398886254e-05
2.5991436436947734e-05
-4.0502766891530646e-05
-4.752541272840888e-05
-5.461486586444488e-05
-3.3444362109271916e-05
-2.627518424433444e-05
-1.9084369005507383e-05
-1.1879411891281756e-05
-4.5560759938427105e-06
2.8652974539317107e-06
1.0302042878887954e-05
1.8038326657728098e-05
0.00010499617398995151
4.7787628836018686e-05
4.0793993296108594e-05
3.357093901102568e-05
5.460976977449924e-05
6.133665469498308e-05
6.786649979816473e-05
7.429745053186271e-05
8.050769051107197e-05
8.671180579645956e-05
9.279602170433066e-05
9.898917025030128e-05
0.000149560489099947
0.0001202554837806021
0.00011553443830747657
0.00011045741704408038
0.0001246152778290298
0.00012870989732407156
0.00013245708840388675
0.00013592550988807605
0.00013907989262888285
0.00014201456378472457
0.00014476785087805195
0.00014742092952099598
0.0001445254281074642
0.0001530204069388768
0.0001522383352861408
0.00015106422583048015
0.00015341521161062822
0.0001534351287676363
0.00015308828641098706
0.00015241422303030876
0.0001514790929790566
0.00015023754470979962
0.00014876814892425007
0.00014697685165349094
9.155555062887255e-05
0.0001350594318965662
0.00013845426121741474
0.00014155411049279488
0.00013134669800775415
0.00012732167106260995
0.0001230177911976397
0.00011843784232929684
0.00011367508860173447
0.00010861466163493281
0.00010337173579711578
9.775902657830398e-05
8.487434925124375e-06
7.250622182221029e-05
7.88728212303346e-05
8.519132059789294e-05
6.600024835605734e-05
5.929879859735515e-05
5.2499214996794775e-05
4.551308807642205e-05
3.852560644439246e-05
3.132180952393578e-05
2.4028053292421536e-05
1.6401663235610876e-05
-7.768029496178303e-05
-1.4071480941640648e-05
-6.743164462601312e-06
7.490165836777376e-07
-2.1290454729230542e-05
-2.848866424697634e-05
-3.557574404678866e-05
-4.265317014368386e-05
-4.9573482852866714e-05
-5.6564616693837424e-05
-6.350502638052932e-05
-7.063091352098433e-05
-0.00013796044325968922
-9.618005400602065e-05
-9.037441945871472e-05
-8.422587752251731e-05
-0.00010167590601214288
-0.00010695177683478054
-0.00011194786258314675
-0.00011676679668900168
-0.00012130731242441049
-0.00012570027562824865
-0.0001299476982540241
-0.00013416406714354345
-0.0001462841289219161
-0.0001438810161463972
-0.00014108966675634225
-0.00014829784292961403
-0.0001499875834876625
-0.00015132579130316203
-0.00015237299900165954
-0.00015312471856445767
-0.00012941757834292563
-0.00015319566682949723
-0.00015236755312539988
-0.00015376754974478555
-0.0001535832686084391
-4.8608490534233085e-05
-0.0001436766395592955
-0.00013762641030337527
-0.00013497485013470964
-0.0001320008332536852
-0.00012880302557590512
-0.00013335826386613077
-3.508108676840672e-05
0.00013047778486075345
-0.00014654457553473586
-0.00010811748319854472
-0.00011719393041594472
-9.790950093663352e-05
-9.243458748409325e-05
-8.669849869178126e-05
-8.084720875528528e-05
-7.473637427045044e-05
4.9049668154421125e-05
-2.8203024157634444e-05
0.00014582387666004884
-5.533535887989031e-05
3.5638347127472335e-05
-2.120703694702468e-05
-1.410857681891047e-05
-7.038556708689858e-06
2.2123060211114153e-08
7.200612582008671e-06
0.00011705894820297641
5.557805133371085e-05
0.000112672087806263
2.872788512236548e-05
0.00010799302265633447
6.202464234489539e-05
6.824934611324744e-05
7.439603088822692e-05
8.03594821068431e-05
8.627214680157875e-05
0.00014642968926880499
0.00012113461946349174
4.2366293153907833e-05
0.00010298491182540308
0.0001448469552860958
0.00012490851125227456
0.00012831791167577366
0.00013148325752458486
0.00013437759235270194
0.00013709816067046177
0.00012700191387236397
0.00014658919724506889
-4.188172090545092e-05
0.0001435377785698991
0.00013365220457483862
0.00014632764003103948
0.00014573078373460524
0.00014486738618764574
0.0001437981339048798
0.000142479947212907
6.592352389963933e-05
0.00012323582565930058
-0.00011279630012814656
0.00013647028908828903
7.819287265141567e-05
0.00011914489900654767
0.0001147648372371033
0.00011022475424943868
0.00010542013350769538
0.00010049484699131457
-1.7074973468043906e-05
5.953725076177949e-05
-0.00010315111288802619
8.409148099055823e-05
-2.9890028422859728e-06
5.295429535411464e-05
4.627921631105623e-05
3.943001848506074e-05
3.259618542285838e-05
2.557627272708898e-05
-9.469933371253799e-05
-2.4032529284548328e-05
-0.0001399743505261692
4.1578278986877395e-06
-8.361864461641068e-05
-3.097961202678644e-05
-3.7819824418980116e-05
-4.4663107784360995e-05
-5.138274616094495e-05
-5.813080205034633e-05
-0.00014075451797742854
-9.985143121561182e-05
-0.0001419972399573028
-7.762436258177865e-05
-0.0001048012581963989
-0.00010950730812053035
-0.00011402944977017117
-0.00011830047310488047
-0.00012247497966774438
-0.00014250735956720657
-0.00013866265118691286
-0.0001439497630610626
-0.00014506080762290212
-0.00014589979966155557
7.213169262653802e-05
-0.00013621282984436312
-1.0045578571960394e-05
-8.927636704434e-05
-0.00014500364057475258
1.1367102675871553e-05
-0.0001300991695982257
-0.0001252252313829636
0.00014179528806955858
-0.00014682561499382274
0.000138907432420815
8.982788494914576e-05
9.765825591753558e-05
-6.840388942441236e-05
-6.201189911081754e-05
2.1577305845377758e-05
1.4417850753136665e-05
9.208156761639943e-05
0.0001396195954548349
0.00014084939451450065
-7.131426477789223e-05
9.522138320821223e-05
1.844077546790041e-05
-6.485003663246043e-05
-0.0001264711629404879
-0.0001459774050313352
-0.00014645906110738268
-0.00012137113587806665
-0.0001298582127330419
-7.940219270004296e-05
0.00013974652770462246
-9.055466042528216e-05
-7.365470203107472e-05
5.627505046030846e-05
-2.9983677354029895e-05
0.0001137450966890743
0.00010066177620079956
-8.508027912721142e-05
-2.3290847912666555e-05
-2.695100787737099e-06
4.170896698648722e-06
5.000104475956703e-05
0.00010966108422278483
3.070817874367979e-05
0.00010528611914705333
0.00012864495887550815
6.832091318827424e-05
7.411232252649643e-05
7.98127229267077e-05
0.00013948089746499087
0.00012087874880718732
4.6955218832245734e-05
0.00013861514476356938
7.712284170553353e-05
0.00012395119630255737
0.00012680632638473587
0.0001294568856427209
0.0001226253225351114
0.00013915807495547882
0.00011112144279202261
0.0001257787940905979
0.00013835107236038162
0.0001373644045567901
0.00013619348687788358
0.00011910747731969554
0.0001067788813660929
0.00013991145639232318
0.00011527099417003609
0.00010221932247694142
9.758278759668587e-05
5.963101964995037e-05
4.042739536865207e-05
0.00011748255008472606
5.3388718981720464e-05
3.3752342997772516e-05
2.713762590557075e-05
-1.9751806698426667e-05
-0.00013232087827577687
3.703264711834887e-07
-0.00012405510487642612
-2.6417907346017305e-05
-4.63212220355738e-05
-5.276607786571803e-05
-0.00013663724315634104
-9.293811242799271e-05
-0.00010678585592303586
-9.774801666432027e-05
-0.00011097159450619811
-0.00011504198142860405
-0.0001351245575207306
-0.0001378278532082148
-0.0001333326694714589
-0.0001387234703859709
-0.0001271163164067845
-0.0001467813226959779
0.00013748545112444104
-7.714117569704041e-05
-4.937774330646458e-05
-1.651644872916371e-05
-9.646761407672952e-06
6.234324613003001e-05
-3.3108103575642816e-05
-3.970853775890458e-05
-0.00010233861800108808
7.035237532935214e-06
-0.00012569006798894788
0.00013600549238623405
-1.3042962935929548e-05
-0.00013986197566812593
-9.578621131320553e-05
0.0001311116389304974
8.249965034549524e-05
9.578898134393412e-05
2.4369904514414977e-05
-5.557926634516189e-05
-3.655226467233108e-05
8.530153330913099e-05
1.0945914257208388e-05
4.3650929846593464e-05
3.717744790785868e-05
-4.3031662926570784e-05
-6.783083838742655e-05
-7.13887140433675e-05
7.150299381828191e-05
0.00013193375367584765
-0.00010969381012945535
-5.909636859353585e-05
0.00013483338726392498
-0.0001286254997547756
-0.00010075793663745939
2.051438041413289e-05
-0.00010538647579903778
-0.0001311788830375456
9.278676334706765e-05
-8.266536837745408e-05
-0.00011372449255148375
-8.790377362677527e-05
-0.00012087657679339137
-0.0001393708677099841
-0.00013622321598236422
-0.000139472889248994
-0.00013769699591777195
-6.311506177237831e-06
-0.00013443319333695101
-0.00011886070989076635
6.565754716613885e-05
-2.52562474217308e-05
-0.00012241904041932625
-7.254586730164557e-05
-6.17660682636461e-05
0.00011923877261930798
1.193751192308282e-06
5.059706294457883e-05
1.7646275676703308e-05
9.063709726315375e-05
0.00010654322229276705
7.339255829655102e-05
-2.8284162069222438e-05
6.788909742950572e-05
0.00013414909319438482
3.512072766633976e-05
0.00011649805433872175
0.0001319586886100788
0.00010341255364521372
0.0001327668108717824
0.00013320445100377566
0.00013135724307873278
0.00011484502207353454
0.00013001074261575376
9.48541245636648e-05
2.8765389153170473e-05
-0.00013997242759683233
1.3754614393880467e-05
8.772939455754217e-05
4.144421474139009e-05
-0.0001249244161480732
-6.534676984575043e-05
-2.18778301500228e-05
-0.00013060169526056436
-4.7373235596508436e-05
-9.080494627906461e-05
-0.0001316186041223156
-0.00012930407335576326
-0.00013876834423964842
-0.00012778322100538838
9.91982176531971e-05
-0.00011744740192878447
0.00013105872945992837
0.00012182165417962562
0.00013238839300852453
-1.8797434667927096e-05
-0.00010364411790934414
-0.00010760866441368117
-0.0001270345291734294
-1.565269647768018e-05
-0.00012601364601859885
2.2305414679801366e-05
0.00011133998147916339
0.000123558433411512
7.570197559598499e-05
9.358100885042324e-05
-6.69518372765644e-05
2.5848301809300493e-05
-9.955725747958755e-05
-4.979989078376083e-05
-3.160843698770208e-05
0.00010240846501403315
7.938508358073465e-06
-5.52556329361702e-06
-8.341891471739019e-05
4.450979919487992e-05
7.871714666192772e-05
0.00011025176912294953
-8.859320992539984e-05
-4.38573099235829e-05
9.808895280859237e-05
6.225619849544092e-05
0.00010749402356412549
5.3656284733824805e-05
-7.098494295202119e-05
3.204642879586859e-05
0.00012427410534270256
5.951436847011042e-05
0.0001334802423333782
-5.358895867461614e-05
-7.804462348385409e-05
0.00013335102673757643
-0.0001288555264308131
0.00012093144146833205
-9.355322995215972e-05
7.05393004497255e-05
-9.817735689499415e-05
-3.4690587627344436e-05
-0.00013315321917848618
-0.00010635681380963181
4.762945562357061e-05
-0.00012237705517024731
-8.616358041929635e-05
0.00013018278156234965
0.00011352118659437523
-0.00013981346106120855
-0.00010244834911972124
-9.528041695731404e-05
-0.00013290635862159755
5.6483745054436143e-05
-0.00011139231944327228
-0.00013049136478095346
9.025037334354389e-05
-0.00011645036701113229
-7.633809637585605e-05
0.00011800384716241692
-1.2211948471788231e-05
-3.023539349815725e-06
-0.0001323431839336695
-0.00011950908638319313
-0.00011813388784696817
-0.00012115730592452216
0.00012883832911968055
-4.104782025285991e-05
3.2670493950814756e-06
-0.00012381958869124706
8.072921124635201e-05
8.884652979220679e-05
8.387598310836942e-05
3.8312115353236425e-05
6.717733731108467e-05
-3.783137333902943e-05
-6.537138513081485e-05
0.00011179372928418827
-2.343020137043246e-05
-5.570220555242119e-05
0.0001257741137979712
-2.096182281663535e-05
0.00011424837207030072
3.631784004367177e-05
3.0242804883146612e-05
-0.00013316763994362596
-0.0001099278910038259
-0.00012200913669586401
-0.00011489569072434734
-9.277948846570584e-06
-0.00011331394191075092
-0.00012451551690157868
-0.00012335763644389313
6.517642958983708e-05
0.00012512910175133192
-8.138357769316439e-05
2.035917564816118e-05
0.0001256171214902971
-0.00010027367848311514
2.413564963002248e-05
-8.83717747321665e-05
-1.7207633435673143e-05
1.597138760901093e-05
-0.00012051109160816818
0.00012271305332018335
-2.9735259360524074e-05
8.674702989636474e-05
-6.589425570067804e-05
0.00011666685328745557
-0.0001262127525024683
-6.14633723530737e-05
9.108639686670199e-05
9.956130377028134e-05
1.4452185806586622e-05
-1.762365060626409e-06
0.00012743786377941577
4.516821224207489e-05
-5.0029200909298656e-05
6.185600456633875e-05
7.234101157591916e-05
-8.164872116719436e-05
-6.510957021995561e-05
0.00012659953775726875
-0.000132476482918189
9.991817543959745e-05
0.00012865243109394482
4.228499577734692e-05
4.925007533014983e-06
-0.0001327538528134554
2.6538927535096207e-05
-0.00012739863000302664
0.00011862550200959429
5.372956650397947e-05
0.0001264942133380824
-8.40064682876608e-05
-5.9522902869872545e-05
-2.7077856812861426e-05
-1.470620989878823e-05
-7.123827945225375e-05
0.00010332740348176187
-8.654665476049765e-05
1.9412825325966003e-05
-0.00010405373650982631
0.00012625194087783508
-9.122332234770261e-05
-3.108682924115593e-07
5.085289469710856e-05
-4.809819318231755e-05
-0.0001027382452405712
0.00012381409949831871
9.623284791999952e-06
4.808776305999167e-05
0.00010923376741064561
0.00012413077793406224
-0.00010899217738700892
-7.650553508824144e-05
-0.00012325647918471337
8.56384148583732e-05
-9.930920130702332e-05
9.591408706654441e-05
-0.00012536785339449413
-7.076286488278495e-05
0.00011042378493480046
8.790009629855718e-05
-0.00013173137024401847
-9.641432518514921e-05
9.183451395556774e-05
-0.00011198833278919976
7.405103528398145e-05
-0.00011370308973899181
-4.2113381245586466e-05
0.00012477615548715817
-0.00011773895989290848
-0.00012160617508575874
0.00011603961676139488
6.926647444694747e-05
-0.0001107913124697022
-4.453391337033587e-05
-0.00012002578358657306
-6.295173458365924e-06
0.00010729485381745678
0.00012162638910222435
-0.00012600339698819174
5.786226058209366e-06
-5.554794125853694e-05
0.0001279380643439959
-8.29482106681252e-06
3.923422991736493e-05
-5.96501915499557e-05
9.536040131178069e-05
8.217955008045224e-05
0.00011328195967888294
-0.00012573703756180182
3.30219700521326e-05
5.9252599525189274e-05
-9.25087499820427e-05
-7.967119339617518e-05
0.00010678779405606102
-0.00012504460370443634
3.155472215172847e-05
8.349156572462978e-05
-0.00010760787517929522
-9.54921067999792e-05
5.639827052654385e-05
-1.1837794645592362e-05
-0.00012593252798770189
-6.065732978881436e-05
-0.00011667252245931889
0.00010376776420582171
0.0001064428200206609
-3.592545862123191e-05
-0.00011491024787364687
-0.00010593790804882588
-7.476732263960475e-05
7.879160643475214e-05
-0.00011459681027550777
-0.0001190002813560393
-2.4676741383595227e-05
9.728649850495294e-05
0.00010908589600059685
1.9997947246835634e-06
-4.504566471500698e-05
8.032146219327484e-05
-5.036808219086965e-05
1.1821438425086421e-05
-0.0001017792203348089
-0.000119266077635726
-3.3092622928217825e-05
0.00011132338725478068
4.002660152790315e-05
-5.9952062513227435e-05
9.27035196015764e-05
-3.894638487071329e-05
0.00011908090907776643
-9.300843095767962e-05
-0.00011601089636468262
0.00010578638542652652
-0.00011860343135301673
-0.00012011127092944575
-0.00011797975884015303
-0.00010473076144749346
1.7991833002328615e-05
8.429788756429612e-05
5.38296229462367e-05
2.8108183797726055e-05
6.769119652118396e-05
-8.157753043942406e-05
-0.00010937872383404357
-2.302864579376926e-05
-6.452930384416946e-05
1.724361816608642e-06
0.00010448862240549279
2.167053542443154e-05
2.573995886267223e-05
8.172765936789035e-05
-4.731193592627408e-06
-8.436873601444087e-05
0.00010321658984198988
6.446727704687442e-05
0.00012058514558327333
4.5493996100839046e-05
-5.393328741501566e-05
-7.944094879490312e-05
-4.001034050276394e-06
-8.573468749654124e-05
0.000117961720860317
-5.9313846015410335e-05
0.0001231461017570646
0.00011445242935607643
-9.679770393709792e-05
-1.813610083897402e-05
-4.268283262631424e-05
-0.00011735783539325098
-4.851678344738279e-05
4.8450985862736165e-05
0.0001156371535110926
-9.575878755958008e-05
-6.601131224513969e-05
8.466353592463552e-05
9.634539746023149e-05
-7.458954322349241e-05
0.00011911788657945955
6.616937731703413e-05
-0.00011048096784331129
-0.00011598928153887776
-9.876032935860209e-05
0.00011854608935964598
7.734932367359606e-05
-0.0001064455188930571
-0.00011384915551854383
-1.7124544920938282e-05
6.130948266747248e-05
3.7294426774388906e-05
0.00011942833832641334
9.252358385550274e-05
0.00011666817557709209
7.246238450945139e-05
4.2919438434957285e-05
-0.0001259664651840001
-3.0814635882214024e-05
0.0001084986897632968
7.578910224374007e-05
-0.00011437670318801241
-0.0001192785290372033
0.00012146726316082487
9.999943821984605e-05
1.1890211016734127e-05
-1.1004203668072142e-05
-8.932198734335617e-05
0.00011707802897189355
-2.878527610093146e-05
-7.699544709659985e-05
7.948145393587278e-06
8.848571441112939e-05
-6.970378770895845e-05
6.28447684468937e-05
7.695969658706023e-05
-9.271921551504375e-05
0.00011462330312649785
-0.00010754309262525038
-5.440528147220719e-05
8.303612969037282e-06
-0.00011936058911164211
-0.00011328400236917794
0.00011764432340926957
4.293689200277983e-05
3.8573425191523705e-05
3.68774294898885e-05
8.853698649086702e-05
5.9073919253927226e-05
3.418651808810627e-05
-3.678964164821022e-05
-3.9690413656271604e-05
9.957605839894884e-05
-5.423241458498507e-05
0.00011147665217230133
7.635911004585472e-05
0.00010103405950151199
9.193517031808481e-05
-0.00010378464323429056
0.00010160623611733738
7.441323096462585e-05
-7.958327944537012e-05
-0.00011259050567205866
4.8454876949220115e-06
5.6102419275048104e-05
-0.00011334400974304864
-0.00012042027238123954
0.0001114793823489199
0.00012054900084721801
-1.1256320388088666e-05
-0.00011275610874056683
-0.00010203554319447429
0.00010421677465586054
0.0001123120129450065
-0.00010860203894418903
9.291247188811133e-05
-9.464592604389349e-05
-6.306472642614304e-05
-8.893903883654751e-05
2.7058128177233246e-05
8.911680398102943e-05
-7.486514910115686e-05
6.111260015105359e-05
4.131725266031614e-06
-8.885174712325692e-05
-4.0379415006442305e-05
0.0001022379578427682
2.370626791436691e-05
1.9857642172035017e-05
-0.00010577252445781704
-4.6877193944006266e-05
-7.777591321224726e-05
-1.8206518681101584e-06
2.9519543421104963e-05
4.044824955231507e-05
-2.530067021195064e-05
0.00011189137479314022
-7.299459607319761e-05
0.00011069501098214958
9.934701900275278e-05
-0.00011408047920222462
-5.782405835599242e-05
0.00010778419677857272
5.320627298627759e-06
7.425124079506e-08
-3.8107165108193402e-06
-3.739726467921974e-05
-9.756030836569002e-05
-2.008503527963377e-05
-0.00010058646524579464
-0.00011150250391762597
4.904419648954167e-05
1.5035066294784476e-05
-4.3148934574169926e-05
5.082817077382155e-05
-0.00011259991829685731
-0.00011931996035556866
-5.988014814627321e-05
6.764714756615275e-06
-1.631906467749124e-06
6.673185527845821e-06
-2.549942029297357e-05
7.743730848795732e-05
-5.436994932778713e-05
-0.00010350093819438092
-0.00010708187732488936
-1.2183953645324485e-06
7.108147170333315e-05
-1.9676120169572748e-05
-0.00011061013113035377
1.3903572089466473e-05
1.619222356084406e-05
-9.175187155130543e-05
9.823229931070262e-05
-8.956668537981501e-05
-0.00010717296930273703
-8.575354158468028e-05
3.451576308484282e-05
6.002041331162784e-05
3.2595539405507316e-05
5.566819153426794e-05
-3.0477883194140953e-05
-2.509975743883677e-05
-2.0880309476948832e-05
0.00010959037943786142
6.65282390308533e-05
-1.4859245362267328e-06
6.512332629456497e-05
0.00010868385228212712
0.00010399529597773511
-0.00011268295946886296
-3.791573346910296e-05
-3.0599643209482356e-05
-3.5117166065390974e-05
-0.00011300489192548722
-9.929327454751646e-05
-6.810905742957158e-05
-3.4467480147970754e-05
0.00011054677706027476
-6.532782537943427e-05
-3.7560674381986296e-05
-4.2424757664208844e-05
-3.457090933144789e-05
0.00011696598854231807
-1.356760056702129e-05
1.392084137976933e-05
2.1462836049962014e-05
9.991230040930132e-06
-3.50058566475606e-05
5.5825776973700224e-05
9.660112123560202e-05
-8.220124562152616e-05
4.554836115635548e-05
-4.880740745970107e-05
0.00011396979621875619
7.03499215781843e-05
1.1225190145806732e-05
4.348688463325822e-05
-5.191131286569878e-07
-0.00011012396258484262
-0.00010048540714634753
-7.217168582238952e-05
-2.7452341161267098e-05
-8.239408954261338e-05
-9.347147691807381e-05
6.8803238037245825e-06
9.673905050326692e-05
-3.140324652075711e-05
6.961429973214132e-05
0.000112962119123434
-1.0806238933427706e-05
-2.686292870623182e-06
-2.0336481439339857e-06
3.8077796412306e-05
-1.9155338661898213e-05
-7.4534708514564696e-06
0.00011307213274398034
-8.755032893443931e-05
-9.621430741541484e-05
0.0001062169193133074
-7.678175408878173e-06
5.84999055549421e-05
-8.005878463042057e-06
-0.00010646407460301108
-9.05178168793018e-05
-9.428098356327079e-05
-6.164838631723444e-05
-0.00010611358829591867
0.00010523547441644873
9.721445857153164e-05
9.640494153926544e-05
9.588088142026873e-05
0.00010985711639716178
3.752733576500159e-06
8.51931896857249e-05
-3.414646369409897e-05
-8.663638824044893e-05
-5.242538600208233e-05
-0.00010290557181750659
9.32103767579558e-05
8.625111628878619e-05
5.205394232113668e-05
-4.002911048912459e-05
6.088747789510755e-06
-8.68803567270846e-05
-7.418730129764176e-05
3.804294381485822e-05
2.9449985101337456e-05
2.906077646404448e-05
9.060036977914771e-05
1.0956237943832056e-07
0.00010278420649076811
8.637354693597403e-05
-0.00010586628280936148
-3.052698353275368e-05
9.411564865136884e-05
-7.135157754248927e-05
0.00010482918199446439
-7.646605666769722e-05
-5.662769340638836e-05
9.999368395530831e-05
0.00010436407491321173
3.7035610040342305e-05
6.95099241639602e-05
1.7551785330803343e-05
-7.020636553449354e-05
-0.00010123424458412132
-3.090262494986041e-05
-2.339840550948734e-05
-2.3477615690803617e-05
4.156462838199231e-05
3.364092729962687e-05
-5.459196012050785e-05
2.6398675122437342e-05
-9.701789584423826e-05
-2.294716266589426e-05
0.0001035156045334857
-0.00010860357055991778
3.122888999848933e-05
2.3179741230004627e-05
2.9776991695519056e-05
-8.465789842894966e-05
8.093014809849268e-05
5.5118937792178056e-05
-9.89976869228805e-05
-8.240551806435775e-05
-1.3766790276747916e-05
-2.911021078938474e-05
3.445211425930319e-05
2.807099467660745e-05
-5.8655951623545576e-05
-3.1971218666569026e-05
8.166878178332595e-05
4.936009452765308e-05
4.02154512680583e-05
6.714011384060468e-05
-6.391769220867903e-06
4.45060586297835e-05
-3.785371778290807e-05
6.18454412960345e-05
7.693394610733896e-06
1.5491152637384356e-06
2.273342887552198e-05
3.6821194664534775e-05
-1.2158406383865769e-05
8.954445988474931e-05
8.421221692984561e-05
2.0112178808727814e-05
-2.584509150751951e-05
0.0001065998522137616
-0.0001059676874338254
-0.00010603430619383733
-6.644291411085003e-05
0.0001060569955897402
9.886581547274927e-05
-9.345831427718544e-05
-9.14866645344826e-05
-9.762047633348107e-05
-7.36985914564435e-06
8.873784588251632e-06
1.057072398041669e-05
4.548668892532605e-06
8.246526346363149e-05
7.333924949176944e-05
-8.179194976723161e-05
-6.826229301014241e-05
5.059212558903426e-05
1.1986400462466854e-05
-7.823425176513601e-05
0.00010205079518015677
0.00010662177282709714
7.424285933152528e-05
1.35361554557814e-05
3.340969497014355e-05
4.59289499347915e-05
3.868352303241373e-05
-1.9012715353719972e-05
-1.6740126342835634e-05
-1.6762190387492386e-05
-4.92164829210323e-05
-8.06357762263383e-05
1.2460380074837874e-05
-0.00010333879437026311
6.333534153907744e-05
1.3893477219660506e-05
1.5789326525847123e-05
-0.00010457422905051338
-7.784051019189059e-05
-6.37920633082178e-06
9.127568827467645e-05
8.12348836118783e-05
4.2537458588239814e-05
-4.3624689568580704e-05
4.313118474738304e-06
-8.334140269806847e-05
-6.613179377397887e-05
9.89611253351203e-05
2.272861589883671e-05
-7.93094685617206e-05
9.916943272501542e-05
8.884756745932623e-05
-6.00672443358033e-05
-2.6733761804978644e-05
-7.787595644778747e-07
-9.785721860430588e-05
-5.126875544051324e-05
-7.535268954146922e-05
8.927426129856876e-05
6.68523576558066e-05
2.300879401786559e-06
4.882693102423842e-05
-3.359499128115568e-05
5.438784274347597e-05
1.735247763888365e-05
1.1921416076017263e-05
-7.091195353365114e-05
-8.352932108433427e-05
8.240092817255318e-05
-8.930279959823348e-05
8.488376645633755e-06
-9.755496642411175e-05
3.2247417591067996e-06
6.174099510511795e-05
6.984643436162178e-06
-1.263940967003737e-05
2.9164493705014415e-05
-1.9882910126365233e-05
-9.896773657059632e-05
2.8832364567501893e-05
9.208105890386558e-05
0.00010329254311135809
-9.944518908353287e-05
-1.6137839260299144e-05
9.27597095618464e-05
6.687571583248774e-05
1.9669565461396054e-05
2.0521182028574023e-05
5.427934052432206e-05
9.81044564058404e-05
-8.750409481337339e-05
-9.840755939058364e-05
1.924831338408599e-05
1.0498629046267898e-05
4.5989499844234745e-05
-2.7100845119255306e-05
-9.564813949796052e-05
2.5949642268846527e-05
-3.052915235086402e-05
4.733365036964105e-07
1.0338338651611021e-05
2.358837487997234e-05
-2.0652324876082014e-05
8.029805391902255e-05
-3.272359414954015e-05
-8.887857795628348e-05
-5.552842325698092e-05
9.646889797831395e-05
-4.579980913664893e-05
-5.086836102498116e-05
1.3960742172740767e-05
7.664484309395678e-05
1.736347345042448e-05
0.00010109518382401621
-9.183214010958143e-05
3.518554697083054e-05
9.612843919048392e-05
-0.00010120440620228833
-1.6031533930412073e-05
-6.478173891528805e-05
-4.5636068307443965e-06
-7.000333059377886e-05
9.362424902464122e-05
7.813769783562445e-05
-3.947045142083575e-05
1.643749548988555e-05
-9.917968745027831e-05
-6.333539917624378e-05
-6.110828536579648e-05
-9.966435945015321e-05
9.986298786462972e-05
-5.79758123702832e-05
-8.638188151813765e-05
-1.457453881560722e-05
-9.937799967640504e-06
-1.6581658883612197e-06
7.151096907637916e-05
-4.448685447632612e-05
1.321330286988508e-05
8.507917838042372e-05
3.508813876695105e-05
0.00010137884196564743
7.917573990462092e-05
9.760547346651701e-05
7.189022205211059e-05
9.616514560472649e-05
-8.047810622258545e-05
-9.574105691238289e-05
-7.34919767376123e-05
-1.0669350325481783e-05
9.723504614677581e-05
-2.4881189681950635e-05
-1.3664204681946554e-05
6.120934217595703e-05
-9.165550511220173e-05
-2.7949809447442453e-05
-2.1863164374000533e-05
5.86541735888226e-05
-4.28984479122408e-05
-3.510951794200069e-05
8.55237105251009e-05
-9.193221059510314e-05
-2.1680171644417964e-05
-9.38292373528158e-05
7.595228625978261e-05
1.830873473049463e-05
6.044724539626088e-05
1.875103416852701e-05
-1.5506519744639166e-05
-9.249948561021837e-05
-5.8962893131608684e-05
1.875918474910986e-05
-5.6064146733883694e-05
2.1411582020719525e-05
-9.13199593455713e-05
-5.358224071494598e-05
-3.0291547965532706e-06
-6.339661874110139e-05
8.61734090452465e-05
-8.225965269608026e-05
-7.524721416810119e-05
8.673004952094142e-05
-3.391330203225517e-05
8.465650995180908e-07
-5.0476538107090214e-05
6.54686978969803e-05
6.835810709670242e-06
-4.386069143511938e-05
7.166694349547737e-06
6.486020594963498e-05
5.995910025217825e-05
4.4167277727488935e-05
1.510256499154581e-06
4.249167784297948e-05
-8.550438518829287e-05
-6.381637276714688e-05
-7.663320124904607e-05
-2.771803537707845e-05
4.08411538176206e-05
8.01696640576978e-06
9.188176872881373e-05
-9.92484530732661e-05
-9.056434284534601e-05
3.02020129203958e-05
9.432318144368709e-05
8.263249500975056e-05
5.392993292764558e-05
8.585090005804878e-05
-7.078783214139259e-05
9.25567354359414e-05
-3.8589301131843574e-05
4.812465975736054e-05
-9.021925771731701e-05
2.4614058918317445e-05
-7.603187260980908e-05
5.142545177613965e-05
-9.231841962852875e-05
7.465645998628008e-05
-9.368881422184686e-05
7.389105488601534e-05
9.005270812834661e-05
8.375257463177446e-05
-1.0400905869917664e-05
-8.780222794267538e-06
4.656762088642938e-05
7.739753014543018e-05
3.0423514056561214e-05
-2.0426596933508426e-05
2.479873212872403e-05
-1.568483614432842e-05
8.947605943825034e-05
-1.628343307810626e-05
3.666953582720567e-05
2.4611809414762403e-05
-4.899669294389701e-05
9.292540044277706e-05
7.88281847015304e-05
7.898757210448906e-05
-5.399255124714831e-05
-9.259411075146096e-05
-7.964150256106268e-05
8.842836469346208e-05
-7.563427509061855e-06
-1.5474566349667167e-05
-3.9347307225912504e-05
5.549209805962409e-05
-8.562795644019446e-05
9.57928902964561e-05
-6.628272951272571e-05
-8.778074168724617e-05
4.414037592623492e-05
2.282039374189632e-06
-3.391268601229258e-05
4.6432176550564836e-05
-2.8411373383339715e-05
1.3456810943750871e-05
-8.39071864925277e-06
-8.347964335623259e-05
1.2798077033859275e-05
2.085212648391506e-05
-4.5074681929923285e-05
9.094125092599631e-05
-5.00196011327357e-06
2.6038595872428738e-05
3.5937917763569614e-05
-2.3307710308513226e-05
-9.160082746495433e-06
-8.899072014100355e-06
-1.6593583941255933e-05
6.947881238377021e-05
7.058844068660899e-05
-8.126114305278624e-05
1.5258305755896752e-05
-8.630424285121645e-05
-1.0221311063827842e-05
-5.215294771732122e-05
-8.672501705706248e-05
-7.235686774229751e-05
-5.013778623761989e-05
-5.523375376955039e-05
-1.039940782645156e-05
-3.6160712347012194e-05
8.118479268326278e-05
8.12424995819556e-05
8.37366489794969e-05
-2.9113104068973885e-05
7.886984274610953e-05
-7.265001971946592e-05
-7.62057756872055e-05
5.989106786844855e-05
3.2682013031180684e-05
2.7618827008497375e-05
-7.880987064907074e-05
8.207802912647e-06
2.587549375916172e-05
2.6114911542413624e-05
-6.828707833268995e-05
-6.959564735799822e-05
1.4892865620330442e-05
-3.368734371061621e-05
2.7881097075994947e-05
2.4540840787694857e-05
7.036668027265092e-05
7.829610400925158e-05
-5.69106363727362e-05
-7.514500501653122e-05
-8.46438989940736e-05
-5.03539362705678e-05
9.045665825943631e-05
2.203727512990724e-05
5.400644078900254e-05
5.805705601948505e-05
9.006703477855458e-05
8.027555801070073e-06
8.796574309395712e-05
5.412017499588565e-05
3.725446504855886e-05
7.63812261033396e-05
6.648259523704937e-05
-4.199773777766888e-05
1.333001848623536e-05
-2.2777151848197393e-05
-8.552066672904332e-05
3.1884702570248736e-06
7.08850145704623e-05
-3.939655249986803e-05
-8.623010287152326e-05
4.845963472215858e-05
-3.0374314139530157e-06
-8.530087659615761e-05
-8.866229710013135e-05
-1.709790433114329e-05
8.573089618879301e-05
8.474138610356452e-05
3.193142435273458e-05
1.9029034370561736e-05
8.275898400611695e-05
7.26087700015486e-05
1.9197107398008648e-05
-8.576292812392773e-05
6.141330123521705e-06
8.345359808185519e-05
-5.9327104256014374e-05
4.7597710072875144e-05
-8.439790777803258e-05
2.0229081269654742e-05
8.204479695430384e-05
4.996932936736427e-05
6.60121585196524e-05
6.261414419819e-05
8.56309019056659e-05
1.4211717252968197e-05
9.277404841482423e-06
2.1015626972575234e-06
-9.25028373649074e-05
-4.481564658380428e-05
4.04932733038447e-05
8.686824859365813e-05
7.366338332065101e-05
-1.544886914214016e-05
-7.343122936471302e-05
-4.7235976540608364e-05
-3.7510254359104586e-06
-8.546631429721085e-05
-2.6847730931381212e-05
4.531629314855241e-06
-1.0079988230499712e-05
7.65092345894437e-05
-7.972855990725507e-05
-1.1667663063988937e-05
-7.028041813105491e-05
7.637905320858854e-05
-2.541390851464897e-05
-6.919335885146125e-05
7.980004997249546e-05
7.756618636925596e-05
-7.754219701242804e-05
-3.389402825675669e-05
7.402704372188836e-05
-5.272345083921604e-05
5.727287507908415e-06
-6.865151239286527e-05
3.8951890204841374e-05
2.5905460886926307e-05
4.28488309150938e-05
-6.165310026302502e-05
-6.254524486709838e-05
5.414733317230805e-05
-2.9078343461076866e-05
7.861854289400151e-05
-3.573931139251514e-05
5.629172391497892e-05
-5.057487367789104e-05
7.64670853503006e-05
-1.9390145363694957e-05
6.490407219200713e-05
6.99011495264073e-05
9.352893389075913e-06
7.28178692484503e-05
5.817448617131764e-05
-1.766467706294727e-05
6.272263429137775e-05
8.11699331219191e-05
-4.658954405233404e-05
-7.940493164664372e-05
-7.874067791730565e-05
-1.0851330449058796e-05
-7.99036992510975e-05
-7.864077187823226e-05
-4.347191553544114e-07
-2.209432473679345e-05
2.2552013837855707e-05
3.0073501632162364e-05
-4.567662795091851e-05
-4.764872745009482e-05
-7.324838039382442e-05
4.517820145771197e-05
6.609531540025647e-05
7.516228434384163e-05
-7.853491326156303e-05
-5.08691935808568e-06
-6.719894719721921e-05
-8.124365034005937e-05
-4.083669345522292e-05
-5.495433471541772e-05
-6.53352984471158e-05
4.153428633366876e-05
7.892359044337348e-05
-3.911930445488017e-05
4.825222540261307e-05
-5.537566881220853e-05
4.4956649278609204e-05
-3.994039174146922e-05
7.383685298518971e-05
1.209037238541826e-05
-7.126786341610879e-05
7.166668220316687e-05
5.9428154777436704e-05
-7.844120187032932e-05
-2.9852611229930214e-05
-7.41954932589895e-05
4.930261377875942e-06
1.60785014580222e-05
-6.466473385502435e-05
-3.056000663693362e-05
-7.3664851566769585e-06
1.1867477438360875e-05
-6.578105121139226e-05
-7.20267355044827e-05
3.19514222081835e-05
-6.5612262633373995e-06
7.04355120401041e-05
7.263283774694951e-05
-4.7372321917727447e-05
-6.112257607843622e-05
6.926007257281299e-05
-2.08785275555033e-05
-3.493934783216045e-05
3.449784542895461e-05
2.0212883667669033e-05
4.3269571179440735e-05
5.2593644197672625e-05
5.7095408480673035e-05
-1.3077200046179654e-05
-2.3736451532361784e-05
6.491043267662454e-05
3.840974954764116e-05
5.8569057574296026e-05
-4.1740361820641106e-05
5.019038282846784e-05
6.144095752650226e-05
7.84044291388179e-06
-6.243256639401509e-05
2.042527414781195e-05
-7.259688922497895e-05
7.491508048306776e-05
6.683975658190985e-05
5.537708886802261e-05
6.925002405707923e-05
1.746751250140473e-06
-1.54869893380065e-06
-7.20761391575315e-05
-6.889980012247948e-05
-4.464773825275507e-05
-6.606142044163442e-05
6.910290725246871e-05
-1.2613663950988191e-05
-4.98721585473702e-05
-2.4462950517138733e-05
-6.687450477203912e-05
6.7767887696051545e-06
2.6239559684227977e-05
-2.7461615977245075e-05
-3.967721322804865e-05
-1.4705284258413148e-05
-6.239977842275025e-05
4.65515757177241e-05
-5.862814672412948e-05
5.229849847108827e-05
-6.010147548687883e-05
1.4079708007334394e-05
3.680057615783609e-05
-7.023522715075489e-05
6.190732567431118e-05
-3.40042692459922e-05
-4.91667765551704e-05
6.7503226931263e-05
4.351866347721894e-05
4.2212717250732747e-05
-7.241502533481011e-05
7.148141916281771e-05
-4.0841540143184795e-05
-7.18372635918386e-05
6.469153452607963e-05
-6.47068102076142e-05
-7.372821000561099e-05
3.7484516917506285e-05
-6.381682609832233e-05
3.039240448949078e-07
-5.499584393630499e-05
1.314352970771715e-05
2.1307058390978963e-05
-2.132168223144737e-05
-4.022780400732082e-06
9.533011452583939e-06
6.67528537655929e-05
-5.7834331496081665e-05
-4.097089462421366e-05
-2.8609492960291297e-05
-3.8397141635286383e-05
7.20912635969372e-05
-6.542560451949148e-05
-5.8126995365510574e-05
-6.525958788482165e-05
4.9313725279120053e-05
2.1999692042908748e-05
6.019397398301448e-05
4.820791609189484e-05
-1.8518876940614337e-05
-5.780788993154739e-05
3.0255715094090686e-05
5.451366708374061e-05
5.702780129920668e-05
4.0748249028064287e-05
-6.6183493834940674e-06
3.116673255936394e-05
6.435889235448806e-05
3.420231540280752e-06
1.553639935594797e-05
5.3390255069975485e-05
5.951697051710579e-05
5.1101039258527646e-05
6.87464256495944e-05
-6.601386471021182e-05
4.583909196355574e-05
6.341420630733414e-05
6.190345248012651e-05
-1.4803567193110501e-05
-4.387510941909587e-05
2.7828894175244575e-05
2.4006479152441584e-05
-3.39710815423539e-05
-6.075494329573803e-05
-3.333632066538848e-05
3.8944227015533825e-05
-6.080342673577125e-05
-5.370428281978863e-05
4.18788416561489e-05
5.833566546404232e-05
-4.096568199138552e-05
1.8307559167730293e-05
-5.5567796833923136e-05
-5.554833500997638e-05
-3.4323702868292414e-05
-2.2311918949857826e-05
-2.7815697891353818e-05
-2.9476747387320178e-05
6.234132560704352e-05
-1.325572760187039e-05
3.186620906327502e-05
-6.219321491387403e-05
-9.447119427782033e-06
6.545436619364832e-05
3.201075380796816e-05
2.700623578186249e-05
8.229401606999208e-06
3.742367069954968e-05
-5.8279140527967805e-05
-4.8458101118726466e-05
2.3106707799914154e-06
-5.005849022487582e-05
-3.361038281328114e-05
4.5580095878599596e-05
-5.8596843707641064e-05
5.427226238924435e-05
3.5994432688839634e-05
-2.6808737645736968e-05
-1.8760419049336694e-05
-5.5085000849849595e-05
6.503384171618595e-05
-5.039687237935516e-05
4.372601457740804e-05
5.737459095429882e-05
5.1677882807965544e-05
-9.351479713539351e-06
1.9496757672508295e-05
-2.171722638374052e-05
2.3136282419287358e-05
5.624244978261609e-05
1.7226319607537014e-05
-3.737081862800719e-05
5.203244753148668e-06
4.724180917819388e-05
5.831407065090255e-05
-1.5443642710247688e-05
1.5234237634915433e-05
1.1266467655983349e-05
5.933902655417859e-05
6.153283607488532e-05
-2.828368495622352e-06
2.550770183376777e-05
-3.193440840366588e-05
-9.035412998808976e-06
5.288315745318243e-05
-2.692510523919075e-05
5.650325784235853e-05
5.7277477365853885e-05
4.638977963282436e-05
3.223275990696278e-05
1.3907735341995146e-05
-1.5040547316594068e-05
-5.261297716838601e-05
-1.9904293249638674e-05
4.3155649657544594e-05
3.623222528269018e-05
-5.316706842569048e-05
-4.294303290294504e-05
-1.0082331346974906e-06
-3.6246904880832536e-06
-5.774597255832837e-05
1.991496292945442e-05
-3.9999022635640034e-05
2.632171635719288e-05
-3.3216822023082865e-05
3.428790928835589e-05
3.95702760403725e-05
9.722616442032981e-06
-5.257725901319714e-05
3.287736514525102e-05
4.943501443216635e-05
4.958224554415725e-05
4.287306123749074e-06
-4.728422392507791e-05
-4.619524153227262e-05
4.9756157516422075e-05
-1.8370854700470424e-05
-4.389754784349349e-05
5.142039609283964e-05
9.233890491809895e-07
2.9409124896013212e-05
-8.149633504442082e-06
-2.5781430358415235e-05
-4.9148297182059185e-05
1.9343546993901418e-05
-2.5122379296720637e-05
-8.491508815910428e-06
5.220640518922765e-05
-3.084357036312113e-05
3.780112027921831e-05
5.287231881072106e-05
1.4385231018695071e-05
7.051895251632679e-06
5.04008168721817e-05
2.5881963497431302e-05
-4.6285918522564996e-05
4.1807623950074646e-05
-5.093749759486262e-05
1.9231243963679864e-05
-1.0549616943062108e-05
-4.742916720138456e-06
-4.9695110330911756e-05
-2.361761385877031e-05
1.3522681504354686e-05
-1.7254416971073565e-06
-4.417677722611504e-05
1.3183341041156418e-05
3.854485505823268e-05
-1.2858911414036955e-05
-1.7978748992051526e-05
4.605918290336111e-05
3.2079053847308694e-05
2.9950388872783465e-05
3.5358126367674404e-05
-1.823613755546828e-05
3.400481925613349e-05
-4.417759543161642e-05
-4.394254920365668e-06
2.1792522102071755e-05
-3.8937449299907436e-05
-5.633050035573798e-06
-2.5974797643198483e-05
2.8924504961483465e-05
4.348440231015907e-05


==> output/example8normal/nPred0/stepSize-1.0/gfsetFinal.txt <==
3930
-9.17474252817433e-16
-0.008244966781412275
-0.003949720650834667
-0.01635762203879576
-0.010807038829100392
-0.024210491433312845
-0.01750072971607193
-0.03166994702022117
-0.023847030165454003
-0.03860854008511149
-0.02969494245943166
-0.04490034552324798
-0.03489778082986753
-0.05041484908208263
-0.03934379084961211
-0.055035112673593706
-0.04286454982019249
-0.05863620525630972
-0.04541025756220102
-0.06110238627017448
-0.0469422189280082
-0.06232089085772255
-0.04746210452527721
-0.06217711023976029
-0.04732558237242807
-0.06056669266545782
-0.05738157496812992
-0.042770966876365654
-0.052518609282156264
-0.03791161949030533
-0.045875327125333314
-0.031691924698667016
-0.037349794238526406
-0.02386768937914411
-0.0268416141482043
-0.014293583641466856
-0.014256108213918928
-0.0029330795489882384
0.0004900775702560119
0.010389552735950769
0.017454026413803194
0.025578550612933914
0.036644771905661025
0.04293280273766094
0.05799162680769662
0.062318242892322635
0.08130123727610927
0.08444206022586731
0.10618727619453516
0.11192513609772393
0.13201422813440164
0.15784222173118173
0.14056144303801624
0.18243108453612594
0.16415003652203314
0.20436831609579303
0.18478877123936274
0.22234488627659307
0.201893252770203
0.23556592632296383
0.21483563585463558
0.2439986688730216
0.22329353338597216
0.24834276143364184
0.22719327138240505
0.24992869208560758
0.2266974588013418
0.25020828653301636
0.22382708736714516
0.24992869208560453
0.2245089502504407
0.24834276143363704
0.22730080655238685
0.24399866887303318
0.2269238680151465
0.23556592632295634
0.22234488627659463
0.21589585994562163
0.20436831609579403
0.20206846574046458
0.18243108453612475
0.18459476501331615
0.1578422217311828
0.16415403605506984
0.13201422813440167
0.14193127098262517
0.10618727619453555
0.1189236441145807
0.08130123727611019
0.09631571729701344
0.05799162680769695
0.07453727576252833
0.0366447719056615
0.054352510299220946
0.01745402641380385
0.03556181734145847
0.0004900775702566198
0.01816611474698885
-0.014256108213918425
-3.193442277785572e-05
-0.026841614148203817
-0.037349794238526045
-0.013727560221579374
-0.04587532712533327
-0.023766353049719184
-0.05251860928215596
-0.03162391129841258
-0.05738157496813019
-0.03774606482262721
-0.06056669266545698
-0.04223508007774356
-0.062177110239760684
-0.04526654546009398
-0.06232089085772316
-0.046899974024771474
-0.06110238627017384
-0.04730562629070964
-0.05863620525630978
-0.04654221579503883
-0.05503511267359295
-0.044661796220256386
-0.05041484908208304
-0.041681406587581626
-0.044900345523247516
-0.03732898504222236
-0.03860854008511353
-0.03166994702022193
-0.03031488283292581
-0.02421049143330889
-0.023890587636990628
-0.016357622038796208
-0.01717950314683985
-0.008244966781416186
-0.010174376401177548
1.0130968697217236e-15
-0.0030171064611720726
0.00824496678141675
0.00416685176780351
0.0163576220387932
0.011238236368114964
0.02421049143331009
0.018093544001899834
0.031669947020223216
0.02450613438655102
0.03860854008511239
0.030525612948760463
0.04490034552324842
0.03609514778952887
0.05041484908208101
0.042089731647963105
0.05503511267359269
0.058636205256311316
0.04511670466257303
0.06110238627017409
0.0469248928011722
0.06232089085772266
0.04750955478432469
0.06217711023976053
0.046831687152089345
0.06056669266545749
0.04480291878532386
0.05738157496813
0.04136530185991603
0.05251860928215616
0.036456189809628066
0.045875327125333494
0.030001404463016208
0.037349794238526496
0.02196725820893206
0.026841614148204268
0.012079941384174639
0.014256108213918869
6.345957314302176e-05
-0.0004900775702559691
-0.01582711508867686
-0.01745402641380323
-0.03664477190566109
-0.03678506095446113
-0.057991626807696525
-0.05658109659930014
-0.08130123727610947
-0.07740982612460422
-0.10618727619453511
-0.09946949190068256
-0.13201422813440095
-0.12229633991320744
-0.1578422217311829
-0.14522380749636826
-0.1824310845361265
-0.16710497407312183
-0.2043683160957914
-0.18698631839174462
-0.22234488627659263
-0.20351162963297864
-0.23556592632296508
-0.21615410635829058
-0.24399866887302205
-0.22464503203558694
-0.2483427614336448
-0.22920770266455415
-0.24992869208560098
-0.2502082865330179
-0.22532030904495595
-0.24992869208560026
-0.22473533220315894
-0.2483427614336491
-0.2272877350489539
-0.2439986688730229
-0.22704480603873173
-0.23556592632296258
-0.22225163060946596
-0.22234488627659268
-0.2128729063154721
-0.20436831609579237
-0.19917919183022664
-0.1824310845361261
-0.18142977683215794
-0.15784222173118234
-0.16077966073140698
-0.132014228134402
-0.1379132403272306
-0.10618727619453552
-0.11357514019061495
-0.08130123727610976
-0.08569746345258174
-0.05799162680769711
-0.036644771905661504
-0.05975804733123761
-0.017454026413803916
-0.039776187229769125
-0.0004900775702566375
-0.02268410122851389
0.014256108213918426
-0.00781222943097254
0.026841614148203786
0.004911410179215711
0.03734979423852607
0.015772140004013786
0.045875327125333425
0.02479861084232334
0.0525186092821558
0.03224128732906225
0.057381574968129734
0.03810680602099526
0.060566692665457465
0.04261109743446224
0.06217711023976121
0.04586278641768089
0.062320890857722355
0.048661626727215454
0.06110238627017339
0.05863620525631093
0.047326881368130944
0.055035112673592776
0.04555990787240386
0.05041484908208316
0.04279652567537421
0.044900345523247946
0.039054399437712335
0.038608540085111144
0.034416278495321855
0.03166994702022288
0.029012263870944584
0.02421049143331069
0.023025507710247563
0.01635762203879608
0.01656750498232541
0.0082449667814138
0.009800291899433773
0.002956448034830287
-0.006436374156782991
-0.02187186103552473
-0.025935996147502416
-0.029307428728544256
-0.031799488184742146
-0.03339360615009238
-0.03411020062376063
-0.03394318192304189
-0.03299576340353799
0.12752107080741948
-0.012259971923000268
-0.019411874750592185
-0.025218442275537503
-0.003594402263733843
0.0067028998090095954
0.018629946675846703
0.032370797594789655
0.047683854014091226
0.06499931918733538
0.083952685305689
0.1051509396424098
0.2054574833241133
0.18368179185804004
0.16766629617042314
0.14865934901642122
0.19595078037783104
0.20399727289391364
0.20765037411785117
0.20743130285207906
0.20442729287288636
0.2027647872780889
0.2058968763718517
0.20823144575851685
0.007318480958954087
0.1667795749048221
0.18301107628543398
0.19613672173929786
0.14825670245469214
0.1283116282831659
0.10818654369125079
0.08830617635682002
0.06962094440363539
0.051958174990768866
0.03574224066360713
0.020530029894721184
-0.02680751855495689
-0.01934602863523202
-0.012283590966809527
-0.003502167859310725
-0.024836119841119508
-0.02895877943637241
-0.03175399718133052
-0.03340118281713578
-0.03400970562852983
-0.033674087672317186
-0.032451871425111
-0.030362068592427568
0.033406253745224726
-0.011110828569950316
-0.016796453195575718
-0.02203096181037517
-0.005145685445937828
0.0009962986899233377
0.006979314464967594
0.012775627577995014
0.018040430749506526
0.022854374253470214
0.02709728886937889
0.030934941120545102
-0.03862923177608636
0.033485163391465955
0.0345398856610111
0.034440996584086433
0.03119285320237015
0.02762569277913492
0.022720903970552164
0.01645339232142102
0.008886116404102595
-0.00019012303418588055
-0.010713938273306602
-0.023304942641957215
-0.2065914353344172
-0.09366139273516474
-0.07431094455692273
-0.055968091679812725
-0.11374615076435667
-0.13401168499930802
-0.15342206847798293
-0.17127135790483947
-0.18618597474297052
-0.19770918362271
-0.2052146695008426
-0.2089005899605869
-0.07856152499707333
-0.20820606039678916
-0.20601213091399528
-0.20405689850394146
-0.2070391902855485
-0.20171036048744073
-0.1921076349527457
-0.1783632230960068
-0.16161090235805356
-0.14236896495529905
-0.12179834806676329
-0.10012231451774706
0.03484622638679416
-0.02735885848883219
-0.042114334414936415
-0.05905379791265275
-0.014637641878123482
-0.0036336905964325407
0.00567402352097979
0.013613111285862662
0.020129825015101008
0.025498466727548776
0.029764050595335875
0.03319550755794893
0.03163458716126768
0.03360102112368657
0.034634717434948836
0.02874829159220165
0.0250210279391751
0.020621996698901423
0.015619477844903848
0.010330024694747322
-0.030000355934252515
-0.011924698173351829
-0.017138749591261448
-0.0008151640200057557
0.0048063147161511
0.15363571497579734
-0.017688526457359983
-0.022451124783956198
-0.02249691336882724
-0.021724222226126078
-0.020177672923719952
0.02267298008528739
0.17940788117802176
0.021245903201828224
-0.007175480742913261
0.006206189550513808
-0.008078115126527322
0.026079354143614633
0.038180472761226776
0.05181333398409869
0.06668917619864659
0.08310480932132669
0.15189560775601296
0.1867929566187178
-0.010600825521260729
0.13697634222881683
0.17847957492585229
0.18993643705352245
0.18977639349156172
0.18778154619508858
0.18670638762284048
0.18718643727845274
-0.008111564845422328
0.13541235491026374
-0.001786556771392973
0.18705579112810813
0.005887234381669697
0.11793490950465935
0.10054001742753892
0.083446474946869
0.06740049934947726
0.052261741270093774
-0.006122272749640123
-0.013086041263416915
0.16658275830575348
0.015213368586376144
-0.014533040169174274
-0.016882264700765617
-0.019557376048145947
-0.021268456718201934
-0.022199657786746162
-0.02234158975653478
0.01880830948506633
-0.0014050621651627575
0.16803193410104775
-0.01788131388968801
0.022669823809694532
0.0033146149006782395
0.00775155339077278
0.01179235742609711
0.015249084681819472
0.018227833583677043
-0.10706754376100143
0.0152367783984263
-0.001576439603602653
0.022978153444213705
-0.07310655349220145
0.010470205297563429
0.00452110593651659
-0.002550303845838243
-0.01083943871188475
-0.02016050866350156
-0.1904928783753386
-0.12463256763589119
0.015401112630102805
-0.057582920837338666
-0.18851200863173329
-0.14174762920325237
-0.15740902422213976
-0.170894896698942
-0.18109758213644606
-0.18758615807679482
-0.032601678974870554
-0.18886875630280525
-0.021652241250191943
-0.1882415805272952
-0.05923139721146062
-0.18360790951528866
-0.17426379897893335
-0.16125069815272913
-0.14594490732739818
-0.12874390149485343
0.021405758477571056
-0.021729189729357657
-0.02004484573480478
-0.07526370835419126
-0.012218980136285135
-0.004050114167324037
0.0030288836641140307
0.008936835893716064
0.01395559393033549
0.019388226636388988
0.022685039189249114
0.016620250183999243
0.013360346236289778
0.0095793265257996
-0.08969337277632496
0.02313035044499163
-0.18960749799810767
-0.04509909930923726
-0.014721839871499037
-0.18943690933428986
0.02100946142845231
-0.017378150238757932
-0.020306884351337887
-0.0029973175112305564
0.02230393109136263
-0.043443924449917196
0.026011069047480042
0.10096162498903012
0.11896220914805397
0.19044969928710379
0.18926652997935303
0.038329190631120974
-0.021716929622261977
0.020703688566406434
-0.09265451162350986
-0.03125437236478365
-0.19025116295444097
-0.11064587270742687
0.01803756420274781
-0.011179913746049657
0.005450058239365315
-0.013375915548983696
-0.011937654973728697
0.06902625586550985
0.0006497506229177744
0.04383401525416376
0.08299535243080498
0.1253433955962314
0.17164740521786181
0.0022022181048977803
0.023090989964949134
0.05584723998150095
0.17468533582814325
0.17238602367706732
0.17286403893444702
0.13977177952081526
0.00791611948530217
0.17089736045361983
0.014899718868258999
0.011622950654453793
0.09544922125299206
0.0810318537515737
0.06719126175141572
-0.005467920652560547
-0.005833802010397707
-0.14575622653821318
-0.007993872261550329
-0.07381893387634296
-0.008418897349947493
-0.010274849592899668
-0.011522045763250529
0.00752261824071747
0.003527743412493943
-0.006380994609107124
0.010002541874891802
0.00603504330103156
0.008136295456585067
0.009908557876289015
0.003934623603708933
-0.013057589893129431
-0.0024776505499877225
-0.000721200379258517
-0.02071594415820923
-0.029126730165438132
-0.11745809029486455
-0.15740203097292008
-0.0023348661069433957
-0.1321366493600902
-0.16641267178311564
-0.17208135456409296
-0.17509542029638955
-0.012503008500827535
-0.1744472715147463
-0.008567726261373625
-0.17299193936674906
-0.14713113542534198
-0.13360975972300015
0.010883636903058085
-0.03836718457489012
-0.013328120123866659
-0.028972232120343246
-0.0069719899763646415
-0.0014654063729661899
0.012142397125440109
0.009144468295964426
0.012772596086591323
0.007003442530826435
-0.010658935712998412
0.0012636573122445152
-0.010036763443131966
-0.07426037744840083
0.14224052261942285
0.17461100783637012
0.17297663226525808
0.11044961668060266
-0.16765287810346655
-0.15884696418061672
-0.020703091721028046
-0.17362168845624323
0.009932916201087818
-0.011490110046999982
-0.17494366102211617
-0.0033031781600125574
0.033047919157587397
0.012254836864149899
-0.06101271711702082
0.032357414335852604
0.17515618648223813
0.12818365634351767
0.16485941844277827
0.05450352484432612
0.17319794331059074
0.15267918718428283
0.16327517990368956
0.15472514096056894
0.09772799090796112
-0.08855328230428844
-0.08774205681940744
-0.012232295406356827
0.008396132269269461
-0.11903809016720929
0.011302111350969155
0.011814179179354707
0.0235030158500483
-0.17447204867886956
0.015357206546837778
0.012710513935876152
-0.038580411202094995
-0.0608845001467239
0.00260053566736197
-0.04899042525080263
-0.0057479259611050975
0.004629192266067424
-0.011562113533091011
-0.005874876481003806
-0.010129301268085311
-0.17460077293956697
-0.012370151683935805
0.0032155963481329914
-0.1024786356541967
0.1615070322615569
0.0070423397381112664
0.08346086637076978
0.11304803539573872
0.0016093957030801028
0.1612708206068091
0.1298772089636789
0.17515810174655494
0.04286626743392247
0.016626712447492042
0.08038550839716763
-0.15912542110858205
0.09273987233292214
-0.012208026284970412
-0.15326438385436095
0.0042311855234258965
0.0014979997078005123
-0.022425449546449108
0.0006719633709095133
0.01213973291757682
-0.0035957500400306285
-0.006415753548912589
0.0026745451898058203
-0.03685494258113814
-0.1585179851592807
-0.0006135243876885284
-0.17406198657580138
-0.049199443521684885
-0.14549451944519926
-0.002793901933548821
-0.10373589627075527
-0.16194381527038082
0.003687520905725723
-0.1359660879229663
-0.04439999359383356
0.0030408221514214586
0.004004471648252229
-0.008203980957431982
0.004008254269651006
-0.029308408322935825
-0.002091601366749327
0.0021286302343442496
-0.00048309923577139553
-0.0028662802221969823
0.16215189997696744
-0.02214972467383189
-0.01616435537200819
-0.003685972457716231
-0.16309942424671808
0.0035382355094091245
-0.16109780267991594
-0.01080961473031747
0.001711667074517977
-0.07582221579660707
0.03869111768314206
0.09613830251416855
0.16104350231435366
-0.02874464961728664
0.13307243595341414
0.1582782906635831
0.023095163205692285
0.16150354500641922
0.1607799593814461
0.05983259379646936
0.14089141165277866
0.06867751959278617
0.011468560915241136
0.04925636295122612
0.14349273814891056
0.030530206489804125
0.10532655227652073
-0.01616578575903403
-0.12439985678580669
-0.08668781966298943
0.15687000746064012
-0.002159024177275051
-0.11219748997019352
-0.00047352683435907314
-0.1244158951118142
0.07132084307312936
-0.001918074924309753
-0.004162783188280131
-0.00025604181732375033
0.039626899194046175
-0.08739423862113045
0.031161820775574604
-0.1538105904468524
-0.0007151636452172271
0.017739608940762014
-0.13569402715805692
-0.001036488778180137
-0.05349676925490307
-0.004111201151332465
0.007477211212830543
0.002046760993210717
0.02387941419728827
-0.036152408589039474
-0.0017473409340071212
0.1178675602714923
-0.010955103257213408
-0.00419559329145216
-0.04552294807750679
0.00463922945928338
-0.07457968891805652
-0.0029471087570806047
0.16113665964153112
-0.16306094130606388
0.002224718849915962
0.0014837521319479771
-0.002804199237681557
0.0002564266755570848
0.0030645567228393695
-0.1460066327609287
-0.16243191654625427
0.002340748022940849
-0.06488399349665189
0.04774235055065292
0.057786275901051794
0.15010762963254898
0.09128004783998755
0.15210029680399417
-0.09940268753457036
0.013392546211250434
-0.15093818868786185
0.12122936011790916
0.002827789933199216
0.1517400012832691
0.010612375076012858
-0.14240337725621507
-0.14729077830178894
0.0003979362581451262
0.012618433737099378
-0.0034856208081931045
-0.006518499354124915
-0.1633697475447195
0.008266722117464407
-0.0017955442409669055
-0.002547694099482911
-0.0996323183005693
0.0010155475203419738
-0.06348310491072925
0.16447628856170846
-0.0007367796876316175
-0.030191180820530364
-0.15020810119200617
-0.05030109472591631
-0.15269779400100789
-0.16149142530004532
-0.004530314615818889
-0.0032457441605559354
-0.14768374221845046
0.05275810773919035
0.09489954626352118
0.008052746795300433
0.000405995279436765
0.10863580853923455
0.04490628482741718
0.030292835419427126
0.161787607615106
0.15252466147591814
0.003109646631709954
0.13140770690218576
0.12565204787725381
0.10194705525406604
0.08085690073497302
0.06322513183406404
-0.09646581000358825
-0.0034919019068928706
-0.002694510349561075
-0.0306398676049155
-0.004181574590471721
-0.1357010363471362
0.15274734079360763
0.001272983262621106
0.14959659487379237
6.606705534341141e-06
-0.006322094564405229
-0.11822711920905711
-0.0001066630160759552
-0.05837334268139458
-0.11219567686653051
0.15051273833096757
0.15163739859485756
0.0840162190855098
0.02441357704810322
0.053871682843788814
0.15243461522178314
-0.024375613351473518
0.0003932561984739293
0.045249463916522056
-0.1540513295843831
0.12233982685723555
-0.12717511773518816
0.02601783332659916
-0.0024024648299835697
-0.16158864097248427
-0.12750438938494457
0.01651180871310882
0.00162679593245318
0.017147456365942868
0.07339758704007156
0.002264277175960715
-0.05458921994741948
0.031364339966877076
-0.03713292694700873
-0.0012688647347402565
-0.08522630144011675
-0.015462377324322813
-0.05107346366008845
-0.003592059276331669
-0.036369442214868104
-0.04404286898829504
0.01332984391723518
-0.07806353849428602
-0.011458248782017377
-0.13559764234829827
-0.001544480389001836
0.006738976706431662
0.0034842959908103943
-0.0089894596714136
-0.08783050096059104
-0.015020174032374519
0.1339900579277031
0.0046557557659685535
-0.154427813265358
-0.01962290960601323
-0.004075091522989517
0.0007703696755966519
-0.15334088550434144
0.11572648149895967
-0.00010821526761216637
0.15192478933202125
0.13937143486264197
-0.10715859556829513
0.03739927642003009
0.061399996434320515
-0.012002017409700838
-0.000326853900435297
0.14555708929480798
-0.10826790487561319
-0.04295065233551697
0.06592013592590491
0.020933327867633234
0.001140227581070951
-0.13776014333931702
-0.05932657029806005
-0.019291984126054273
0.03768900069670587
0.1124226684222245
-0.1552267244275142
-0.0007821446529216176
0.10550548716896867
-0.00795074599320954
-0.024638383500823844
0.020095535403189813
-0.14261697756261504
0.0098359482373475
0.021334302280129433
0.07484202437748674
-0.06852104593724699
-0.010909646268674777
-0.005693845657037539
-0.1421459422198991
0.03506747957500359
0.01762216191477654
-0.14664349754204936
0.12593145842799283
0.06427244626234843
0.11960664618515265
0.15257722020158251
0.028423303618586773
0.002457504363681261
0.14710104784162797
-0.015415740359959794
0.13054726250848236
-0.10235649897928213
0.042687574132183936
0.14137438598111485
0.005620446042672436
-0.04281624902660211
-0.00884770694210313
-0.022865955334851657
-0.004919886084052605
0.0005389651727570668
0.006370071304641834
0.024026879230091325
-0.15133685032382743
0.057114751827129176
-0.11247697745140203
0.13998973975894832
-0.0880137813963479
-0.06259938513435354
-0.018065052244450933
0.14283202200802386
0.09364179206871032
0.14554166546271263
0.02430005722025033
0.14233097412016346
-0.14084561579519256
-0.06212256272534165
0.14517948560312469
0.05754972084363151
-0.026608005905605907
-0.09777362954049501
-0.004732277108846197
0.12373728053547013
-0.11757397098919942
-0.0672388748282442
-0.14714786753000492
-0.05521195848387401
0.0049485155354857995
0.10301644498879092
0.0022534400849984373
-0.011539384950959998
-0.03668153350398392
-0.14440721269272677
-0.12748583549668316
-0.006841542257774233
-0.1200678251868048
-0.12020047306361148
-0.009027616032456373
0.03800255581116662
-0.09171140002373253
-0.056734652866253336
-0.03716535011294402
-0.07710781810818743
0.0030546756692546094
0.09006887735585546
0.016014022251403585
0.008739040289071421
0.03316158366403237
-0.00283290558148433
0.07083189272455896
-0.022098221174195007
0.011829235135098112
0.14323794459934866
0.09887788134704184
-0.13314293360764437
-0.0007654525755933063
-0.04335088452871678
-0.006976673242592291
-0.07905431399742434
-0.1272769791786472
0.0009038713916233597
-0.13844620678850503
-0.019095810260558864
0.0725145794646177
0.01082853013843739
-0.003306863891704837
0.0034134024424609484
-0.03138675140379879
-0.15218169030896603
0.14417933778040404
-0.048982736454554004
0.006725276277505245
0.1416068450088204
-0.070861651952012
-0.14567200170887104
0.04983650569448635
0.08415839160084358
-0.09690753188421024
-0.07067965343953526
0.04304323921498942
-0.010861094251409142
0.02000955235278844
0.11185203412817213
0.14526531136997345
0.003781726243778244
-0.012736987943755882
-0.00490208575160719
-0.02712402944367644
-0.03340487587487731
-0.024238530509950854
-0.04998084559233658
-0.10456237340125278
0.1363091156708212
-0.13363815073112756
0.13222647601145834
0.0315542974320152
-0.11171544205467804
-0.00560962377248325
-0.06926433836588398
-0.027898759376747916
0.043174790399214014
-0.025955468422361978
0.02599374732933904
0.07270840034062415
-0.06434135695888557
0.005529616828786611
0.13871933883535614
0.10789124964565945
-0.0060394447934581244
0.00410415815079418
0.01431070839976552
0.001103557590054939
-0.14712524077095307
-0.01361990522313949
-0.026570900534482127
-0.022985480373532107
-0.0025077395113652905
-0.014944160642770772
-0.0413264512631334
0.038022301518021086
0.09134511941702435
0.04799449539342694
-0.1324168314577876
-0.0474141598128441
-0.07192078186957956
-0.09514848123836225
-0.13964084399319773
0.04971563282291334
0.12382615777546414
0.02763484783369912
0.13389628978899212
-0.14261587705704204
-0.021176288860478204
0.11711057424275124
0.06679074414560496
-0.1404214414964232
0.132397862934873
0.1227005461916879
0.13479462173871665
0.006298413908372573
0.07474414744887872
0.009474373430133957
0.03008345638857955
0.007317165813862088
0.09981374695342982
-0.017951953068235566
-0.006459271515129421
-0.015552242794064457
-0.0065769070184515735
-0.12545025435633728
0.0330440238313688
-0.1370977552229663
-0.030707241950329336
-0.008868541324709883
-0.11298928549604516
0.14456083010286866
-0.11984849419750454
0.1161266094609452
0.0025185886166018225
-0.00162304309272263
-0.09771190015817925
-0.05829138782551958
-0.05519076381684952
-0.046616461651451384
-0.13372929294791316
0.06685742513776687
-0.10609432376557021
0.023429292839969484
-0.01815559722390625
-0.040132228374180484
0.0811465001290882
0.13536610471403035
0.011279967276264933
-0.0521958776661527
-0.03965793943607007
0.043067809101555325
-0.032482788043794
-0.046755850889694896
0.018127815050451544
-0.053127540912795854
0.128022197958284
0.09599888231398386
-0.12926219519810017
-0.1045496221708426
-0.02865142610226895
-0.019720303563756484
-0.031363261637355234
-0.011886545851716066
-0.08660848103602975
0.13880122998049083
0.08799660181295495
-0.014884538551783634
0.021748557563247773
-0.003815443735876891
0.011335937241498551
0.008456813763811112
-0.001700830691459553
-0.0006710102723510407
-0.031077661700283865
0.08292791627684808
0.13788859526117392
-0.008710271992193581
-0.08864746939150306
-0.049605549757250456
-0.039281198957412486
-0.03882805104711943
0.007695755431787902
-0.1377152814030481
-0.1440356622061747
-0.13456557402066507
-0.13855344967735708
0.12943530918895765
0.10341128267059989
-0.030247860915900864
-0.05931851512675159
0.11672904614544616
-0.11333059459861902
0.01105630040484481
-0.07915014492767247
0.1381587999099324
-0.11950866856808283
0.004508594153255383
-0.011821768439571724
0.028217961301830873
-0.07994296678385944
-0.037630471452466965
0.059237787794603945
-0.04047216417380935
0.005032120927344402
-0.0354206305742204
-0.1300606327114068
0.0803667273378026
0.0033296373694514415
0.046049073316502945
0.05550064290456365
0.04082745991545671
-0.12478043025717135
-0.12984453171083057
-0.14105597892195024
0.0005011314923344562
0.04608382403030587
0.030019336349860384
0.006007993803281581
0.1381141131523434
0.09358532789317357
0.002498550417004653
-0.007785782133702079
0.04058366361248665
-0.034695974540890344
0.08798030947966005
0.010211543006669233
-0.005067048273355464
0.0339486735866648
0.028602654656860644
0.036718937731614346
0.01269589869709043
0.015466004809785248
-0.05384509984517608
0.12188998359672155
-0.04776085745807237
0.10826981426330028
-0.016563821646102823
-0.036135652100927194
-0.04863096113494379
0.10213184881585506
0.11635016619672492
-0.13328579239638508
0.05201566314163571
-0.06958764837224445
-0.0023735112929178953
-0.009260608373048498
0.0027849736383733833
-0.0416470620637078
-0.13338296672558908
-0.0168139744545742
0.05174309856629713
0.00560577700863829
0.13436628230101866
0.03354982665149822
0.07305114138492162
0.00992039788716044
0.06566724216970642
0.09558589124514492
-0.024786295121233846
-0.008982336114100152
0.010967923639234739
0.07646328813872832
0.13639145128295482
-0.07998593195367301
-0.020629378801790988
0.018830537447112453
0.013049113982083017
0.02478116164457611
0.021700406240187292
0.022046414256528677
-0.10111297074773418
0.12569848860872482
-0.029501977703117924
0.12776653412918626
-0.012983251579689265
0.014668650621814576
-0.03152673501626588
-0.02942667030522107
-0.02080210238337618
0.05162462228658845
-0.06102763196815946
-0.0986614382586957
0.024849638922339795
-0.05474762936982767
0.13670563094319113
0.12771697040146285
0.12100044742706084
-0.12443101178472146
-0.09427128239988113
-0.12246157617880449
0.059547497771751244
-0.10622474296844597
0.11571400484322737
-0.07875472435734523
0.015524819535149456
-0.11254133400664355
-0.11820770370157695
-0.08888320392224519
0.13198007368736278
0.13228931594628696
-0.12677446833491637
-0.014258195917267909
-0.00743608786230966
0.043721517406088664
0.051792887065441495
0.12844873604172088
-0.12611725143710334
0.017424650186752003
-0.003318145624914868
0.001009854242242431
0.08048751173055155
-0.0012919142972927936
0.023527284397882604
0.03514176368034934
-0.04032043645091013
-0.03421919631087262
-0.017899217014123284
0.06380437302462401
0.05430739974126849
0.05728975046494137
-0.05485716187550767
-0.06943092309878111
0.05752767714672573
-0.07862946926039945
0.11012876101588473
-0.13189249580582338
-0.06193223302408984
-0.020452864484770635
0.0023750530995106873
0.06791140564568415
-7.651168606770784e-05
-0.12119361277931649
-0.03358562009007811
-0.11658706630180149
0.0435620251111979
0.033285512737449945
0.12924772072688384
-0.10698019195067582
0.052828368065457675
0.012246469369791721
0.015262438592350767
0.08548017809903533
0.13069540313533415
-0.13665654241267378
-0.012524545698121534
0.05859580698126794
-0.13398920048759336
0.02911828322366976
0.05117760741353731
-0.10724432646739798
-0.11295943205115622
0.12564577865779167
-0.04730752463361383
-0.07606557585103081
-0.0035533125308447712
0.12080755191714376
-0.05399287514363356
0.008721214249201211
0.034870685282925806
0.08408813349151825
-0.1183722500291738
-0.026913652364243257
0.014582028366213312
0.10300668062864396
0.06382514370457552
-0.03601685767305907
-0.07350746011890796
0.065326306154835
-0.10045356775888628
0.11447046607605563
0.09311031377306522
0.0513657922737238
0.0447179305602573
-0.0684189963855404
0.04706881757170251
-0.04920422031128001
0.03573515237747149
-0.12774077668802955
-0.016254297900638818
-0.12674979638628564
-0.07974174048714903
-0.02022458776950503
-0.1307162282261655
0.11724020509296075
0.12183160499918694
0.009281420195317695
-0.11674016535844191
0.038218616161470466
0.014109185547988038
-0.024807242856859136
0.005404323409973248
-0.03013029732725228
0.07430944685005328
0.041082823789180795
0.0069456705523796266
-0.0934437382677257
-0.008104976808201877
-0.0410677125604838
-0.007314979811152084
0.018540348563651082
0.025032878348386512
0.10929147181599679
0.11979633769399316
-0.02110598815940606
-0.04023008376200556
0.028991098821666922
0.027240349284729425
0.12477393203764194
-0.11913987565358049
-0.12134818599348353
-0.054144871414300876
-0.11490975734343707
-0.03625864235506642
0.0909615894888186
-0.0175002128813601
0.11002378968073372
-0.09922229767782309
-0.012213944445746014
0.058413578287217945
-0.12932964488399767
0.004620022878491316
0.030372864132961357
0.11340379831690281
-0.021729212217442836
0.02006920799256954
-0.019563931076221595
0.07703577161077868
0.1321040063061405
0.07042805017288746
0.02354203266080406
-0.0617524863932708
0.10906422750221365
0.12316586780065798
0.003973928883295069
-0.08666892784995299
-0.08371049728550653
-0.01167786735068432
0.0008095752008182777
0.07974101945851456
0.041337934813029366
-0.12417518391256543
-0.031444527572719816
0.12573761566497857
-0.06686472628099198
-0.10579501017376326
-0.12501731198162946
-0.042906243831421643
-0.11280389381218367
0.018577371354152928
0.059750113473909724
0.013289850839947496
0.06613481211257681
-0.02505777379973098
-0.04443582647256383
0.02001970577875859
0.05881883848310569
0.13109961908792253
-0.01289427719887111
0.03604840375191108
0.12411198630221384
0.08290739648402558
-0.030772564918113796
0.11099235462276605
0.11423575596500385
-0.08619758808610418
-0.009223780262122968
-0.01732168331269311
0.04480437766115732
0.012846932004796382
-0.11363128565001207
-0.025774326012394277
-0.06027099646048576
-0.12195716268924726
-0.07560462686679349
0.11597422479932182
0.02030224428222473
-0.013643941110030259
-0.07966064918411855
0.029393875795985226
-0.09124202375309055
-0.004943904556536253
-0.009046202143703873
0.08663249160944403
-0.1253298714683078
0.07211498731822352
0.027863427168350375
0.0405669685179245
-0.06099973566254033
0.04036126201354347
0.106705837420854
0.11909350206286129
0.0977537223998314
-0.06897481345756575
0.1184962903018378
-0.09925312264336862
-0.033481231712156154
0.07073330090813822
0.07841171968347917
-0.01093169532499153
-0.06647036845236036
-0.1001039138744399
0.03502436563398057
-0.0725861249967943
0.05245541147371233
-0.11068318455578267
0.10809519670935266
-0.1217559639092451
-0.006173527356243713
-0.0014683254790894438
-0.01950069442930912
-0.10907443960067914
0.004840799362554655
-0.03939934647803682
0.08633501471159878
-0.033548108080696866
0.06525340873603853
0.010646718021655288
-0.11117772971642605
-0.09540124366396369
0.018911306381488455
0.049996027019052654
-0.051788767546295286
-0.08922579015619674
0.007242198761866448
-0.05650501365898233
0.02532939061970765
0.05563173704424671
-0.01729142851555194
0.03414816977299236
-0.05802682379343433
-0.04638998373808628
0.09333260572156118
-0.04990644255449338
0.10948813101057693
-0.008564119909908083
0.11322506641307745
0.11687820169204696
-0.022821065848316807
-0.050795569870374306
-0.10520758866444781
-0.11148898205767928
-0.09318646184112386
-0.0007884193436797518
0.047851832879478716
-0.044724781462467646
-0.08661139070046499
-0.003992860924138361
0.04641030977049186
0.02186270908318113
0.12552619277040328
-0.11703300233652617
-0.10471025145811293
-0.08259777164182111
0.016584191950003668
0.018268819374108347
0.06406637012786695
0.02484976058971008
-0.09257731415126656
-0.11893731501003703
0.0386400404405548
0.10154678794231477
-0.009470182537409845
-0.11791669039430058
0.030525316663459433
-0.03680900507442099
0.1174283080092116
0.10940949926272905
0.10357431164459738
-0.011675762427886632
0.11911302927831821
0.10543927659863195
0.10657954258830235
0.10608405217826454
-0.12023430119537383
-0.12682226497121218
-0.1094373819384012
0.06315037623503672
-0.06299961801286065
0.02307547087511174
0.11006243616240145
-0.030169738117910645
-0.1126088153458008
-0.08092469535223455
-0.0066146583083012776
-0.05839732303288509
0.09272581103265913
0.07517872175337002
0.11959529262679167
-0.09927972192250595
0.025164749791846422
0.0407070566794097
-0.015552314022991462
0.10373526171425163
0.031718425569938064
-0.048019134683275636
-0.041102296452113246
-0.06943496825886801
0.10094272255306401
0.014236726104486981
0.037179026618930404
-0.06771680193022805
0.02478705664981718
-0.10355078257478412
-0.06546449534418142
0.05686890393343358
-0.02555744565458316
-0.10748371787790859
0.04130312594838047
0.033878011865632544
0.05235118561966432
-0.03647694710109316
-0.07463931868492699
0.0447123633706325
-0.01769000779645455
0.08231188904013839
0.01619544074492548
-0.017204317661909274
0.08001504386135991
0.07367697953586148
-0.02747652735324015
-0.11402126534896201
0.00759620877237962
-0.07703630322923728
-0.09718995617771992
-0.04212686132793694
0.0595117748923425
-0.09301615289830922
0.03530672309741238
-0.10595239040319983
0.010942705106529577
0.11197285259925331
-0.05420709830643636
0.1019011601996186
0.030376183065281188
0.0843840183174018
0.11240350412678621
-0.012061477014148262
-0.024822860054614655
0.10944307354756619
-0.0033194702707173814
-0.009370644703195014
-0.10186575276311605
-0.11450465560606173
-0.022116742498195372
-0.04822994833065112
0.10231607932839387
-0.0011242192252047252
0.036759210176732796
0.01890798248262297
0.0677667918917754
-0.08428757680694884
-0.022709316852508512
-0.1067460279043972
-0.029311314547483387
0.07541221923040492
-0.06164205051672386
0.06665153511766254
0.012980562465224188
-0.11012670780396143
0.11107988556936978
-0.10900621814221761
0.0016304209486892503
0.09717361711458207
0.1007575017260061
0.0024649227613340605
0.04539196112615869
-0.040600784099768146
0.05054804044712631
-0.08705603851195738
-0.11590423004815091
0.004928762248383312
0.0969254513406397
0.04818553231430326
0.11253427402962936
-0.019268155978787484
-0.006492855671473015
-0.1050037478886852
0.04268358604772277
0.038430346364785914
0.0009800652298826004
-0.054729421760697415
0.0007500796560879642
-0.012465480834739915
-0.022429198664103027
0.09868455088606098
0.028005634216605412
0.07024957438552659
0.10439922867284362
-0.043794408718036054
-0.0886472694244936
0.09774920664036985
0.08861158049931872
-0.06819489035202773
0.059946861385941554
-0.07070251263760867
-0.1028326048344123
-0.005914295542322623
-0.09094917684904838
0.0692157201711779
-0.07433840189829252
0.02132670274737393
0.10087994367976448
-0.05317937320342565
-0.04256026123938433
-0.10521800357614375
-0.03394892857465609
-0.06254443640937518
-0.10153234891212426
0.05561433346688804
0.007661618463966716
0.08972548611393746
0.016037413787793754
-0.014672079211433375
0.06050434173770838
0.03011092155754251
-0.03434760171094482
0.10529666593062349
-0.043463556322692595
-0.09893247954661928
-0.09390040929735352
-0.08021813001680601
0.07650052158845559
0.035508702715278735
0.013844118059254552
0.048712110840584154
-0.026506882589868865
0.001615845084145957
-0.10757912345373732
0.051333179017402204
-0.028020862609724823
-0.0857371096465927
0.06314232182244105
-0.05043326782644928
-0.08003610116234931
0.01471499534359708
0.024811736571726483
-0.07583140470810065
-0.06864532151794533
0.005431258844023202
0.09381595769615275
0.004782898183945118
0.10338347858663423
-0.036910459080614855
0.034777620137850455
0.06264495495445198
0.009060861591412757
-0.09515281693303959
0.021482768749128363
-0.09905397115330092
-0.10155166138206224
-0.03947215124205832
-0.0878275172610867
-0.10044623509563848
-0.09614199726260729
-0.061399742855679826
0.014905073656610182
0.09283966679730195
0.10578382158158889
-0.015364104402126953
-0.0017197892966906863
0.06808173401832565
-0.045803981877178185
-0.02241759955133104
0.09225157102196167
-0.08314996627833239
-0.08344167181841217
0.09298501113840886
0.08168448912954077
0.06596789019294992
-0.05390396246348875
0.10446319892225889
-0.09781705423887431
-0.03755496133663169
0.09460610188447321
0.051142033130492724
0.08452987488946263
-0.06769112138364028
-0.04618619576732526
0.09659049867959157
0.04641686893666047
-0.091234431166216
-0.018040445893645604
0.010768748047136623
0.030364679031028463
0.05844041220018896
0.023361389577949174
0.09761380748260684
-0.10034916370649247
-0.002793765131202332
-0.024428212241041428
-0.07234244007252745
0.03781608716651356
0.0418273284455458
-0.09695087724194454
-0.06641828405787012
-0.08867509518675382
0.023242475919064556
-0.09049354960431781
0.08933668550153046
0.08691903516010357
-0.0778775817049224
0.09612754965381533
-0.05707524858324027
0.06873414811202405
0.055052702586282566
-0.060536814147130136
-0.06345906758512584
0.09534309506575138
-0.07424434437270393
0.006437045189582552
0.04417302444960544
0.0905484774457207
0.05779543420924492
-0.02993299458777959
-0.07131210023886307
0.07430698181288577
-0.01096064540345891
-0.00848473901168627
0.07495951957397098
0.02928420040059917
0.03725130764452926
-0.032122528653645156
-0.029821212072589025
0.08762557479443508
0.015360125763546596
-0.09194421129180187
0.049497498395404634
-0.08785348608783772
0.08404344985139849
0.08343115672483051
0.09852957398786252
0.088434883791343
0.0037474805768274865
-0.05327749658716686
0.06516933459163128
-0.08103999413061119
-0.06952064385003479
0.016804813158386143
0.00027355138613396115
-0.03911520241137133
-0.007935844728931728
-0.05485799591841346
-0.049714279446021144
-0.03224117814409979
0.06126936731720335
-0.0935077117704506
0.04084387192964845
-0.07753094090933052
0.04566657804140386
-0.03978324841708355
0.06485233809118522
-0.09266849059488065
0.03205576697901815
-0.010481363541450432
0.08966203579420426
0.08660987455717035
-0.047384774407557846
0.03251723711337135
0.0532083486350274
0.01073541089664452
-0.01651544021786401
-0.06274920783525022
-0.017722060879685086
0.02505953914138
0.08769637698444316
-0.06398164412734399
-0.08583922077478694
-0.08062302021572329
0.07157387829119849
-0.023497439970454007
-0.07512939567054076
-0.06518698637169922
0.007305528765533906
-0.04724215250868025
-0.05645025710209585
0.039484322342862595
0.05493038985495344
-0.08314036233118502
-0.030969578960935308
-0.06099871078129184
0.08121581629691232
-0.07942835940238746
0.07763682824953433
-0.04692643266947087
-0.024918222764743307
-0.08889383727992482
0.08523595776766311
0.031683280323634266
0.09959222058197639
-0.003283325162476657
-0.06815031348172786
0.08112417911369331
-0.08246156285553297
0.08016611291593345
0.024103588719366124
0.04582779352101615
-0.08354705644680425
-0.05686273056008933
0.06153863277027854
-0.04821783892711555
-0.0023779243780773568
0.027097516388829273
0.07223489512764858
-0.07265860426645639
-0.08596277052173408
0.015389166218462414
0.01769421905728176
-0.039232061700899774
0.05507149301810752
-0.012816070780890374
0.03692871591235571
-0.08423115735751345
-0.07542000180340395
0.07487145620891125
0.07518032231296365
-0.02722576818170534
0.07758245290825465
-0.06062132985065972
0.08143529020521502
0.04612094427697218
-0.005078083826253421
0.07827485258239701
0.06136019520176421
0.0797473294285545
0.0027950400371513917
0.010524831284435815
0.09067762806555343
-0.07152992612114493
-0.0665301024442766
0.09261519293354503
-0.03345222763750159
0.06808537596887781
-0.020314625937534317
0.018283483481569836
0.02938723150688414
0.07817869160340524
-0.07925175261166684
-0.07911866862212535
-0.02192463732649712
-0.07093989460707585
0.038530592666144
0.0567140449205647
0.033975273060827614
-0.055995804887963116
0.08266861842475434
-0.08417731133284344
-0.012995004244698795
-0.06685615389119243
0.0453722493468204
-0.060502587883410515
0.05098868438215659
-0.05836095417536826
0.047678707995843464
-0.07509656164989315
0.005154061758208883
0.06498319927234185
-0.040735028367304534
0.020155210510773704
-0.07521319273730304
-0.03004626710106558
-0.04804509248568162
-0.025521417105052017
0.06668672672898696
0.035811281111750366
-0.007948074636302075
0.07436396285020898
0.07265960337271155
-0.0764236471508783
0.05814351110245006
0.02494983130964074
0.06847276651098576
-0.06371371509839652
0.08320624558361231
0.0007378398190657546
-0.05699796240695808
-0.04926759983484767
0.01026309742413878
-0.0709920500750543
0.07260098644783543
-0.01639572140388006
0.06622962284554094
0.013983266554650682
-0.0411708357064562
-0.00505567641350244
-0.058290459932444784
0.07177335715287202
0.0760215726823861
-0.013877762696154941
-0.05389480473461107
-0.06239873744632143
-0.07549126294427508
-0.020513294749638856
0.070683537429007
0.03080352748859334
-0.06856899428435816
-0.061160672759099886
-0.00292034229237645
0.04912439011466245
-0.050125347658905195
0.040072244307191196
0.05442553900005484
-0.04090239625298542
0.002349067650071025
0.06735204810780099
0.059018926923249046
-0.029269162362880963
-0.06672628059750053
0.04706054959675778
0.05776383903267674
-0.019446645033117355
0.1999428302741071
0.1992792532798371
0.19850339325848065
0.19729288318366328
0.19716699990828612
0.19399682935017976
0.19459440071967132
0.18941350199651644
0.19075365064769506
0.18357422360938763
0.18569428282833172
0.17651935688615633
0.17940783545353445
0.16829951819001487
0.1719436849116988
0.1589750859132889
0.16336163739867152
0.14861558546137268
0.15366922287434745
0.137300888431503
0.14295626538889616
0.12512219035292002
0.1307540619276113
0.11218410663020932
0.11560917461129656
0.09860508973850482
0.08451585641146221
0.09947847717201967
0.07006601370562639
0.08529305356521606
0.05542658736494787
0.07131838761159645
0.04079317135562472
0.05754631020128287
0.02639049295258134
0.04398159242262318
0.012480505862643492
0.030917113595342452
-0.0006335417562005501
0.018475529118485334
-0.012599667652685725
0.007053085475425616
-0.02301515126646367
-0.0031750285703976925
-0.03143153940143379
-0.011744891471982846
-0.0373715303550389
-0.01851804662772135
-0.04036485611901952
-0.023953391445568798
-0.04002741702184244
-0.03618339249880209
-0.022526839560046866
-0.02903912199494203
-0.01901878926586053
-0.019358297249901398
-0.013437508561922515
-0.008553386338514473
-0.0067196230590172885
0.0014922736274333307
-0.00021620023039663666
0.00876504895000761
0.004542249975518985
0.011288390714933073
0.006680525115867643
0.008058672140252283
0.005895763527946427
-5.30111944669508e-14
0.002346977128532494
-0.008058672140192165
-0.0027139172072491017
-0.011288390714912356
-0.006314754912919958
-0.008765048950053103
-0.006206080668574052
-0.0014922736274111143
0.008553386338510206
-0.0002731605127769186
0.019358297249900278
0.006689202811662926
0.02903912199494373
0.013446791208739269
0.03618339249880075
0.018929978550699087
0.04002741702184266
0.022176466337452586
0.040364856119019674
0.022782286668410062
0.03737153035503876
0.02059578852142916
0.03143153940143394
0.015793302471518618
0.023015151266463852
0.00868278482937743
0.012599667652686053
-0.0005566748918493523
0.0006335417562010443
-0.011728671686004225
-0.012480505862642965
-0.025459665137517608
-0.02639049295258088
-0.040793171355624123
-0.04255760921541137
-0.05542658736494743
-0.057077335009639144
-0.07006601370562598
-0.07113547129389108
-0.08451585641146175
-0.08497516062417612
-0.09860508973850443
-0.09849796859284092
-0.11218410663020884
-0.11165319766916984
-0.12512219035291944
-0.12415973462218471
-0.13730088843150273
-0.13606877308589857
-0.14861558546137255
-0.14715029365966556
-0.1589750859132889
-0.157530024088875
-0.16829951819001468
-0.16721859146063475
-0.17651935688615658
-0.17733858364808594
-0.18357422360938733
-0.1894135019965163
-0.18523340848959657
-0.19399682935018006
-0.19079222967730355
-0.19729288318366317
-0.19475195702483855
-0.19927925327983717
-0.1973224206982597
-0.1999428302741071
-0.1985400212898257
-0.199279253279837
-0.19842177533439442
-0.19729288318366348
-0.19696160438606367
-0.1939968293501799
-0.19415136646893036
-0.18941350199651635
-0.19006252995938508
-0.18357422360938766
-0.1845815559779843
-0.17651935688615633
-0.1776148409463008
-0.16829951819001504
-0.16821732213702423
-0.15897508591328902
-0.14861558546137243
-0.1564470309137751
-0.13730088843150304
-0.14554205637116902
-0.12512219035292
-0.13413588002528354
-0.11218410663020932
-0.12207119782110888
-0.09860508973850485
-0.1094534595164834
-0.08451585641146214
-0.09629062352872474
-0.0700660137056265
-0.08283800266320152
-0.05542658736494777
-0.06908202622266778
-0.04079317135562476
-0.05530547622494042
-0.026390492952581494
-0.04143912440995388
-0.012480505862643414
-0.027488576935189628
0.0006335417562004996
-0.01131190444171803
0.012599667652685746
0.023015151266463644
0.0010403926467151719
0.03143153940143383
0.010482737857619941
0.0373715303550387
0.017351154903121672
0.04036485611901963
0.021672582038675225
0.04002741702184304
0.023222944985172557
0.036183392498800836
0.02201450098707096
0.029039121994941162
0.018270384260299775
0.019358297249903934
0.012549105225414388
0.008553386338515778
0.005878806605999762
-0.0014922736274373821
-0.00048404794635010156
-0.008765048950008495
-0.005070676022930817
-0.011288390714957911
-0.007464970695595904
-0.008058672140162006
-2.2160896195424717e-14
-0.0029990896840041284
0.008058672140159989
0.0023351340880928477
0.011288390714984855
0.005982203149741514
0.008765048950010408
0.006557578590151174
0.001492273627430519
0.0040362315926247136
-0.00855338633851518
-0.0010616600665547587
-0.0193582972499026
-0.007586162731233535
-0.02903912199494168
-0.014100905206859879
-0.03618339249880144
-0.019243236551847995
-0.04002741702184229
-0.02229843913444571
-0.04036485611901962
-0.022700473337831373
-0.03737153035503894
-0.020504632443341952
-0.03143153940143378
-0.023015151266463873
-0.011717214791398037
-0.0125996676526861
-0.002474879070917035
-0.0006335417562010563
0.008128775012563599
0.01248050586264296
0.019933938818816235
0.02639049295258086
0.03268452829525465
0.040793171355624144
0.04606334759786382
0.05542658736494737
0.05973767493109195
0.07006601370562603
0.07358931994987948
0.08451585641146189
0.08728342130992511
0.09860508973850436
0.10095743620120268
0.11218410663020868
0.11454235364014571
0.1251221903529196
0.12957922245650744
0.13730088843150284
0.14861558546137227
0.1437098347706218
0.15897508591328888
0.15480271513248492
0.1682995181900147
0.16445160211522858
0.17651935688615636
0.17296282029418195
0.18357422360938766
0.18030005297961443
0.18941350199651624
0.18645705245844493
0.19399682935017995
0.19137429477631732
0.19729288318366317
0.19504403169994133
0.19927925327983714
0.1974505747794377
0.19858408881370956
0.1959221619835988
0.18652564951091122
0.18099262405811267
0.17430720537094674
0.16646965889344392
0.15757010429581633
0.147779475290315
0.1367996673015836
0.12466292888145183
-0.008605970085327047
0.07225648928876338
0.08515004134779006
0.09808060827153933
0.059696500919690886
0.0474460963323827
0.03582625518487563
0.02490164134426944
0.015035982118085888
0.006313312486125187
-0.0007858451891324575
-0.006348043976351326
-0.005158930238914634
-0.0014147164750297713
-0.005137726050084642
-0.007669957548708615
0.002539050403304646
0.005428695478122918
0.006103024517332388
0.004704291265243672
0.002171533932710324
-0.0004122516297528498
-0.0033265450204132026
-0.0056279375005435246
-0.04536596495286727
0.005382259549769283
0.0017881096425206955
-0.002114910900561712
0.007637466203127638
0.007980164776619385
0.006085697922634744
0.0019462635667436186
-0.004192484559893457
-0.012280905075975608
-0.02184520963218595
-0.03264058361204143
-0.180557351717992
-0.08509286060147864
-0.07210901041149204
-0.05895118069681309
-0.0978790280858929
-0.11047005527549696
-0.12246229216678522
-0.13398420905346783
-0.14466595026862059
-0.15476741665132063
-0.16401552855948515
-0.1728061376022318
-0.16184513900485067
-0.19434876157785996
-0.19121062238104392
-0.18654888377465526
-0.19613908858805199
-0.19657513356580603
-0.19565598865279915
-0.1933137667687208
-0.18970196417683832
-0.18477659216720507
-0.17863397602544256
-0.17120066815405213
-0.018106585030402376
-0.13018145296069664
-0.1413040447179744
-0.15177819381921437
-0.11854308578672343
-0.1063531335015881
-0.09390477433083735
-0.08115979139611973
-0.06845134327759098
-0.05557231677279345
-0.042916803229034656
-0.029921416767594255
-0.002871577518682817
0.00455903599968415
-0.000945609589968713
-0.008678286511297775
0.007687737929877121
0.008523790323215279
0.007274015692919553
0.0043976427303417664
0.0007035555858524059
-0.0029277494622550167
-0.005129597990952897
-0.0050499378458796615
-0.0004587823050695858
0.005094338634421139
0.002675410512754519
2.1214133288701505e-05
0.006052917547454262
0.004796616125743274
0.0016360602562391256
-0.0021779064348568067
-0.005402101442472829
-0.00735954741842832
-0.007503219265970145
-0.005737019280050353
0.13922141861686882
0.027236328397161846
0.0168031231265611
0.007557177574292843
0.03874388280383085
0.05096479280488541
0.0635333913469581
0.07643725471946877
0.0891628232643013
0.10200333952530904
0.11445566612491398
0.12693062561078988
0.16850568483608006
0.159844371500034
0.15008368338705955
0.17608395286892314
0.18254698603388922
0.1878305244450292
0.19188484490646765
0.19467737821996617
0.1114327287428379
0.19404034841410311
0.19088379179942613
0.19665869615151985
0.19623759494879214
0.0043508832541355544
0.18128607627500895
0.16050367527822426
0.15174821561894591
0.14201536634104026
0.1315818270538702
0.1455718104186429
0.007297572005158274
-0.13660385157569235
0.19227250619197894
0.07358106996808875
0.09678923273842556
0.05152989278781249
0.041348680042647766
0.03184971846288619
0.023292041918357917
0.01577728383975477
-0.0040232078091095936
0.008389952683868796
-0.1903095085095435
0.004106508140015723
-0.0064880612251261155
0.00801511100542693
0.0059103606454972155
0.0028550515356911533
0.00015988499536025814
-0.0020437404366738417
-0.09697922330773208
-0.004272011575208643
-0.08522280908428718
-0.007397427800100792
-0.07343451447699931
-0.0061881272388340895
-0.009868176909678767
-0.015363037895801589
-0.022353421317127288
-0.030789568299049698
-0.19267511603962056
-0.10864262064107619
-0.0050417277077728015
-0.06165089912011591
-0.18653846992505504
-0.12001475551087894
-0.1308075066218084
-0.14114103779460282
-0.15062388003299274
-0.1596060214846038
-0.12606427064312425
-0.19369624286345494
0.005638847776627564
-0.18152839562305842
-0.14660803476413736
-0.19333844451116394
-0.19160312069756252
-0.18843551924234184
-0.1841865597272242
-0.1787750537289652
-0.007216907315691042
-0.1150042125065121
0.08517462348495268
-0.15593403590484445
-0.018003163011084334
-0.10364110932080936
-0.09203532354788238
-0.08047864870120543
-0.0688050234096407
-0.05740442374218969
0.006558478093876059
-0.00470336436102695
0.062371049520297615
-0.025894791561673458
0.0011744661469339321
-0.003927230864479864
-0.004499515398728233
-0.005834888887827521
-0.0071070840888429335
-0.007534500003907513
0.044592082462870844
0.00808686837151165
0.16849681905718114
-0.0009888145321547842
0.025389542116741087
0.0080014597846168
0.006842813862951109
0.0055537202312420314
0.004827733984625077
0.0053208635138673
0.17094531476129718
0.0554211708930283
0.1754907266143798
0.017469483579174817
0.06676222294314452
0.07829672865503261
0.09007194375617764
0.10168125667728256
0.11323984490839481
0.1775149079528197
0.1633196664558201
0.18314139321997364
0.18753282091173107
0.19079620670350222
-0.011706824423198035
0.15488086932660433
0.003820200621344465
0.034449154692847796
0.1861266185652111
-0.0037838886449704508
0.13536564655260805
0.12010095952929406
-0.17524955846888332
0.19347262023978934
-0.16466807492250332
-0.03546474556837751
-0.05038956112810303
0.009717852169960902
0.005780751443660214
-0.006998912558872352
-0.004903668777819251
-0.04017300071403622
-0.16789533841707457
-0.17232122185118515
0.01124681613839315
-0.04599173469963516
-0.006432064456373844
0.0072316653866426085
0.12459580742666544
0.1898380200548682
0.1928656712780806
0.10846352843676563
0.1543949186559553
0.038505364397619736
-0.1897600504018689
0.05570748265031625
0.031010904070013577
-0.01597255804340437
0.010893248248306174
-0.1066913761773479
-0.07507805188920927
0.04680185090239447
0.00926987899033299
0.0011739336223308586
-0.0013303552060091018
-0.013497426345130422
-0.09602874872505268
-0.010048037376301043
-0.08552758987359119
-0.1500563646289249
-0.024828399635017682
-0.031185642400394318
-0.03869244672095784
-0.1879491947012016
-0.12732018455464922
-0.013095507257660005
-0.18496103957224128
-0.0334808492989282
-0.13695501975673
-0.146042874358687
-0.15441735518515737
-0.13185694462614872
-0.1885437435762618
-0.10116129524602072
-0.1412208224902212
-0.18596775685932979
-0.1822755627538015
-0.17761660502174978
-0.12191905877687266
-0.09068096977127697
-0.18951683836303193
-0.11167993233660564
-0.08023256762560926
-0.0700332081147189
-0.01726276785841603
-0.012050446991901245
-0.11714353755644635
-0.014669050472447282
-0.01096003117927076
-0.009516283310527437
0.007706118932956253
0.16222662123130038
8.882934599127414e-05
0.13658349573761647
0.009678709734629663
0.013617594784780215
0.015263197761594096
0.1774589988658762
0.05956193747106462
0.090398397418967
0.06953752607514554
0.10100635092827255
0.11153695057637222
0.1716846917216208
0.18204064446327728
0.16521459125867244
0.1856637401711187
0.14587034072293195
0.1937216316031066
-0.18086312452054834
0.03345049876561047
0.013638737614459918
0.006966216636246948
0.004046078020563142
-0.019711793640962268
0.011193644368560768
0.012410593991760532
0.07980947220791734
-0.0023576454000706396
0.14096864299293002
-0.17557342842266815
0.0051705383004546366
0.18902985856787916
0.0651935520633472
-0.1582654497891893
-0.04149097738580702
-0.06503909180124377
-0.008364814573485849
0.01569287952460827
0.011880683911477981
-0.046759363547530484
-0.003654136956241271
-0.012057225617715427
-0.011125909059097836
0.01261965823769331
0.02434873733337776
0.02686149582438887
-0.02672356746629591
-0.16219004606112705
0.09565352912739208
0.017686775431847983
-0.1722405579371246
0.1496720011047396
0.07509749898383335
-0.007552980168310811
0.08533976706499466
0.15778413952568926
-0.05995612856266331
0.04125553259120583
0.10617662341894156
0.05011157461315278
0.12683048126551705
0.18812900826483045
0.1753241774246992
0.18737806231812038
0.18029854502058928
0.0025073726455875126
0.16929052536671096
0.12167022159772467
-0.02125170853469412
0.010081986251475647
0.1314614347563355
0.04417671313383822
0.01917954649250615
-0.14052731798112778
-0.00014182408252181772
-0.022169097126586216
-0.006197321628430728
-0.0554978012523633
-0.10447404172172511
-0.04455698680321242
0.010845379887622297
-0.03770639153761448
-0.1692939219366711
-0.014333129749002518
-0.13206773876813113
-0.18202416224877674
-0.09903705430965776
-0.18401382999033833
-0.16573450627377426
-0.17839370287520911
-0.12700471341371744
-0.17522061644449788
-0.08055562411165178
-0.011143485042750874
0.1896071656242655
-0.005012034382591266
-0.05038821699076215
-0.017576314476317103
0.15583029267229195
0.02154265306386278
0.007956229163896667
0.17542245522843217
0.0209812508263503
0.07169425920489854
0.1791302930171269
0.17071008756936776
0.18440918602029713
0.16513220723035021
-0.08972547587261004
0.11657430097017459
-0.17909638728990945
-0.14844339631604186
-0.18170275712864917
0.007161595249524809
0.09949163584554231
0.10890980893019053
0.16265659660935458
0.005436808603685458
0.15896396056934514
-0.008057267687896375
-0.11782302249100586
-0.15184180551470955
-0.04693241979097315
-0.07670374367876577
0.03729727734946435
-0.009118289864208165
0.08999203956863301
0.02212322614909706
0.012998637419840864
-0.09496487018798735
-0.0023077843682530914
0.001984356680301894
0.05943506835143542
-0.018349668255513027
-0.05186703627385511
-0.11393009546916048
0.06774364230398225
0.018837978806867484
-0.08575369672929145
-0.031704595288164855
-0.1084910802582483
-0.024501668281254864
0.040249595010471456
-0.01195661557882586
-0.1559184167807585
-0.028661561670885193
-0.18478306312395362
0.024828205668891847
0.05155112105865526
-0.18400979381670454
0.16859025852768686
-0.1439993157505736
0.07643505243899129
-0.03983716116349898
0.08547048222350122
0.014061317447008235
0.18403858035705492
0.10392912410813167
-0.020898778305476193
0.1483028617948684
0.06303493381792202
-0.17421084987873608
-0.12314519463933903
0.18947805810167548
0.09461697065326467
0.080690743216231
0.1831202350669066
-0.02655325997604186
0.11822123193632915
0.1737611683427672
-0.07143750702404432
0.1315636228026767
0.046989843281727346
-0.13579759492415935
0.004348587042515431
0.0012092462488353837
0.18186934146135456
0.14024267962967024
0.13600809705965872
0.1441620951782642
-0.17068461703082555
0.01740750092356543
-0.0008937448576731032
0.15187868711431285
-0.05456531711251099
-0.06801559687034824
-0.05973275212192857
-0.01501855510791715
-0.04830641896637861
0.01588753948514139
0.034300458864717095
-0.13449357308183413
0.009554970873985337
0.026046852002843863
-0.15892974134304375
0.008585963793924413
-0.1419052904788183
-0.018687034344885348
-0.014377343037300623
0.1841680693364738
0.1132175904674442
0.1631973250793957
0.1273940520353106
0.0032088277874176598
0.12264095153484052
0.17156994244134
0.16772233886621252
-0.0337054244123135
-0.1740351694346925
0.05474997033627277
-0.0067193258063443905
-0.17639744299850543
0.10590798916111908
-0.010416157703381938
0.08077271375745987
0.006237267550583606
-0.005236213780135093
0.15791849660011506
-0.16723693820532748
0.013596491661873458
-0.07769758142228543
0.04725116033996357
-0.1489270000188172
0.176991809481599
0.03107293497620576
-0.08575619505444716
-0.10206698293850004
-0.0043304810953699365
0.0006568357820498386
-0.1652078832078268
-0.02476695503905255
0.029120285554435753
-0.04167685245259643
-0.055228302453334766
0.06919555582676619
0.04483581622273217
-0.16274557144555943
0.18115399810828742
-0.10508226910622323
-0.16885872771835825
-0.023243530804668185
-0.0015319299555165658
0.18355437332669314
-0.010729676272352249
0.17838877099180903
-0.15191502125317952
-0.032891749496349605
-0.1779603964208363
0.07293324840747507
0.029160855737001647
0.01215529590733528
0.005348335352919281
0.05424035421252543
-0.11054688267615793
0.07694236915914679
-0.006600240913097503
0.11434652466178026
-0.17681235214264998
0.08496364386599789
9.265160933612315e-05
-0.030004122178503023
0.027964130868180212
0.10971499874718962
-0.17106962870951892
-0.002877034330108608
-0.027998336749842635
-0.12678598102112756
-0.17074826629441842
0.1263247598224554
0.06153277502119963
0.1662595570236571
-0.06272686588491785
0.10136381624906547
-0.09665014627226491
0.17437055918894695
0.05003882014286913
-0.13007683746745446
-0.08022091477502717
0.1779466723639274
0.0974515193801472
-0.08835967476898283
0.13436605988135097
-0.057320340548414644
0.13836818329447578
0.022910202835709756
-0.17410606021914146
0.14911494781043985
0.16118024080880078
-0.1451239082250342
-0.05040083502643797
0.13078729425429506
0.02464624307448939
0.15582671417909558
0.0020891724764921286
-0.12193405113850786
-0.1628727111549029
0.17579975641999995
-0.0019027144572248253
0.03435324004242883
-0.1792143935445174
0.0027797133829133435
-0.019762459983610363
0.038935604146187276
-0.09391470592623605
-0.06985991528615548
-0.1377503674276284
0.17667053715652714
-0.015085338750784279
-0.03782283377396782
0.08896849299566749
0.07600146199546058
-0.13440886822050752
0.17092095363290047
-0.018491262538550362
-0.07219226830685564
0.12266888419029746
0.09302784972079745
-0.03560352695145304
0.0039662183311567735
0.17629492655869847
0.04061575370009453
0.14557202517730727
-0.1135838771006534
-0.11868981198135127
0.018032895874525414
0.14200862363547279
0.11816896910875273
0.06855855368388028
-0.06469299297830451
0.15452162801977012
0.15236482294575998
0.013006834504985994
-0.10687275664489873
-0.14104757957823078
-0.0008176617591369884
0.030223996934896524
-0.07694533297698038
0.034602306264758353
-0.0039020776188790807
0.12066916365723122
0.16862792351292577
0.016003096873903968
-0.14462479341774548
-0.02521791169333817
0.04720288314343352
-0.09995958457497675
0.02017756934340459
-0.15551335557614993
0.1020391601668199
0.15893281701069456
-0.13088451967024303
0.1661715430026584
0.1702328910635452
0.162805801497958
0.12818791604476576
-0.006896863801518889
-0.08445101350490707
-0.0396497022881819
-0.014842075738222148
-0.05741850318713238
0.07930665083962378
0.13891609147776868
0.011694241614368198
0.054029978866649564
-0.0006855814201426615
-0.12759719309708056
-0.010253518037165479
-0.013931084205071689
-0.07854506147602507
0.002036214529431726
0.08340091402283623
-0.12396376383574724
-0.04370217248444389
-0.15809769153925246
-0.0307397958089554
0.033291308469076325
0.06528004621671585
0.0016333933127589562
0.08678560056341272
-0.16538114209734495
0.04712661094109788
-0.1667955950233148
-0.15095341210023946
0.10977540584225527
0.008555998371338452
0.028578456207347225
0.1628971499101833
0.03447319805207072
-0.034155103810973794
-0.15843100492761134
0.10543659908295425
0.05482711775641112
-0.0855220104986271
-0.10872438488246781
0.05740927982540926
-0.1684128412116993
-0.05583246618959717
0.14234699926545463
0.15786062027480022
0.11308019725002293
-0.16771031976479533
-0.06228424591036414
0.13205109992209454
0.148983025782804
0.007988823531104462
-0.04900779013574626
-0.023432044566796713
-0.16960678563873002
-0.10099510183383621
-0.1621984541286095
-0.06462466069426138
-0.02864245990680387
0.17415979445016255
0.01785317648138208
-0.13793155054480513
-0.06966353576138577
0.15305333809482383
0.16830822698262196
-0.1615506413223401
-0.11637056063605487
-0.004076914203567528
0.004792158315693265
0.0943780321499252
-0.1621279409818447
0.01562713529872492
0.07213327768962467
-0.003411783654204558
-0.09217378709793003
0.06117171911804751
-0.05083032321597002
-0.07201401832156976
0.09808794824181215
-0.15440967803716998
0.1353284919785828
0.040563599496945116
-0.003552612523615698
0.16766680247182644
0.14975308361491785
-0.16523809623357483
-0.05901713178844871
-0.052488847387795586
-0.05089402345110649
-0.09316356674434417
-0.044330072521170084
-0.01974645483284957
0.023050870954981876
0.025130081688100485
-0.11356163697980408
0.04058281103743843
-0.15828337926645775
-0.07879409326431945
-0.1297310710050923
-0.10611019134669304
0.1250535986936916
-0.13213032451199394
-0.07402822477168597
0.08294787682165171
0.15963796122170693
-0.0026277699160665623
-0.04242083990098892
0.16045994220258078
0.1674572626016885
-0.1474366268333784
-0.17114491425283135
0.004659648184964713
0.145574988118905
0.13136356609321265
-0.1369150534742388
-0.16026063203574303
0.1492279778833384
-0.11041158511713342
0.1138302136613954
0.058232564865431796
0.09987740838017528
-0.0177235619589415
-0.10301388886084936
0.07648617916128556
-0.05507259071848532
-0.0023107301295450544
0.09048061187722341
0.029706919655855094
-0.12087244384612142
-0.014268925839952916
-0.009790368427637978
0.1394236644096717
0.036434325337682365
0.08040663089463462
0.0008941978628920481
-0.018707109859539404
-0.029856433998344818
0.015471533981596773
-0.15889579534729126
0.07302162374486512
-0.15547523401757793
-0.12581252624704067
0.16024550752189917
0.0509938044274974
-0.1446076365535302
-0.007014222872493961
0.0004132326449953625
0.005617191458110856
0.02726312733800276
0.12092730180961761
0.011538611088674515
0.11748691320059035
0.1569193913100769
-0.03980449514457973
-0.006593694749567138
0.0332972709127008
-0.036475774180855056
0.16055721478745372
0.16906807135738416
0.053212665051007954
-0.00877201784327381
0.0018225628460200834
-0.009187504056158332
0.016093510026447842
-0.08068255084071964
0.04601015523133328
0.13517609663728547
0.14461710360246932
0.0015546055552840927
-0.06262185196664703
0.01144766164296514
0.15378356567324444
-0.01826033946078865
-0.022185584064860712
0.10683660748959832
-0.12278051778512988
0.10406927944040144
0.14319405656708567
0.09658835498057224
-0.02389152767985379
-0.05397062860019415
-0.022665437154436977
-0.0472345626616509
0.04204739674058462
0.035114737146781184
0.028916696153470176
-0.15253055427209375
-0.061931955064870474
0.0008171935237586443
-0.06078033355352647
-0.14890865499793624
-0.13843608450401684
0.16042115033561968
0.05279674209229675
0.04259743774483661
0.049420259314932866
0.1612425855492499
0.12450086122951395
0.06562337090546248
0.020161078069633152
-0.15569702788474335
0.061197883628715456
0.048899807824015366
0.05677431442584499
0.04632191982739846
-0.15936778483236505
0.00751207636548576
-0.006303997321192597
-0.013146866783427457
-0.005568520814331605
0.02403177635656021
-0.04729109437654885
-0.12729615066799752
0.08936841953745041
-0.03558749512988027
0.03956861782846314
-0.15345688777132413
-0.06945547727367157
-0.006146431440278752
-0.033677741067707136
0.001031644927289865
0.15342620081820904
0.12797566502657995
0.06426046678184544
0.03696180821767308
0.08733047894003754
0.11162521195304057
-0.009194267152988878
-0.11740422919784874
0.021419415679482114
-0.06767623128833439
-0.1614006898283431
0.013747185603870947
0.0027076724890039974
0.0019985510486497547
-0.02805896051693503
0.013265140364877066
0.0037580604486038235
-0.16177715644890173
0.10594322575320297
0.12611273474672688
-0.152134584063175
0.004189081386933273
-0.055959625623830694
0.011355242637664397
0.15157862300090122
0.11276703602796428
0.12153302146936756
0.0611968561982147
0.15031170715386358
-0.15043359449502744
-0.11957886147578065
-0.12833448149943835
-0.11418095995276703
-0.15181329381409037
-0.005130827613972596
-0.09550763289684909
0.026192625334876547
0.10525369055887046
0.043808403992768245
0.1434691992537422
-0.11991375860678752
-0.10413880890434173
-0.047829220186082204
0.03271274826928383
-0.003969141036844818
0.0938290139080904
0.08118755368750206
-0.05327337219522046
-0.040837410067991686
-0.040350706381928475
-0.11283756728675631
-0.00012816062921952706
-0.14283447229159774
-0.09702823119639015
0.15109358228808464
0.019228467305245606
-0.12231681483131833
0.07606010274429463
-0.14897005258570342
0.08337075306790685
0.053831890854256444
-0.1343748080580761
-0.14830580368611262
-0.05168307512852109
-0.07290026213671248
-0.010042326987607418
0.06907497575029378
0.13910562331402265
0.04244386265601592
0.03226133740841416
0.03201263057531655
-0.057800811770864456
-0.04665598222872543
0.0506099848744507
-0.019032894637878814
0.1281775747409148
0.015753693650667536
-0.14563132448875574
0.14851873433434926
-0.04262635575173315
-0.031766140420870385
-0.041259946358514085
0.09918695109756122
-0.08764791353567053
-0.051910429019485095
0.13268034630062214
0.09716284058901282
0.007663516395842009
0.020391490985359664
-0.026883407445738118
-0.021174417769963923
0.05729301605750898
0.025373831909631977
-0.08839845343802313
-0.04454732396045167
-0.033239289239456064
-0.07141965975065964
0.008741240432351907
-0.03812823568674772
0.031511559360434274
-0.06141313127952967
-0.005065329646808767
-0.0010486341180748436
-0.01629521100716535
-0.051259154525853744
0.016992536645720827
-0.10926810264846555
-0.09970230483289644
-0.01403462181630762
0.01939159562903433
-0.1447292247801814
0.15165772655683438
0.15191896221906506
0.06854864713409564
-0.15217418864523583
-0.1343574044628882
0.11953495135641373
0.11435627785994563
0.11890178198021942
0.01066951256163288
-0.011659620432672012
-0.01415525146530226
-0.006370214800569838
-0.09671353810146523
-0.08077541528822804
0.09181888137204187
0.07222674930117895
-0.04158252103325503
-0.00784147612848924
0.08927740035778661
-0.13956811517994955
-0.15314316600364128
-0.08167797824923052
-0.018399563947632713
-0.026465497653112964
-0.06247733506364576
-0.0322969748449098
0.024948654696227444
0.022492538559695505
0.011228668513795765
0.04452792751453553
0.0976738960424095
-0.017149429877640482
0.14426689401758344
-0.0638838583111951
-0.009397226929812593
-0.009080242360219976
0.1473810748027911
0.09144091076410255
0.004074562073610911
-0.12370154358510484
-0.10010573498786013
-0.039493664474979824
0.03792225816025165
-0.00322033437505841
0.1048578421100825
0.07364618074617026
-0.14209759220870785
-0.018140561497803877
0.09706201122405489
-0.1420869740237014
-0.11785873826524339
0.0633614214523173
0.022740923006031036
0.0013379991684851036
0.13860568112034405
0.046635480852946894
0.08555292083920375
-0.11788760725345607
-0.07535956370981887
-0.0034826577328842833
-0.04736935775656576
0.028476750772414298
-0.05475267730802815
-0.023115858734704998
-0.016800207392245862
0.0815611924720668
0.10414128562990767
-0.1028827665415713
0.11700464407064497
-0.005905108749563264
0.1373894764919828
-0.0021120777471399744
-0.06804506296734965
-0.009226582471167444
0.008809513799661672
-0.0240368104373233
0.015356520311722965
0.14121827843117707
-0.024404726752374786
-0.11639108169300671
-0.14508523164426348
0.13437848676290848
0.0224907543820215
-0.12486069898610842
-0.07413772359267932
-0.027059607133008947
-0.02835571478533186
-0.05496028765969287
-0.14017108675280782
0.11244621360622474
0.1408160156264798
-0.02668405490179443
-0.01465468506354583
-0.04020037732114555
0.021356009039459504
0.13318878195221834
-0.035127696405062504
0.041564373918001676
-0.0009944480503470006
-0.007932658370334807
-0.01913697611045614
0.01681802707804737
-0.09739767700946222
0.02897911708999087
0.11726940634330248
0.05628258490204877
-0.13528176858196198
0.039603896320844295
0.050399992364574694
-0.01903313215558196
-0.09169913783556588
-0.011818076499631241
-0.14535337631693962
0.12296694735913834
-0.030390853491979425
-0.13307888049219935
0.1385615504817973
0.022631121756646413
0.07085652541109241
0.0029563923625776025
0.07821873869359239
-0.12929928739474697
-0.08901370480931106
0.03546342200146251
-0.012875740662615981
0.14207461387515286
0.06453522647323821
0.06580129862820885
0.1415110025560314
-0.1436712555677383
0.06460437621545419
0.11051623670327258
0.0115267313800092
0.01391172716343936
0.0012641295140120574
-0.08278150642479139
0.04235700359722029
-0.009720688769769142
-0.10976288238065429
-0.031148408320065952
-0.14024258678776724
-0.09069397461116108
-0.13864450847795998
-0.08311312238961202
-0.13118005097947655
0.10453899528125019
0.13346049620466272
0.08869688797607447
0.007001838146260048
-0.13780475703567496
0.03351128531498625
0.010376619561720306
-0.06515276802046467
0.12368032509103649
0.025032715482599586
0.018922965280424354
-0.062164280083316786
0.0605009978571738
0.04911275645676869
-0.10771290509729392
0.13094627175261805
0.01976206321469208
0.1287760671790537
-0.0902089489336626
-0.014178498734447906
-0.0693118904909343
-0.01622110052408714
0.02118146221907188
0.13129884713607706
0.06638346854101336
-0.025980988236516726
0.05822149720345877
-0.029362686925774217
0.13059418141751952
0.05737700987971183
0.0027095434357684808
0.07297514312216892
-0.11853477299990521
0.10763005702229164
0.08934082070021496
-0.11225196196889621
0.031804160656163614
-0.0006127899553462454
0.04909890104721599
-0.07718169130403853
-0.0057415717326037416
0.04481412033109366
-0.009848095949045142
-0.07541317114065273
-0.06700144824906364
-0.061924356450339245
-0.002298087845934782
-0.04255822000565748
0.1139990795424679
0.07397159676297754
0.09533763575861645
0.02599036789234303
-0.037175934011776136
-0.006168410964910569
-0.13177928275233464
0.14247979647215825
0.12725130712863467
-0.02816681037726482
-0.13572595863576303
-0.10972636373806302
-0.05805368284440284
-0.11612154490397043
0.0826015765741891
-0.13253702247030535
0.03531443627802352
-0.04939747702890672
0.12733702241628603
-0.032562156856452605
0.0960966795555587
-0.055096654534474855
0.13212755752947802
-0.09232246102099724
0.12805907551102091
-0.0918384705667403
-0.12699237626415275
-0.1129352763559798
0.012751869967938692
0.011551601835514173
-0.04840212462630031
-0.09861179119593033
-0.027606238213357035
0.02843616093485819
-0.021851419143512324
0.013299226274758102
-0.1246025469195136
0.020795189991921988
-0.035429743290395006
-0.022220387806076283
0.05181457004333917
-0.1336839654993019
-0.10085048959170395
-0.10321639387338323
0.05892552576073448
0.13288875337104536
0.10163103049279049
-0.12370627458330502
0.0057087858061738005
0.01377863255970948
0.03859008499791815
-0.061603116091424374
0.12144804418369651
-0.13436513210841067
0.07947668586570814
0.12181565751188651
-0.04691351726802252
-0.0015314952362307191
0.045564051863393074
-0.0445891626881481
0.03964148499405259
-0.01120210498117996
0.011131420870764557
0.11191193260116487
-0.010956782397151544
-0.019566293918092968
0.04227336449112109
-0.12942610928888076
0.004258465422937226
-0.025138774537003975
-0.033573053762751284
0.02208475272338225
0.008036817046845383
0.006857405568566547
0.016087378958421727
-0.08359009055227039
-0.08488154380877186
0.11420257024365124
-0.014375043584414098
0.11812264701779457
0.009838086082871102
0.059273975521810636
0.12421474170834695
0.08890431873309503
0.05155172513789164
0.06370625990727283
0.008635074628884628
0.037349803344034364
-0.11313904901945576
-0.1070926045169771
-0.11849453822136481
0.028124543017547802
-0.10796475126893865
0.09446545565715914
0.1016914363818252
-0.07166147348769675
-0.03245782324534489
-0.038436910346272925
0.10558894922171223
-0.010445079330045627
-0.03581639042116761
-0.025647942367560062
0.08144235330825042
0.08635189431202973
-0.020372006637388505
0.032440719686254185
-0.03775627419338151
-0.033660641038958
-0.09007322388894447
-0.1059254235828944
0.0664044250799559
0.09801697572816791
0.11950188290269348
0.05623595317613617
-0.12821783122426123
-0.030447306095245468
-0.06090633699561623
-0.06778192504899042
-0.12363011357546122
-0.00697359146412521
-0.12631204001653934
-0.06254942679790255
-0.0385352842670851
-0.1014543497687302
-0.08270448651927366
0.04507960714470788
-0.018688623425418608
0.02246355341282352
0.12212895644493006
-0.0030178262866774174
-0.08986899078958244
0.038424242276994966
0.1172709127294961
-0.05368019432844361
0.0027201456726872342
0.121515479703073
0.1232096264427351
0.01577092610053722
-0.12313416651118753
-0.12099733722948967
-0.031938396635418795
-0.01658004538588497
-0.11582546178384744
-0.09467225335807226
-0.019286442991150614
0.12285817998333563
-0.009074375797373765
-0.11797675265356927
0.07076460681407819
-0.05320587152894841
0.11819771483664089
-0.01934015509876285
-0.11304227935407142
-0.05885722568526777
-0.08148930033615272
-0.07544415750671127
-0.12232662722182014
-0.013168484584754926
-0.008724506046571327
-0.0017605000400062775
0.13263780590666296
0.045080976417378724
-0.03992578545396416
-0.12491564944905965
-0.09664460815011781
0.020968219463006123
0.09330579608444663
0.05219672712319029
0.0037793415823957404
0.12240575998827069
0.027559025142330527
-0.006891570718477524
0.009026275497687464
-0.1074992864097335
0.11387983813830795
0.011757625725849572
0.09306023797571716
-0.10248465264784427
0.035565551816605596
0.08762749653459287
-0.11455289616147157
-0.11016754954416905
0.10875170415147802
0.034093480610612306
-0.10269498803046176
0.0626229297482544
-0.005686547644081796
0.09135107138411294
-0.042645245720815586
-0.026897540793777652
-0.046468499578249604
0.07374036084950134
0.07751498059212626
-0.06508112453430465
0.029354901473144963
-0.11242268452091375
0.03900379553068115
-0.06785973418005406
0.05953400860800628
-0.10765192135632375
0.019515641847792076
-0.08385892261090704
-0.09350960926940968
-0.009196665060975388
-0.09960548255757776
-0.07266067682990315
0.018032846753710797
-0.08020032481511627
-0.116335525861171
0.04957096188902399
0.11264728780948147
0.11156776578594535
0.013008388250678255
0.10995661147117343
0.10707735373577365
0.0004730738218295571
0.02935669240393046
-0.023203529917198644
-0.0317066274360685
0.05243931775702751
0.055074766288815614
0.09951737271309828
-0.06324025067683774
-0.08650264281798611
-0.10432726001474936
0.11237486333707652
0.005216923717591024
0.08621593476614929
0.11262346858043688
0.045699630309332676
0.06764221400562598
0.08477808679455281
-0.04793321307523082
-0.1124364951066857
0.053642090600674576
-0.056777449264012916
0.0666533925764475
-0.0631388214991033
0.04154563442769792
-0.10564726376153256
-0.012086926166993871
0.09666745675091382
-0.09767082055850398
-0.07382122418320247
0.1120758528857994
0.03169781742362465
0.10441750268991508
-0.005206033380312651
-0.016312344601207236
0.08726035961587557
0.03384370968873338
0.007564327928581729
-0.012706361822946847
0.08092541634842713
0.10212296909535223
-0.03428013042657334
0.006479179114953601
-0.09945123020681197
-0.10382446773021456
0.05723988652187946
0.08109283670108268
-0.09660383403248174
0.02224018501344137
0.03955168073404842
-0.03911904125868743
-0.021888490314333337
-0.04951709385820154
-0.0648358008588505
-0.07400392268768743
0.012819456829287725
0.02471759830521564
-0.08818939163304182
-0.04007441038236428
-0.07641718563671478
0.04644274447894036
-0.061629782068270134
-0.08164309233082659
-0.008388948559249276
0.08189359148436018
-0.02225199733908449
0.10234656823684438
-0.10690068206260682
-0.09231234570968906
-0.07050060654182212
-0.09705800667671276
-0.001956534155655116
0.0015627529561146082
0.10283483187503148
0.09625131357589878
0.05310838210923497
0.08943744937952593
-0.0922952497881293
0.013146831462964744
0.06078662796205507
0.026819640066530773
0.09366410048987188
-0.007750377783941774
-0.029054965472641796
0.030158142026327762
0.04605170944842657
0.015323426201284034
0.07883910713332033
-0.05703639829166703
0.07463732310932576
-0.06610185356802602
0.07378382191664574
-0.01504899853004678
-0.04388988633674356
0.10025100134189852
-0.08240489459567871
0.036477051867580476
0.06215268031916565
-0.0930223326901473
-0.05260848683511374
-0.050529993402297434
0.10266652918430151
-0.10175759162141726
0.047897477678652704
0.09965824901433133
-0.08775405481911094
0.0890818609002577
0.10195573763537144
-0.04148262944937338
0.09004205472961029
-0.0006090041404325333
0.07148364990264088
-0.01492666348568555
-0.024421450886861696
0.02394464273591128
0.004084118119414623
-0.01075386912197693
-0.0950624660687766
0.07447042143147548
0.05024188479088617
0.03244645840633306
0.04599409523380361
-0.10223856789031587
0.09319097235209868
0.07852199055089726
0.09237011103695275
-0.06371617371207139
-0.029076814611335787
-0.08239293134487462
-0.061054760241390685
0.019750353338388146
0.07766162351994785
-0.03569048707266964
-0.07244832224825996
-0.07694772931340496
-0.05093888581580393
0.006923195469039261
-0.04265795589122212
-0.09117374199827867
-0.004004255374021595
-0.017587744247350694
-0.070732280441747
-0.08180772907767235
-0.06648623674416339
-0.09777686841376643
0.09300252276070305
-0.05742241082474784
-0.08894882767958402
-0.08634886904225879
0.016162972545044643
0.05386740347225098
-0.031405139827069224
-0.02808914501374716
0.040462439718505966
0.08476010314500595
0.03890995915075352
-0.048255060240762704
0.0863504641502503
0.07094829719775234
-0.05375249931904253
-0.078785246135105
0.05228540496001653
-0.021400066332178183
0.07650390704068573
0.0692320775153242
0.03904821100477563
0.02541871041281752
0.03222270658606458
0.03865350503682333
-0.08630217996458019
0.014362606823146253
-0.0360035268647058
0.08588991731972216
0.009620297759373616
-0.09319700611130977
-0.039259691743359866
-0.031332193361129905
-0.009881294318512639
-0.04354445559990784
0.08122008542537495
0.06390648344331232
-0.0030482939756228413
0.06344746471383973
0.041596795485565635
-0.06016620364496844
0.08297733960593409
-0.07513760491763116
-0.04360371531394236
0.03153865841742553
0.0207378287985946
0.07744437888011788
-0.09186407513546672
0.06785665012629419
-0.05650179034893183
-0.08082606579173363
-0.07020214705252194
0.010258179376225413
-0.023536637832790676
0.02539208470189634
-0.027800604032167855
-0.0773724502423966
-0.020551668058568978
0.04634491841448503
-0.006256891869221648
-0.06260032398403402
-0.08273867325788546
0.017631063172294733
-0.01972262508930478
-0.013371322300902351
-0.08418838458895991
-0.08703383302488983
0.0028200639503151185
-0.030904974971240826
0.03858713896567294
0.009561244346568024
-0.07197740567586307
0.03237093441959582
-0.07864592042934898
-0.08042290571226833
-0.0637975077599967
-0.037946712959193295
-0.01678358908802194
0.017007312484283423
0.07321811176680651
0.023553751211038577
-0.05844425251886362
-0.04667468556329038
0.07284180108197015
0.05448096709395651
0.0008308144139943429
0.003753578192922525
0.081241749644283
-0.024719402734618718
0.052739002463450646
-0.03334615195281479
0.0428416713037669
-0.043769402221201965
-0.05225151481173919
-0.012197710407151743
0.07424128728083489
-0.04120309202542374
-0.06650321474798955
-0.06924247329588624
-0.00572043402183003
0.06491275466637376
0.060739889254497796
-0.06852860603983
0.02191215523682048
0.05972568684008292
-0.07264973344362562
-0.001528604411221095
-0.03566296168027681
0.009006034796044645
0.032104695204809255
0.06813570036166502
-0.024157220179881724
0.030681637439562908
0.00927415977382171
-0.07388948341841481
0.03879564982629385
-0.04980830469255613
-0.07439554982005156
-0.017869407596265714
-0.008937177212106686
-0.07040489563525296
-0.032498420081113755
0.06458618758485839
-0.05622589185444045
0.0718982209125359
-0.024529382867755436
0.012112981102324893
0.005122088067141347
0.0698621277526477
0.02992184931439009
-0.017007009499654224
0.0013859495406768902
0.061620372268547
-0.01646143694777372
-0.052886813313349434
0.015238779274726763
0.02204013820504191
-0.06497959370490468
-0.04231976992501325
-0.03938626897271542
-0.04783850756217289
0.02293398168243258
-0.04581918514547855
0.06219563887950219
0.00480651395830597
-0.028249581716105806
0.053578078039115226
0.006451262108715901
0.03392737956901871
-0.037341758661427096
-0.060309925009799294


==> output/example8normal/nPred0/stepSize-1.0_BFGS/gfsetFinal_BFGS.txt <==
3930
4.905557204997579e-06
-0.005746817662793655
-0.002647500585748782
-0.011427276150034003
-0.0071771397474473505
-0.016962400903389335
-0.011617993995742447
-0.02227426111864158
-0.01588427951973987
-0.027281942241737883
-0.019897617871377022
-0.03189877029476009
-0.023567331805349503
-0.036032052365674354
-0.026814984755983352
-0.039580874598139984
-0.0295315318441452
-0.04243902340370268
-0.03164130632628681
-0.044495120473529784
-0.033042689406180575
-0.04563907351368369
-0.033681474668231355
-0.04574591576515732
-0.0336781523972932
-0.04458500603895689
-0.042218296564419173
-0.03049789376444207
-0.038456126588257464
-0.02670046379194601
-0.03319507498826971
-0.021657495126132142
-0.02634962547704614
-0.01518861378081787
-0.017856443525849936
-0.007171206792146153
-0.007671503780288321
0.002400445250913145
0.004222133563971881
0.01361399568501387
0.0178163403664832
0.026326709188144396
0.03306637721435265
0.040695804907901985
0.04989279815945531
0.05655534769837456
0.06815145661631797
0.07449483572961
0.08758046078262427
0.09645162118528909
0.10834476452858786
0.12969019144156874
0.12072664692389311
0.15131410636172443
0.1415236276128317
0.17268775492880983
0.1612901510417417
0.19312532309307948
0.17993712975024467
0.2118034787992231
0.19701730662267583
0.227793107175341
0.21173814183602715
0.24012890578063326
0.22344155888826725
0.2479413992358704
0.2313940630464758
0.2506163697712957
0.23505052952104763
0.24792734024890162
0.23418535495080323
0.2400858774149855
0.22854436991487792
0.22775707225266667
0.21685739237848164
0.2118191725678538
0.19311696047953786
0.19820171146867552
0.17266601976010998
0.1799872253759821
0.15128982545602224
0.16104874816757517
0.12966624988080755
0.1415411177392151
0.1083381374753256
0.12200941413184041
0.08772552017009515
0.10273024101369828
0.0681550872050797
0.08424662942567755
0.04986494204244023
0.06658773271496453
0.03303800848459136
0.050173859618568725
0.017786404392873642
0.0347549393561257
0.0041794308999167
0.020309765071056696
-0.007812545959462278
0.004977299264592058
-0.01788257266861954
-0.0263573137673236
-0.006490540822485623
-0.03319998590784579
-0.014914380148068512
-0.0384623354924594
-0.02144771684816591
-0.04222745186781472
-0.026429037866483835
-0.044595471830534805
-0.029953706974218994
-0.04567875616667778
-0.032207514117882786
-0.045595137611435
-0.03327169402970053
-0.044468584523451926
-0.03332471808575836
-0.04241692130398841
-0.032468513168440315
-0.03956396289780303
-0.030812208676260104
-0.03602968098240427
-0.028412041856620242
-0.03199853882347095
-0.02508311962759602
-0.027306183829902343
-0.022277248977686837
-0.02015867228496954
-0.01696028152406411
-0.015757990287838853
-0.011423561963849345
-0.011273315494161898
-0.005741457828894375
-0.006640012193648054
1.0683116645886026e-05
-0.0019361935391054347
0.005761042111930571
0.002769598008462906
0.011437488711095848
0.007404442462570193
0.016966950704800695
0.011941552191367336
0.022275462504309104
0.016259292109919877
0.027283900090937577
0.020406651512153078
0.031913992068716084
0.024363068975221953
0.03604800774450357
0.028742306607127715
0.039547848935717174
0.04241724286273843
0.03133480607888207
0.044481648760301355
0.03295989624733674
0.045617900621189686
0.03365570739995378
0.045705506281818346
0.033366358708073106
0.044621807773299556
0.031952742974105906
0.04224999440839393
0.029336292094706184
0.03847841316000374
0.025422777167441655
0.03321044500561524
0.02012056193242411
0.026362661120720082
0.013413229487020598
0.017874824618878564
0.005087233180278932
0.007714939235769797
-0.005056967252242569
-0.004111776436958253
-0.01836400593495573
-0.017801510045111497
-0.03304676003126704
-0.03583960418004086
-0.049869975202862966
-0.05206782518394119
-0.0681612458946753
-0.06901423316893938
-0.0877403612004604
-0.08695387479027974
-0.10836294010215514
-0.10573439927185956
-0.1297001415141163
-0.12514698096296475
-0.15132700460188575
-0.14467315080386337
-0.17269571529316194
-0.16401210974271654
-0.19312641540312134
-0.1823898152708425
-0.21179693362098542
-0.1995143258744329
-0.2277702291339592
-0.21473565333467864
-0.2400325311131592
-0.22886718670972436
-0.2479140303163119
-0.2506176753612595
-0.23499023149305356
-0.24794069454597067
-0.23528564957611095
-0.24011684215389165
-0.2308065113418562
-0.22776954771336494
-0.22204076917145205
-0.21177655353277883
-0.20963057814052663
-0.19310161944546642
-0.19429002633304532
-0.17267376602575277
-0.17692527042979203
-0.1513070381014498
-0.15809368130603532
-0.1296872972180029
-0.13863399750901878
-0.1083502386195482
-0.11863792035229058
-0.08770701983476013
-0.09830836518225763
-0.06803076840039937
-0.07529167643056106
-0.049885950710054375
-0.0330626498308026
-0.054572804998154464
-0.017808999032193868
-0.03821634269631261
-0.004219275640686056
-0.024051800968088222
0.007667760159158388
-0.011605306046960417
0.017845085781771398
-0.0008719449509455205
0.026335012976243275
0.00830730135295504
0.03318010949124711
0.015884782784124203
0.03844868060941628
0.022045871506505173
0.04222035746122873
0.02678328709897003
0.044600141478173184
0.03030097616434489
0.04570717616098838
0.03268948641216487
0.04573695406784267
0.03441157518284065
0.04450713683449697
0.042433984256135565
0.0332293249774248
0.0395705689460106
0.031614139587094844
0.03601861482746839
0.02933038087731147
0.03188399381183463
0.026448936312829165
0.027268339485959494
0.023064744811402013
0.022264930892145162
0.019271717269204115
0.016958654098224595
0.015196903161982814
0.01142999006431274
0.010882205006792354
0.005754740363120795
0.006410805062384244
0.0019027184737627338
-0.004038070667205259
-0.013871013000696084
-0.016680884052265487
-0.01912082429838472
-0.0210819563030424
-0.022490440910673527
-0.023251244737358522
-0.023311313464541183
-0.022614109518157066
0.11344985702642593
-0.005902176436730351
-0.011968749535502416
-0.0167559464317523
0.0015627917271209561
0.010525752888919254
0.02091900579727152
0.03285592696290021
0.04603799872914418
0.06075811226742777
0.07668415070887093
0.09425075519230139
0.19802954130842687
0.16746174563199193
0.15045388476656613
0.13236478524767797
0.18300135789266
0.1966426432998775
0.20764030579778578
0.2154998725928973
0.21988751985224234
0.22047255613429614
0.21729103509363012
0.21008648614780856
0.011339026461761721
0.14969307951973196
0.16682141858813443
0.1831091803068568
0.13216686353526458
0.11448337490951317
0.09728076598495534
0.08055011289155668
0.0648835790563907
0.04996309087990671
0.036114748244162255
0.022952817059096454
-0.016976073004415566
-0.011694690352506719
-0.005631541311611428
0.0019926767923989356
-0.016288909316033297
-0.019613843265775838
-0.02173972542572269
-0.02285460043529653
-0.023097235179223807
-0.02257409045697409
-0.02142166006288852
-0.01964884428158052
0.022273603040808936
-0.0068127014163695205
-0.010374239675426163
-0.013766277342426884
-0.0031306398065352667
0.0006289322440331923
0.004289361685574935
0.007872202371657205
0.011235711411802506
0.014442715790941862
0.017409735753431615
0.020190286990520927
-0.038856343934617725
0.02301971285001096
0.02364123152334285
0.02334204873242971
0.021337868586144997
0.01853519239851269
0.014515711833660017
0.009212381374725829
0.002694841096650601
-0.005241628923911229
-0.014498740996930319
-0.025489592754986964
-0.21915947442539807
-0.08532994697733408
-0.06906814453176707
-0.05360706283065246
-0.10232722154144756
-0.11989700586434365
-0.13750339193266686
-0.1549675802032958
-0.17143370675143826
-0.1868297959893063
-0.20033958950697847
-0.21172760710041297
-0.07208845101073749
-0.21412813838076256
-0.21985018639753176
-0.22160250917423402
-0.20486739211653884
-0.19259885040811248
-0.17813100294435813
-0.16187248793038994
-0.1447840731120314
-0.12685092646441504
-0.10875747240053536
-0.09023649364990483
0.023798446837975665
-0.02876312583651384
-0.041491585216377545
-0.05589639940234537
-0.017654809141884085
-0.007971312322531517
0.00020479059753064825
0.007082137044273351
0.012619040979751252
0.017036319433024395
0.020388851381392025
0.0228261863084463
0.020777159507615103
0.02245594577405641
0.023483636247275345
0.018547776371467716
0.015869475836590617
0.012903589431277146
0.009670041399980943
0.006349422787590814
-0.02046828552312351
-0.007458646753611767
-0.010760692488431495
-0.0005378539600926115
0.0029342862130618884
0.1405423654533018
-0.011069147771087808
-0.014878856920275001
-0.015090554973128584
-0.014623091028525702
-0.013457543499998514
0.015190954938991091
0.16975577644860879
0.01427908451152709
-0.00432325669951194
0.008710641990874027
-0.003703844047565137
0.026440253929362285
0.03726253139707892
0.04940034607732311
0.06253388994186064
0.0768919756038499
0.13923090767296473
0.18218657040887165
-0.00623141048104539
0.12453311374463344
0.16892411661070675
0.19255144324837062
0.20036017667451136
0.20516373684201683
0.20691541720035547
0.2055465056482285
-0.003457244212084508
0.12357475610537534
0.0020905818810199746
0.18213888259710898
0.008915830530143989
0.10779567441646774
0.09247778164016154
0.0775889509802606
0.06363050610197818
0.05034393657969992
-0.003562501440726548
-0.007722107659464415
0.15453537760601818
0.017163236344355685
-0.008695317448956776
-0.010848654357587187
-0.012945872667806172
-0.014182441707245997
-0.014721189322118676
-0.014622070556513992
0.012421950921993604
-0.0007897021190740285
0.15568233852170255
-0.010908401971855977
0.015239779244998159
0.001956506092271762
0.004585082039553553
0.007091638712456967
0.009374121791833947
0.011474516524362287
-0.09845591422021605
0.009562653693117117
0.00187162003950493
0.015323112710386874
-0.06888725129803391
0.005591354910399307
0.0004610215196579233
-0.00575229639853726
-0.013190807537821885
-0.021668608523310682
-0.1981700113216899
-0.11405339911110864
0.016894901634461428
-0.05529795494269154
-0.2077699078419736
-0.12983746791938222
-0.14528247640251457
-0.16017177184478515
-0.1737789226248866
-0.18597290396277455
-0.032668488479159874
-0.18881851915643083
-0.014086099453044133
-0.20740529207542727
-0.056358181802380426
-0.17706549850752135
-0.16362647177883266
-0.14877141878274727
-0.13332079866905566
-0.11722671602105157
0.013745988655505036
-0.022795162363225745
-0.012783306616727694
-0.07021224865495768
-0.01413613022326762
-0.006760211447264929
-0.0005037182425739785
0.004611529496189026
0.008779553746743196
0.012171510472567239
0.014855059882152969
0.01023163165957012
0.00805998590525347
0.005689216598857449
-0.08331848098163464
0.015385829670471538
-0.20462563607528253
-0.04388544329137801
-0.009032572946180721
-0.20344667374258235
0.014105449018139782
-0.011310017044152887
-0.012721205557140522
-0.0018250166202260923
0.014641803765746333
-0.04273484041112842
0.026895945766054377
0.09229291202317531
0.10815065672926738
0.19331995890665724
0.20106461704850084
0.037980290648587024
-0.013953345997281853
0.013284110608613734
-0.08527898522657938
-0.03166613181892989
-0.19614457173633676
-0.1009760224692879
0.011966579426831376
-0.0067613414786378495
0.003200801406936176
-0.008101235741016195
-0.008369027383995418
0.06334692354354889
0.0004586789656710712
0.04040129882934856
0.07603804942825244
0.11561177411650797
0.16872885957518546
0.003346866669552677
0.022068628220994643
0.05135569735781274
0.1783198823309952
0.1933633407109049
0.19330093056812067
0.12964528131576417
0.008444283408810463
0.16807631841995835
0.014710675354577773
0.008195494919166265
0.08796476122752835
0.07492415635102627
0.062445112858331986
-0.003273379217918663
-0.003562795660143954
-0.13594737273452825
-0.004897818725658082
-0.06860634061415051
-0.005650958902401727
-0.007056910053443278
-0.007897545770973765
0.0050587086699611
0.00223759347902811
-0.00667404498434145
0.007013715050322238
0.0039034182621000466
0.005370610177353815
0.006667530615287809
0.002154440787993345
-0.012585413761321319
-0.001445146784608521
-0.0017436821000897892
-0.019555521487471545
-0.02734970174802766
-0.10824574047958838
-0.14911426627088561
-0.0006051459725518535
-0.12216706597529582
-0.16141850561974766
-0.17225128802172923
-0.1831449439714592
-0.008654841937096563
-0.1949539698835633
-0.0058909815660944526
-0.1739322347931578
-0.13699877232560354
-0.12317055679020372
0.007149966079218235
-0.035858360509303355
-0.012582213626559981
-0.027058578698926958
-0.006891088043012472
-0.0020789524572008083
0.008111275462204352
0.005908467514343745
0.008693420482901022
0.004443233483269029
-0.007482701790602489
0.0007278523152496934
-0.0063030515624547855
-0.06859790681145918
0.1314258306552536
0.1857760560905453
0.19087158544999885
0.10168275597046313
-0.16285459705980151
-0.15047211446351044
-0.019350099623848798
-0.19312388380784318
0.006914929068890968
-0.007409011225521861
-0.19003351074420968
-0.0021170657327739253
0.03056729722421905
0.008640613987291506
-0.056908128431733
0.030552808001849053
0.17840190565710512
0.11757966149496688
0.1574132765603679
0.050898442378589974
0.1909580630478448
0.14327521094751106
0.15621114051555213
0.14481226223084726
0.08931139520278505
-0.08140915439369699
-0.08121650026220378
-0.008270019282019526
0.008370741665879923
-0.10915474504470918
0.00771181489791551
0.008224882848088982
0.021905777640917605
-0.18139394469930872
0.014537470857362891
0.008777039753227734
-0.03610961374702467
-0.0566153876029868
0.0033482964071913615
-0.045729135423182486
-0.0036666756203230593
0.0028871654545565536
-0.007676925426388743
-0.003739973541669129
-0.006628698472122489
-0.19404100756156115
-0.008389921524497966
0.00178606846417863
-0.09451404844970004
0.1649368666731526
0.004791536552054759
0.07436963889876763
0.10333796698850452
0.00036497758323261975
0.18099325151445458
0.12089040210595137
0.18641495814780773
0.040228591021246936
0.013550571025055398
0.07257684188757625
-0.16038602463301038
0.08417620005376347
-0.008099074225752881
-0.14934044008294875
0.002520400164647172
0.0016109090930620927
-0.017879353136468754
0.0007220279341639
0.008446567765094717
-0.0029012060239082963
-0.003968182575018743
0.0029439526842138454
-0.03131056319613314
-0.15914086907206781
-0.00043201867061438227
-0.1885257621006776
-0.04602796903638345
-0.13840380407035308
-0.0030990091936503737
-0.09503492217358955
-0.16924150577821548
0.0033328486560490664
-0.12688811046084492
-0.03852047707275309
0.002750647814666689
0.003689265173184636
-0.005275779097798947
0.003757875097569009
-0.0241912177674695
-0.0006320458657201599
0.002357105726202321
-0.0012677041224412996
-0.0022072854722837544
0.1719986464953072
-0.01754861139498544
-0.012211345859131922
-0.003683452136669386
-0.1764450804740401
0.0034955710640999795
-0.16761139700088482
-0.0076738531543483965
0.0025090224442876
-0.06813548258960418
0.03357596811596355
0.08629665455325326
0.1651507603930413
-0.02366613010468455
0.12312393296348549
0.1561472932875052
0.019353788384998936
0.1796940902433013
0.18014469462287616
0.05232329205285289
0.13308601484776972
0.06165554607961653
0.00890755632721478
0.04253620141240513
0.13484534545969573
0.026033856788344897
0.09619396041693953
-0.012341840870657848
-0.11476875793497959
-0.07816092715441729
0.15544212039094102
-0.0024619737706362307
-0.102652883460017
-0.00027671502423446873
-0.11445625368531215
0.06299961135589698
-0.0013724630655643825
-0.003861991936778707
0.0010124871422212984
0.033673800907437636
-0.07908802708053565
0.02592772480127048
-0.15018194153675726
-0.0007248038962099657
0.013810832415467166
-0.12677350521454187
-0.0018563140056922333
-0.047217431729836834
-0.003417311887155791
0.005319837458769645
0.001265109368381749
0.019299585607555722
-0.030652578061060688
-0.0016232456154677923
0.10853296606562665
-0.0076774555662661855
-0.0037356303279645025
-0.03942275887454205
0.002513086953844477
-0.0669667296155461
-0.0011303407722153356
0.17710967178228246
-0.1824359616270639
0.0019879252593345957
2.9988420663092157e-05
-0.00108220116134489
0.0011810963820138773
0.0033467397079196453
-0.13893161584314428
-0.1819012167576006
0.002678246349719122
-0.05777457901128833
0.04203385996283778
0.05141775499941512
0.1447177022870839
0.08043013212082221
0.14593822971611395
-0.08993791007891815
0.007502838142941136
-0.1563575939777231
0.11079320592476498
0.0033325195697502257
0.15898494844366504
0.005228456136946906
-0.13802915787530734
-0.14687862066152862
0.00022991596298796405
0.009303769802511167
-9.928649333934618e-05
-0.003998952580242761
-0.1810880164687569
0.005533616653524943
0.0005511313268224049
0.00033917196690937015
-0.09063537244636295
-0.0005255171300456116
-0.056651383078250586
0.1739487639722961
0.0002521717810138516
-0.02150561345634747
-0.1546280446688781
-0.04056050160049551
-0.16344128129591634
-0.1743561356499122
-0.000769412507592003
3.867241002564413e-05
-0.14801748077837748
0.04332131093774578
0.08302066498459186
0.003294163529063025
-0.0003151048356481434
0.09830865959631424
0.03586206927903487
0.022764573778431923
0.17696716528352502
0.1688030047509558
0.003503431942688727
0.12356613052559799
0.11547594921424499
0.09107233931405417
0.070241851635284
0.052561100994386045
-0.08511322774098573
-0.003288988719920989
-0.0024792513320750402
-0.022043343545740203
-0.003622835740899927
-0.12834675382225585
0.1684642819826155
0.0011106945341914775
0.1532323797124075
-0.00010771672274166041
-0.001830064985693926
-0.10774165208565245
2.9001313988603942e-05
-0.04839217959275307
-0.1021991608275941
0.1525290109548203
0.1639484275970863
0.07236586984322596
0.01752913357341215
0.04382270242278355
0.16256409031107164
-0.016423391365241447
-0.0004774945629171629
0.03586893766418554
-0.17052937920715744
0.11279937491988559
-0.11764074320560935
0.018251894941563575
0.0002705323221108523
-0.17918703930796323
-0.11813846092868385
0.01021023516783728
-0.00046407190860338717
0.010481831472923624
0.06216432564255805
-0.00041416807950624135
-0.04809520950748129
0.023124347468667317
-0.027957529102010378
0.0005424261526853997
-0.07473685947488422
-0.00892345997334587
-0.04131962909243785
-0.0032398391942474805
-0.027193532534789924
-0.034476402745022776
0.0073463602921906256
-0.06723991414655571
-0.005730254115954299
-0.12827644052455695
0.00033780978741491507
0.0024445397854324404
0.0002216112826091386
-0.0037253852745495453
-0.07690983014067822
-0.008559675733266056
0.12546525379937448
0.0009926410808325688
-0.17030725736053454
-0.012427487896910673
-0.00030207001898347076
-0.0005566744141698056
-0.16902273729998737
0.10452855799741083
-0.00035525944590334725
0.16727478734473616
0.13403476286804428
-0.09578635886936665
0.028988133716207502
0.05156872608540219
-0.006096330020359531
0.00012064067073619517
0.1439873559977122
-0.09737998255398846
-0.03347635701832134
0.05230085664896323
0.011480562552261432
-0.0009078292090193909
-0.1353935464906926
-0.04927673214253442
-0.012069916013376097
0.028943599610803495
0.10192629944031677
-0.16964511049276976
0.00039355770717833125
0.09377917884895345
-0.0032226003215992155
-0.016801746137280485
0.013494216900580306
-0.13858382848003512
0.004670980537180091
0.014082736529866309
0.06087998031450688
-0.05796217048843864
-0.004181098808106322
-0.0016019291869321976
-0.14485951419756274
0.02458169417193576
0.008940889664873658
-0.15864969520053754
0.11646846650538874
0.05121375955550866
0.1084985739552284
0.1663484814389078
0.01771922760072183
0.0006311971381307282
0.1445007633204711
-0.007162749011992473
0.12399871446592887
-0.08905491882657705
0.030745920795948962
0.13525794679906503
0.0016513326258408316
-0.029867789754254033
-0.0030320901745341253
-0.0128485873481939
-0.0012871028248803847
0.00013240551862612045
0.0019336712637869282
0.014049211162837645
-0.1610516942770478
0.04409318655907614
-0.10070898821688239
0.14093925750510228
-0.07466026715826372
-0.04914970378089575
-0.0091119859333528
0.14683852583135504
0.07970353401232903
0.1572958253344693
0.014292835726192667
0.14807630342409356
-0.14248000100653607
-0.04924857725297676
0.15683277745746335
0.04443500366453888
-0.016025419266697247
-0.08681623668489279
-0.0007095826470266036
0.11468158165831847
-0.10676822345219113
-0.05694242004404384
-0.15932889966984287
-0.04188156962362255
0.0015250147185217819
0.08963558074225017
-0.00029635858028677207
-0.004656864586623127
-0.0243852753711021
-0.15189457474487647
-0.1187696456504203
-0.0020627555157918093
-0.1091381615341147
-0.10975391715985586
-0.0031650443269323346
0.026266074581410153
-0.07806411422298028
-0.043452370522143846
-0.02510555051749026
-0.06642801579888091
0.0008165362589104332
0.07686166779651632
0.00795975078121615
0.0031802703066958586
0.021826465069589563
-0.0007281384237782281
0.06061037395598797
-0.01215052819115593
0.005188180352646617
0.1513237037603544
0.08614533208763714
-0.12739249321946022
-0.0001695401763371166
-0.03068756205396582
-0.0022293050651429063
-0.06549519649695242
-0.11884401569337164
-0.0008543046247896936
-0.13658809678964326
-0.009866267388888269
0.05930969459599161
0.004475685079181198
-0.0007701589829499008
0.00032532525810446175
-0.02016332908884424
-0.1659150558494469
0.1547918171394683
-0.03570794217213661
0.0022580836167754408
0.14138639642078782
-0.057166930693331335
-0.15677439144527197
0.03716193452324379
0.07006285303655176
-0.08388347717029537
-0.05712368999764022
0.031103756454802758
-0.004166508254301493
0.010871635254936859
0.0994431873459173
0.15608664101177663
0.000940194792859245
-0.005409145268800152
-0.0014169479567320963
-0.01996810097842945
-0.025183961648691033
-0.01816509472655964
-0.0369151059875543
-0.09230859392395692
0.1330296785999578
-0.12793572381860208
0.12516066442940574
0.021038625469240887
-0.0993143458224523
-0.0022201289155861868
-0.05351289158535272
-0.015669734256670998
0.029248829280028938
-0.01533024357567812
0.014402629598959356
0.0575870845312126
-0.048748784598263824
0.0022071779283021984
0.14579899826125295
0.09586464946274863
-0.0022346132229094148
0.0008347582574224176
0.0066255083939361385
0.00023102717508260572
-0.15834754012788535
-0.006160271164413891
-0.014591516946865156
-0.012046211201739534
-0.0009405933503252264
-0.006679681598446102
-0.02694064708329916
0.024352398961069433
0.07604141307748072
0.03349132722836225
-0.13114518632955946
-0.03234078551895733
-0.055931141647689
-0.08056133552253374
-0.14712849024303026
0.037265315592029516
0.11534415763719653
0.017325674848819698
0.13579280380281905
-0.14860827445381036
-0.010699329839749756
0.10587973893419096
0.051198534821224585
-0.14827964229294666
0.13082305829580182
0.11453094573082578
0.13539332750703462
0.002617876192166951
0.0589566799070744
0.00410203565509412
0.017578574408059492
0.002789439863549712
0.08534732611129608
-0.00854341034096362
-0.005642941946272248
-0.012638277347494266
-0.005628872527474878
-0.11803622786794192
0.0202160249751082
-0.1409470054485261
-0.019377794488178394
-0.0035397809269838406
-0.10113754517668051
0.15327647933153762
-0.10972584924835757
0.10523627380000747
0.00104107934138375
-0.00035924609213494623
-0.08303042855757609
-0.0472649369367633
-0.04435162705267344
-0.036983300104925385
-0.13366116652510296
0.051285786945216745
-0.09244238366650893
0.012784410199291375
-0.008603803309579373
-0.03185261041752956
0.06780668794167519
0.13921763367434278
0.004923733833567802
-0.04180950962316606
-0.03121326217810593
0.028815560806022857
-0.019358324995320978
-0.03140776549320742
0.009132831346328751
-0.03728245604104904
0.12309537162909806
0.08172005271368163
-0.12464687109543209
-0.0911179777227894
-0.021477889649035787
-0.014718124835556257
-0.02423355496615672
-0.005125879958774985
-0.07165298683974279
0.14618748952291152
0.07304092544327628
-0.006733996008480981
0.011387712367184818
-0.001428134662740436
0.008380794148103355
0.006351331253879613
-0.001235208114784045
-0.0002032724068191092
-0.018133561543901593
0.06723753204278914
0.13379875817280723
-0.0036156424506896562
-0.0732691035567943
-0.037940861402095634
-0.029209820420066597
-0.029308844650876655
0.002663405345401962
-0.14362861202944183
-0.1533663711191684
-0.13689976539448626
-0.14521389530809128
0.12384839895170213
0.09022223794618567
-0.017182928951740024
-0.04335261105592626
0.1062192365173711
-0.10113967867414068
0.004586114723027233
-0.06350164117247394
0.14392577456194086
-0.10961754061973748
0.0028988499061624808
-0.00497736684046954
0.016378680616926777
-0.06621845548460585
-0.029018578495124958
0.044011847819525114
-0.025964202978702118
0.0032693738832554626
-0.02212614838629916
-0.12612781018253988
0.06507141052120177
0.0013147296615093247
0.035855422371239745
0.04369361541831722
0.03156150245952699
-0.11726343850157583
-0.13089764636790988
-0.14930065155042935
0.00021844330058723844
0.030491586154777435
0.017656429863063202
0.0028378710443835537
0.14511424911036597
0.07850257050690276
0.0016379572688140767
-0.003477105612685832
0.025849988165407248
-0.020402421089439866
0.07185088129235172
0.004849479716908618
-0.0022789657696480796
0.020897527888767524
0.01622284427309831
0.023680945168935756
0.005719991647716987
0.011381136789704104
-0.03833977798034054
0.11528647631111233
-0.03125672082227555
0.09511432093722313
-0.008039358875528802
-0.021623667732848118
-0.032402351682159915
0.08838031809321352
0.10672166044697887
-0.13687302842842708
0.037618006036656576
-0.05196091882513135
-0.001936248132080008
-0.007179184520557416
0.0015456582632963132
-0.02629065869192561
-0.13693706421827762
-0.008295856887902638
0.03675232189578266
0.002666058614713382
0.13183873500006021
0.019851394471085606
0.05626807312262779
0.00479058139799951
0.048915058119608716
0.08032618267733048
-0.01330647495489731
-0.004197733693483963
0.00767681207807643
0.059882838063565896
0.14046421258486566
-0.06413728581936434
-0.010462210455820282
0.014109666500729852
0.010069348965701256
0.019215130877591118
0.015432307232214166
0.016064679543720057
-0.08621035582026777
0.12373504490006304
-0.01650569410185051
0.12731286696780195
-0.006225432195419566
0.006966049754270578
-0.024110832785354388
-0.022608658848581844
-0.015819320219923022
0.035520779429035525
-0.04516650095460801
-0.08382353105065665
0.01396915379795984
-0.03749950560753115
0.1426796556577913
0.12455279200354392
0.11439818348807072
-0.12045084716791243
-0.07818912792713424
-0.11604031199719204
0.04406294127129126
-0.09304153324430534
0.10601988246026627
-0.06166112215419077
0.011764941225900119
-0.1011913952161536
-0.10875706566169809
-0.07277705173792301
0.1344464498581917
0.13551884268518682
-0.12580057740234216
-0.010542047782064596
-0.006104726684939372
0.02847183227041567
0.035609395448949734
0.1284430621193113
-0.12315907401470516
0.008548430824022034
-0.001433197826068138
0.0005869074831886317
0.06386142573789565
-0.0004910210404548078
0.012787702067656356
0.021554288813836846
-0.02499524357438756
-0.020984778776269156
-0.01452937200222501
0.05164532256649943
0.04303707538272317
0.045616558335556695
-0.038193167076830674
-0.05222959044847037
0.041199597744922475
-0.061098272038254756
0.0978959615954178
-0.1345811188179352
-0.04429076564930667
-0.010433157107258824
0.0011532775628681948
0.05102798843612851
-0.0006657974220619147
-0.11442137471855279
-0.02474718149426267
-0.10731106580493596
0.03406639109370006
0.025839830366928208
0.13084363891608847
-0.09322709652859253
0.0360952273295155
0.008694964457524955
0.007844971432529931
0.06944389176290995
0.13209642527261492
-0.14176623418726567
-0.005839791350010726
0.04134578366017372
-0.1379246149557631
0.016941286180711553
0.03457104994073903
-0.09526895103997056
-0.1010706061617222
0.12487710711335674
-0.030611347289724252
-0.05779154844826804
-0.0016686741756505165
0.11720658534217504
-0.03643225167233714
0.004539566600852748
0.021010450554338533
0.06729514988198274
-0.11255177437296313
-0.021512033863446616
0.007883695164655277
0.08909682342366207
0.046479376145177935
-0.021623666205698583
-0.0558330719936747
0.05298727608632304
-0.08625432830041836
0.10623990747247952
0.0776106262471491
0.04073202281635576
0.034762441699234994
-0.050033264156788555
0.031042200583478365
-0.03252493781934246
0.022102128505781582
-0.12821182936633654
-0.00831622025135676
-0.12662195242468677
-0.06245492537237374
-0.01615485919673528
-0.1330120214398022
0.11168884859997238
0.11929382555284485
0.0049227462899435895
-0.11036278403991115
0.023624423670920432
0.0070569860502121655
-0.01317669363678264
0.004047798918331524
-0.01732272822864314
0.05701708899900901
0.03172491640089958
0.004786260714839706
-0.07773466649923942
-0.004083817796667407
-0.025444440127230288
-0.0036309234554239554
0.013579235865050603
0.01860867763575898
0.09728289638438037
0.11511396449365788
-0.011190951315177361
-0.0313232157902687
0.021972646919141352
0.020807721463179184
0.12338437067070632
-0.11531959877605494
-0.11849131997947944
-0.037107234569746246
-0.10619528818164017
-0.021683264610388144
0.07499050775196434
-0.009224430175456102
0.09802070981901798
-0.08392812419211786
-0.010010592229600957
0.04123446838930822
-0.13060447784252266
0.0024077327257226427
0.018148400991466543
0.10460902020604537
-0.011692434248660235
0.010842402846300558
-0.015276595043728813
0.05980507510165046
0.13534698267280038
0.05283728916463137
0.013257675827533526
-0.04470056213903631
0.098169587917496
0.1208497085051558
0.0021443215505253122
-0.06966990337096071
-0.06594298715622732
-0.005780981001122125
0.0005608801141054482
0.06253564036436632
0.02639462244094934
-0.12307719985755794
-0.024984088617745866
0.12539224121684658
-0.04915731845645107
-0.09233263689772543
-0.12425915361019262
-0.02717230574343853
-0.10363802299738485
0.009640433747762658
0.043052991855822266
0.007076587701506219
0.0487259628343461
-0.013779593351177843
-0.028409139368141875
0.011256580732856684
0.04145269720642786
0.13385001036682184
-0.006626686541517006
0.028043238836372542
0.12303819100838435
0.06621540241850521
-0.01763692855123899
0.10315748287585728
0.10825108044417663
-0.06951302191037917
-0.00652362707813284
-0.012525217577849234
0.02898742248004859
0.0074510893117025745
-0.10775217240986923
-0.014219507089182544
-0.042790525744979976
-0.11997964256575984
-0.05818945431981561
0.11053163252809119
0.015614824506771013
-0.007297955045434949
-0.06159535768876937
0.022086942036674658
-0.07446323744838658
-0.0041409781127366395
-0.004776784858000275
0.07010123259197562
-0.12460676895419316
0.05429479184485832
0.016638860715276878
0.02610269729995932
-0.04287414205488862
0.02524574472456998
0.09642649705712003
0.11537022808913079
0.08295332007282755
-0.0513467294982242
0.1144374997158496
-0.08491303797389564
-0.026436688042432176
0.05328262762021087
0.061293647149574394
-0.007798977484041336
-0.05486573912834939
-0.08674422643384365
0.02191259798979667
-0.05415576386462546
0.03582514319796355
-0.1023021936129614
0.09672646807023458
-0.11929456646614225
-0.0032477287248922717
-0.0005881089980521237
-0.010740313521922593
-0.10043718481560515
0.0027615021194029943
-0.02457131758350872
0.07018320100339336
-0.020086716149169417
0.04747136305036916
0.005989502327744398
-0.09989355071228083
-0.08048861169042608
0.01103553078406062
0.039183312280743766
-0.03467458505079941
-0.07321220003758999
0.00424156857645795
-0.03919108613834499
0.014684420269451538
0.038655085010202705
-0.009567633972224463
0.02097700421201378
-0.04730476605783009
-0.03692754061573609
0.07880526444445514
-0.033376586590556666
0.10119417156909535
-0.006387119330171704
0.10656959355022333
0.11216189132063444
-0.01289544257848309
-0.040670356235498674
-0.09408978177321568
-0.10512310242291752
-0.07724386060243263
-0.0002550402200437673
0.03163679136821446
-0.02911587477721299
-0.0693628605298516
-0.0019223206363620442
0.030679263806168155
0.012742831000136016
0.12517782177763564
-0.11281709606427584
-0.09203863846082201
-0.0657302202892953
0.01001334776335453
0.009962461917524354
0.04650443782648734
0.014898784488820468
-0.07798309262586801
-0.11527037574177657
0.02933510522324715
0.08825181491534867
-0.006819766508754796
-0.1141410179531189
0.023517319325781237
-0.022472086209732577
0.11280946175722938
0.10150775919705333
0.09048515774540807
-0.00632595342087616
0.11563955148039592
0.0960647820219446
0.0961059941923632
0.0974051008459991
-0.11747795792330526
-0.12724307742656263
-0.10250378340719252
0.04573575105047976
-0.04537238441956672
0.014265368684860471
0.10262198413850708
-0.017775899764863174
-0.10689900838199659
-0.06367876464775074
-0.0035834216680537606
-0.0405263996532971
0.07711319167831401
0.05819953857918525
0.11637167969952877
-0.08652218844422571
0.015321747458738476
0.02586986048744757
-0.009018720998305656
0.09390769012094849
0.019776244370144483
-0.03202585137949279
-0.026347292066477047
-0.05232468311621245
0.09013659613430851
0.010110454268898776
0.02398597141185515
-0.056274580615013274
0.01817790946567943
-0.09500962924877267
-0.047094336936590965
0.0399938733634098
-0.020061415357535143
-0.09676165338032805
0.03154195996114085
0.025463545164575656
0.03614229662519789
-0.02302827654615477
-0.05680122318971014
0.029739107966083207
-0.010091639820836402
0.06602350429024498
0.009225277163693424
-0.013316279495679383
0.06351764237830058
0.056758722966775095
-0.015736654600562443
-0.10859223114077479
0.004456771665837793
-0.06027926927013039
-0.08455280134952793
-0.027451438543455088
0.04267937597153828
-0.07835534552952417
0.02689619046730949
-0.09758175507788988
0.00669697494336837
0.1054867535427564
-0.03758040659492176
0.08939323061669081
0.01867379558999667
0.0689733427517918
0.10608772390978499
-0.006732718670183256
-0.014143108812338826
0.10183794493779763
-0.0017699576274814762
-0.005279891413913674
-0.09134733470469518
-0.10969587748246097
-0.013056535423780675
-0.03256197515841126
0.09240303018446246
-0.00050308185270339
0.028139909195052364
0.01128581332854476
0.05056891659775718
-0.06851825471161312
-0.013212644426134844
-0.09949747215517621
-0.017679539569574545
0.05933887102928535
-0.04453388658300293
0.04954056062118927
0.007594298510125572
-0.1037576158322826
0.10426739345927169
-0.10193066376427579
0.0011025398219231344
0.08284460816730278
0.0882805134472466
0.001585364347088625
0.030129529991068573
-0.032004644226346746
0.034484436170728605
-0.07086126264201568
-0.11117971635115541
0.0030808650895223426
0.08585250822816087
0.037476492088777076
0.10628370119807451
-0.011870664187248215
-0.003801287004018985
-0.09704396021241048
0.028708094411340295
0.024674442291989736
0.0009100553123319091
-0.03776909613636352
0.0005312885895912753
-0.007525517927681578
-0.013690203424049995
0.0868253809222766
0.01768314743511547
0.0537948467306889
0.09571694181516427
-0.02941559024135828
-0.0748915331080193
0.08658527058702051
0.07426696281054418
-0.05015458740356036
0.043233718179136134
-0.05420147720008784
-0.09228598456286721
-0.003450840464421603
-0.0774630923883626
0.05260280420328066
-0.057466940010358555
0.013199466510027406
0.09075815705567158
-0.037262157104503306
-0.028472290693214435
-0.09729928205991423
-0.021880647039199983
-0.046216069287998214
-0.09247241360345804
0.039697357717015366
0.004646400509380019
0.07429155069543406
0.010094874328824416
-0.00868807581113076
0.04834192584066382
0.018989745394567995
-0.02131035366032151
0.0967992590123838
-0.03438037303671754
-0.0897180833935738
-0.08269648805781041
-0.06411114971720532
0.0605396378327626
0.02330440703963446
0.009635445523447184
0.03361675160765767
-0.016598513215785073
0.0011852232391242298
-0.10026369550997812
0.035602287478493776
-0.016884400281178876
-0.07073897638418092
0.046956306678369544
-0.034928025175592035
-0.06538810566844477
0.008973500289784086
0.01825228553695603
-0.05990311196509737
-0.05138660343883306
0.0035945778799855543
0.08000275164034727
0.0030416470026158396
0.0942431183135967
-0.024020142193736427
0.022524147535044496
0.04618696456467613
0.005848032830725447
-0.0832697554256444
0.013946931792978963
-0.08971526264079642
-0.09293312079781083
-0.026698235830928885
-0.07523982755306655
-0.09141959801180041
-0.0863551734438571
-0.04369091057498917
0.009845122832999669
0.08060848707112281
0.09726915064343004
-0.009758843192914568
-0.0009286576439114875
0.052392693051495
-0.031931415133252664
-0.014478280886182856
0.08037087666917331
-0.06933507403297279
-0.07033098920672665
0.08135174750862909
0.06675846531566154
0.050072462617066445
-0.03918239697313049
0.09538237233023261
-0.08765107949971826
-0.02539560755779901
0.0816475407438418
0.036559752362061125
0.06957448563143405
-0.052016365954394454
-0.03225592698728032
0.08611812542545245
0.032343823747594425
-0.08063235649544707
-0.011170720122906652
0.006706131695021088
0.019859444059338077
0.04306612395376027
0.014918485966803993
0.08741222357166839
-0.09119952154782446
-0.0015014662063040057
-0.01565488373480255
-0.056656907181317655
0.025610573655098282
0.027890637310956857
-0.0872198649388997
-0.05023663198200141
-0.0772468494924612
0.015371118192312799
-0.07980331743836641
0.07707153401602992
0.07442783831132448
-0.06301697524453809
0.08513199786614283
-0.04057188689533746
0.05336079701029517
0.039590286049221254
-0.045436155786492544
-0.0461677617323911
0.08434150771450723
-0.060578098340637335
0.004514220155432429
0.03058899110137163
0.07736970618481868
0.043042538796034424
-0.019702111152155397
-0.0565494944869247
0.05946712329392032
-0.006599264026454213
-0.005251206280082552
0.059847946784131856
0.019117453736385962
0.025003771239136403
-0.021351416131627863
-0.018866238569915227
0.07373632369947197
0.01032917783867636
-0.08139026968416305
0.03547137149948212
-0.07677634376226525
0.07160915598679597
0.07063924127773259
0.08829354520642736
0.0766175068505816
0.0024558935791127137
-0.03815184504591359
0.0505517561947438
-0.06856440580475245
-0.055363829625349234
0.01053432691328345
0.00044931786857659495
-0.027294752404121683
-0.004901041662250796
-0.041260279741515145
-0.03947153497526345
-0.02225117253841506
0.046357188024263724
-0.08301479484263923
0.02856149563083865
-0.06453604609246841
0.032618688671928756
-0.028112698209799388
0.050824859338924784
-0.08217051831483731
0.023890373997405602
-0.006964263397399991
0.07815733828213908
0.07448432610596827
-0.034636098127987125
0.022040324193030095
0.039124040728955575
0.006789431623143506
-0.010569259038788269
-0.04853036939142895
-0.01188392954350105
0.016552136488301054
0.07540820483066249
-0.049204555143324114
-0.07387056156850483
-0.06871985539109313
0.057750727676477334
-0.015734902920435948
-0.06171039786783503
-0.051805491086935364
0.004991130448653992
-0.034018231763909904
-0.04379144438386895
0.027363597545287395
0.041681435164918644
-0.07173559140041
-0.02170819594539564
-0.04466735851365991
0.0673999095944945
-0.06756714237201321
0.0646715580394458
-0.036618207455161055
-0.016876628433063583
-0.0780487516539222
0.07216675391723497
0.021554576595137133
0.08934770693936887
-0.00213085515853311
-0.05516499964480166
0.06825021563803184
-0.07099544096465021
0.06597961089852089
0.016628358660664026
0.03319595013517667
-0.07219735064029628
-0.04207509658240417
0.048576436840292885
-0.03645970745580895
-0.001367682299376774
0.01883203815838181
0.05844723674908114
-0.06030050923322579
-0.07465423020237573
0.010691238537308625
0.01140970063197457
-0.028333636734322567
0.04185266228568465
-0.0089049442428619
0.026287140900880808
-0.07287981690692195
-0.06348443655978585
0.06195726751609207
0.06241158757048224
-0.019100232129574672
0.06504254170234602
-0.04742063964876247
0.06906087237018951
0.034024987357324156
-0.0035491458018833823
0.06545782140081066
0.049455234062705605
0.06730628273601802
0.0018296170445924456
0.006963858888321739
0.07921490311862063
-0.05913397961304168
-0.053633117406540406
0.08108011886022798
-0.02393006987285623
0.05537259281486714
-0.014129543299546275
0.012388459068735964
0.0210114690228245
0.06493663008685016
-0.06778515337182017
-0.06751441684769224
-0.015580175287739204
-0.05910168136859021
0.028335576549547808
0.04409583138336858
0.023963954507241713
-0.04249752250080069
0.07040199197338225
-0.07277880295078401
-0.008782636410843491
-0.05478152146204808
0.033899926449205316
-0.04862610834915942
0.0395852074198473
-0.04610575908332006
0.03605581683143493
-0.06354134946554348
0.00393885656462626
0.052026109565452644
-0.030025301508536325
0.014119728471765116
-0.06354579817216682
-0.021940462876517283
-0.03557649735009255
-0.01817289788212461
0.054127717044949446
0.025864888929009767
-0.005615697620438245
0.06168769179669856
0.05979208962210069
-0.0646989693560107
0.04636791544259903
0.017649097318900582
0.056022072647253486
-0.05177622198812181
0.07070917114241344
0.00043757371108251483
-0.04497794607313527
-0.038107911593247924
0.007023441715884968
-0.059249756633879394
0.06007360235724704
-0.011536312560801601
0.053826697441545855
0.010201565496914722
-0.031124061598680735
-0.0032359685082029494
-0.0470040300406782
0.05907855996805972
0.06326065191669467
-0.009753241905456506
-0.043082456405284165
-0.05101055543982595
-0.06376958394449025
-0.014830184021839665
0.058249614811274594
0.022506590841973206
-0.0571477255095602
-0.04990448293257218
-0.002200283944229424
0.03782143390146739
-0.039369207345985244
0.030035856950449833
0.043035661725837726
-0.0315435890094556
0.0019644127329509057
0.054588335930613206
0.04738747426275557
-0.021553829999395497
-0.05523501713592362
0.03686008657877842
0.045720798178587686
-0.01402226925153929
0.1999356241044396
0.19932041182387747
0.19126021113113098
0.19747688639529365
0.19005135223323813
0.19441249876451086
0.18768367226368501
0.19014022894795143
0.1841289852494828
0.18467885336562867
0.1794097653999006
0.17805359348171115
0.1735467306701915
0.17029699328368966
0.1665612895401526
0.1614514503894326
0.1585149424418339
0.15156644432299204
0.1493810592135118
0.1407024463564313
0.13922217109541354
0.12893052028429916
0.12769618968847138
0.1163364590072135
0.11347536791086837
0.10305351185355975
0.0891462906974613
0.0976829679048994
0.07476357505064894
0.08380993108090452
0.06005183257557622
0.07010260178433272
0.04517061752278183
0.0564395697893094
0.030292032994268622
0.04278861829979077
0.015605441385678272
0.029363475384647644
0.0013131480505350864
0.016218456668551224
-0.012363598774506795
0.0036362512520317306
-0.025187805465487594
-0.008339275874055715
-0.03690469900619169
-0.01946989385593305
-0.04725703909509887
-0.029892228304260575
-0.05603141055364623
-0.04058847603168371
-0.0625726703252298
-0.06691212133642661
-0.046749926329786015
-0.06864847077369096
-0.04988059575497113
-0.06748195343255681
-0.05043185057848881
-0.06319756559079913
-0.04835722599224744
-0.05570982805387622
-0.04365111953333742
-0.045122212693639745
-0.03645714516796644
-0.03180647468824933
-0.027015600024089072
-0.01643628759579874
-0.015806947871615604
5.466715941574925e-05
-0.0036091377907151168
0.016563267664756787
0.008994155063554618
0.031986739600846074
0.02159083666770982
0.04521479577475763
0.03491984530315597
0.05567556781614214
0.06321332902177168
0.043763371873422975
0.06751171538974919
0.04856318673636101
0.0686769244022521
0.0504440592992794
0.06693691269384981
0.049740040296281506
0.0625765131250621
0.046611969894353456
0.055911396103490975
0.0413241466849913
0.04725633642421096
0.03414690345774822
0.03692351726168793
0.025310511013547747
0.02520548769072368
0.015156822659820397
0.012380329739511522
0.003695541315955111
-0.0012906254637624947
-0.009013211572328718
-0.015538728441725956
-0.02441065154066283
-0.03028159903273747
-0.04516770786548138
-0.041459271547166485
-0.060050146553014834
-0.055997576432454246
-0.0747614728812605
-0.0699132502806879
-0.0891433110475557
-0.08348145806541461
-0.10305072557287356
-0.09661944509285371
-0.11635399228798057
-0.1092981601198561
-0.1289407052731742
-0.1212972461848574
-0.1407081294277252
-0.13266606991238414
-0.15157069191008324
-0.1431794072820888
-0.1614543980199425
-0.15302095834817941
-0.17029713052681456
-0.16219371514715067
-0.17804143462165126
-0.1718600875397483
-0.18467666783271772
-0.19013997389192716
-0.17898713594444593
-0.1944126677197428
-0.18402799511186282
-0.19747713834487385
-0.1876557406657054
-0.19932067066452178
-0.19001971002740342
-0.19993579997337788
-0.191088830628525
-0.1993202591776499
-0.19091381761606535
-0.19747653328976006
-0.18951476387554406
-0.194412229472856
-0.18691193644891346
-0.19014009793437756
-0.1831512481371993
-0.18467866676578862
-0.1781529947536815
-0.17805184908793098
-0.17183874668178828
-0.17029469925263707
-0.16336491522192448
-0.1614569346523696
-0.1515707344624161
-0.15221900331294352
-0.14070537927191104
-0.14181150796018727
-0.12893537651439424
-0.13090777185216404
-0.11634701900417939
-0.11933804636599214
-0.10304317055565206
-0.10714566331377272
-0.08913624007934562
-0.09437707934401747
-0.07475597205085441
-0.0812366567345326
-0.0600462310808588
-0.06771513172528913
-0.04516564261272922
-0.05408210447254739
-0.03028433264881024
-0.04015567695553818
-0.015585594301873455
-0.02589981662319295
-0.0012559569666988695
-0.009397511522136656
0.012372508705958959
0.02519993882241803
0.005341071081529143
0.03692023206344526
0.017131167663245333
0.04725186270592416
0.027224111160950398
0.0558992982824949
0.035738325475058265
0.0625538759690875
0.04242977476132124
0.06690182604726444
0.0471581215977158
0.06863246590855791
0.04965161997599478
0.06747049982266035
0.049788853465398145
0.06319469094165041
0.04742430161773352
0.05572518308607607
0.04243982227799634
0.04517252886653833
0.03472385394589725
0.032197616334511785
0.023063982454844954
0.016697853666001898
9.680121291524849e-05
0.007862372146464134
-0.016449685537719853
-0.005478775753333035
-0.03185914454957743
-0.017868328632072352
-0.0451877915183281
-0.02886633390609247
-0.05576555072786709
-0.03784322412519745
-0.06323681354882929
-0.04448555510134569
-0.06750117908180613
-0.048518218408515966
-0.06865670339210521
-0.04999987747042988
-0.06691553695146815
-0.04898794080045264
-0.06256562081630362
-0.045627420843437815
-0.05592802036770776
-0.04000305316588191
-0.047348480945755916
-0.03154000063190956
-0.03690776317143969
-0.025190440056526913
-0.018876670890724916
-0.012367641922064734
-0.007099567079971673
0.0013116638301831974
0.005155787704648453
0.015607219572791192
0.01800006291350138
0.030297000759904463
0.031280620037120364
0.0451764879537185
0.04487918366341236
0.06005733923842553
0.05852600005215239
0.0747661138542177
0.07219697263057272
0.08914555217868993
0.08560381979345628
0.10304948829211298
0.09891607868075919
0.11634624337978615
0.11214058901617466
0.12890745588144736
0.12687907084570046
0.14070026450446746
0.15156735454811557
0.14016102644713083
0.16145317288219527
0.1506288733006393
0.17029894096695003
0.1596726009130162
0.17805541678827097
0.16759381821489153
0.1846802329669469
0.17436364580074057
0.1901409840400008
0.18004373997414733
0.19441270527185406
0.1845503227094719
0.19747674786574693
0.1879520144783236
0.1993202332293806
0.1902045883477043
0.1913027660705008
0.18240697951429063
0.17393912624883454
0.16886447986993097
0.16269483960649975
0.1554842466874185
0.14721027093839312
0.1380216528709258
0.12772188103088025
0.11636740763391218
-0.029417792825102082
0.06588905586282975
0.07847315330350176
0.09105616711337935
0.05342699730381968
0.04104953519881214
0.029018749777446937
0.01731815175512147
0.006277845722194669
-0.004171379832962908
-0.013777940797987798
-0.022575539379744405
0.028918070358873744
-0.03533216150182276
-0.03556090197169725
-0.033571551156094157
-0.032894913920104595
-0.028381453396554658
-0.02206776137365086
-0.014365708810125838
-0.005616427712822588
0.003641616396675945
0.012797114826051706
0.021673418237415153
-0.039425463010116034
0.035388457385013394
0.03549378274164777
0.03340924637147626
0.033149632791141116
0.02892971147826137
0.022958512499598165
0.015369829318042441
0.00661978091484577
-0.003384343794428039
-0.014245302377826154
-0.026226647375605105
-0.16839668039954708
-0.07837862733574459
-0.06571053080654443
-0.052760037508924704
-0.09072002409221025
-0.10273138070724719
-0.1141281489508569
-0.12501882349802226
-0.13506377361713465
-0.14453219476030718
-0.1532105730875036
-0.16136653527458625
-0.15145167003985135
-0.18074006986717994
-0.1779210885702364
-0.17381031803836525
-0.1822952731069611
-0.18259023775069738
-0.1816393565737662
-0.17948892003462225
-0.17627891046262711
-0.17190076634324505
-0.16648649049456776
-0.1598027187592302
-0.010813809424686426
-0.12157367529260135
-0.1321202071560055
-0.14204660960739227
-0.1104239437074155
-0.09871838959037804
-0.0866808912203523
-0.07426450003600182
-0.06184122894627399
-0.04913927788970115
-0.0364743210150668
-0.023464762086093185
0.010714950062405403
0.018577548437801992
0.010190590850963849
0.00035412727756650925
0.025351749080860766
0.03044436921849281
0.03364236003386937
0.034881928224003225
0.034133051089771826
0.03131032023540864
0.02654203223271633
0.019682662708234374
-0.012123617572330698
-0.01712550025802647
-0.008476280078362972
0.000994590551062294
-0.024395405913633914
-0.02994544817756759
-0.03344528914119627
-0.03486121421948877
-0.03422537066330076
-0.03157913391136847
-0.02713410546657149
-0.020828502746308722
0.13022297735995134
0.020279440314887265
0.008863966453251236
-0.0019476194344224245
0.032208964444288675
0.044568534481110096
0.05704736153782504
0.06968916077833322
0.08207005868639505
0.0944566785475607
0.10652420107343064
0.11857830034485593
0.15753504981212063
0.14957636794837745
0.1404855142233283
0.16437408272181372
0.17018659530498856
0.17486383064256
0.17850084503735303
0.18104127975708365
0.1039417591403859
0.1806984915478686
0.1778606608215242
0.18298990587252487
0.1825309813629478
-0.022463851482023782
0.16390836867809525
0.1450525900092298
0.1368982132670475
0.12780619671090282
0.11802789491323733
0.13137190519490402
-0.023102129618550692
-0.12286789175068656
0.1734024049197266
0.062418376940879795
0.08515908785668352
0.04006794237311469
0.02935583951320739
0.019039381554325836
0.009388388757166589
0.00038009080727407525
0.021912259887860882
-0.020832825681693333
-0.17147116745344176
-0.019400275585060363
0.023512068390816467
-0.017049001701425148
-0.01200330554232349
-0.006161269611961398
7.905081122929314e-05
0.006483388830575046
-0.08522426060237859
0.018576658153650904
-0.07381967515935156
0.021763256095436855
-0.062298804445487355
0.013640478267784886
0.007308418331018376
-0.0003036598562878347
-0.008810823406984575
-0.018297769777467613
-0.17355467621029674
-0.09634789863947621
0.023539265710782412
-0.05074708366216257
-0.16821803521811068
-0.1071328064479677
-0.11729454684433577
-0.12694370166508337
-0.1358006410372074
-0.14409236652051763
-0.11283951878141604
-0.17433488576122166
-0.02365727396253159
-0.16384679399366975
-0.13230267113196237
-0.17386082367408984
-0.17224381895791965
-0.16954594805203238
-0.16592070306517798
-0.16124958389580601
0.010691995575671196
-0.10227633422706794
0.0738092059555332
-0.14099256420126188
-0.004215049094435731
-0.09134636615925326
-0.08008458312076122
-0.06880391279968412
-0.0573242907920732
-0.04602332785608654
-0.014582393964278826
0.016065429171120412
0.05115800236098351
-0.01347693708265296
-0.002733031996283585
0.019925910944130914
0.02217023839413748
0.022780669497120477
0.021841593387920584
0.019309055417150816
0.033052229195692694
-0.018877187258959593
0.1523475347507138
0.0038243889162370872
0.01259234549395806
-0.021674221913890842
-0.022843957413113593
-0.022327017333685348
-0.02023885396308219
-0.016526034393717998
0.15464418627303933
0.04403571894240685
0.15863450865146367
0.003433399400849554
0.05536361132042276
0.06674985173066961
0.07822410807364209
0.08943218786459112
0.10059208803302368
0.16043737598652083
0.14782791925343372
0.16527823288753496
0.16905823865758252
0.1718817141554338
0.0038552610642438217
0.14010291063333138
-0.009030892129999381
0.022516919839741363
0.1681547771111952
0.010080791148962919
0.12174153293270526
0.1073800721619581
-0.15831082790114007
0.17448377079110552
-0.14884307896387736
-0.023736552697180092
-0.03937041332807208
-0.007734577087040995
-0.014434641109013772
0.01804208361309724
0.012660607505178494
-0.02858385362882448
-0.15168581869972933
-0.15553116258756683
-0.004686134879290988
-0.03461859247515824
0.015305239185301881
-0.011297324458901348
0.1115133644240062
0.17133709830944743
0.17370587677471128
0.09640641809143284
0.1353019098251744
0.020913556030748275
-0.1661311550044471
0.0395181054382321
0.012515605189680803
0.0059514130127411805
-0.013672072606767942
-0.09049326500096201
-0.05966817277491003
0.029992447783818516
-0.011902391914196446
-0.0015532075250796185
0.0025503065777098487
0.010060959925996564
-0.08024049770917178
0.014199196880996634
-0.06993670269032075
-0.1313666395305352
-0.0060138477729373176
-0.013435814543165144
-0.02168597534614846
-0.16476688148775498
-0.11006586743694022
0.011130943721638064
-0.16219721946116533
-0.01634446267092772
-0.11903193652685654
-0.12748312401678832
-0.13517644324938008
-0.11428460035349927
-0.16492269162125556
-0.08475954590411025
-0.12313959091060525
-0.16274697744110742
-0.1597054122014215
-0.15576217591401623
-0.10482391172415247
-0.0745252164991131
-0.16614788943718345
-0.0949678916510169
-0.0641590674989602
-0.053999656279792724
0.0037765702772960077
0.012849024490569865
-0.10047003413916947
0.00809166159799195
0.013287575272781614
0.012555600340840547
-0.01087965592204164
0.14252511509705426
0.00023861821481760187
0.11867105177458032
-0.012800970434133812
-0.011005280822526463
-0.007871386447687317
0.15587672996740684
0.04357425021060629
0.0743923840312454
0.05365290832075146
0.08465482328577249
0.0948782086712245
0.1510070894486369
0.15977483934688927
0.1452940742247917
0.16278052941274782
0.12735501953477446
0.17456818529378942
-0.15867959743814936
0.016250786244243417
-0.010932315553803293
-0.009108592506267738
-0.005564298653602112
0.0005426687436681587
-0.013525807107159747
-0.012943334140824048
0.06392447791671774
0.004284811489968694
0.12299068947326963
-0.1541801718521569
-0.007813012645786299
0.1658520918046291
0.04940597510492519
-0.13883926234885352
-0.0248976246596289
-0.04957264655423052
0.013176820086872706
-0.007127243700196584
-0.014159389572965532
-0.03044691786776741
0.00655668491683046
0.012792401849594182
0.014109891465306414
-0.013251083565247523
0.004896578650201155
0.008677571975234413
-0.00856221338555185
-0.1422550121914162
0.07999273090799262
-0.0035554279776123256
-0.15108043147388675
0.13117284436567433
0.05953063747282104
0.01075373888244027
0.06976262419129678
0.1386656230182883
-0.04399671957317517
0.02474718352286256
0.09017497549240697
0.03391254500896937
0.10958101718896386
0.1648476905842058
0.15419906426966115
0.16442535765541075
0.1586216074003653
-0.003925558207294168
0.1488289262593549
0.10465958297413211
-0.0018104266438262843
-0.006691635833113637
0.11402867890589062
0.022887821830627156
-0.0017926728459386099
-0.11915762675780399
0.0004568268651143092
-0.0003165255415182305
0.010346576970230718
-0.03974793577031543
-0.0850734959743625
-0.024152709305043946
-0.0065771277283406
-0.01695678058887639
-0.14867691808248212
0.005612145112951399
-0.11129628472831643
-0.15592114314025282
-0.07920884264759838
-0.15763967795096076
-0.14550159147777458
-0.15295578731103154
-0.10632171714767845
-0.15020216222252364
-0.06076388543851331
0.006251616470832362
0.1663967489897687
0.007899923156724829
-0.0341876709276247
0.0040073443978113086
0.13339957191884627
0.002019076577515399
-0.006420077459458561
0.15053792433403224
-0.0010707872406207001
0.052010172784059894
0.15369914567569776
0.14653161048065955
0.16203719930223254
0.14179121665905453
-0.0699845759951158
0.10005307671754314
-0.15346895390424384
-0.1264189295699937
-0.15581950213775875
-0.0056433676352316735
0.07983386399068164
0.08904009273351474
0.1395274921966609
-0.005484129054661495
0.13631477277720175
0.0059744895310467235
-0.09753261006285474
-0.12958862379137595
-0.026383130498710775
-0.057609904835128636
0.015537537728009717
0.007260536731687317
0.07051674840568985
-0.000955120844755086
-0.00688803292527756
-0.075815041344201
0.0027796269909277785
-0.0018430756132060847
0.039266427422694934
0.00318674194844508
-0.03185381011443796
-0.09420451211574768
0.04802323223689594
-0.0040007082146457104
-0.0666933837050273
-0.010518939547235349
-0.08842899705220779
-0.00218499646115525
0.019611494262179265
0.006826856633725109
-0.1332002492950306
-0.0067353225921722
-0.15862275479542026
0.002812945250304668
0.03083325267356572
-0.15799526964133562
0.1448224276198903
-0.12240310229812701
0.0570713574549362
-0.018999603665201727
0.06625456702248136
-0.005787400107442773
0.15810581194506654
0.08468991154122295
0.0013961561324147267
0.12642128305022493
0.043168391693076645
-0.14940130029315624
-0.10297700091153322
0.16607703150781755
0.07553978673755417
0.06116990122053103
0.1571986334633392
-0.004922728835423638
0.0981310978890055
0.14938431654418038
-0.05161205177687054
0.11075245151381635
0.02685569495156206
-0.11462758219051371
-0.003949565963303602
-0.0011390018412090358
0.15601933128796724
0.11885773010087139
0.11511610928248393
0.12281585751479461
-0.14628443225120993
-0.003949639255962507
0.0011966455932740235
0.12997827336604342
-0.034392884990852676
-0.04872351413805267
-0.0401553573859077
0.005553784395944629
-0.026113637809677397
-0.006003859811860734
0.013186446332175207
-0.11121143790392718
-0.0017205881063467943
0.003347598779202154
-0.13607569473432646
-0.0018208982682815721
-0.11800451282184012
-0.001418688222747582
0.00028027252806978075
0.15825433980802384
0.09359323800691438
0.13742353933791102
0.10691066810063406
-0.0035091028403228595
0.10238335847868345
0.1447294328809569
0.1413969086681915
-0.012349362529604065
-0.14674458415902614
0.034762996660405505
0.007463897987474041
-0.148907585238245
0.08367339107511075
0.0012772640479868232
0.05853370451069227
-0.002122543132541775
0.004970659323557009
0.1328687538873297
-0.14090959152777902
-0.0006347471468346075
-0.0558375545081588
0.0244757298312752
-0.12440943997717951
0.1496253533404036
0.008963857696428181
-0.06396950494059349
-0.08020388827280173
0.005042805705993441
-0.0001941160388246205
-0.14155211968688566
-0.005210076788950857
0.007497135422701063
-0.019779366325360283
-0.03295441202888791
0.0469262333933044
0.022617205029637277
-0.13938929758948468
0.15557771383073934
-0.08261822195027836
-0.1449018950441869
-0.0038922097405377325
0.0006826798738120125
0.15740274823715633
0.0016852469078747724
0.15134009416555014
-0.12729786194312237
-0.011030640245890615
-0.15030343518397138
0.05044680492431627
0.007517525671106324
-0.0015812242776199897
-0.001578803935912412
0.03151647800429116
-0.08849138425689819
0.05494919914194399
0.0025792879151971867
0.09195785012604829
-0.14925564010098444
0.06317062279353236
-6.0138943029470186e-05
-0.009282473932111672
0.007657882892302302
0.08792945545866405
-0.14427717834912557
0.003316306454988211
-0.0071352530922342535
-0.10399830788404224
-0.14387703129517238
0.10349518083974923
0.0390311592741665
0.14032609395206935
-0.042828647556456476
0.07982454496910783
-0.0742823127516104
0.1472505590533003
0.027926571614944294
-0.10676881660295616
-0.057865232961455126
0.15302566413582927
0.07529427654059871
-0.06598837427069891
0.11101601459848597
-0.03465853620460576
0.11498339793771385
0.00412269872293818
-0.14696598939647693
0.12489035092468577
0.13581698776929338
-0.12093067005935407
-0.027618189793273195
0.10779676122114346
0.004157727526471949
0.13095090459130881
-0.0010682830554179948
-0.09904418708961663
-0.13709430417273494
0.1486018386356152
0.0008158454593736462
0.012198743493922614
-0.1518336590174436
-0.0009912643800740074
-0.0020401308560784857
0.016972611868239968
-0.07216240053304827
-0.04785826204171168
-0.114035004689298
0.14930107589767097
0.00022896903155593002
-0.015422514851447838
0.06690552588402292
0.05302721200801725
-0.10980840735065117
0.1445003310338209
-0.005306243371886375
-0.04973942425239025
0.100068269061618
0.0714999948145843
-0.014155223233805893
-0.0022204906290661216
0.14896610237874408
0.018024896695652156
0.1217998071068243
-0.09092424256496086
-0.09637885332258701
0.0013272337883099398
0.11819384592284515
0.09581494586374611
0.045701048628461756
-0.042174799359305286
0.12825252297939968
0.1279290929332615
0.00258620337528694
-0.08362820599176624
-0.11588142504158352
-7.342895850578017e-05
0.011443841787633705
-0.053999456760865705
0.014211020497049032
0.0015544797861608162
0.09689317101690925
0.14108354703360584
-0.0005903947223791182
-0.11913503133915943
-0.008817495604936512
0.025339654640556594
-0.07662569102958892
0.00134618572797415
-0.13042816464666185
0.07859068232356729
0.13223753080384895
-0.10621505817880503
0.13877641100256696
0.1426798335512241
0.13585227883016585
0.1039229919119324
0.0016258171597714121
-0.06141845076938971
-0.018738335955501437
-0.0035175377164522407
-0.03453333845353507
0.05577663814540565
0.11416157643520823
0.002133669288544667
0.031762819917155974
-7.123890832954476e-05
-0.1034808946265219
-0.001858410189012664
-0.0033570215967364024
-0.05518762899235913
0.00028825200451528454
0.06037715692890171
-0.09963487407209018
-0.021157882558100416
-0.13291507264365018
-0.012605438775334538
0.01192815548080144
0.042669623624113515
7.614895403749008e-05
0.0634719377516016
-0.13783036923481254
0.025405344415827712
-0.14055703378733617
-0.12519610936771508
0.08623682547464633
0.0011223062218159786
0.011156722412139582
0.13578360827854644
0.015204161457839817
-0.014682522777123968
-0.1319402391039948
0.08257970108130643
0.03201120319819519
-0.06210380593734795
-0.08492600246068992
0.034925462839848646
-0.14054234503116914
-0.033520833861149714
0.11718471119085515
0.1314611596344857
0.08973412829701015
-0.14024761070457506
-0.04017375652663277
0.10764597421587613
0.12347723171474623
0.0013408971541497383
-0.02734022944319717
-0.007857117105032565
-0.14185035366890208
-0.07733241408637795
-0.135282063090147
-0.04158579817906009
-0.010946809025652926
0.14732488942728605
0.0049162851724193594
-0.11274873920416414
-0.04674928749041728
0.12700433190091467
0.14078607554399947
-0.13600598505908473
-0.09232246035214144
0.001435004909981261
0.0007260810254235511
0.07097797170544123
-0.13500476620731158
0.0031521442840907626
0.048513913045895876
-0.0003909342646721526
-0.06908217095238124
0.038564999055472116
-0.02831560859233007
-0.04871280853681048
0.07536808739756637
-0.12819764560562455
0.11062276095420603
0.01955150404359821
-0.00045672699539579163
0.14022916907904692
0.12405827674827302
-0.1380589021207948
-0.05002443672902333
-0.04446674938151363
-0.04320659798188694
-0.06961882640044939
-0.022358364018736917
-0.005686180027105739
0.007745252690210117
0.008173618204691993
-0.09004674902041719
0.019838094625856985
-0.13151690893513882
-0.055926653457110204
-0.10484064507433458
-0.08253344740010712
0.10103501572148486
-0.10749847070814324
-0.05167343319045586
0.059981842314383665
0.13264492732256467
-0.0010361968793926768
-0.021698569158839956
0.1333255699470013
0.1401840419495189
-0.12174537921916014
-0.1430896013206541
6.292926047300973e-05
0.12045793897929681
0.10678527025202074
-0.11157998613070588
-0.1332405624048011
0.12310647135615005
-0.08656746571653803
0.09043056287775127
0.03771081789439896
0.07722544739210827
-0.007792151341457726
-0.07944590280156873
0.05375110293191585
-0.03404935308531805
-0.000845914240542166
0.06771329557690442
0.01440133345958509
-0.09703740467624442
-0.0059731941522575245
-0.0019047838305085649
0.11418828120152798
0.018868533372884903
0.05805870037160177
0.00033022356633429336
-0.007813995043001612
-0.014892158035782633
0.006169603091050984
-0.1315507679532807
0.051178330364479906
-0.1286324334279169
-0.10164895292304156
0.1330066916817032
0.03128354071063415
-0.11881433438094333
-0.006338167147165581
-9.206571838308961e-05
0.00453547100648318
0.013419041383846943
0.09701617526432621
0.004204054701973418
0.09374512656799808
0.1300911791568197
-0.021572457527000367
-0.000949584660182119
0.017343997257599792
-0.016953903362681974
0.13354069656332676
0.141586014234584
0.032301268094725596
-0.007336982071606009
0.0017927670115587954
-0.007537081155435955
0.006829642415790562
-0.05827935013382531
0.0264816802569613
0.1102524695054346
0.11886943673974042
0.0013606785075385844
-0.04001146295137201
0.004680471977953583
0.12721314953060256
-0.015386432004172458
-0.01854580797275331
0.08378579415632062
-0.09839900508075325
0.08089654330682146
0.11760905687684263
0.07356298357710106
-0.011085447943786051
-0.03360130388050529
-0.01047718199983278
-0.02693374364702685
0.035539248412739484
0.029624278770976942
0.024252242472307447
-0.12634181064790231
-0.040061818004022955
0.0003302894176251581
-0.0396232465693928
-0.12298859279552615
-0.11328094863794085
0.13341302000218846
0.045014103177786445
0.03637740379204888
0.04185311590649721
0.1342527906977177
0.10036016549945904
0.04436696862073736
0.005128903911721923
-0.1291993665363409
0.039194842988564356
0.04152571514233846
0.0482256825831277
0.03948318662249498
-0.13277454305423722
0.0029245302794788973
-0.0009669414774057762
-0.005505489518791354
-0.0020968239312844114
0.010578138056654834
-0.027667220229191124
-0.10317303314505998
0.06640504924483105
-0.019051872847755346
0.021715721263113705
-0.12729362797990862
-0.04730207655401206
-0.0024875697685468987
-0.017317652692057962
0.0006166651377983728
0.12688801652634937
0.10359715056897205
0.04082062835428258
0.03145777059083934
0.06493712829377021
0.08814375914144579
-0.00819857475952872
-0.09315440103460033
0.009874556480246224
-0.04586104558875737
-0.13378298410803233
0.012215428956978311
0.0029582971627302584
0.002323297602353483
-0.013726106538388658
0.006800431316740602
0.0011992537213663713
-0.13432415528851555
0.08388978725105153
0.10245101624480628
-0.12547966736139163
0.0016842995820745964
-0.037374029501521466
0.009539051003182445
0.1254411177711767
0.09021854953687837
0.09821392985099263
0.04266675090298062
0.12403663064480308
-0.12461174023446597
-0.095683818386553
-0.10456869367337125
-0.0902975013786994
-0.12538261056678485
-0.004459070216645668
-0.07215682800881379
0.014934986686174717
0.08305780056514285
0.025122227728283493
0.11813392059767984
-0.09632176288337753
-0.08146616621469359
-0.030695376835237244
0.01957231595534853
-0.002041307599597478
0.07123361944852652
0.05973514915641634
-0.04532917277411365
-0.03502036574975568
-0.03463699445131814
-0.08955501998369822
-6.123905058480666e-05
-0.11776063343121732
-0.07383578403613969
0.1251969554691799
0.007243312447157879
-0.09902104389861008
0.05575540496203457
-0.12281700273784965
0.06251227770183694
0.036310961629945085
-0.10964632589892227
-0.12273274694723263
-0.04400596682905656
-0.05235012712877452
-0.0041202391376650715
0.04657803088504337
0.11419457271232016
0.03647804516294899
0.027754765685366806
0.027522676074541265
-0.048898552437231915
-0.03959340257320419
0.03183609256716978
-0.010466355593617497
0.10428763067893693
0.008611377712813955
-0.12040821747636711
0.12250280922800529
-0.03619921582180605
-0.027018022966724713
-0.03507643886425245
0.07737710843167886
-0.06461953834505689
-0.03368408038005233
0.10846642039954356
0.07545796803781872
0.00312589822722174
0.010504425347223761
-0.01532083022673371
-0.011946713379694307
0.037668797458858316
0.014353355751713082
-0.06574039545726841
-0.027659530827403578
-0.019898354621022452
-0.05123465884297989
0.007570908167879479
-0.022636074306152724
0.01838275064026152
-0.04169721596524999
-0.0027568899866599644
-0.0005437945724324428
-0.00903122113321053
-0.043627750597598165
0.014466053532079786
-0.08632874937002762
-0.07746988534883154
-0.007658850034488913
0.010572380373112094
-0.11905046427830308
0.12572657844116308
0.12596373979801076
0.04916606523995561
-0.1259761940086311
-0.11003451896802613
0.0964404784595735
0.0913518596015354
0.09496807490294323
0.008700847725620872
-0.00943516920794177
-0.011646493806181754
-0.004960045966640202
-0.07442396029278286
-0.05971704984538673
0.07036618747507703
0.051478494314751475
-0.023561862398475197
-0.00410220214184247
0.06780132228342697
-0.11464177599830226
-0.12654384931015952
-0.06081532902027883
-0.016139051803820723
-0.015231239784132579
-0.05279623041765526
-0.019153913335229894
0.021533318986348214
0.019384929637263213
0.00617096962270317
0.027524792144768214
0.07741469707756399
-0.014808511050591323
0.11866954793294086
-0.04447550028723677
-0.005103566848072241
-0.003601067094249114
0.12171025374516177
0.07147558849737287
0.0020703751382252947
-0.10122856277654817
-0.07920829974724616
-0.02602165333537714
0.022794627747212862
-0.002061342287582374
0.0839246060016388
0.05501609619181272
-0.11745625405312614
-0.011443059246401417
0.07692699472509806
-0.11694998463807162
-0.09593581372463066
0.04669893030551392
0.014282054555769589
0.0008868845655771471
0.11382987933258934
0.030290274098470148
0.06585854594408139
-0.09552698206719573
-0.056781501757337746
-0.0024438138021127586
-0.032214810541282
0.018781101595276288
-0.038543432038675926
-0.01923876756192159
-0.013519782626490895
0.062413669792981526
0.0834357509337977
-0.08158148419845478
0.09498595339846046
-0.00364843301312737
0.11327766234190093
-0.0014680933484691838
-0.050658732533603985
-0.00825007728450362
0.0045427671501656365
-0.015362849710178518
0.009825688954668616
0.11658728561665443
-0.015721010436165625
-0.09338409367064447
-0.11947269669809678
0.1097742797647114
0.01922332754463485
-0.10173782582859932
-0.05571474128858349
-0.022457905029146578
-0.024440126505353755
-0.038444147545321286
-0.11590990780211863
0.0906716288717078
0.11642530150837868
-0.022760386740992015
-0.012342800926524714
-0.02505080214278278
0.013596249783345388
0.10944679297643016
-0.02959609355110812
0.03554399090617171
-0.0005599034203009804
-0.005008170424641262
-0.012284454449148505
0.010334673113305696
-0.0762088361513148
0.018532454010042686
0.0952904540087959
0.040507861325846925
-0.11161507275403854
0.024634570376987734
0.03393051443107764
-0.01658053116160372
-0.07157692386976287
-0.0063985126597345815
-0.11980114658061482
0.10038588858496734
-0.01986295310573498
-0.10941825259178783
0.11370500632495767
0.018914378299369483
0.053190901560770595
0.0016179995617470948
0.059698344444590684
-0.10612713320148504
-0.06728922145500356
0.023908002953029937
-0.008097730532714226
0.11765948130747311
0.04427066783023989
0.04784461671034276
0.11689494739017887
-0.11863078152872174
0.04958708471800191
0.08928395478545802
0.0069304966761737545
0.011515707631672605
0.0007901112501747274
-0.06326757818547933
0.027955289580763796
-0.006133808274054417
-0.08809714751611229
-0.020247466084110793
-0.11526788194187636
-0.06906350756479786
-0.1140692987335611
-0.06369893181787975
-0.10739848900939775
0.08481422022737076
0.10947094893278242
0.07066412386390437
0.003808468665171091
-0.11390834899585672
0.028610307422314952
0.006513660835499619
-0.04759970882466825
0.10083739737553113
0.017692579774353318
0.013344436638494564
-0.044880459656581634
0.05099039482868225
0.041531105442717584
-0.08612543709622945
0.10786648006699662
0.013354725144804031
0.10546653255748552
-0.06988657746794891
-0.009046364237055567
-0.05337052504307259
-0.011213351957831961
0.018287617161815012
0.10855427899213088
0.0505603113643678
-0.021908600762173325
0.040936135978212926
-0.025510597055630874
0.10796323279425302
0.0432967573336562
0.0014875269934399558
0.05718249886697055
-0.09745463950928153
0.0876876407363384
0.06977248585634227
-0.09066421590900943
0.02268368400017084
-0.0004894225895643595
0.034525416805189946
-0.060033326695744106
-0.00402018641418337
0.031732085455654695
-0.00833126209011746
-0.058380784315636244
-0.051069715662088074
-0.05242932493397456
-0.0015919635689450311
-0.03031753915365898
0.09311134004071366
0.057405605464632734
0.07665650506396596
0.0178423725313181
-0.024897638974250128
-0.004268588340641523
-0.10893198196639937
0.11792018864480643
0.10496737178417524
-0.01960445995042252
-0.11188152092932171
-0.08916099069126465
-0.043349333276548864
-0.09484620593321878
0.06469328816652388
-0.1090574196850568
0.022866595933263106
-0.03544900003274758
0.10444096437155828
-0.027355000264459455
0.07738657042715362
-0.040734901255947295
0.10926520254315061
-0.07303701775916663
0.10494126514942669
-0.07317607247599778
-0.1049757144930381
-0.0925849101038887
0.011272569256321804
0.009873476236085097
-0.035842321862625634
-0.07909026854705702
-0.019430554592147882
0.024301318429233134
-0.015178388569118623
0.009299876163337582
-0.10271443934640269
0.018060243438743254
-0.024777398125245247
-0.015485232292771224
0.0375851202842035
-0.1104182997508571
-0.08126764447365878
-0.08330380641744292
0.04389512449532034
0.10994643433812269
0.08244047514471826
-0.10181093187659178
0.003564964917397064
0.009091943048140778
0.02669585987825998
-0.0466721379620402
0.10005333687120026
-0.1104967991045427
0.06378676342680496
0.09997178158825996
-0.03509568752882783
-0.0013025619210438506
0.03871217938505544
-0.030619599598196427
0.033778929507430056
-0.007765079802288755
0.009777766466857381
0.09133147737025589
-0.007592071058229117
-0.014222430451096982
0.02912390427895282
-0.10714045249064685
0.00289619418634775
-0.01863139209066669
-0.02364232609875522
0.01662176163485151
0.005095493877969253
0.003914384741205902
0.011416090896982548
-0.06576387206219006
-0.06643253545717712
0.09385792132080562
-0.010509588625662935
0.09683820416801502
0.006772633179832224
0.04620972960683888
0.10283160122470918
0.07103163422041614
0.037989104817897856
0.050768119102596994
0.005847593231807602
0.027454175497504934
-0.09336430044118194
-0.08722834265535649
-0.09829422551470784
0.0210194891005131
-0.08905865887180604
0.07708136802402683
0.083225165271926
-0.056698378044323
-0.02425594994279728
-0.03275934756588203
0.08669904948754363
-0.008543574272087046
-0.0303877314994394
-0.01892038049547478
0.0642769228672161
0.06996094793923933
-0.01747174519722767
0.022473180896383275
-0.03173627277447027
-0.028417058622489503
-0.07292441474385848
-0.08682268046559498
0.05249938578088318
0.08029900847231898
0.098971514492846
0.044016744251632677
-0.10556720970035041
-0.02607337826966919
-0.04725560872983386
-0.05313460995595728
-0.10135472733289762
-0.005172939687240334
-0.10415304513840215
-0.04904778685330491
-0.02876171484118279
-0.08262106440285057
-0.06636914108234365
0.03383308123940827
-0.015425079126340594
0.016274111065674453
0.10090419283666595
-0.0021675900582233854
-0.07232828773013333
0.027880474187627687
0.09614551424501024
-0.04154640769696018
0.0020577061293131885
0.10065349109188894
0.10121910449780769
0.011829481457905416
-0.1018499091356439
-0.10028604897399798
-0.02342268685419702
-0.011520929417212236
-0.09588292667068148
-0.0767155992951206
-0.014860857699714295
0.10194052214869787
-0.0070938649417811
-0.09729488753907987
0.057355692032320195
-0.041305449236597416
0.0975199061482893
-0.01424643627560024
-0.0931203792093278
-0.04687109576500321
-0.06495169831024863
-0.059884258803004936
-0.10081300228161331
-0.009670737368568135
-0.006359311257309043
-0.0014763204786084807
0.10989409560554843
0.033094346097365786
-0.02881798597679057
-0.10320277649279051
-0.0789732235009012
0.01761561431666743
0.0759775002242514
0.04000370161047784
0.0023827172055635093
0.10143569155760096
0.02166454181083686
-0.005104177218919603
0.006714397037279475
-0.08947781632573579
0.09463722032920192
0.008746816917330407
0.07689133346476734
-0.08427773634874838
0.030278222874324415
0.07115231523627241
-0.09488070895952548
-0.09160059577036761
0.09012693804667336
0.026021509334091225
-0.08508269351434222
0.05119922259040855
-0.004391192527648953
0.07513434582320587
-0.0332635266231072
-0.020844206352488917
-0.035987608880891954
0.05897290345234433
0.06341334518357514
-0.05200548292375157
0.021489466220521197
-0.09333959701522995
0.030241254144219555
-0.05426091439180803
0.048081933150257695
-0.08908746896543392
0.015251530092401579
-0.0682392055028645
-0.07666459892665378
-0.006998053185213134
-0.08226869870967597
-0.05868412319093485
0.013736764383894672
-0.06529316724087761
-0.09622624062330917
0.03804043229396052
0.09316638585627962
0.09274009618417019
0.011710968653509624
0.09041593455879034
0.0880896882740888
0.0003382015275152112
0.024983119816348674
-0.017742212432882657
-0.024761343420233062
0.0418949357678733
0.04470639577207515
0.0820777517183521
-0.053518673761792104
-0.07096068440517192
-0.08663032686084671
0.0933798021798361
0.0037274782359962397
0.07090212967992081
0.09272646502243713
0.036028695560918894
0.05586309474423583
0.06971422102299155
-0.03839635237803887
-0.09287933091909402
0.045805535191150104
-0.045381638670176916
0.054220108521212625
-0.05350468374482669
0.03198299679977006
-0.08773187751379574
-0.009332729582465614
0.07992847295168631
-0.08090111745831878
-0.05963510372023396
0.09287066944749954
0.024481884161571484
0.08636162577953227
-0.004017488835410811
-0.01245678450095939
0.07238725805660326
0.02700708377641205
0.005918757249410722
-0.009941430455447214
0.06532759743325875
0.08481936866346222
-0.02665598046675006
0.004964863585953542
-0.08301100587702147
-0.08638437396775317
0.04749474387191956
0.06710565802470073
-0.0807818362206222
0.018165884426488896
0.032026265688522584
-0.03138433292716958
-0.017453682497031234
-0.039180376209638317
-0.05263687872077706
-0.06071927458520512
0.009935764216116387
0.019044298681318027
-0.07309716112928241
-0.0305049058091876
-0.0630223978919852
0.03708723032192694
-0.04994266763214579
-0.06730286667489706
-0.006632258308739996
0.06820612021455176
-0.017740987093685465
0.08523932237169012
-0.0886346263563749
-0.07680339874965791
-0.05771558438281229
-0.08068163496278995
-0.0014681859366858958
0.0012447239934206783
0.08572683353557795
0.08012947765869774
0.04378003153979372
0.07417971580404903
-0.07621346607711554
0.010493711877002203
0.0503577118475635
0.021687851268983847
0.07791765479402009
-0.00605208530149353
-0.023157587468842545
0.024705907425780757
0.03768163611935446
0.012410803813030993
0.06464000677416001
-0.046473759615331046
0.06191757042715638
-0.05414253945035551
0.06012205030332009
-0.012003828976943534
-0.03592443270053508
0.0833984947919195
-0.06832957162439278
0.029034530333452817
0.05212210664670973
-0.07753477826220889
-0.042861067775414256
-0.04086722222270857
0.08574613352570248
-0.08478605602959051
0.03960835847473768
0.08229681709635041
-0.07300469807965004
0.07412691094362703
0.08435522685283887
-0.03265059555862824
0.07527745082836171
-0.0002641693439480478
0.05998879523940776
-0.011956707833914745
-0.01989740306441119
0.020058615228649747
0.0033405739867615252
-0.008725878951224177
-0.07938324802651502
0.061772314223786796
0.042307035858657985
0.026889891618095504
0.03867777726070878
-0.08478196099517941
0.07783726302440706
0.06553975215795965
0.07749692735119346
-0.052745485077735244
-0.02448437523370795
-0.06900293539654778
-0.05019837604431198
0.01583020822569457
0.06486196711073683
-0.029192371039878488
-0.060364062859469894
-0.06417632691628249
-0.042033550353105936
0.005802680233764631
-0.03615728584808871
-0.07626413455589166
-0.0031084193830196697
-0.014337774533143803
-0.058651140248555014
-0.06834530086037224
-0.055110264262724945
-0.081435867134889
0.07781006478275398
-0.047357605405785104
-0.07460416711700076
-0.07213460014560388
0.013574674566627474
0.04535211068781504
-0.025109691918431067
-0.022768331428157138
0.03405671083532006
0.07099164662829653
0.032569522679384524
-0.04008360865364649
0.07221840572456606
0.05914855893342322
-0.04480888804953059
-0.06572896156144288
0.044362974690061945
-0.017174520636261542
0.06406224630431323
0.05724821954347412
0.03204880177286049
0.02142571968150766
0.026962428044921966
0.03295681712951225
-0.07253874387202497
0.011922738363308014
-0.028824680493793525
0.07133053599583626
0.0077221399905573005
-0.07784817549239313
-0.03273912933792555
-0.02554862168359779
-0.007857319958485355
-0.03497422658177913
0.06800242637660986
0.05398866189861647
-0.0021972900150330457
0.05323926077354059
0.03556002365478951
-0.050227717110222156
0.06973439760802717
-0.06312890681297104
-0.0357316306014033
0.026799131827975615
0.017192781023886994
0.065072354278503
-0.07654777226723448
0.057086438735897305
-0.04710897475535073
-0.06790679877720755
-0.05891270881537656
0.008781653312811482
-0.019313199674241853
0.021657715673251057
-0.022944021945589553
-0.06526991910692233
-0.016936324425986613
0.03951976415338575
-0.005034023621133966
-0.05250594336356188
-0.0693385169975843
0.015175155277135513
-0.016318402710965404
-0.01098257760339589
-0.07061477878652521
-0.07296049043793255
0.0025278419602376427
-0.025733792972472268
0.03293281110970613
0.007966960904894928
-0.060660613961768736
0.027731117361960177
-0.06633434455189388
-0.06746517116825024
-0.053880509640870836
-0.030840314204624093
-0.013487755804125
0.014588973131151022
0.06168737084077462
0.02023037295628535
-0.04918272967255107
-0.03904746454152151
0.06096282815356155
0.04615940282694787
0.000974727160444095
0.0034218104630817574
0.06840039355818282
-0.020731418341561298
0.044799642549309106
-0.028101643151570016
0.036620125927270084
-0.03668821008712421
-0.043987498104984736
-0.00971840420704616
0.06252408831150397
-0.034152154154642345
-0.055693000366727016
-0.05834114406039787
-0.004307411161571074
0.05475046797098722
0.05108312735306186
-0.05807330199335407
0.019217329730535925
0.05037820103883062
-0.06109868564733086
-0.0009307229737496038
-0.02933296818513992
0.00808162438946807
0.027806398831035695
0.057436762118058246
-0.019996797548791745
0.026410120153154873
0.008098440921326642
-0.06215576133267665
0.033294126232342146
-0.041745310250376755
-0.06276495107300654
-0.014687501764560438
-0.007189509056683527
-0.05951797797282561
-0.026882031961737447
0.05478323788293622
-0.04724073052310352
0.06062356225385113
-0.020779556640029662
0.010809984738857635
0.004770041157289836
0.05883933583352302
0.025863011513212388
-0.014399467379326488
0.0017131289698834548
0.05199608543048002
-0.013532878199493009
-0.044754289932805474
0.013302747979472104
0.01919530098696488
-0.05482934963380682
-0.035653457482316964
-0.033150601118648614
-0.0402799412023113
0.020047600649297732
-0.03858420266708346
0.052610293389023774
0.004617117879196765
-0.023463160258321163
0.04529504821367205
0.005905267110730734
0.029064385189727336
-0.031186736010858203
-0.051233376984857665


==> output/example8normal/nPred0/stepSize-1.0_gradDesc/gfsetFinal_gradDesc.txt <==
3930
1.8614166835350732e-06
-0.007913776005627943
-0.0038247320098695704
-0.015656174430222696
-0.010331010082657762
-0.023054488405418974
-0.01661843930883188
-0.029944348104472305
-0.022518779730765756
-0.03617412029708375
-0.027881068038421834
-0.041604785522151896
-0.03255358030015623
-0.046112312349964844
-0.03641588844586071
-0.04958721426015303
-0.039332322000846395
-0.05193631724148209
-0.041221847603415344
-0.05307997547232479
-0.04199215801216999
-0.052956770120679945
-0.041576101943095856
-0.051455689268658775
-0.03992620508859881
-0.04858308042837123
-0.044341441198816965
-0.03475774329300551
-0.038641664743925955
-0.029133910036172186
-0.03146614047192602
-0.022287596027557526
-0.02280339740464393
-0.014085461294640835
-0.012650904574042296
-0.004447076450481196
-0.0010149773257149789
0.006572706362692854
0.01208258625149469
0.01903137630328187
0.02660535677177735
0.032746163769499945
0.04248990221343915
0.047860346233488296
0.05964627657131118
0.0641916549530176
0.07792521002361953
0.08232046142571846
0.09706013010820884
0.10418406909927483
0.11729262482106378
0.13781643955145623
0.1277667488206853
0.15838985648908543
0.1477521771029286
0.17853375011257538
0.16655013430183005
0.19763364818187876
0.18411920262537723
0.21495887522169269
0.20008288246650316
0.22969447775553314
0.21374690707297433
0.2410031398348667
0.22454925685061503
0.24813859235927443
0.2318600048670005
0.25057699238618675
0.23521670978691353
0.24811869950423596
0.23442950857960682
0.24098319892996528
0.22927434616399134
0.22963348795388588
0.21857610909780228
0.21499086178121718
0.19761941013275966
0.20122571731242284
0.1785172522712467
0.1841811566387364
0.15837074272441723
0.16632417909589164
0.13779890086929836
0.14776224436527227
0.11729424065411115
0.12898265406213916
0.09724137941673944
0.11023119461866175
0.07794367336592105
0.09201377796146949
0.05962581235282208
0.0743500397300619
0.042464952466408856
0.05764978055989895
0.026578008046084036
0.04165443665444513
0.012031636501515034
0.026327963658262857
-0.001182967387283979
0.00969908180293761
-0.01269485193896164
-0.022812246932830415
-0.003618039721415921
-0.03147303138725388
-0.013762376748840285
-0.03864868573684069
-0.0220639430114507
-0.04435551395582298
-0.028835004985329996
-0.04861510112486805
-0.034105666886403506
-0.0514584482884521
-0.03799392129584906
-0.0529233052110552
-0.04049131729237938
-0.05305708732696742
-0.04171887807463233
-0.05191382269210661
-0.0417022720883045
-0.04956215219077668
-0.04051230497782359
-0.04607963183683889
-0.03815065914896056
-0.04160497628988573
-0.034349788484747984
-0.036192650412175134
-0.029946068868503355
-0.028223343393276413
-0.02304876026500864
-0.022361891640088304
-0.015645040225305353
-0.01615061404582256
-0.007897540469460845
-0.009570605397458517
2.1601605015092027e-05
-0.0027967983066613565
0.007938275244349228
0.004011892057019924
0.01567826822624425
0.010685178187666471
0.02307088952883781
0.017118637883566594
0.02995665226604527
0.02308011598000163
0.036182080871676396
0.02858056945359928
0.04160631934494046
0.033528737068397256
0.04602829289986463
0.03852777870650084
0.04953868417701034
0.051916268590412554
0.04102176319863592
0.05306873548131604
0.04209999009595635
0.05293993899815039
0.041873429122911046
0.05147629329402299
0.04034886712035054
0.048631607992134465
0.037458856260695915
0.04436901972354735
0.0331914754020012
0.038657985220965314
0.02754200319876765
0.03147923969699735
0.020473653204411826
0.022818264528977193
0.012055792079195918
0.012675528155169936
0.002098484875568617
0.0010776360629033087
-0.009556178387253596
-0.01193726143471578
-0.024415258017177123
-0.02658812268140073
-0.042472738017319565
-0.042878354701703814
-0.05962805061089384
-0.05966886829751927
-0.07794676064988494
-0.07685341920369104
-0.09725287609873537
-0.09473813235076525
-0.11731490169619108
-0.11318255228243734
-0.13782765826018337
-0.13200579292262715
-0.15840161362596855
-0.15072657110329576
-0.17853990191377372
-0.16908771579253548
-0.1976335291719959
-0.18638681471751806
-0.21493981787580993
-0.20238597697567146
-0.2296940862561717
-0.21653471714239228
-0.2408779995684935
-0.22962589911360026
-0.24814000374525602
-0.2505667228710774
-0.23520496663379417
-0.24813944005056976
-0.23546473328806894
-0.24099330886635575
-0.23135286984594527
-0.22967376950174992
-0.22328133239794729
-0.21493549189414593
-0.21180149932804043
-0.19761386217617116
-0.1975309937045637
-0.17852360367883657
-0.18126439656454665
-0.15838692776172356
-0.16348390694412362
-0.13781851228836234
-0.14494324650958584
-0.11730551256932442
-0.12569746388706474
-0.09721162129961428
-0.10590445490008103
-0.07779250213765039
-0.08324990854615494
-0.0596360124454417
-0.04249011949526235
-0.06224362373919847
-0.026596479286123707
-0.04535789597560331
-0.012075828454448295
-0.03038871112501937
0.0010174415392824622
-0.01687777681842375
0.01264669554979406
-0.004842960820883117
0.022795464331586312
0.005840123118037391
0.03145625985603038
0.01506648487019566
0.03863642848692201
0.02297761281305683
0.044345803869528196
0.029481754185430406
0.048607731661622605
0.0347460401755879
0.0514568573510103
0.03879614031598695
0.052984992601687424
0.04219690517562794
0.053097972455726845
0.051930397261986304
0.042250936322202476
0.04957550009610909
0.0412508675787284
0.046095524051490235
0.039136321794446816
0.04158522868139576
0.035994675829592516
0.03615465540892365
0.03193418609021257
0.029928068413560483
0.02707237413253612
0.023043529533518327
0.021597119669635057
0.015651840026571447
0.015597275617869376
0.007915118647613175
0.009238484934261397
0.0027475121519157813
-0.006168615853054235
-0.020762751909982783
-0.024689972749222012
-0.027919202592454888
-0.030301348000083186
-0.03174723293238914
-0.03216194427822881
-0.03149350595979008
-0.029697808375242878
0.11930067904968662
-0.0067528541034544975
-0.01441596891510509
-0.02081079413778924
0.002228644834741361
0.012594406028128308
0.02421674249485815
0.0371906739750261
0.051179748398425526
0.06647176871291129
0.08272465908354772
0.10036913531806048
0.1999986196517363
0.17121138567416602
0.15503821504891366
0.13766535002718425
0.18585813566738044
0.198621714762636
0.20884976355988782
0.21612767936849384
0.22018087544137233
0.22072890266011438
0.2178218698104105
0.2112057618892764
0.013595166981208572
0.15430253607971545
0.17061617161252593
0.18600424935307472
0.13744366978669445
0.12024428035102774
0.10329903087002482
0.08658400617659787
0.07068677922732113
0.05527634585207882
0.04069546888476187
0.026536075348002734
-0.02508391274624976
-0.014146669931717726
-0.006474242120384317
0.0027281966124933082
-0.020325400253914053
-0.025148591246192384
-0.028592441747076123
-0.03079812950735571
-0.0318203495018707
-0.03174555122816262
-0.030665736605915074
-0.028566918018042387
0.03158556571697075
-0.010396176051905048
-0.01571562669826565
-0.020638655329016622
-0.004798610922824549
0.000968410318814291
0.006587174127926305
0.012038456537530228
0.01704928883697182
0.021667399899960426
0.025719019841739316
0.02923440217636423
-0.043746917191968195
0.030632896681052162
0.032167394345012264
0.032452144883440254
0.027769634034870705
0.02357906259072016
0.018052428108334805
0.011170392069467365
0.003099916052709558
-0.0063539038797117645
-0.017017908274674753
-0.029317354865036054
-0.21959136721674458
-0.09147903929349654
-0.07508095658575564
-0.05920218757293841
-0.10834236735216082
-0.12553650445115772
-0.14256133134315663
-0.15927555229982218
-0.17489975286465242
-0.18940068091689258
-0.20205853769718685
-0.21268891043082905
-0.07817638846549828
-0.2149130947287651
-0.22021244843140605
-0.22183473054726066
-0.20630215146083458
-0.1948397067239458
-0.1812386645449868
-0.16584316284686426
-0.14952845809758672
-0.13224445371288954
-0.11462486325291094
-0.09638044419678216
0.03218513117683117
-0.03289015843799689
-0.0465202360007106
-0.061580576970345954
-0.020651960355896597
-0.009641177868546288
2.888563132525286e-07
0.008448424135450605
0.015563178146261231
0.021548286019827438
0.026359106394290885
0.030123588087785622
0.02994183626547728
0.031762548529614736
0.03253343111264675
0.027181382403190305
0.02359922739551245
0.019416539669422833
0.014685049219206565
0.009699287139698188
-0.026118059034205676
-0.011343890226602926
-0.016256689833590278
-0.000822159849889562
0.004496092539694909
0.14435890542707805
-0.017978107968797914
-0.02354117762007985
-0.02366463918076588
-0.02276720883258794
-0.02085928021428347
0.023548477223806614
0.1722890650759494
0.022076517458636164
-0.007147308459575666
0.007694125799571504
-0.007486370389295702
0.027903551850958688
0.03974703486555346
0.05272788704953889
0.06650014566260497
0.08128696445588775
0.14305740609500586
0.18402442678076195
-0.010302934079439979
0.12882067459092159
0.17153251755701635
0.19374654265077673
0.20103389327607774
0.20550365861558614
0.20714112318387964
0.20589307077015517
-0.00726173058178819
0.12782706515733772
-0.0003163427190568883
0.18406213767832505
0.007903311992727891
0.1122989659905015
0.09702375821399993
0.08196082291000366
0.067616671742482
0.053721527649898584
-0.00591536655240903
-0.012858914339465233
0.157791960366657
0.01748674505528139
-0.014290637385914193
-0.01718959459147943
-0.020277647486087614
-0.02225547902338796
-0.02323102093348061
-0.023249233093151748
0.019339309590784712
-0.0013164503646744903
0.1588959826210216
-0.01777748934375534
0.023640915306698748
0.0032677263569305505
0.007658165487877019
0.011801498717408602
0.015484985192567288
0.018742775039718995
-0.1030964591381158
0.015376914388103225
-0.0005212273562263776
0.02399904801638621
-0.07319887683273164
0.010150035304300779
0.003665706658617854
-0.00391438524780366
-0.012713777934695256
-0.02246724370606157
-0.19905391901921782
-0.11851403115792335
0.01717573327159674
-0.0590743435219342
-0.20802151283233966
-0.13392341776549962
-0.14884208165269075
-0.16309294007651584
-0.1760249247832729
-0.1875441243953192
-0.034844757060972946
-0.1902670376944954
-0.022491327380707055
-0.20767457313397275
-0.060208399471204495
-0.17916596575948118
-0.16639623113867485
-0.15217497065452476
-0.13726195164070357
-0.12157372570000949
0.021996516104589015
-0.023848161854982803
-0.020594928782869455
-0.07456152540011872
-0.013919920937730807
-0.005192952091888544
0.0024623064705149053
0.008934194094173668
0.014396795422595683
0.019702605259140835
0.02349136137457098
0.016731097066113303
0.01328784569461733
0.009432673437127531
-0.08791170499834348
0.024058713017348844
-0.20509162529975994
-0.04700282424052972
-0.014772574731434476
-0.20396997846212594
0.021810659169141034
-0.017669080779065344
-0.020542541133051526
-0.00302479367534565
0.023228008884054647
-0.04572804403908138
0.028433439662735756
0.09689374730944955
0.11271964472673654
0.19457463812558592
0.20176662433063297
0.040533174660784974
-0.022355297086865483
0.021396181152075373
-0.08987576145305137
-0.03365118496323804
-0.19711543196744244
-0.10555721288552328
0.018742880928950975
-0.011121199729547603
0.005325924743991899
-0.013229875711870747
-0.016378411059378362
0.0657426364017224
0.0008679766536063914
0.04129171999658194
0.07892916964372383
0.11881338674021265
0.17030807505778253
-0.001375976104486964
0.020866867312189747
0.05307902563953861
0.17938521174322858
0.19351018661067454
0.19346936147571578
0.1326189005083929
0.004888232977646299
0.16973779759549038
0.012343866941120414
0.016164293764685922
0.09109616522626723
0.07774711958904035
0.06477682805943089
-0.00617542532245247
-0.010259623049090963
-0.1387295250585863
-0.009263972413388952
-0.0713569608254591
-0.013026372611914685
-0.014859299127723127
-0.015850415912691842
0.012109094812609947
0.004287269991428521
-0.0025731322863718855
0.014656748524512314
0.007517800913233097
0.010361327163852007
0.012839320535501353
0.008378255462248156
-0.009649623147740085
-0.002730045168268952
0.003480454973458726
-0.01780248165612656
-0.02672658405772209
-0.11156661491324966
-0.15145015474983783
-0.006396002732350255
-0.1252914431351528
-0.16324616722287844
-0.17357422519192
-0.18398478987804592
-0.016540973453492286
-0.19510129252299485
-0.013257501112438983
-0.17522593685070684
-0.13970907068490312
-0.12621301826680006
0.013511461190708361
-0.036376173776602294
-0.009680867366369179
-0.02651371294837829
-0.00281292304229288
0.00312621943105894
0.015315718862637129
0.0111914853449413
0.01645729738883447
0.00843909870704364
-0.01531463691751121
0.0012153054063591276
-0.011936512274104184
-0.07136631414734884
0.13441143538039585
0.1864009361619357
0.1911775797667937
0.10493909827743735
-0.16464785187988054
-0.15275164043612996
-0.017654118901699503
-0.1933599957929926
0.014544339400972882
-0.01406496712939308
-0.19050215024470815
-0.003987659680429217
0.0304819165574127
0.016634426596645092
-0.05906630229890686
0.030440508192551834
0.17959686907156902
0.12082092583891352
0.1595188648458958
0.05257604474396348
0.19132450729794415
0.14588760082507307
0.15836413868620597
0.14740306015158453
0.09251866538342982
-0.08453451300570987
-0.08436399965449416
-0.016094692776873424
0.004850386128692118
-0.1123988871403054
0.014787944660808076
0.01619696052423921
0.020732725607437615
-0.18225697967583596
0.01220263588856739
0.01679868292928504
-0.03654090988196677
-0.058817882997524155
-0.0013351419991100629
-0.0471701496065744
-0.010325524262610155
0.005491043900147795
-0.014419797112925072
-0.0070278726088737874
-0.012414821804479344
-0.19426784505060934
-0.015847299377114765
0.007983495198506293
-0.09784811587311924
0.1657671628625859
0.011810722549757959
0.07589822998080575
0.10666445542832609
-0.0067248633009600435
0.18096554690189284
0.12297037048141139
0.1871400154412479
0.0410897951485806
0.009213697475494484
0.0740189023631752
-0.16137426274467614
0.08600540245336809
-0.015491986249155824
-0.1507021927512897
-0.0041621162804409174
0.004132260308129975
-0.014129085658273099
0.0017925388168703283
0.016141824316075675
-0.007364616617696387
0.0023703162410301038
0.00798890213505069
-0.02952656237192033
-0.16013379251185597
-0.0008111765820424732
-0.18900888399834273
-0.04740403227172941
-0.1401122203048713
-0.0104090341904036
-0.09831587984643314
-0.16988885578238597
0.008582335783110271
-0.12882103471070455
-0.037677298014324866
0.0069344033224454996
0.009826643416096879
-0.00988785745097131
0.010555919760881547
-0.021425617698725297
-0.006378184108385575
0.006215447177389643
-0.008530778339641354
-0.005444620103702324
0.17247139310885876
-0.013744414208400377
-0.007454453169928042
-0.010688643180709402
-0.1768149433676272
0.010718792366751412
-0.16824433004062558
-0.0020855719165035103
0.009865010214181699
-0.06949717651202271
0.03215203638547824
0.0882118297536422
0.16604840433238124
-0.020862411077552916
0.12525530810020766
0.15736883665491294
0.01600238056783526
0.1797637903864385
0.18015956539642497
0.05265227380861563
0.13497062562036782
0.06257204827524276
0.0036421121716759494
0.04207782064950146
0.13674875371227901
0.02365742862027653
0.0982555496392937
-0.00763626519727995
-0.11693977468808042
-0.0799489510606396
0.15668399440045483
-0.009657767828294554
-0.10488082523270903
-0.0006724824008995028
-0.11655560530345163
0.06399712236444653
-0.0032688382637331296
-0.010315089260718046
0.008262107052870055
0.032324778795946967
-0.08091205073920818
0.02361489236479409
-0.15152627339692365
-0.0017497582841206145
0.009509816699993113
-0.12876134841962014
-0.00919104302633758
-0.04723900016510195
-0.008930385381002368
-0.0007440986034040256
0.0024039082048482705
0.01598164861108313
-0.028854757552961918
-0.003944093178106355
0.11067523848745754
-0.0020463310789661034
-0.009418695852437835
-0.03858040663463022
-0.004142618449972291
-0.06832926843286385
0.005772363980395775
0.1772988263124204
-0.1824470409488136
0.00495195571676651
-0.007078749221533053
0.0058381000690264084
0.00844550865589521
0.009352101167088369
-0.14060105159889127
-0.1819057769229507
0.010053480705966183
-0.058525210263580645
0.04149388828755442
0.05165800578513132
0.14630904111921844
0.0810832624398521
0.14753224150954342
-0.09198247163352362
0.0010876214864201884
-0.15669011212516606
0.11302772721208451
0.010524936579085337
0.15921637571739455
-0.0013658976494806947
-0.13885849937432945
-0.1474578832159749
0.0005548216448952809
0.00409444984070353
0.005724312152384622
0.0023708687736122597
-0.18122987756537143
-0.00048244753953218813
0.004776592637417796
0.005454054763265736
-0.09275676666858916
-0.0039054858976741457
-0.05741778299045483
0.17460630375248565
0.0017559831915259715
-0.017127896238591137
-0.1549541799932747
-0.038653619118305546
-0.16355916077471835
-0.17469120203696772
0.0055766204235477195
0.005009163324219947
-0.14859883490341894
0.04165738990893767
0.08376709737641083
-0.003283146185419132
-0.0017992913168654652
0.10047241741917197
0.033415856774300944
0.01874624239225238
0.17727150515056087
0.16855139110610728
0.010237308294731372
0.12470372822528104
0.11678072024268996
0.09202810068964493
0.07047325543632708
0.051716569760793744
-0.08602263265239003
-0.010188193836677998
-0.0060303667861965355
-0.017755720020595438
-0.009966909617141983
-0.12938688954183944
0.16824082286227315
0.0027686245297357218
0.15371719680875232
-0.0004760257689559208
0.004831089081619412
-0.10899130833210392
0.00019537912809916122
-0.047257147062291074
-0.10434417809210648
0.15304029901500818
0.1639424318117295
0.0726913554517795
0.012718297767340226
0.042266971996128826
0.1627945651563873
-0.011304786940484741
-0.002678384462066658
0.03353485145512415
-0.1703085050497787
0.11398744192976426
-0.1187693106420204
0.013483121971772833
0.004242535142812251
-0.17930460343362123
-0.11932263428879801
0.004167213889694496
-0.004894772881811956
0.004469983710912367
0.06195695642467912
-0.005874226792209826
-0.04811082635078527
0.019129050257561734
-0.02447034407365879
0.003734708070144808
-0.07547043013675123
-0.002701879081165804
-0.039457706217106474
-0.007936161937788615
-0.023619361301292194
-0.03180695917814042
0.0009191914765186598
-0.0673934682622054
0.000854836057069074
-0.12927920338766932
0.003131258256151493
-0.004272050698771587
-0.005861713339768461
0.002982388082486723
-0.07755508940417237
-0.0022906469923664203
0.12665867475230702
-0.005535193337535531
-0.17015162902517145
-0.006723160585539302
0.005460995154139848
-0.00317753970380678
-0.16882646670176046
0.10580639578365328
-0.0014110023346414324
0.16710066735478699
0.1350188339796913
-0.09688442261254844
0.02574397693969846
0.050633881630968706
0.00046021072142486767
0.0009381822048329493
0.14473900338390974
-0.09861566292764869
-0.030736993640148525
0.05050992676780095
0.0055075430874088425
-0.005605225179928272
-0.13550089289557854
-0.048186789158859544
-0.0063009627182716126
0.025782093404013266
0.10305630322248072
-0.16965732732985705
0.0024533906083284156
0.09484067470103584
0.0035228462585226122
-0.011761608168114628
0.008000529655370202
-0.13939322541960697
-0.0019935790325801023
0.008632479333518534
0.05966435792846072
-0.05752048982624717
0.0013025238133269747
0.005076623197616421
-0.14482787995694327
0.020129584562676595
0.0029641257580716356
-0.1581611807162433
0.11694185551926357
0.04933492373853783
0.10910231350127196
0.16627244705502844
0.012264548827912851
-0.001215306092691272
0.14529422132662986
-0.0010790623132073017
0.12435183636056765
-0.08917872909819535
0.02687558435002248
0.13628942221665585
-0.004716794431528992
-0.025801039104163294
0.001871347960689489
-0.006927282982839865
0.002028740609247166
-0.00039911011524461956
-0.002576381306453183
0.008227761492059902
-0.16114704499541013
0.04155201072583987
-0.10109468339635033
0.14100708186334612
-0.0742919219123178
-0.04713886709514621
-0.0029867309065803997
0.1467651100593853
0.0794254355352172
0.15677264650030082
0.00849460291897772
0.1479576468605728
-0.14242404594058172
-0.04731369652328126
0.15632667281370533
0.04202969718262874
-0.010394054876267765
-0.08783879269581797
0.0056403680236553925
0.1150593865236674
-0.10793662454766915
-0.05649438038558374
-0.15887641052875237
-0.039172883868965704
-0.0019136543897976348
0.08969619485791246
-0.0056107969786085695
0.0013375979229979485
-0.019695567404242595
-0.15169329438937096
-0.11907907125370448
0.0021094326456140397
-0.10947603023904386
-0.11014746813849269
0.0016746129293592877
0.021875372310145365
-0.07788827237183038
-0.040848467104063174
-0.020511739470736156
-0.06660327122343135
-0.0014949069657990942
0.07649758740605309
0.0018556753043112739
-0.001972452696551858
0.016860041019328944
0.0010830875212969277
0.06031647680615384
-0.006176495168970673
-0.0009079158182488695
0.15105430225558233
0.08613612149439025
-0.1276402195396013
0.0003525914559764582
-0.02672379819441992
0.001760263746841591
-0.06461961829022982
-0.11919620206273789
-0.004558245010952806
-0.13668744001443658
-0.0037891964957020613
0.05802922460262287
-0.0012143907266851464
0.0014643337924499166
-0.005649138599823671
-0.01500914050763895
-0.16583092796620894
0.15437455827780427
-0.032310382865348854
-0.002112853803207601
0.14154053306844072
-0.05575929964538338
-0.1563251736943617
0.03394195012779357
0.06935689764860054
-0.08388998620260896
-0.05568923407594687
0.027354799723846013
0.0013357580091678553
0.004836153478833348
0.09978142859138919
0.1556270940863771
-0.0019501985269861702
0.000495177987953398
0.0015579403706146035
-0.01831100810749612
-0.023269680153801615
-0.016746441288007643
-0.03362981839236497
-0.0927134582941281
0.1332817279117531
-0.12815804538120584
0.12556185518141316
0.0160593325626765
-0.09960221376041599
-0.0001288476497031134
-0.05113511086483116
-0.010175614914324066
0.024806245363875067
-0.009631118704669461
0.008972618906333791
0.05557898135586263
-0.04608886621452817
-0.00012364442987868913
0.14498274233236058
0.0960860482270173
0.00027234107302004064
-0.003018929665205071
0.0008139114702890168
-0.0007184015592697742
-0.15803668905910198
4.573064053800195e-05
-0.009058149153099907
-0.0065290521366250685
3.841287848783946e-05
-0.002029464038088517
-0.02220641688761349
0.019392654733184807
0.074889116164246
0.02943450984782201
-0.13065499006282918
-0.02809072526238633
-0.053715110352914645
-0.07970263358892515
-0.14634253409078082
0.03422207650052213
0.1150992802416826
0.01185321117251055
0.13530041358793868
-0.14839493964063488
-0.005143475081887168
0.1056527578067785
0.048656717130303985
-0.1475081463358096
0.130504908913307
0.11423288084256299
0.1349834029957256
5.837419763914003e-05
0.056916330027672817
0.0005593804246175638
0.012169956121647589
-0.0006455100664646674
0.084549417350391
-0.0031806663999132873
-0.005275227516031402
-0.011826350573228304
-0.005261460185203293
-0.1176620137268123
0.014940622423679968
-0.14045928347637127
-0.014136179212887182
-0.0002607334342051593
-0.10077519968461554
0.1529659072669191
-0.10936257224500477
0.10556738518836334
-7.472349763935348e-05
0.0006483767064609347
-0.08228699641301532
-0.04479638311282678
-0.041972148468076266
-0.03485628588818689
-0.13318285373448316
0.04869337078254444
-0.09193820478955775
0.007268813466098707
-0.0034514246671633153
-0.029963558912905763
0.06702523114348898
0.13863755892564023
0.0007679388850379746
-0.03946908069409399
-0.02928674796670547
0.02427102591377151
-0.01401380746396365
-0.02706142864875717
0.0037233019233395797
-0.0334731991737464
0.12276698999688156
0.0808186600233484
-0.12424171219939112
-0.09067754902129722
-0.019937378097548048
-0.01367607093199755
-0.022639988437311576
-0.001157174897367478
-0.07047930915449799
0.14535727585510871
0.07182265181396591
-0.002015815059244364
0.006097594976068898
6.288258021302804e-05
0.007692607619763472
0.005876378885317876
-0.001138926400576908
1.934146049062642e-05
-0.012716964805775397
0.06566632527796615
0.13413204013821828
-0.0005227529495731967
-0.0721268311766406
-0.03538737727638048
-0.02695895411734047
-0.027231380494097252
-0.002457774651983069
-0.14294099563530224
-0.15301323203879763
-0.13631929366671935
-0.14447628802265672
0.12362134382700177
0.08969245281185848
-0.01218331835976851
-0.04011875606686619
0.10585744020543204
-0.10073624424211328
-0.0009059579743652444
-0.06173469726969
0.14317832848305626
-0.10928249121222262
0.002704769059970614
-0.0009553964188207542
0.01090918142119779
-0.06542439654160594
-0.027087746837237726
0.04095007542807968
-0.021147157351210987
0.0030495156263572907
-0.016989646162480165
-0.1257057235372867
0.0634360839333011
-0.00012155963575286193
0.03375535221908355
0.04132833287210265
0.02968654520554376
-0.11690634779609692
-0.12995756142833786
-0.14863031901414892
6.26897498037823e-06
0.025967625556644107
0.012662704600405236
0.0010783696042559541
0.14432352202664434
0.07699370987611871
0.0015345639533765852
-0.0013240379058136683
0.021048655238605524
-0.015401702840494942
0.06997061429247588
0.001919946015188104
-0.000940804671103594
0.015658917136635423
0.011389172576535862
0.018714451568923877
0.00124033557450513
0.010639388730376828
-0.034641161403889856
0.1144554376112598
-0.026777760589722685
0.09460711986815834
-0.004212535774047116
-0.01667056237555906
-0.02798947171102016
0.08716002728390027
0.10581539370982546
-0.13579669125485214
0.03408026082719519
-0.04901445191663464
-0.0017729270066491202
-0.0066332159675071296
0.0014291450560753787
-0.021473418087262903
-0.1358219405825865
-0.004386852469844893
0.03292982354015915
0.0010445172897517773
0.13166160337704688
0.014906637464453362
0.0535778014734579
0.002124655267489902
0.04579409693512074
0.07880063013967964
-0.008402741359212427
-0.0019051241159149435
0.007054332156623363
0.05745574374989173
0.13982842458700162
-0.06245732956980465
-0.0060962948123011815
0.013061018177280252
0.009360143251877666
0.017902562138422208
0.014139783914742155
0.0148460123067486
-0.08506373824049525
0.12284458875809996
-0.011536084161474057
0.12640458400022
-0.0030670193642486298
0.0021435936227889793
-0.022391256716310228
-0.0210766142781951
-0.014652572476597495
0.03137502701253739
-0.04205980408743579
-0.08249241694619984
0.00911541042138226
-0.033451504338842475
0.14197465247334376
0.12387521217252363
0.1135448136876024
-0.11949636874850347
-0.07667799115857683
-0.1151008186488157
0.04086924977425411
-0.09195111997512487
0.10509063305095817
-0.05919877132076126
0.010995617844892015
-0.10029832362626144
-0.10781142650981192
-0.07103531244266804
0.133312444774566
0.1343620750239709
-0.12481130058301054
-0.009693815252828593
-0.005693934615459292
0.02379888747799669
0.03144657219454888
0.12744870751125822
-0.12220979973867294
0.0035715103629125194
-0.0005498485212476574
0.00021671124508728824
0.06158180836199055
-0.00016853175143490622
0.008221020270254781
0.016587809413244475
-0.020129264595097767
-0.01575980591414857
-0.013588393912754751
0.049064962585144596
0.04067822363308127
0.04320489622607711
-0.03421867714238562
-0.049226691807881376
0.03754668890753531
-0.0586805602752195
0.0974243110501377
-0.13354283212586332
-0.04074449622795788
-0.005902227636502311
0.00043397452703110143
0.047967265200647057
-0.0006202120543088056
-0.11348869958274399
-0.02268313445038749
-0.10633796639879005
0.03199597226026558
0.02419675388985033
0.1298195796087214
-0.09214981948290525
0.03193862227296962
0.008112878845394975
0.004010438659707819
0.06747781200668204
0.1310200892740835
-0.14110353843315343
-0.002685580899970819
0.03749993519166874
-0.13687920767415157
0.01273780760863505
0.03033775153519152
-0.09377295308672713
-0.10008255291523468
0.12339000008490232
-0.026219826839773648
-0.05486309149101697
-0.0009754676565762403
0.11584874615794379
-0.032301821371192946
0.002692556580108153
0.016578012706599664
0.06482666953611682
-0.11115092375913439
-0.020164678220335658
0.004947644475590148
0.08784975931207177
0.04299791632677299
-0.01707790215154277
-0.052778839333706924
0.050392995076495674
-0.08454982098780038
0.10485598986385639
0.07563204614797983
0.038404868908306924
0.03270767162022958
-0.046661612619910725
0.026649705720737178
-0.028199717380818976
0.017541040056077383
-0.12688432082426784
-0.005282162065557978
-0.12518465813220586
-0.05968037303469954
-0.01511344046837962
-0.13194202331896232
0.11036053795625
0.11792389417593716
0.0029461217346458423
-0.10895187063441474
0.01871130896596975
0.0035693027970276365
-0.008407431586106066
0.0037707567363197037
-0.012859929908049956
0.054054199543225614
0.02974956078058737
0.0044492600918718435
-0.07575500028534835
-0.00248788773679418
-0.020854312933556465
-0.0021997692739416813
0.012647764499578622
0.017406244982636442
0.09622511965811731
0.11384535283983176
-0.00758266645526126
-0.029287631715771596
0.020398477942041995
0.01949878321633187
0.12191928423101882
-0.113909097274081
-0.11711110627243154
-0.03300509923386971
-0.10476623568773231
-0.017179870825136282
0.0728677089187955
-0.006046439659852485
0.09699594553209301
-0.08220528776570858
-0.00933789834786566
0.03735985161005216
-0.12958634225439872
0.0013200581932275523
0.013705162821800803
0.10322770594617617
-0.007871491130149663
0.006363359274696234
-0.014254874511965011
0.05697474453969185
0.13420549821931038
0.04966793230691243
0.009431473395834422
-0.04118899110724769
0.09666412769024534
0.11942887423936825
0.0012570158080038852
-0.06773689560417766
-0.06342900461659547
-0.003381672025304236
0.00033198550853326723
0.05963563357725099
0.02186632959617306
-0.1216887341601639
-0.023422657402339578
0.12391037538192883
-0.04574161328504961
-0.09077590463428326
-0.12288098675285664
-0.022695363563822762
-0.10220294280693663
0.005511335333869753
0.039424555145601385
0.004455126985792476
0.04528529561019382
-0.009453085553007641
-0.02424518392019316
0.007614296795876645
0.037623217793570876
0.13275814618920773
-0.004192809687686977
0.02620322645235606
0.12163733858102646
0.06372894068747054
-0.013271897429576922
0.10137647118640747
0.10648941133912602
-0.06714747205198078
-0.005950756499143563
-0.011540935530912913
0.024468013818581612
0.00529552337344446
-0.10596787125745517
-0.010160607064727371
-0.03901288859764077
-0.11857658551659954
-0.05509475854330884
0.1087785515343201
0.014579065325963132
-0.005128823499331891
-0.058668935648563916
0.020633128381857446
-0.07234096761099179
-0.0038458331197038413
-0.0033950751938504804
0.06752443510297576
-0.12309807400506537
0.05103861199121145
0.013094159532815647
0.02193151745603748
-0.039088906281601
0.020712409408572063
0.09455742141759331
0.11356213057367139
0.0811130975324987
-0.047966746032162624
0.11262790438994387
-0.08283461898502188
-0.02480550348195694
0.04999286216914378
0.05837579668393749
-0.0071001886455257296
-0.05223964847824765
-0.08471099471075863
0.01777781718326969
-0.05090246706626284
0.0317824800780522
-0.10047487192315437
0.0952193886034419
-0.11765096189980272
-0.00227998790723159
-0.00035438250835359634
-0.007884721894777775
-0.09861172974888377
0.0018645925813443906
-0.020460366183238016
0.06762895565248288
-0.01608715043240368
0.04393404111230439
0.0041929932878648655
-0.09843667567522917
-0.07833835937232266
0.008135435043778092
0.0368284145332626
-0.0306423699276248
-0.07074314197049687
0.0029704875503607365
-0.03526138288577499
0.010556450716791817
0.034730502134589614
-0.0070193222150319425
0.01710072810908203
-0.044820097575665845
-0.03479701272343964
0.07648610887762307
-0.029289786687252264
0.0994153554903806
-0.005936750252092723
0.1048339460338614
0.11040206808438295
-0.00965552325703961
-0.03834880692363187
-0.09220983740352268
-0.1033170171935592
-0.07493139457585674
-0.0001712700733602955
0.027483928594451743
-0.02505462448047123
-0.06675617674321424
-0.001335263468224778
0.026507199057710776
0.00966061978447367
0.12373743423266986
-0.11107182230201669
-0.09016291889137595
-0.06294499612450756
0.007748919749787088
0.006666793323483822
0.042941502866931845
0.011473920629639232
-0.07554371808855717
-0.11345526375634077
0.027274741732208597
0.08653885457722026
-0.006312183644277942
-0.11240214742022295
0.02204032830287931
-0.01846857949330394
0.11101871800130954
0.09947239200301645
0.08883221658330927
-0.004538010718195219
0.11385572345645932
0.09393635352397235
0.09429594316740601
0.09527003984998253
-0.11578498193327201
-0.12589157109256116
-0.10042228835721832
0.04209883864098634
-0.04170975538037453
0.011554839683795313
0.10052508104652945
-0.014049235974046875
-0.10487500295411395
-0.06074260568441567
-0.0027119432645387157
-0.0366802890197276
0.07484129853410366
0.05508310402769448
0.11467487087835503
-0.08425376747204814
0.012452663650029184
0.02179265594151331
-0.007083611493641512
0.09177549620612803
0.016489928612972434
-0.028262744745734068
-0.022642898257760637
-0.048982155507103574
0.08793177512962387
0.009366332357411166
0.020263173145990843
-0.053616367550422525
0.016898963350086383
-0.09284889935255054
-0.043518648703802155
0.036247168664265764
-0.01874941360091032
-0.094892463504326
0.029475946557572536
0.023760054790230276
0.03239144994542414
-0.019440290278154086
-0.053629600430002804
0.025904192044750234
-0.00787681148953457
0.06317460200186767
0.006734201439098143
-0.012382739315152767
0.06060040629453685
0.053593146550386994
-0.011890632666778443
-0.10659630412184828
0.003321310941396318
-0.057210236070360986
-0.08222960688022461
-0.0236804913458812
0.03904684518819124
-0.07587414074107253
0.02521413595080904
-0.09543932487715233
0.005155166256617835
0.10338130043419075
-0.033775632147581586
0.08737903426615404
0.01482744310081647
0.06621849123610343
0.1040010312046543
-0.005197392751829956
-0.010768981119673225
0.09974693608901186
-0.001348116312722312
-0.004083116369283156
-0.08918071065417907
-0.10791530504220037
-0.010431400154499159
-0.028778805505040743
0.09003609682816877
-0.00038651153338118034
0.026422524953305198
0.00892867684234394
0.04719894828662423
-0.06571924284304954
-0.01043591583904536
-0.09737296866659179
-0.01437992227844327
0.05626734097030218
-0.0409358894793673
0.046108216128714415
0.00584102660105018
-0.1016807319824874
0.10215821457048176
-0.09971116941035342
0.000763525530170697
0.08068642523037199
0.08624597266660385
0.00120123528152155
0.026377094276242786
-0.03004803878419716
0.030607495155131424
-0.06815835768349514
-0.10924011094188614
0.0023622969650007476
0.08338635585196551
0.035336429861774474
0.10424193848265527
-0.009863962045665675
-0.0030674578385411757
-0.09474398997024872
0.025259344389934515
0.02109009120327197
0.0008419716821639033
-0.034041586254177005
0.0004254415227056813
-0.006180754676870381
-0.011336767439409758
0.0845227020941395
0.015011845997909275
0.05059344484319247
0.0933533467914483
-0.026041204330991323
-0.07223173011055373
0.08412545942039176
0.07162880455806103
-0.046750146714763206
0.03972367478445523
-0.05098661947489225
-0.09008046747075482
-0.0028067875286992136
-0.0748483391850476
0.0493292659646757
-0.05434996633993135
0.010985816268408177
0.08835800681937388
-0.033737480594039075
-0.02506546253480739
-0.09498862073306132
-0.018827926523207108
-0.04284296465365325
-0.09009453037641948
0.036233549138950515
0.0037088052804588496
0.07173692053439286
0.008217103087387408
-0.007096638789461796
0.04581846408756768
0.01572568589028228
-0.017867741836231986
0.0944529689793771
-0.032255437535659924
-0.08732195705460419
-0.0801696608911796
-0.06116541386289929
0.05750840146140189
0.02007530371179115
0.008771942465530914
0.030170518662054155
-0.013995055941701924
0.000962071801085363
-0.09801427483549263
0.032009244216305174
-0.013782181651837682
-0.0679618331052607
0.043664465374427086
-0.03146968349020208
-0.06247392739229081
0.007312662144211561
0.01678922031979949
-0.056854947839850574
-0.048111857036556974
0.003267564996358983
0.07755679009281705
0.0025433845690661506
0.09187407285985241
-0.020870908650676097
0.019481031631986764
0.04278363302219797
0.004774899326287431
-0.08075663589485439
0.011774945936666866
-0.08720675404533487
-0.09055751974990425
-0.023741788478669736
-0.07253548854465189
-0.08895967209022998
-0.0838003439127687
-0.0400798517725774
0.008350129157565497
0.07804439791360719
0.09494766809108669
-0.008333429088798094
-0.0007821888086405824
0.04928136574048662
-0.02882588067710382
-0.01247858950214145
0.07772081229892666
-0.06651580262919772
-0.0675274211603328
0.0787280819889563
0.06387082927551554
0.046857267820818185
-0.03597359178530592
0.09305283043806448
-0.0852008480382449
-0.022513911433198013
0.0792275132174239
0.03336889990230353
0.06676915243354196
-0.04885123142489483
-0.029117424654496335
0.08354651224745932
0.029133478639380234
-0.07799034896589109
-0.009453898982312576
0.005577066598856199
0.017367963750149994
0.039823559348894755
0.0128553921166389
0.08485659758810357
-0.08871597546849198
-0.0012548996007299405
-0.013528193583899152
-0.05360286298218081
0.02263396859580753
0.024577012817517008
-0.08468061844024129
-0.04707312542784218
-0.07455020750032652
0.013363401205220567
-0.07712990994047815
0.07438447639599928
0.07169011117660366
-0.060078427608881164
0.08255954546216883
-0.03710019273574375
0.0502668639588231
0.0362948116008136
-0.042254021531648256
-0.042743298083156946
0.08175084690056089
-0.05763960784768573
0.0038460313888361622
0.027521809182243378
0.0747303529350767
0.03999253902868282
-0.017197191676487346
-0.05351301248558625
0.05646930327112132
-0.005557887438506638
-0.004450575321650708
0.05686371440956203
0.016416070984051206
0.022164884803067313
-0.01882895313598333
-0.01608024531734368
0.07101838351096545
0.009032687838025343
-0.07873440620065005
0.03245830446181583
-0.0740694107724673
0.06884616930838021
0.06785515425415581
0.08575595948795058
0.07390940693972639
0.002114986222468338
-0.034930081567015665
0.04757759555827672
-0.06574896067800039
-0.05240592139528887
0.008923925917024835
0.00039100460795809074
-0.024604347703022552
-0.004244322093544455
-0.03826976947956226
-0.037130692693970416
-0.019867538304259275
0.0432754583168277
-0.0804098324301314
0.025796954574359224
-0.06167332294465593
0.029775615438436143
-0.025427518947966472
0.047860789609942854
-0.07952447143608624
0.022190523019430582
-0.006073787898647146
0.07546532613292281
0.07175375103092674
-0.03174667508465135
0.019694013638133674
0.03613173662872261
0.005816485224304374
-0.009173103929233215
-0.0454827855050351
-0.01042169738654037
0.01462177669660565
0.07267843786216095
-0.04618636169562269
-0.07113196690391582
-0.0659267563949731
0.054844237962323336
-0.013933486589615343
-0.05881656759790694
-0.04886272967891942
0.004394874639728659
-0.031133334432765027
-0.04093983291550606
0.02467289880780259
0.03890586521881464
-0.06898527104213004
-0.01955954942590725
-0.04138674677613168
0.06454469750461483
-0.06477107241537966
0.06182715918809199
-0.03429114102849725
-0.014906624173554508
-0.07535901901263467
0.06939485934052637
0.019134768598356156
0.08684734554552345
-0.0018519344230473718
-0.05229737006860036
0.06544125050029728
-0.06825060101865309
0.06309149134772969
0.01482828977391825
0.030527573411167526
-0.06945749475131374
-0.03901997753636575
0.045787623043273884
-0.033759749441036206
-0.0012164842329537922
0.01696416392127707
0.055517797227345095
-0.05746862572450372
-0.07192277586695857
0.009565808336991072
0.009943528237103505
-0.025890722671308274
0.03900791681941639
-0.00792175502746478
0.023926328673173423
-0.0701417405092812
-0.06069845101067424
0.05915671885072624
0.059610088963804854
-0.017146831010921647
0.06226920701170794
-0.04458626761173681
0.06631512142551851
0.03137589324406926
-0.0031486232391910235
0.06268210808296776
0.04688639778809743
0.06455054206154359
0.0016104954641841546
0.006119391398277829
0.07653190139995895
-0.05631646104307491
-0.050791017795303914
0.07842303705795046
-0.021701021432759583
0.05257595902108547
-0.012626327361722034
0.011037824054559943
0.019192270126132165
0.06207300401273878
-0.06502937630992402
-0.06474335832764672
-0.014058516637570876
-0.05633648017122981
0.026116607099018214
0.041368206584997146
0.021716591016846448
-0.03965294864958013
0.06766263728557584
-0.07003829570751018
-0.0078060693589552515
-0.052060745935000236
0.03147053867249369
-0.04594290536577375
0.03706880318603444
-0.04336041249703942
0.033536029165820755
-0.0608074750772454
0.003535478942703895
0.04920066641759745
-0.02751909114485448
0.012790596973385927
-0.06081646965304208
-0.02004014119443776
-0.032887090726552805
-0.016486864378996883
0.05143181050623328
0.023769016400598263
-0.005052673948550114
0.05896979956437353
0.05694506003159126
-0.06195039854634871
0.04375582911908283
0.016023250675094986
0.05330076061262853
-0.04905460399057789
0.06795773900288876
0.0003890279883317498
-0.042323522591104015
-0.035547278199497455
0.0063061421691591865
-0.05652301656672141
0.057366620688156296
-0.010419338704873285
0.0510705330862295
0.009269491889174154
-0.028789693687812385
-0.0029145956231559035
-0.04446087855590654
0.05636475401014919
0.06052858432527177
-0.008821124434451745
-0.04060032638326607
-0.04841901069096059
-0.06103533817732306
-0.013553384286808554
0.05554069815416276
0.02076104442864862
-0.054450127401753756
-0.04729845978797363
-0.001995872862669561
0.03539688093426817
-0.03691780066232104
0.027908053571055188
0.04061274648711355
-0.029364557186175536
0.0017913337410373445
0.05195445264147463
0.04480763852817022
-0.019865440971100268
-0.052593148662869287
0.03457227985207276
0.043088231380383334
-0.01280924235913083
0.19994096147681797
0.19928353828730916
0.1912018349046792
0.19731720488394178
0.18999781174417252
0.19406004816716038
0.1876423789040433
0.18954198395306604
0.18411315790815114
0.18380402186595865
0.1794396567426288
0.17689723000639704
0.1736516254470592
0.16888205685250704
0.16677817614047974
0.15982901139121863
0.15888827968474345
0.1498132430581324
0.14996147840928656
0.13891411748258856
0.14006078235621433
0.12724045838273765
0.12885270086201886
0.11485349438027796
0.11496648891896152
0.10192540210902848
0.08847438107151227
0.09982948037928824
0.07469121829629252
0.0865169087357389
0.060681006772582445
0.07339710215500576
0.04659000040737009
0.06035451968990109
0.032567973262779305
0.047351572918773135
0.018780103523735808
0.03458490144668068
0.005403315836084361
0.022094965726731468
-0.007367407038705847
0.010135604055514887
-0.019322705326842042
-0.0012582574996396288
-0.030236210416087605
-0.01187906135859816
-0.039884872943078076
-0.021868093350394264
-0.04809615198999242
-0.03220729874683559
-0.05419223565661037
-0.058303434635162354
-0.038240285464767425
-0.0600544019941917
-0.04150343442460802
-0.059179337724189665
-0.04242024295797797
-0.05550026786745218
-0.04096388902902204
-0.04895772390411687
-0.037149661705568236
-0.03966110913354441
-0.031119227582506345
-0.027955182304541314
-0.023101433473439154
-0.014443945293235493
-0.013529458567444901
4.955559662029941e-05
-0.003089108898670287
0.014558215631500261
0.007706050407931125
0.02812565005609076
0.018497023153081105
0.03974631313844056
0.029925541958462927
0.048933438258551676
0.05550880604229829
0.03729755176934114
0.05920356749869503
0.04115745873507489
0.06007658174453532
0.04242193285083869
0.05832200008130253
0.04136184508014571
0.05418498857687497
0.03810412264716145
0.04794203154713021
0.032878184993610435
0.0398706108913027
0.025921238112226738
0.03024885691470472
0.017438423652607424
0.01933599299461939
0.007741523580139006
0.007385905415381561
-0.0031661064733945776
-0.00538778964068775
-0.015232233791931782
-0.01868681324118164
-0.02973606151282016
-0.03256201120607492
-0.046582976936318465
-0.04606018206199297
-0.06068120269014331
-0.05993681160877545
-0.07468972055265417
-0.0732407368154501
-0.08847582471213072
-0.08623824289159639
-0.10190854528680103
-0.09886404023600123
-0.11486684758004626
-0.11108284099019816
-0.12724098375365767
-0.12268557976756045
-0.13892399891366222
-0.1337080336887131
-0.14981927886879384
-0.14393043719159906
-0.15983055884793437
-0.15352225382973003
-0.168898245705255
-0.1624960100652344
-0.1768853926027125
-0.1719737145908281
-0.18381420618099828
-0.18953939806241085
-0.1790403118588122
-0.19406276342227308
-0.18402368252992055
-0.19731957599689814
-0.1876210313783681
-0.19928557350571455
-0.18996826546904894
-0.19994266965407728
-0.1910311161683665
-0.19928477824290017
-0.19085708852473426
-0.19731813482365243
-0.18946877599038756
-0.1940609620892608
-0.18688812587330456
-0.1895429594466393
-0.18316520485379548
-0.18380228098770576
-0.17822306134147142
-0.17690628450949322
-0.17198766833084056
-0.16888439639224997
-0.16356234184288332
-0.15984700491913323
-0.1498145058454636
-0.15268090377991353
-0.138922218613073
-0.1425358675326489
-0.12723732302766333
-0.13194999098147753
-0.11486229072275586
-0.12075432704905363
-0.10190390925900494
-0.10900265290448996
-0.08847166701648135
-0.09673277618269574
-0.07468646489247648
-0.08414162643062408
-0.060677853529096416
-0.0712087226155551
-0.04658598064329551
-0.058186150495634026
-0.03255644786339108
-0.04489019738083186
-0.01875824809872428
-0.03128225858897656
-0.00532020167510317
-0.015475445018648363
0.0073704624783659965
0.019334156601942723
-0.00154153553406893
0.030247009751646587
0.009679341659037055
0.03986819191835195
0.01931043803271405
0.047932441875902246
0.027479072911136885
0.054165606154039744
0.03396573342340815
0.05829138765131162
0.0386611253890709
0.06003794311735938
0.04132458599466051
0.05916937060572738
0.041865987191973764
0.05550086870691337
0.04016029619930007
0.048974496301753205
0.03612346361416697
0.03972718278011447
0.029674363514553593
0.028324494439960334
0.0197955476009732
0.014691954834530882
9.132325383443758e-05
0.00675292471753219
-0.01445344018876106
-0.004691213415865946
-0.028002123014108777
-0.01530477210427395
-0.039720509483353615
-0.024694492673078633
-0.04900754080544483
-0.032295825509813365
-0.05553399328073696
-0.03782111433263838
-0.059193330438016015
-0.04101671615013867
-0.06005749642869836
-0.04192276970614856
-0.058302021198643174
-0.04058497179429761
-0.05417890810572401
-0.03712006650009671
-0.047963918666357575
-0.031598642540163285
-0.0399963323939726
-0.023517034513752165
-0.030234595329870977
-0.01932648908110438
-0.01136322255404552
-0.007371498934442146
-0.0001374105373483376
0.005399743299775581
0.01152574454846632
0.01877891680212764
0.023745618099822154
0.03256991202235326
0.03639687094984367
0.04659319104982322
0.04936551905193397
0.06068458934167495
0.06240332997360406
0.07469221086665619
0.07548210553311893
0.0884780322549961
0.08832968924672685
0.10190404333719642
0.10110396003704832
0.11487731091721387
0.11382127262609916
0.12720910643881644
0.12796531198306285
0.1389262095301997
0.14980865965401993
0.14094040014464324
0.15983168166888057
0.15114693605134497
0.16888458161960626
0.1600026981432311
0.17689948765634608
0.16778501771727194
0.1838058736527901
0.1744595068263031
0.18954320654485618
0.1800736360061314
0.1940606637242965
0.1845382251283618
0.19731735277081602
0.1879131999455113
0.19928349072617452
0.1901517288220951
0.1912442173312583
0.1824315514160363
0.17445736899451295
0.1696747200848292
0.16385737632905498
0.1570525345878601
0.14923300120607816
0.14052943160423445
0.1307418909350214
0.1198912507678124
-0.020864837240255056
0.07161549135700218
0.08366830126232641
0.09570805949785154
0.05967637093458966
0.047805134683889965
0.03624770249350397
0.024977619201750425
0.014298967716463634
0.004140545090299571
-0.0052703965938920095
-0.013975961147054445
0.023627660688397445
-0.02808708518382386
-0.027680547265542973
-0.025259135500435594
-0.026502501736838133
-0.023068431723465788
-0.01803626987699932
-0.011780009513916723
-0.004611615864244537
0.0029991077117359436
0.010529445510552356
0.017814270094884257
-0.046201277213282176
0.027487504318100504
0.02821230887484747
0.02698459943177572
0.024839245734126804
0.020388504798975308
0.014343048658176207
0.006811076187814275
-0.0017714312747379624
-0.011508144953300421
-0.022010483265494922
-0.033523743216816775
-0.16925715824006668
-0.08361096563752728
-0.07146721192152279
-0.059036685481518865
-0.09543513882834437
-0.10692821354739604
-0.11781751168136687
-0.12819968756339498
-0.13774627296469943
-0.14671944896511338
-0.154923002247555
-0.1626177860419695
-0.15320022389681986
-0.18085051413899533
-0.17820592344654881
-0.1743470068042917
-0.18230567996540195
-0.18257692815812085
-0.18167974499167858
-0.17966159952173558
-0.176651534107483
-0.17254351118712913
-0.16744829098254596
-0.16112586817498756
-0.01862577173551593
-0.12485546267289596
-0.1348752125310631
-0.14429518943846537
-0.11425483838586283
-0.10310775716118964
-0.09163075028888247
-0.07976503971214004
-0.06786211519468378
-0.055654086884224824
-0.04344211528642784
-0.030852326812559314
0.008836993548739515
0.010005921996689069
0.0017711425737439136
-0.0078122536051011
0.016748006378378887
0.021957355121337507
0.02544520474181252
0.027175174047965656
0.027121125253717356
0.025228526137754028
0.021612016058742224
0.01616250745676154
-0.0036875085807032836
-0.01407028906842437
-0.006980231964644737
0.0008272049376938492
-0.019939810537030048
-0.024274034418757116
-0.026779652864016592
-0.02741112565988241
-0.026209404011998838
-0.023188526352616437
-0.01855524123864379
-0.012241310006670048
0.13308581009721393
0.027763646184353834
0.016728245716009785
0.006243423771527085
0.039280630468916986
0.05119648820435427
0.06321304835783698
0.07536561785945216
0.08723770298415025
0.09908387953163177
0.11058419395123006
0.12202391170315843
0.15897691627207017
0.151446791425553
0.14283558394270615
0.16543963835749695
0.17092265915153448
0.17532647736291598
0.17874744122542707
0.18113704145361936
0.10801180585183555
0.18082541869703506
0.17815235628293188
0.18297512088401346
0.1825386933415365
-0.01462743889370786
0.16505391394277807
0.14783769455693763
0.14032055644782673
0.13188596126348157
0.12274353556136383
0.13519311694477232
-0.01672544841190625
-0.12724528157307244
0.1736318970752967
0.06982481378249093
0.09160929167252509
0.048251141901639684
0.037835400832216946
0.027740593695221527
0.0182217342373246
0.009253467483018453
0.014042091911897094
-0.015453633324846797
-0.17187217859431841
-0.01108584370723218
0.01705415931494585
-0.012842411776071684
-0.009124731000108155
-0.004703392613948216
6.91021451006065e-05
0.004980341149604517
-0.09169859028162523
0.010249595258126347
-0.08079147230867133
0.016284272400948898
-0.06972210702006738
0.0050008939952782975
-0.001512586543725001
-0.009193202153377083
-0.0176666994716864
-0.027024000200875163
-0.17373841158595946
-0.10229200805451345
0.01629150330119609
-0.058579712599918364
-0.16894893362918156
-0.11251105656833056
-0.12208010432273948
-0.13110475745031264
-0.13932442449024365
-0.14696933606366136
-0.11785888986541256
-0.17442595525348284
-0.01646204237103337
-0.1650068983831861
-0.13602631937423493
-0.17398278080958862
-0.17252024195535148
-0.17009330391479788
-0.16683865804792478
-0.1626280303079951
0.0019321365998233207
-0.1079161053892753
0.08075852181000229
-0.14407547994076486
-0.013067346510683848
-0.09757556304481893
-0.08686070583820303
-0.0760654551884514
-0.06501283698795608
-0.05406662452855975
-0.01112101757575443
0.0075309443329905894
0.05897953875229598
-0.022234467287791517
-0.0021064996468430582
0.011766240083069106
0.01454691958134447
0.01587519434107794
0.015819642643313155
0.014359861635294858
0.041390472673716074
-0.014172407135181529
0.1545252798177035
0.0029528807594871673
0.0213350509731901
-0.015876644899348057
-0.01612832634922198
-0.014858531921931263
-0.012194178748149058
-0.008061390399258628
0.15662596849507154
0.05208880927378803
0.16026144195124192
0.012273896269626515
0.06307602104831199
0.07406921331939954
0.08509055968113761
0.0957885998128581
0.10637241176690723
0.16190016482690392
0.1503854089014528
0.16628412547468951
0.1696942729250563
0.17223425715777227
-0.005003786329571818
0.1432738184992918
-0.006946613453330944
0.03108893678319389
0.16890211631723553
0.007733818842608893
0.12622621603026926
0.1127127395400785
-0.15998037352483202
0.1745965346590266
-0.15131331071216997
-0.032318363966108196
-0.04756742381405615
0.001076411696904423
-0.005799628467459056
0.013746914486347257
0.009704605837968684
-0.037087707232907115
-0.15393106854550148
-0.1574394414247049
0.004158273660482362
-0.04296684189313651
0.01159876292053282
-0.0025685010467203884
0.11665820754519987
0.17177771766736344
0.1738773838030951
0.10231385861265464
0.13910611146700033
0.030086848749836078
-0.16635112040147515
0.048511334334032846
0.021631862597507913
-0.0024198098970271325
-0.008191830931360144
-0.09762839089227222
-0.06814054829082536
0.03912346463557969
-0.0074974532750882155
-0.0010200705471645976
0.001715276807908951
0.002181540476108514
-0.08789019800570247
0.008600674570344462
-0.07803544147579095
-0.13552887624387888
-0.015003003653181532
-0.022572352914464102
-0.030872450436017464
-0.16520737856233134
-0.11599736070566082
0.0035367777777951656
-0.16296900139164666
-0.025500459054593392
-0.12428866176834229
-0.13202101776153563
-0.13898810763962866
-0.11987988183237276
-0.16526477464259162
-0.09223545336773781
-0.12802664339973938
-0.16335850385391643
-0.16071408727317732
-0.15728630828841625
-0.11110000229461664
-0.08248933157880264
-0.16639964783010963
-0.10187520040386012
-0.07253192466649655
-0.06268896584617802
-0.0048104837762966085
0.005966860205897834
-0.10703252173897687
-7.003257992917238e-05
0.007271351668567973
0.0075269998565389885
-0.007078742236877582
0.14560115630688067
0.0001628139366997372
0.12395115048260878
-0.007878974006600557
-0.0034788344974988686
0.00023678331579300856
0.15743797797267794
0.05246648580410926
0.0823621118068455
0.0623164500559475
0.09215889593105389
0.10182890364028974
0.15315331052280262
0.16084284865730666
0.14808542436533773
0.16345732931517415
0.1318995513365077
0.1746615118259709
-0.15990005197009494
0.02538781673666643
-0.003104799117053653
-0.005902802272131919
-0.003661069113787632
-0.008192745551105652
-0.007596397542692886
-0.00614815748217484
0.07228387033295414
0.002882610610517977
0.12792138162089486
-0.15594690786896706
-0.005244220956695976
0.1661651821478689
0.058173365115543905
-0.14228604637442116
-0.03405739341675422
-0.05834545793186536
0.008569285456366293
0.001196065851753885
-0.007750043534975061
-0.03958624665064083
0.004390600351792106
0.005535388537375852
0.007617975728938514
-0.006059706495994873
0.01385628144652435
0.01773359527150729
-0.017628707937767933
-0.14534428741584374
0.08763979964780011
0.00499541731084871
-0.15319089910542025
0.13537860234445254
0.06799083413751966
0.006829240494001882
0.07784845950568599
0.142149360090272
-0.05291958298487887
0.03387725720156115
0.09732027628338018
0.042961159663641064
0.11554063867880661
0.16525626970540425
0.15597570665513472
0.16493919690359235
0.15987165444393917
-0.0026665639696254835
0.15122252006884196
0.11098978192655452
-0.010692624555136313
-0.00208661053637845
0.11968100014507242
0.0320993624874859
0.006905798458682849
-0.12445526778181815
0.0002251533309764534
-0.008191628941442717
0.006914188077116082
-0.04874686536625721
-0.09294998291892581
-0.03339273172254974
-0.0014958234192745882
-0.02600979968270216
-0.15107146124690635
-0.00046766144090449506
-0.11733270692551656
-0.15653191130508018
-0.08741808044666104
-0.15804137801495763
-0.14825432480465978
-0.15411913821015966
-0.11276869114415378
-0.15167545439886088
-0.06969624983304581
0.0010995368095737203
0.16661976876132473
0.00520246784402223
-0.043269443111121395
-0.0028902322426400473
0.13719677443755415
0.010884500086552564
-0.0023740007674842322
0.15205783575196727
0.006483062113573285
0.06115078309116606
0.15474477682713414
0.14863339955987567
0.16286267494283638
0.14454777462391458
-0.07860286791875427
0.1066350933928815
-0.15443972971507203
-0.1309526334699428
-0.15656775689868557
-0.002134523344380403
0.08802282021446045
0.09672560811207807
0.1425792008473897
-0.00252258567661759
0.13978075805478163
0.0018643712289296425
-0.10464280107373836
-0.13380551762720944
-0.03566931020542217
-0.06662019005257284
0.02454385586434061
0.0025476940836433428
0.07911564183339642
0.0068509064472189385
-0.0012961322360158134
-0.08416219606872931
0.0012573603870587795
-0.0007851712806040429
0.0485825197338641
-0.00406685213854284
-0.04118141555980012
-0.10153451406091353
0.057238315843635916
0.003186008819084803
-0.07541658017738458
-0.019286008021632127
-0.09613214265043632
-0.010338107436736176
0.02876804616382966
0.0011706814355502968
-0.13695564240931166
-0.015333229210885023
-0.1589687586142203
0.010951380997187071
0.04014864409479897
-0.15845918830472353
0.14717931356720362
-0.12738353960891602
0.0660870984586289
-0.0281499711073911
0.07498030277687215
0.00023305602297708655
0.15850266022578968
0.09258975779797758
-0.006191514598449153
0.1309935456561972
0.052441641827259286
-0.15109130799348594
-0.10969263168465165
0.16633291414726392
0.08389063401073703
0.07008646645888728
0.15775627216926877
-0.013297871462736692
0.10522339037662692
0.15112197366227922
-0.06077270678451768
0.11684137808548571
0.036129458364683814
-0.12035926479355559
-0.0016318308664929207
-0.000557868281781519
0.15670723475130685
0.1242011429145343
0.1208254739400174
0.12778052217380334
-0.1483564513157956
0.0028950668034089994
0.0005639193183822865
0.13418254323096565
-0.04372610810889137
-0.0579327139982039
-0.04947233087861391
-0.0009585179726993444
-0.03509646249094271
0.0004507654280564798
0.022115121917746013
-0.11701676011459825
0.002477817538940387
0.011662863729735164
-0.13953900850173587
0.0019637004236416743
-0.123043970194676
-0.007548078701165785
-0.004980669107249505
0.15861590172585882
0.10096927359470428
0.13999405947788907
0.11333412473044993
-0.0017295636441926354
0.10914824672240898
0.146135402065756
0.14334355841094534
-0.0212748111308249
-0.1478018963071586
0.04407949504759665
0.0036516858984952244
-0.14951254173448578
0.09171523243015228
-0.003030398020167295
0.06762198698323285
0.0010292093383125146
0.0019623524465405494
0.1361287071869013
-0.14282176320286144
0.004553540759844933
-0.06497574880639939
0.03339794833089352
-0.1286647010083002
0.15023361190231896
0.01767703483526705
-0.07289911210860356
-0.08845099080097164
0.002301451649433369
0.0001313050357101466
-0.14430396794429032
-0.012438669262939047
0.015249231108291607
-0.028474311302884595
-0.04212809069927215
0.05618525772772159
0.031502305298079576
-0.14239802390758793
0.15640833346980018
-0.09071478618817676
-0.14721295351999492
-0.010786265607547437
-0.00023905120760232316
0.15786836181478942
-0.003018416939226403
0.15181761359998325
-0.1313121233936472
-0.019124031183360153
-0.15079391466098443
0.059682764933859114
0.016107793360771807
0.0032052312494370576
0.0011179859994429765
0.040653934426568804
-0.09624209343594377
0.06411188408771037
-0.0009665154524690985
0.0994629534290641
-0.1499644798418524
0.07213433082693406
-3.910298306596164e-06
-0.017101984845739958
0.015195919688605515
0.09571170057094702
-0.14561481425198627
0.0014740093763555022
-0.014683317006866953
-0.11052779271078968
-0.14541211657651568
0.11006822031866001
0.04828227094103714
0.14250365859443678
-0.05211963337754434
0.08808860503713087
-0.08281030340538742
0.1482364351104917
0.03705889223721853
-0.11303950697330996
-0.06695846785259989
0.15424827554838716
0.08378176308047175
-0.07484704534012922
0.1168675823382562
-0.04388461199173373
0.1204389467010811
0.010988438914738177
-0.14785568010534972
0.12921913660523096
0.1386618841394385
-0.12570003987049858
-0.03670524525007003
0.11398582708018301
0.011324762595125843
0.13451922537179875
0.00010711228622831706
-0.10599907950979542
-0.13966151352349493
0.1494223089977711
-0.0002658650202273652
0.020440317901517104
-0.15233000589247056
0.0005451557762721735
-0.008558325524296695
0.025523013696039758
-0.08079052650134666
-0.057111711402527146
-0.11956922350441127
0.1498443380070615
-0.005446800840003571
-0.023959617092246137
0.07574169186271586
0.06200491259853727
-0.11517356424229909
0.14610126938982326
-0.010642033857218854
-0.05897876752663331
0.10695101012388616
0.08016157459931898
-0.02246269901599879
-1.6981714256477465e-05
0.1496607243710263
0.026644023436057762
0.12652095131612126
-0.09849375411922914
-0.10355985085945536
0.00740009496183202
0.1232818047093637
0.10303203181759085
0.05468335298670565
-0.05144818701040273
0.13123571293987513
0.13190926778419929
0.006884851314687788
-0.09152404954076121
-0.12046254976595745
-0.00043934965786797257
0.01855031457537104
-0.06296482690093848
0.021889937857904402
-0.000636648360217067
0.10366095151467726
0.14190143208726602
0.005101773222464545
-0.12346884989540337
-0.01531127123204526
0.03377094701126982
-0.08485890840341577
0.007835322817416975
-0.13391397621451112
0.08667400869225275
0.13456556037423947
-0.11204986804471082
0.1400411912635654
0.1433030329200898
0.13776375485140435
0.11000136049659354
-0.001651230995468266
-0.07022268712921972
-0.026717615603159047
-0.008347818297507853
-0.04339376451092148
0.06473897843488577
0.11914601197045535
0.006166952883779434
0.04044291150444496
-0.00038606172712175315
-0.10959651441074443
-0.005673601133581476
-0.007813981184468553
-0.0641731371959478
0.0011430990269874447
0.06925019328805976
-0.10617582957588946
-0.030016291097413557
-0.13618221966743255
-0.01973952988983461
0.02002720437450898
0.051951739934771375
0.000803762596786978
0.07224189897094607
-0.13917698024740943
0.03378585421986508
-0.142666828024399
-0.12886509364719853
0.0938458682133457
0.00434861303243066
0.017956152938654487
0.13753087686490578
0.02265081289647661
-0.02213896646228271
-0.13425329105443293
0.09047763738855576
0.040808584825082726
-0.0708846155062502
-0.09262943939461708
0.044160275198136624
-0.14145356912123055
-0.042286988435885714
0.1217698019862018
0.13399247248452262
0.09711097974956871
-0.14105583595636306
-0.04943840572672583
0.11335386136378778
0.12740685078778663
0.004384650313596852
-0.03584998040637548
-0.013989530294529078
-0.14246596681244095
-0.08549002101222838
-0.13696635595896256
-0.05056006434724248
-0.01778778176099008
0.14846808097111322
0.010144999122629075
-0.11784102484343446
-0.05576023982234474
0.13024630954780214
0.14167944050042366
-0.13876989169934284
-0.09950045321105737
-0.0007639814068439362
0.0027030938652365015
0.07944917704332166
-0.13689585433839713
0.008097981026101528
0.057526732231464574
-0.0018303812042981741
-0.07763934008788219
0.04744764618679228
-0.03694424647977761
-0.05771296808546396
0.08370534293896631
-0.1312107961254095
0.11596554218372038
0.02757380148806232
-0.0019584557969305207
0.14133646395610672
0.12773436913065545
-0.13923235687434554
-0.05111419650960622
-0.0456607572112719
-0.04405765262409504
-0.07814042937419197
-0.03077096762460823
-0.01140688765533334
0.01380591382058118
0.014635460849855907
-0.09745014999440886
0.027827545764542706
-0.13254736302940684
-0.06446422232755773
-0.11007414028738731
-0.09006106533843616
0.10745609327222708
-0.11228104698286526
-0.060305257782059245
0.06851014155317935
0.13373903454556332
-0.0018916788802364989
-0.02984510965378441
0.1344502461779352
0.14162494214454677
-0.1255415717820647
-0.14372443265755028
0.0021080837497909045
0.12480640698472588
0.1118374330885579
-0.11603584776772571
-0.13401209892867114
0.12575908672784492
-0.09365580740983931
0.09719049175068369
0.04599641718681304
0.0850363320831487
-0.012328866324031825
-0.08701139888666164
0.06229382840605261
-0.0423088525953804
-0.0015733823139732618
0.07639034382772604
0.020784301284965598
-0.10384088970909726
-0.01000878093447551
-0.0054116152946842855
0.11841275057661375
0.02601249357200232
0.06656470346246081
0.000651072504914494
-0.012739319188231738
-0.02127229310684224
0.010459633559563294
-0.13272245239447375
0.059705966124971095
-0.13031233199473022
-0.10720806321917624
0.1345116327652637
0.039288603260119306
-0.1224051111291039
-0.006430876922849674
-0.00010767371943363242
0.004582479647393359
0.019393994244056446
0.10313125737023075
0.007677260864993374
0.10081703815737855
0.13160411033590744
-0.028885159750655986
-0.0036409098288996576
0.02401755907844755
-0.024635819145355783
0.13433403305353273
0.1422598358316221
0.04048896356624522
-0.007744874449361895
0.0018827824172770458
-0.007823593927758261
0.011142741370018696
-0.06672315328930967
0.03427525993259333
0.11485879212732084
0.12224099423687927
0.0014035107485465604
-0.04894737127771017
0.00806310855093013
0.12930985382224328
-0.016103203960317433
-0.019126364863074025
0.09111640999514385
-0.10436119253136182
0.08833670429365627
0.12134740229946596
0.08143855263353467
-0.016707430642899618
-0.041756459270585564
-0.015816860315986496
-0.03488028362005727
0.03631472439963238
0.03010934421310685
0.024823335947844725
-0.1283643504919405
-0.0485865064306162
0.0005886841753065384
-0.04803514458727027
-0.1257088896574936
-0.1172664095974697
0.13428552433983576
0.045620337839417616
0.0368551749712761
0.04234085680213037
0.1349685619829023
0.10616774498918075
0.05282378766588855
0.010903372741523264
-0.13065429296634445
0.047649761614807606
0.0433881566344565
0.04980350586823191
0.040716386296690256
-0.1352252972424032
0.005299271032474627
-0.0034617297446792074
-0.009174594284563969
-0.003849510440533425
0.016282914626460136
-0.03558207944522013
-0.10771115120733186
0.07463107439625809
-0.026005006929726255
0.028995309887223954
-0.13035154497115078
-0.05580053908624367
-0.004453003642979961
-0.0240408813003969
0.00061581123412205
0.1289169340536951
0.1089919388010668
0.049801600527536447
0.03240393231511357
0.07332460549556025
0.09508902837338026
-0.008314387714127524
-0.09979279751535626
0.015045571476520511
-0.05439327954938169
-0.1346172961013075
0.012676639209657581
0.0031117933019935975
0.002408609967190692
-0.019794827138245336
0.010016372814270601
0.0025173021818318117
-0.13502684594932823
0.09050750497773198
0.10707257055366169
-0.12650405304286272
0.0030284242021360814
-0.04509940940975979
0.00965138227814491
0.12659929204348175
0.09623480571857677
0.10337293078401241
0.050429958733720116
0.12553835799692326
-0.12554799171462108
-0.10197586044256696
-0.10868808353937476
-0.09726706174852454
-0.12777914963420955
-0.004531062044302417
-0.08012136353953206
0.02033680296571797
0.0896565296026819
0.03273961489803187
0.12037911371009169
-0.10162589255317683
-0.08826365275321904
-0.037987282305609826
0.025681284213935403
-0.003075218118767531
0.07946798868165153
0.06764733441933678
-0.045875680866645896
-0.035490281256281786
-0.035068270959838006
-0.09571555337809003
-7.107336821373622e-05
-0.12008992999603732
-0.08174719450585471
0.12618763093547464
0.012348280292763662
-0.10392653979633627
0.06367769383029682
-0.12422470096410292
0.07042541223983559
0.043855223579918924
-0.11344408557355048
-0.12398446027016402
-0.04459254463724779
-0.06036694540508096
-0.007158500524464833
0.055125678299327394
0.11708302228875264
0.03709619440410132
0.02815918766904334
0.028076026475171538
-0.0497584990254461
-0.040301899020542424
0.03938478956053357
-0.014784367714285086
0.10865941753305015
0.0124090790936833
-0.1221330990708044
0.12532892949599017
-0.037101010817419906
-0.02763853712984414
-0.035696312902445
0.08455695367474297
-0.07288772279106032
-0.04120086105449838
0.11229577143654695
0.08255724693818925
0.005519682768687397
0.015269257343064455
-0.020747866951571294
-0.0164762396000756
0.04540545238742304
0.019418374336646692
-0.07397464598006356
-0.03473511929142595
-0.02601420619402625
-0.05902007536705869
0.007684159328258007
-0.029254131411239833
0.024203982124029248
-0.04958221642931957
-0.0040648873264722924
-0.0008113617583064814
-0.012774678350137852
-0.044265731010965106
0.014648683458872894
-0.0928976948492078
-0.08456577353696064
-0.011003151116398678
0.014781831141280028
-0.1222429377236982
0.12657621485324017
0.1267594180527321
0.05703757345835213
-0.1267681600441096
-0.11337849300890827
0.10179128740641406
0.0973554020671753
0.10146372348132753
0.008828093829590227
-0.010019542135564467
-0.01220238070113258
-0.005216884726766521
-0.08168174693002975
-0.0674831817782077
0.07808793495863896
0.05939738650966522
-0.031009237940078184
-0.006136021553241215
0.07532889771080975
-0.11768397193577494
-0.12736248529234842
-0.06860720066608926
-0.01634804744850918
-0.020497757953381365
-0.054251560441201684
-0.025069971306679626
0.02229897384664144
0.019895496667534287
0.008979748881368653
0.034579712027767995
0.08379102565881555
-0.01501965638295884
0.12090108232719107
-0.052327804618205055
-0.007444833853517866
-0.006342844019330191
0.12339722952721809
0.07833738356971691
0.003168527893045713
-0.10465198368859076
-0.08536238430797588
-0.03212710795971055
0.029281633650700044
-0.002768368121156197
0.08957874856435624
0.06217984028527178
-0.11834436948877097
-0.015044477945444392
0.08310689659257274
-0.11812063951940878
-0.10010908765309708
0.05380329930104345
0.018430691549028076
0.0009021572120858855
0.1155693560930918
0.037474216356448216
0.07314114050037375
-0.09995281809969139
-0.06381991532964347
-0.0025855853838765313
-0.03887548163635924
0.023852996441764963
-0.04557645344952032
-0.0201010476207295
-0.013985797228967067
0.06940148316601878
0.08924974111195111
-0.08750104343255188
0.09955676943058162
-0.00505861510367495
0.11511024060365423
-0.002001912895134675
-0.05757064001996854
-0.00839841020953466
0.006676496940337871
-0.019885648126066736
0.01300241342229898
0.117818222792521
-0.02015391302333906
-0.09909657356950956
-0.1214279690240551
0.11338480358233056
0.019459953911183506
-0.10550529842360007
-0.06290970045564973
-0.023173171916426972
-0.024758000401092266
-0.04544655798797912
-0.1170050626082441
0.09584105823415137
0.11748010097874657
-0.023123638142111703
-0.012577051904366907
-0.03177042175617928
0.017862558209922216
0.11183508488205962
-0.03055753335955779
0.036342981560173786
-0.0005660458550636063
-0.0066876450665013494
-0.015993144691454696
0.01362528209626687
-0.08273534455662372
0.02346731020169239
0.09965502853734269
0.04750296754848383
-0.11358780450133442
0.03135017989178258
0.04078461147015779
-0.016825651509630297
-0.07818491857403001
-0.009307307701641664
-0.12073771752893313
0.10424758587613754
-0.025140824864664024
-0.1120066680290513
0.11673632338270279
0.019225835502342917
0.060338801969899984
0.0023900170079589325
0.06691870977845538
-0.10884634667106342
-0.07485142504309537
0.02963433793024989
-0.010739500562913323
0.11857606994667462
0.05214967032407083
0.05501361102516674
0.11829027674175932
-0.11948125767194179
0.05588801468501753
0.09448260410677714
0.009296161996147244
0.011792905770257758
0.001055590254094093
-0.07022648666413081
0.03421860726812804
-0.008295705562383225
-0.09322424798449626
-0.025479117362727483
-0.11787047883477199
-0.0765624378868686
-0.11563112065532062
-0.07067294120862806
-0.11062875076885195
0.08942313286837368
0.11187580820661029
0.07670645932597162
0.005612391033390446
-0.11537289639560729
0.029426967384336453
0.008728511550137904
-0.05482105989823476
0.10451040544392677
0.021795509769377313
0.01663331445770397
-0.05193913240965246
0.05163740245802922
0.042159236076159005
-0.09184223939238575
0.10928655875994085
0.01660370661066198
0.10847526873353422
-0.07663577987077339
-0.01198605130660096
-0.05959710669335119
-0.014065160898613637
0.01860409795016156
0.10998094898793832
0.05692860271924599
-0.022385300482899738
0.04799694669105156
-0.02584138085229279
0.10904316524719995
0.04958997919214938
0.001979043946039945
0.06343074129182324
-0.1002031621930121
0.09205466158386233
0.07641337603875498
-0.09561053390563162
0.02748243947808717
-0.0006251402709141349
0.0412482710704742
-0.0662256363657108
-0.005080399360712279
0.0375382771745337
-0.008549180981204899
-0.06474232035703907
-0.05756221555904767
-0.053133030151033094
-0.001688702590708254
-0.03601730048350893
0.09698272032518857
0.06370650609454608
0.08220007365444203
0.021888880259975096
-0.0307832354314485
-0.005551776621165938
-0.10991036057185066
0.11876502094481114
0.10687889242188223
-0.023975057786535893
-0.11283656196800074
-0.09324346384129951
-0.049718358982451666
-0.09832203610011417
0.07124860344394231
-0.11029083705964517
0.028514836097229955
-0.04165107317117146
0.10636283953845223
-0.02854301537956763
0.08258874309566283
-0.046929095803441775
0.11033097805851871
-0.07885855887316257
0.10806117311819168
-0.07877730936490442
-0.10664773596595596
-0.09601126498532984
0.011901457305141291
0.010259586280664134
-0.041719511901631035
-0.08425660624797789
-0.02386968359028386
0.02461939955631667
-0.018893162602111994
0.011702285692843086
-0.10496988802930772
0.01888003834949959
-0.029916369879058165
-0.019130377933079527
0.043713074922628055
-0.1112915141267992
-0.0863063452986672
-0.0878485047090699
0.05020253734495581
0.11086871547086749
0.08742802020655115
-0.10395502050751898
0.00479427371907842
0.011466102597348484
0.0321444520523039
-0.05287953023990663
0.10162588961422114
-0.11258539950270229
0.06943487241228984
0.10248834134777297
-0.040531206066316744
-0.0016657293711423013
0.03992107709653839
-0.037005046820950654
0.03423252917973675
-0.0098566421055907
0.010005149563870481
0.09505352176890554
-0.0095585170260398
-0.017212847699321
0.035400092241605036
-0.10838669291008042
0.0036680410899490477
-0.022251192157071525
-0.028739598324729342
0.01987364900327464
0.006530705727534788
0.005390926727404689
0.013793407958365847
-0.0718181132251861
-0.07261219330500938
0.09581172170104131
-0.012707000796012682
0.09984271299981883
0.008269946127314938
0.051723184678164086
0.10380933688276107
0.07671041262108037
0.04427610647480515
0.056208740736648576
0.00746844347625438
0.03218153167037156
-0.09549480576496945
-0.09140367999728256
-0.09968444539688814
0.025002163515031418
-0.09176084838629735
0.08127314226085572
0.08682418416596922
-0.062119610364827216
-0.028645148170926647
-0.03322776246053583
0.09014770995733908
-0.009147654683217286
-0.0309673081736827
-0.022511445306763737
0.07034459702946334
0.07509644607535289
-0.01782482876656145
0.02725454675520738
-0.03278974173684422
-0.029147026329195257
-0.07752039325032459
-0.09005561931168178
0.058023532164549654
0.08440911645761257
0.1005248880283345
0.04948120238015427
-0.10719915947477605
-0.02649220544118266
-0.05302858988693859
-0.058830553978388184
-0.10430562697042539
-0.006378375635180106
-0.10519311466517632
-0.05450974597246308
-0.033562776400710585
-0.08648100561246445
-0.07146104371008126
0.038968966568026495
-0.01582310691165494
0.019447062069579697
0.10210493534605196
-0.00264001367149141
-0.07726221261488085
0.03323034118422572
0.09933820454461104
-0.0469877606048097
0.0024966248273854083
0.10185191368189853
0.10366379315652549
0.01427273583455769
-0.10276144922098444
-0.1013571044723353
-0.0277246542666955
-0.014406516265014381
-0.09775503973275222
-0.08098939540178586
-0.01741026349466253
0.10285135785415771
-0.0072796152009201535
-0.09894766864917288
0.06250161548671539
-0.04655612967582216
0.09951063831323438
-0.017098141435236785
-0.09570422638243441
-0.05167444314824768
-0.07024278318577099
-0.0653773010116637
-0.10208924428829155
-0.011727530734900451
-0.007709037742038261
-0.0017796367819819115
0.11079360173952046
0.03893070530461622
-0.034287215971020454
-0.10411912581805123
-0.08296312149014991
0.01819027625106285
0.080748444098912
0.04539443037806051
0.0029424057354996355
0.10240343601555515
0.025050751024632667
-0.005291028337314741
0.008191657205559932
-0.09097315037121678
0.09560062635083355
0.010335190309876901
0.0802605059576071
-0.08760834527425712
0.030640506077405264
0.07586207896474165
-0.09576724250998127
-0.09274463664043057
0.09185058065342083
0.030436861720419525
-0.08714542029629975
0.05581660070069716
-0.00517213329495481
0.07844452217414367
-0.03774098948128105
-0.024123625694965574
-0.04098471625320578
0.06441142384026159
0.068038243055117
-0.05684455300703396
0.025413331589345212
-0.0942813187872429
0.03443577781954833
-0.05920902110901106
0.052783261768689985
-0.09071435185867625
0.017775059579793754
-0.07231540987337333
-0.07997384724241892
-0.008271010636572398
-0.08483375535677272
-0.06312976899964376
0.016066773401809367
-0.0694408937548671
-0.09723318136022895
0.04359000492982222
0.09454938412223303
0.09399450081991549
0.012386457562208157
0.09304901701046786
0.0910286153773082
0.00038356611763121207
0.025889966132449645
-0.020641958981330973
-0.028464808565661227
0.04653440353992513
0.04931337244135986
0.08487520252243289
-0.05427990014947172
-0.07463213507473891
-0.08862082162071383
0.09427375009224305
0.004427178807614814
0.07500318281055521
0.09510712528086349
0.04050780562588236
0.05999475503482355
0.07348639056375322
-0.042592386106255306
-0.09415129089328075
0.046716046149365364
-0.0499993083125709
0.05892109620311002
-0.05416467933411058
0.03692988217835555
-0.08864545652556152
-0.010953127987427765
0.08267949792523877
-0.08347793841808945
-0.06423345568278752
0.09391940032269472
0.028157478897047467
0.08799141456707511
-0.004634132482729334
-0.014579170469112803
0.07499211917085431
0.030414554523799844
0.006872215208692857
-0.01138561890351288
0.07047474099706659
0.08602699425880952
-0.03050143147231478
0.005843787979466994
-0.084192182512691
-0.0872554150850851
0.051317702034412
0.0700715419713506
-0.08230637576995116
0.020587977746739712
0.03566455353663011
-0.03502278588061836
-0.019828808994848113
-0.04369486737965098
-0.05684663062273491
-0.06419437762635057
0.011694667195932958
0.022063461178201144
-0.07557428849072174
-0.03531873783528005
-0.06632489531482441
0.04161445212260679
-0.05404804201711565
-0.07033876356775705
-0.007591279486691769
0.07135601311318468
-0.0201280185419458
0.0865770251660462
-0.0896923181268979
-0.07875574349754721
-0.061452658244175576
-0.08223145778454632
-0.001691394212877718
0.0014536347716272663
0.0866021429341453
0.08173496332843613
0.047674399800291194
0.07675706673911473
-0.07935397090894596
0.012063612460773341
0.054262804718634844
0.024433523718408144
0.0794387385343444
-0.006803573885709892
-0.02611576110305893
0.027699846795583256
0.041484186411426156
0.014192789223677222
0.06887377832550882
-0.05029188129223843
0.06559883128824037
-0.05783400188678392
0.06481743840274196
-0.013699306628052419
-0.03922657315835729
0.08431367921395687
-0.07121131012455853
0.03299416522652604
0.055244982967669665
-0.07950963948383356
-0.04661082782489188
-0.04470343259983452
0.08678216742815283
-0.08574529142182302
0.04331006197283058
0.08441453052501614
-0.07542558238082382
0.0761199465610126
0.08655209041925362
-0.03686395549934014
0.07637265536686456
-0.00028680826676735836
0.06287946044574598
-0.013381360852278748
-0.022085136822769632
0.02220321738804516
0.0038294856004123237
-0.009756651068132007
-0.0802390252012617
0.0651862025983768
0.04530967632193971
0.02975533304794529
0.041797070711433855
-0.08603784788927042
0.0786758942957605
0.06778155608946128
0.07839874058084989
-0.0557252926467916
-0.025542316345735807
-0.07088070905129998
-0.05353493001337429
0.018036682676517528
0.06720722654226637
-0.03201955659328718
-0.06289963365471324
-0.06643581254029636
-0.04503430850970762
0.006580142279654655
-0.037048896979999364
-0.07721269426709722
-0.003483083041535122
-0.01598240956374717
-0.06130776667248536
-0.07016541363948964
-0.05802551054877727
-0.08243021629674334
0.07896165566941889
-0.05067991470576407
-0.07578245831647057
-0.07358458074902491
0.015157073623501693
0.04853966698239364
-0.028096644842434636
-0.025121741268456618
0.03688079256290214
0.07233979403493435
0.03557914317712822
-0.04299678233432337
0.07305757968930326
0.061767422678070644
-0.047383663943282896
-0.06800938601660107
0.04672009390076785
-0.01900972152598802
0.06568284951408632
0.06119801441583265
0.0354964906402515
0.023567833636696765
0.029538392622245915
0.03430905129418434
-0.07404405080370438
0.013397076529782247
-0.032237658560124414
0.0732249186290392
0.008906437661773873
-0.07868793683388063
-0.03522846298944368
-0.028220795555303026
-0.008652714230409416
-0.03869983307359021
0.06935083478105007
0.056173817623692
-0.0024181175264225865
0.056352324651872635
0.03780677703396414
-0.05249662823576859
0.0705109048095672
-0.06449863511381826
-0.038813553498928406
0.029083498112129003
0.019195088817391046
0.06602574277659577
-0.07772067423368482
0.05898940893474671
-0.0496765565940207
-0.06883240455628348
-0.06071982430592613
0.009739959812290951
-0.021018007242536607
0.02351938135060949
-0.02497660403550971
-0.06673660716383509
-0.018500358446369842
0.04199996144059203
-0.005535357501584838
-0.054693368414929555
-0.07013350514809245
0.016577356748037432
-0.017284688577095194
-0.012036350342646511
-0.07140435128993879
-0.07387426340222414
0.0028446818550366296
-0.027832851163863404
0.03533858745749652
0.008998683961801339
-0.06234167186880159
0.029787454853270216
-0.06749082381532792
-0.06853867249015265
-0.0551265521742793
-0.03391281937423518
-0.01477663311245012
0.016014004885710916
0.06282025366798637
0.021849633647901826
-0.05073533594045482
-0.041204824629017235
0.06265771631169173
0.04872463471110369
0.0010695773149826777
0.003793843928935667
0.06932425707412089
-0.02219212885608658
0.04655526428201145
-0.029798049393368442
0.038323683579591414
-0.038831767459193305
-0.04585157109485401
-0.010541969606441368
0.0632600683025276
-0.03653834636799977
-0.057680011315302884
-0.0593309052906866
-0.004658309197749457
0.05607632947250444
0.053308237524165004
-0.05927273082412747
0.020551856773123052
0.05179843470401017
-0.06184908914249244
-0.001014928626230111
-0.0318451212986105
0.008818560135477218
0.02937482319267417
0.05858144996565218
-0.021460429498893537
0.028168338819064023
0.008938121222716505
-0.06286167573811531
0.035137720861350995
-0.043633059472163276
-0.06357217220040698
-0.01582787252420246
-0.007758851965630218
-0.0604243383561014
-0.028784573271345232
0.055571475654349105
-0.04891014591735109
0.06134000942913413
-0.021953218623521356
0.011645344337281666
0.005164969806782105
0.05966520070683354
0.027164608641989822
-0.015302315971363644
0.0018793155823997097
0.052883260689186674
-0.0145656495018749
-0.04582093484967433
0.0142847510550111
0.020370020620339723
-0.05547663187512805
-0.03718798596154328
-0.03464619742719814
-0.04158490915982352
0.021028231302927372
-0.03990439087286634
0.0532243370808938
0.004931554838718543
-0.024795972331879506
0.046319761266893716
0.006313596837509573
0.030239863023142452
-0.03292268804189731
-0.052098137991468854


==> output/example8normal/nPred0/stepSize-1.0_regOption1/gfsetAfterIt0.txt <==
3930
5.742357140428674e-19
7.529085114321025e-06
4.154364964369827e-06
1.504531483436783e-05
1.1306789511417768e-05
2.2531650004696553e-05
1.8463418805784543e-05
2.9973279316468472e-05
2.561963712211834e-05
3.735444699370934e-05
3.276001482471444e-05
4.4664515648969065e-05
3.987177770485132e-05
5.18739039589863e-05
4.693278839236528e-05
5.897407022455457e-05
5.3917662955342044e-05
6.597082676894349e-05
6.089323291368646e-05
7.283448939878434e-05
6.781462656954459e-05
7.95578595643716e-05
7.494083477736705e-05
8.609993443444484e-05
8.309051578829961e-05
9.246723027855388e-05
9.86725580111429e-05
9.070222694571275e-05
0.00010466868765989015
9.706573476901388e-05
0.00011044582536123547
0.00010298061245972819
0.00011600699289816587
0.00010856613790747022
0.00012133382607603985
0.0001139005388648136
0.00012641555357210613
0.00011895977115140198
0.00013125067171993287
0.00012379544986197566
0.0001358121466046129
0.00012836154112377934
0.00014008248054903397
0.00013269688486493327
0.00014410732776117146
0.00013684240389802972
0.00014784446699199382
0.00014092515486157422
0.00015124489978873053
0.0001454865957521672
0.00015434901183444038
0.0001571371733441243
0.00014888607075620394
0.0001596519888487228
0.00015163906247051993
0.00016184036065986534
0.00015398554892418146
0.0001636656197277159
0.00015592341018863165
0.00016517316580272397
0.00015750178188701964
0.00016634506565182166
0.0001587340207506067
0.00016718122384619876
0.00015963151594846953
0.00016766822942981737
0.0001601953460203663
0.00016782156035179157
0.00016045453218309775
0.00016766822942978826
0.0001604450488919141
0.00016718122384606627
0.00016015843497116519
0.000166345065651779
0.00015966635014748917
0.0001651731658026588
0.00016366561972772005
0.00015777639970398523
0.00016184036065989866
0.00015599494584957985
0.00015965198884865757
0.0001539535320783554
0.00015713717334400664
0.00015158778860586728
0.00015434901183435847
0.00014891804189415543
0.0001512448997886145
0.00014595088165195207
0.0001478444669919475
0.0001426851337935951
0.0001441073277610918
0.00013909014667453685
0.0001400824805489726
0.00013520979995068212
0.00013581214660472347
0.00013100795198089867
0.00013125067171991812
0.00012643468747882504
0.0001264155535721384
0.00012100297411347867
0.00012133382607600651
0.0001160069928981331
0.000114444213168081
0.00011044582536111741
0.00010873978878597103
0.0001046686876598494
0.00010303577768615722
9.867255801104546e-05
9.717607871779792e-05
9.246723027868733e-05
9.112283114473416e-05
8.609993443448368e-05
8.486101899849273e-05
7.955785956441934e-05
7.846938489336105e-05
7.283448939882305e-05
7.187229627781235e-05
6.597082676896787e-05
6.514747909282342e-05
5.89740702245914e-05
5.81652224607732e-05
5.1873903958987304e-05
5.086133075242382e-05
4.466451564894011e-05
4.233541823093584e-05
3.735444699372158e-05
2.9973279316493965e-05
3.328782134488937e-05
2.2531650004695883e-05
2.552105972373512e-05
1.5045314834375776e-05
1.8009840824628497e-05
7.529085114317006e-06
1.0525767096672078e-05
-3.882310558151861e-19
3.0762262207413327e-06
-7.529085114322068e-06
-4.360818786713149e-06
-1.504531483436313e-05
-1.176680782621954e-05
-2.2531650004689404e-05
-1.9195557332637023e-05
-2.997327931647635e-05
-2.6546149731047513e-05
-3.7354446993699665e-05
-3.3997030950582476e-05
-4.466451564894915e-05
-4.162242446968945e-05
-5.187390395898884e-05
-5.043659494387093e-05
-5.897407022456599e-05
-6.597082676896692e-05
-5.898722178814734e-05
-7.283448939880326e-05
-6.622811238567691e-05
-7.955785956435806e-05
-7.30477248991624e-05
-8.60999344344194e-05
-7.960747713324986e-05
-9.2467230278581e-05
-8.59462552159148e-05
-9.867255801114813e-05
-9.212899786275398e-05
-0.00010466868765984513
-9.807316535988345e-05
-0.00011044582536122204
-0.00010384432945930141
-0.0001160069928980824
-0.00010939214913700457
-0.00012133382607601059
-0.00011483700293412923
-0.00012641555357209967
-0.00012024441253939595
-0.00013125067171991514
-0.0001264530710412137
-0.00013581214660465395
-0.00014008248054905596
-0.00013165310153250758
-0.00014410732776119815
-0.00013598162703293664
-0.00014784446699200247
-0.0001398567430246543
-0.00015124489978871132
-0.00014335747223108935
-0.0001543490118344307
-0.00014649431579997452
-0.00015713717334414065
-0.00014932101983291298
-0.00015965198884868484
-0.0001518412468999837
-0.0001618403606598336
-0.0001540804909329153
-0.0001636656197277823
-0.00015597792574320425
-0.0001651731658026656
-0.0001576110921631091
-0.00016634506565178328
-0.0001590160709820979
-0.00016718122384623901
-0.0001605319480437629
-0.00016766822942973592
-0.00016782156035171906
-0.0001606748575678392
-0.0001676682294298983
-0.00016066237660201753
-0.0001671812238461024
-0.0001603324526782412
-0.00016634506565179065
-0.00015964989442053806
-0.00016517316580255586
-0.00015859739976893593
-0.00016366561972765953
-0.00015720210895383286
-0.0001618403606599264
-0.00015548127313504527
-0.00015965198884863475
-0.0001534194181122003
-0.0001571371733440292
-0.0001510357503621502
-0.0001543490118344004
-0.00014833536571832025
-0.00015124489978861547
-0.00014528665181513434
-0.00014784446699192834
-0.00014163828561587587
-0.00014410732776105358
-0.00014008248054904243
-0.00013665538341558234
-0.00013581214660474464
-0.000132301396473319
-0.00013125067171995257
-0.00012786894385604085
-0.0001264155535721729
-0.0001231919781428217
-0.0001213338260760094
-0.0001182604131542461
-0.00011600699289817358
-0.0001130713123868491
-0.00011044582536112732
-0.00010765876374560546
-0.0001046686876598756
-0.0001019910273635441
-9.867255801102158e-05
-9.61347822657736e-05
-9.246723027865917e-05
-8.995942777399395e-05
-8.60999344344976e-05
-8.342887485285665e-05
-7.95578595644086e-05
-7.5799375599253e-05
-7.283448939882905e-05
-6.597082676896273e-05
-6.7368128225672e-05
-5.897407022457752e-05
-6.01341857730636e-05
-5.1873903958998377e-05
-5.30829514580718e-05
-4.466451564895108e-05
-4.602014057062708e-05
-3.7354446993702376e-05
-3.892443566553482e-05
-2.9973279316489293e-05
-3.1735395040038686e-05
-2.253165000469805e-05
-2.4568631744724756e-05
-1.504531483437739e-05
-1.7348009543001464e-05
-7.529085114318418e-06
-1.0126806662125037e-05
-2.9934815964633507e-06
7.871820381712788e-06
2.8341599224515966e-05
3.521693880013447e-05
4.2088207484083795e-05
4.891336381401865e-05
5.5769304018854803e-05
6.255197794561745e-05
6.944984090434781e-05
7.643547308176581e-05
0.00014098059940249112
0.0001013139038807709
9.569227343505767e-05
8.975424625773112e-05
0.00010660614392244603
0.00011166461809873937
0.00011645006750060746
0.00012102858120356205
0.00012534190148913213
0.0001295234771526265
0.0001335422837107557
0.00013748183780006251
0.0001518727852097369
0.00014833951533478926
0.00014628490655517676
0.00014382759527979723
0.00014999892888596533
0.00015129573038845829
0.00015224926908936258
0.00015287913297908927
0.0001532194432101891
0.00015331577082541948
0.0001532341938352991
0.00015292783601231796
0.0001124278936764371
0.0001461197138119353
0.00014830449794802622
0.00015023090607640718
0.00014361401307059105
0.0001407727455335973
0.00013765662169898995
0.00013418651966841483
0.00013050111300823812
0.00012648799475118284
0.00012225069719435102
0.00011765810286049797
3.591454742847049e-05
9.566844780774364e-05
0.00010135351428320625
0.00010689745929369105
8.979423386857247e-05
8.368613068513586e-05
7.743393667762891e-05
7.096521323815143e-05
6.445354350536699e-05
5.767725876120834e-05
5.080417395936677e-05
4.3572927212295105e-05
-5.272253125489563e-05
1.3504967618619452e-05
2.0848742324051344e-05
2.8285021374310234e-05
6.1804836432342305e-06
-1.2236055069986132e-06
-8.513378816582996e-06
-1.5857806949942855e-05
-2.305857057710863e-05
-3.0361349046041798e-05
-3.763890883790425e-05
-4.514216042902483e-05
-0.0001237142928266315
-7.32798575721383e-05
-6.674328542429842e-05
-5.991475402558558e-05
-7.957911907466364e-05
-8.572189797965898e-05
-9.160634549649248e-05
-9.733857161311026e-05
-0.00010281569442622784
-0.0001082117900611434
-0.00011344798883442801
-0.00011874460279307273
-0.00015362388946866553
-0.0001356349467555885
-0.0001320585808240032
-0.00012808306912795987
-0.00013882635677827662
-0.0001416795479291414
-0.00014421752985714013
-0.0001464650490098
-0.00014840308225991334
-0.00015010319826893657
-0.00015157461327950573
-0.00015288190785026277
-0.00013291701557677455
-0.0001530710214934351
-0.00015358700053607637
-0.0001537486313422282
-0.00015216364923547997
-0.0001508851518333861
-0.0001492784806240397
-0.0001473168518413514
-0.0001450949545807832
-0.0001425596121139879
-0.0001397790745845998
-0.00013669180244105743
-6.812362772143054e-05
-0.00011998867521693409
-0.00012445677438798917
-0.00012873795211340523
-0.00011524803834049233
-0.00011021739232235504
-0.0001049697522015814
-9.943652599320681e-05
-9.376345664010213e-05
-8.778413539072947e-05
-8.16453965071698e-05
-7.51458421258514e-05
-4.72504295555149e-05
-5.414949850002093e-05
-6.107496268071342e-05
-4.035852740166046e-05
-3.3366776555130284e-05
-2.6423323397896913e-05
-1.941555406149705e-05
-1.2567226950924354e-05
8.329280109110392e-05
1.4661564872026333e-05
2.148990989822708e-05
1.0389236506516141e-06
-5.760284211083137e-06
0.00013874265439307255
3.06937862397376e-05
5.052788893612224e-05
5.709606835012191e-05
6.369417480641224e-05
7.018639119926007e-05
-6.144664134850231e-05
0.0001425783113315757
-6.713638450184321e-05
1.108209924938402e-05
9.941363880345526e-05
8.86078424652906e-05
0.00010914898543428907
0.0001136508811333936
0.0001179571166791873
0.00012207387055275672
0.00012604423273090905
0.000138332170636242
0.00014394957626976784
1.6355045723221672e-05
0.0001362120254221871
0.00014263937317627378
0.00014497208353290536
0.00014567172201482688
0.00014608247721834962
0.00014629577758952438
0.00014631864028512664
8.846171949696502e-05
0.00013571353149929575
9.40629559577728e-05
0.00014439762707034074
9.94431572572001e-05
0.00013277095797913194
0.0001295442904255554
0.00012601011989762175
0.00012230409103198954
0.00011828752433708826
9.213791600071166e-06
8.264749961075108e-05
0.00014061012068424482
0.00010460362849244927
2.3434631156445e-05
7.658451232017927e-05
7.040298231425226e-05
6.402544546130804e-05
5.7652761629873464e-05
5.104944586495785e-05
-7.332310630544314e-05
2.055908135081878e-06
0.00014082357160554807
3.0509073720984357e-05
-6.07541205843598e-05
-5.078834990343562e-06
-1.21596658159481e-05
-1.9294284845513057e-05
-2.626909022603293e-05
-3.3342088266001164e-05
-0.00013125520776400177
-7.93556421654302e-05
9.414139427340352e-05
-5.413642768847809e-05
-0.00012446123550969833
-8.514956394621292e-05
-9.077249120752818e-05
-9.615032413940819e-05
-0.00010142425709183496
-0.00010647680511015324
-0.00014582518579904518
-0.00013412435861628785
0.00010439151425565589
-0.00012048529301799542
-0.00014686412627289513
-0.0001366910381705749
-0.0001389434063063909
-0.00014090048262840993
-0.00014262632914619988
-0.00014411571389952343
-0.00011222792784942271
-0.00014470009813367647
4.389983739343575e-05
-0.00014678784374430736
-0.00012089379725183728
-0.00014321646300406718
-0.00014143273678123534
-0.00013932992732932346
-0.00013704318036359726
-0.00013443995588281675
-4.170116601551971e-05
-0.00010747588303824762
3.729547861197609e-05
-0.0001248237508725064
-0.00010243613233630219
-9.719787173998454e-05
-9.16896759233886e-05
-8.606439510717623e-05
-8.01779085697011e-05
-3.504557494525482e-05
-4.8347899772046065e-05
-2.8303146569099725e-05
-2.1639370734963796e-05
-1.493932607987373e-05
-0.00012801601186356262
-5.490115777018806e-05
-0.00014653946211569215
-0.00011668730579656895
2.4102139616580298e-05
-0.00014630129610443323
-6.788928748353017e-05
7.665913007285842e-05
3.749748811534874e-05
4.645863745152316e-06
-4.730669617455382e-05
-0.00011612954588306873
0.00010950520004890968
0.00012980519071517145
0.00013322008421097066
0.00014565649583369217
0.0001461696788433869
0.00011400285053711854
4.43042956721021e-05
-4.0399618391104976e-05
-0.00012841737550820496
-0.00011145828252411646
-0.00014537750773864974
-0.00013157215103678564
-7.406353866402968e-05
1.756884878354418e-05
-8.2871862648837e-06
8.278835839280012e-05
5.1719175997226386e-05
0.00011469394696390849
-1.6637161753336151e-06
0.00010639556695801892
0.00011857789978223307
0.00012795168733192828
0.00013672541789486184
8.151173108712976e-05
9.716198760470829e-05
0.0001106154400071963
0.00013781054966475312
0.00013925524537356486
0.00013935942561818808
0.00013065255533976152
8.700896708567198e-05
0.0001369241454297354
9.220434860561238e-05
-5.511560828519441e-05
0.000121590978596253
0.00011807888079517355
0.0001143242472436584
1.2159746111167556e-05
6.977087224477122e-05
-0.00013153936953985064
1.890788353800669e-05
-0.00011699149054807081
6.36944059850899e-05
5.74703486409224e-05
5.1317696502136866e-05
-6.728673216394695e-05
-8.522977697325463e-06
-8.432655578359164e-05
-6.127417554254218e-05
-1.5466378723070378e-05
-2.2245066588712346e-05
-2.907376913167001e-05
-7.31615655873522e-05
-8.957609872991033e-05
5.2973348335627294e-06
-7.881729327553049e-05
-9.469672003030726e-05
-9.958604918895879e-05
-0.00012672091956101333
-0.0001334908670466343
7.57632519864962e-05
-0.00012928324442262217
-0.00013520323275896908
-0.00013670079094525527
-0.00013861220253119888
4.535970498831699e-05
-0.00014002311984395081
6.420633884516536e-05
-0.00013724982850360796
-0.0001314888618634473
-0.0001291473802233496
-3.0038664383559476e-05
-0.00010467347111024937
-8.969698549550581e-05
-9.993722334275475e-05
-8.431962744562504e-05
-7.871824685053009e-05
-3.6485858034240196e-05
-2.36284256871743e-05
-4.2842945740816804e-05
-1.714827410202997e-05
5.799832402475135e-05
-1.8796838617037272e-06
2.558478239145406e-05
-0.00011707756939470397
0.00013128915623124925
0.0001385442804350562
0.00013901300466079874
0.00012490768645912818
-0.000135588126964898
-0.00013366889457004373
-9.495574250576122e-05
-0.00013967325027517216
-6.13443791802294e-05
3.217532909668598e-05
-0.00013957887932796633
7.733178282321908e-06
0.00010195857891279361
-4.8780798190548166e-05
-0.00011307421006078564
0.00010185834975122097
0.00013859486930191677
0.00012870450911068028
0.00013526320097677688
0.0001104141268671495
0.00013942047305622274
0.00013301629408127516
0.0001350629961296712
0.0001334460896439936
0.00012223857195995972
-0.0001205236965661258
-0.0001205942982681393
4.510698411662232e-05
8.724040196395593e-05
-0.0001265812226544109
-3.567940356372166e-05
-5.5350264843162494e-05
9.730388157325746e-05
-0.0001379838303061334
9.239921289499316e-05
-4.913776077317974e-05
-0.00010430310624640044
-0.00011324159366566656
8.177706235150181e-05
-0.00010908619020236027
7.025743059707062e-05
-1.087144844636302e-05
3.264569385668169e-05
1.3853621103385218e-05
2.6359106795654046e-05
-0.00014004912539103583
3.8995988698594555e-05
-7.308696562982936e-05
-0.00012383000129760461
0.00013071837803036934
-6.734085352041407e-05
0.00011113781321859768
0.00012565851121391116
5.7525276252745427e-05
0.00013243428787863463
0.00012305511073264523
0.00013943033539610912
0.00010628204471745089
8.02832929607854e-05
0.00011047983567177422
-0.00012983322908060717
0.00011398309151337896
3.869278719989437e-05
-0.00012786561357298927
6.347474193357958e-05
-1.1353285067049818e-05
-8.304761874401867e-05
-4.703241530591332e-06
-4.225199341015237e-05
2.1028431349541534e-05
-6.712686421785621e-05
-2.461214967490534e-05
-9.27533327753024e-05
-0.00012935707901632148
1.5630415179707265e-06
-0.00013897507152273424
-0.00010882356927591606
-0.00012613562225933546
4.642450221184781e-05
-0.0001236819870450561
-0.00013139654317691598
-2.5590639703451588e-05
-0.00012388861530947964
-9.734331237687504e-05
-1.9502229938644586e-05
-3.171841035235902e-05
2.0061143460122786e-05
-3.7763138759394055e-05
-8.796260119245283e-05
7.612941246430612e-05
-1.7967534827064535e-05
5.160597354004857e-05
1.4658499409744911e-05
0.00013151116825176745
-8.268560095245429e-05
-7.749004885015479e-05
4.031179929372034e-05
-0.00013280640034306045
-4.3780314925300414e-05
-0.00013062352869027763
-7.265733797053317e-05
-4.981727072031586e-05
-0.0001096872477030401
9.4530162607659e-05
0.0001147762791934616
0.0001312164236204869
-8.77703174119315e-05
0.0001239937670253693
0.00012958075465273344
8.528239527052023e-05
0.00013244046089374667
0.00013230165237207122
0.00010334106427433694
0.00012547261096649347
0.00010682902889609014
7.491627549229571e-05
9.92451895513363e-05
0.00012616283041954194
8.997893980208567e-05
0.00011724040858202986
-7.795813280602273e-05
-0.00012195055567368553
-0.00011300689464706658
0.00012942847768265519
4.5596276169070585e-05
-0.00011945838247535242
1.7559443794225804e-06
-0.00012148856368212687
0.00010731739751584648
8.350569445427706e-06
3.4255849921402236e-05
-5.568746492744573e-05
9.494202001082293e-05
-0.00011330080476186743
9.041011938508867e-05
-0.00012807002653136292
4.492243895059342e-06
8.050333714549452e-05
-0.0001241731946222024
5.242207314824057e-05
-0.00010170769530438749
2.7324651640621337e-05
6.92714469496106e-05
-4.6741199832607346e-06
8.557453299391866e-05
-9.269379505111526e-05
1.0332748338513998e-05
0.0001202868172335702
-7.209259343766081e-05
2.8257136530719246e-05
-9.7341047683758e-05
6.404603538821002e-05
-0.00010959769428465062
-6.144464253196777e-05
0.00013200064381831052
-0.00013333652040074806
-1.3371004865142644e-05
5.8239960843899896e-05
-6.102741739757685e-05
-5.5472509184552785e-05
-3.105272584930551e-05
-0.00012608931963366512
-0.00013305290194825557
-4.967024221064487e-05
-0.00010578838092444811
9.883390208613545e-05
0.0001028872200120725
0.00012759189412647875
0.00010652931532424132
0.00012805270625847466
-0.00011607214523107847
5.7478077295667426e-05
-0.00012412904943189697
0.0001213677142294584
-4.37127282606771e-05
0.0001245325574411471
5.173556888507945e-05
-0.00012058036752282661
-0.00012208677042622375
-1.3941965465959454e-06
7.523292622467874e-05
-3.3105942281208703e-05
-6.653582135089595e-05
-0.00013351407262173902
6.969045890948147e-05
-2.1516245863151763e-05
-2.734698580235376e-05
-0.00011661099482428107
1.6702850817247493e-05
-0.00010580176950367886
0.00013348781235923186
-7.180991689925362e-06
-7.598208088736564e-05
-0.00012339894378225684
-9.032966096793113e-05
-0.00012564257649464957
-0.00013169274927362105
-3.883815895634668e-05
-2.6659058735214307e-05
-0.00012251810467357057
9.163286302592746e-05
0.00010738487530550355
4.600121826099319e-05
7.03555997897309e-06
0.00011823786675965376
8.735421046003103e-05
7.880028557058277e-05
0.0001326549874866671
0.00012555189130406954
-3.7464815901731714e-05
0.00011806679365150505
0.00011697451052118534
0.00010978423745233902
0.0001030992510489805
9.619429407298899e-05
-0.00010864142872485066
3.96693113524202e-05
1.6194260794006038e-05
-7.670578060455566e-05
3.3588027556396446e-05
-0.00011884169947363774
0.00012558569175053863
-7.328862312797882e-06
0.00012388814187125346
1.6813853489583292e-06
-4.4830888264504685e-05
-0.00011473745147097018
-7.602024492404807e-07
-9.458440478118044e-05
-0.00011891957000461624
0.0001237789769680911
0.00012504953981920536
0.00010380654304092927
7.394905223535652e-05
9.227629428606495e-05
0.00012600570460456634
-7.099603522099639e-05
1.049823291106724e-05
8.817285835597836e-05
-0.00012651874319044638
0.00011555540473726675
-0.00011640521861933837
7.396680729520477e-05
-2.0257076420471587e-05
-0.00013250614046071178
-0.00011686856773536834
6.316807615796972e-05
2.2838398273206506e-05
6.347580909957571e-05
0.00010006945118591078
2.9751831489643225e-05
-0.00010170140612167268
7.898131202609151e-05
-8.143189016634848e-05
-1.567642066738099e-05
-0.00010655567251327029
-6.129857080941132e-05
-9.060205708296955e-05
2.219516962351102e-05
-8.08983631163912e-05
-8.603702408373535e-05
5.7974898173841905e-05
-0.00010250408797936704
-5.5140321353541756e-05
-0.0001185932683875474
-1.3704116266731404e-05
4.7100161524680166e-05
3.551629749869665e-05
-5.029131804799287e-05
-0.00010615740987017859
-6.0497384574125244e-05
0.00011897017645320083
4.1315065185299636e-05
-0.00012684139854408964
-6.666414462831692e-05
-3.285650704079176e-05
1.2666910307254335e-05
-0.00012601487937299467
0.00011424217456338617
4.916703155340262e-06
0.0001253816632727709
0.00012025467728388246
-0.00011143356513403236
8.302471130206769e-05
9.571412702393556e-05
-5.580304176939566e-05
-3.858778226321903e-06
0.00012215336663064637
-0.00011257235704194006
-8.572005898434177e-05
8.925597872213932e-05
5.1902573363717994e-05
2.416048525627573e-05
-0.00011487868842569841
-9.486789018478706e-05
-6.584913754629097e-05
8.376353956867398e-05
0.00011278276452093941
-0.0001276144948294589
-9.862075290187763e-06
0.00011085739422721837
-5.0025295580394995e-05
-7.181267098294375e-05
6.871369480363679e-05
-0.00012064780064294598
5.2466538289648216e-05
6.879683477527738e-05
9.295765838230942e-05
-9.863453668944843e-05
-3.4506316203185676e-05
-4.4512567163643236e-05
-0.0001172647311111687
7.3015447489255e-05
4.621147612271199e-05
-0.0001196113427861468
0.00011174995792358064
8.87884915523372e-05
0.00011076093390512254
0.0001256224542449248
6.253819733725066e-05
9.56632275111951e-06
0.000122602510374497
-4.488162849264347e-05
0.00011300845431536354
-0.00010397553995247401
7.60799288671803e-05
0.00012095605258875896
4.0340527313488085e-05
-7.423418209506371e-05
-2.892659825254138e-05
-5.557569068572783e-05
-1.7764539084877623e-05
2.6804476515733553e-06
2.53243868873856e-05
5.7239582510052684e-05
-0.00012449673480082274
8.447775909004401e-05
-0.00010760421685164781
0.00011655080349603685
-9.924089750574331e-05
-8.79629086335929e-05
-4.9521112368096404e-05
0.00011772323207587836
0.00010014648785214577
0.00011878852377261567
5.751235414697835e-05
0.00011788260248500779
-0.00011622972564229887
-8.864240585924507e-05
0.0001187123383423973
8.559316443075824e-05
-6.0887523087606835e-05
-0.0001095912388400415
-3.889316249515696e-05
0.00011064594385178003
-0.0001140375540737084
-9.857942309710608e-05
-0.00012014444917317723
-8.360046813732994e-05
1.8599501000228445e-05
0.00010357765256976349
2.8856922922771867e-05
-4.0261331624849366e-05
-6.954350319643135e-05
-0.00011882104625492042
-0.00011125792888436532
-2.3311324788197263e-05
-0.00010905978585294809
-0.00010955883273811929
-2.8612838143540967e-05
7.262280000683196e-05
-0.00010073121617869942
-8.407157324883478e-05
-7.055224424114495e-05
-0.00010255259092668613
1.2051514787297817e-05
9.934603231244916e-05
4.6609921255576654e-05
3.083839202099602e-05
6.766518574674688e-05
-9.42093795179303e-06
9.954921302557936e-05
-5.4558444380779816e-05
4.217587489694041e-05
0.00011810370285371099
0.00010269234847794585
-0.00011329022958117843
-2.669520270111149e-06
-7.510503900464274e-05
-2.2343128636192792e-05
-9.54180715023155e-05
-0.00011155048449415625
1.832061374672292e-05
-0.00011523821577569639
-5.021234000689768e-05
9.261302219598331e-05
3.6632400932300676e-05
-1.166047251834446e-05
3.477470666160976e-05
-6.598075100597573e-05
-0.00012539166006782937
0.00011848410239392836
-7.894876475498967e-05
2.4710892686920843e-05
0.00011729286612842727
-9.174586111880728e-05
-0.00011909762488119739
8.017770637681703e-05
9.661074529917628e-05
-0.00010252599818910696
-9.152366107929387e-05
7.74673722231802e-05
-3.468817311218979e-05
5.189204639039943e-05
0.00010706464238511955
0.00011873143265105829
1.5224245358634896e-05
-3.997823699639785e-05
-1.5969205025005236e-05
-1.9872112513349693e-05
-2.4272749599049205e-05
-1.7348614770718647e-05
-7.962620972827393e-05
-0.00010635001006258344
0.00011508283517132214
-0.00011329027861986384
0.00011366484076169849
6.820404571352598e-05
-0.0001067200987403412
-1.1864593409216239e-05
-8.352445322704099e-05
-4.996629048137711e-05
6.841888813610505e-05
-5.98231086182802e-05
4.654451589212014e-05
8.65267198834772e-05
-8.190440229006994e-05
1.3091588437125766e-05
0.00011197401175061981
0.0001056811879587877
-1.4155406186483356e-05
2.0512936432417655e-05
4.0526436548230377e-05
4.781905199268635e-06
-0.00012069165531420473
-4.530787700225375e-05
-4.857364043427324e-05
-4.434293674020908e-05
-5.38055910435408e-06
-3.0436070906023343e-05
-6.444410976732826e-05
6.155329445800848e-05
9.300262705614811e-05
7.144071711962285e-05
-0.00010910309497321518
-6.888972440001776e-05
-8.464164851799987e-05
-9.56455479647946e-05
-0.00011274447950482544
8.191566544513079e-05
0.0001062686391051321
6.292958659685767e-05
0.0001106654775647921
-0.00011742970766212121
-4.279111226170813e-05
0.00010418784354685033
8.23975358736109e-05
-0.00011331957928555784
0.0001103226229549918
0.00010566504004312555
0.00011115520190651388
1.462706178659788e-05
8.588797159818918e-05
2.1170958737470102e-05
5.223997873073767e-05
1.9578520967340107e-05
9.65028787392681e-05
-3.810396378689983e-05
-4.851571908525064e-06
-1.0838389264309266e-05
-4.838304991796421e-06
-0.00010602548233034342
5.641905080537884e-05
-0.00011255160013946368
-6.495724411765648e-05
-1.9212970674645447e-05
-0.00010216470889993595
0.00011862267639787105
-0.00010400118440971238
0.0001081599767872819
6.122981846725844e-06
-5.216655389541782e-06
-9.678472347239232e-05
-4.0164620160805315e-05
-3.762309036608747e-05
-3.1572585094697554e-05
-0.00011004925530231335
8.186560317657886e-05
-9.973081946496572e-05
4.533385552364941e-05
-3.631140292762924e-05
-2.7166908157196753e-05
9.60443365789115e-05
0.00011122123928305359
2.5520221106997525e-05
-3.6041144198768787e-05
-2.7165495482589546e-05
6.658170782450777e-05
-5.540873749944094e-05
-6.760630513119424e-05
3.9189048806464275e-05
-7.233885487796705e-05
0.00010781347712100078
9.540628144923264e-05
-0.00010768662209451085
-9.997630910404525e-05
-1.979395416068883e-05
-1.3255115785277248e-05
-2.1439462220913013e-05
-2.453385647135495e-05
-9.292585111020615e-05
0.00011201501015893221
9.24086780601869e-05
-3.098002360086262e-05
4.070892169742398e-05
-8.356197317373179e-06
8.059102867676459e-06
5.866887719942165e-06
-1.1818326849150868e-06
-1.2370779691607611e-06
-5.414685321037145e-05
8.946036396609652e-05
0.0001158946211698919
-1.8218396045049475e-05
-9.303686445293515e-05
-3.620758892604669e-05
-2.8907518737857824e-05
-2.755290540531155e-05
3.03034368667752e-05
-0.00011211315823833171
-0.00011835189612976542
-0.00011039672732794001
-0.00011233851700327666
0.00010877371686425033
9.92679915093236e-05
-4.4437103390209e-05
-7.712803622429606e-05
0.00010320327331753036
-0.00010189458892266664
3.503175333553353e-05
-8.800929162867511e-05
0.00011177065194265616
-0.00010419755305501105
2.4819932793834963e-06
-2.4765316702505052e-05
5.103467857500973e-05
-9.596650272757434e-05
-2.631436089390318e-05
7.899164217709056e-05
-6.308515468499526e-05
2.8150423151064212e-06
-6.0689561416018e-05
-0.00010801802258904494
8.899594754550262e-05
7.9570298337731e-06
3.0809257433637324e-05
3.708439761147957e-05
2.692706020709175e-05
-0.00010593798239077325
-0.00010544032548139381
-0.00011447789502154285
1.2298099151975862e-06
6.0748815493141604e-05
4.501007697284014e-05
1.0632896267290815e-05
0.00011188966742306581
8.97460672976242e-05
1.4122846006528698e-06
-1.3102835205657265e-05
5.566923809060807e-05
-4.8969897977162645e-05
8.588068123058755e-05
1.817009212663253e-05
-8.062517880674414e-06
5.7868335277939325e-05
4.128947824458539e-05
6.335478182975802e-05
2.830766749275649e-05
9.763218079552268e-06
-7.338967306926745e-05
0.00010153266278530642
-6.066102976800517e-05
0.00010005503185472805
-2.5959164758685627e-05
-5.022612351358759e-05
-6.241878805071965e-05
9.291588418953317e-05
9.878683602887556e-05
-0.0001064616408547437
7.626034471845191e-05
-7.686352528952002e-05
-1.870425336548177e-06
-6.609081630241043e-06
1.406497843232328e-06
-5.689321194242222e-05
-0.00010617583318112998
-2.66679159592922e-05
7.271559917846181e-05
9.768503168543842e-06
0.000111665488979394
4.719295817802763e-05
7.885620994983335e-05
1.6738676629820988e-05
7.57648788134804e-05
8.946787288662725e-05
-3.8949326425447784e-05
-1.4272371414924695e-05
7.334185079526613e-06
8.130348220910615e-05
0.00011128302455764726
-8.869462321056502e-05
-3.165541379649365e-05
1.3032693645557982e-05
9.010900996865466e-06
1.7183637047988052e-05
1.5194228149449039e-05
1.505409914192054e-05
-9.350105149127862e-05
0.00010348105881388777
-4.3209409670247066e-05
0.00010445297845002095
-2.0490488833584456e-05
3.195484436959475e-05
-2.2272047615937417e-05
-2.016823245235901e-05
-1.454441323552807e-05
6.600529350530978e-05
-7.788653461457675e-05
-9.153639773917627e-05
3.911970999002742e-05
-6.570104586825196e-05
0.00011157981332821284
0.00010549769934005021
0.00010109301178234812
-0.00010193941646462329
-8.954576190536516e-05
-0.00010080872204990942
7.73681911110618e-05
-9.470038685473973e-05
9.84136500098518e-05
-8.024802866669091e-05
1.0113935181922274e-05
-9.775320372867015e-05
-9.890165209283282e-05
-8.727033190312267e-05
0.0001050856019207456
0.00010528016586489655
-0.00010330240802740481
-1.007615629249086e-05
-5.295412048653132e-06
6.01631728611338e-05
6.532827360612582e-05
0.00010413838835669627
-0.00010280961404727816
3.47092793167914e-05
-5.278064107007114e-06
2.181987943883678e-06
8.2233281332935e-05
-1.8442035138431175e-06
3.531487427442406e-05
5.04793450074642e-05
-5.550536107059891e-05
-5.943458785740262e-05
-1.2503072874859939e-05
4.389320907540263e-05
3.684012891180681e-05
3.872201500508547e-05
-6.718596741109301e-05
-7.590204911655503e-05
7.181340976245598e-05
-8.114596750355197e-05
0.00010075971724730983
-0.00010591894286824813
-7.091565498220241e-05
-3.2874765062444736e-05
4.34376858706039e-06
7.551306308278976e-05
-5.851362164642427e-07
-0.00010041875130462934
-2.517899865729926e-05
-9.830446248184216e-05
2.98763486250208e-05
2.2583235005212515e-05
0.00010465599629599352
-9.480980226739586e-05
6.0135894384143866e-05
7.547061949154553e-06
2.586544884523282e-05
8.517720815484238e-05
0.0001047129646518177
-0.00011156177978743554
-2.0267991677980816e-05
6.514386676991726e-05
-0.00010713958264304388
3.597304412035546e-05
5.827912862283578e-05
-9.087547150234914e-05
-9.689799882894664e-05
9.844801733803474e-05
-5.389272488841536e-05
-7.382429147111962e-05
-4.4518697087708156e-06
9.723136460570608e-05
-5.883515078226642e-05
1.2192372610879578e-05
4.197111550822301e-05
7.860925230816836e-05
-9.548268634454098e-05
-1.8404062035022236e-05
2.0364008257100424e-05
9.276978657021472e-05
6.991567161241169e-05
-4.380966905002979e-05
-7.210706523117255e-05
4.47293874504479e-05
-8.76809044842152e-05
9.410219907326322e-05
8.417773146312567e-05
3.5443198854954685e-05
2.9936436616089823e-05
-6.911355214035573e-05
5.4991376327314725e-05
-5.620395140713466e-05
4.4901700109160196e-05
-0.00010111497245751653
-2.1253736631735903e-05
-9.954944497176822e-05
-7.46894451451183e-05
-1.3895871211445242e-05
-0.0001050609949394439
9.598953521322916e-05
9.769380168117522e-05
1.3104272373749198e-05
-9.480404023243423e-05
5.322433302944148e-05
2.3061977861231955e-05
-3.742928133311983e-05
3.5542532981050933e-06
-3.8650238236125486e-05
7.376400977031958e-05
2.789356677683654e-05
4.2461435147590575e-06
-8.419095719917873e-05
-1.0557092945008825e-05
-4.9545923025089115e-05
-9.476321567748348e-06
1.1983582216888569e-05
1.6056916076317332e-05
9.557667968800473e-05
9.75058704105093e-05
-2.693850680666611e-05
-2.8158563596090814e-05
2.0235559842336073e-05
1.780434324089715e-05
9.815071245742578e-05
-9.61811257450478e-05
-9.738498315744009e-05
-6.149629537367568e-05
-9.36193225067964e-05
-4.3427572767459095e-05
8.251289868580038e-05
-2.2736316443183682e-05
9.602146670785179e-05
-8.727292251868747e-05
-8.720706376472207e-06
6.327510302400391e-05
-0.0001046752923851724
6.986529895582105e-06
3.933663937606746e-05
9.37873198192757e-05
-2.87076921560791e-05
3.283236576213095e-05
-1.3351671616262882e-05
7.479298399596479e-05
0.00010533409739612025
7.18886753102738e-05
3.0016103123634942e-05
-7.145101815374713e-05
9.119320812799034e-05
9.775457390610932e-05
5.7459700452804825e-06
-8.545322050849465e-05
-7.818879413139491e-05
-1.5938265425359103e-05
1.5407980871109838e-06
7.110590650697602e-05
4.9880299628211826e-05
-9.879965730379282e-05
-2.1517266232666268e-05
9.866577038328748e-05
-6.860885361007713e-05
-8.981572121707537e-05
-9.930096664370098e-05
-4.960923664803376e-05
-9.293316143740091e-05
2.9241962636452417e-05
7.039629407464813e-05
1.8064747518361086e-05
6.851981897519805e-05
-3.4252351395508886e-05
-4.643949229475534e-05
2.7193473200439304e-05
5.964011333991008e-05
0.0001051800577369345
-1.6672270200575763e-05
2.5140169425686188e-05
9.857852573444037e-05
7.864283595180025e-05
-3.7962527377985934e-05
8.890174589253236e-05
9.038948863940526e-05
-7.965250567254826e-05
-6.50017988649355e-06
-1.1858835484621186e-05
5.395992590479934e-05
1.5734890656941193e-05
-8.997206313464085e-05
-3.248596808068675e-05
-6.483784544806994e-05
-9.766666029260764e-05
-6.835067473019902e-05
9.110893081132326e-05
1.3633143812433546e-05
-1.571752601329718e-05
-7.096558317677702e-05
1.9424831094585085e-05
-8.251155459021973e-05
-3.6854499109586794e-06
-9.918270764967133e-06
7.553522636248641e-05
-9.81914771153902e-05
6.64058100188811e-05
3.0575834938698405e-05
4.427851069795626e-05
-6.397801121376287e-05
4.80443130297996e-05
8.644355779846364e-05
9.18712914777278e-05
8.591819961038332e-05
-6.4778980272481e-05
9.155905401856815e-05
-8.256395992048303e-05
-2.2671455670573953e-05
6.664467800056234e-05
7.157089496764977e-05
-7.836178946970824e-06
-4.6264490133540236e-05
-8.327743625417419e-05
3.995298341062711e-05
-6.668417888605075e-05
5.450501003844615e-05
-8.815268184656136e-05
9.096721642397595e-05
-9.502216601526176e-05
-6.838582243964593e-06
-1.5698083524865057e-06
-2.1954532360918908e-05
-8.779355539828569e-05
6.221718089705298e-06
-4.19290626599435e-05
7.595045553789491e-05
-3.679518422401812e-05
6.530177754434559e-05
1.2901738770764003e-05
-9.208462235633683e-05
-8.157688077320019e-05
2.2368090908386704e-05
3.4957714539570576e-05
-5.203020745089813e-05
-7.696692271366963e-05
9.014495071966871e-06
-5.751724558521387e-05
3.3416699326858805e-05
5.58812631977821e-05
-1.9264067467380475e-05
3.658030933471238e-05
-4.040674658297595e-05
-3.1629957218603126e-05
7.8763334747962e-05
-5.141251644525308e-05
8.850989622140422e-05
-5.651234572147631e-06
9.022781360111638e-05
9.146466050874273e-05
-2.569736204398263e-05
-3.528886538779589e-05
-8.601713861211731e-05
-8.904553735165366e-05
-7.91063692810485e-05
-5.632561324538019e-07
5.012142791154628e-05
-4.612639724613559e-05
-7.513624048625314e-05
-4.089654456669649e-06
4.93929831785884e-05
2.467210154005034e-05
9.896099440986724e-05
-9.186670852917655e-05
-8.592828364649397e-05
-7.24787383534912e-05
1.7981707766009303e-05
2.403549665201533e-05
5.930304500539079e-05
2.8397678993164586e-05
-7.637501780895934e-05
-9.182630805412783e-05
2.7454172659067353e-05
8.760927770040589e-05
-6.237514063188683e-06
-9.235228983584513e-05
2.0220930755923224e-05
-3.90195018893391e-05
9.13040526408162e-05
8.51113228270968e-05
8.854393843584692e-05
-1.3000509497838538e-05
9.223293821988494e-05
8.265355599176589e-05
8.730201782939546e-05
8.275049491593562e-05
-9.392098969154036e-05
-0.00010053521549211158
-8.469676738416702e-05
6.140961319343092e-05
-6.209631021072296e-05
2.330779284966418e-05
8.44999852173957e-05
-3.281694955143513e-05
-8.667381928825185e-05
-6.776892970437102e-05
-6.582711700074062e-06
-5.7013264891864226e-05
7.987873540603865e-05
6.413372343888852e-05
9.338068980843909e-05
-7.93561682929337e-05
2.5036026822004994e-05
4.289249404507137e-05
-1.5495939460665115e-05
8.217833749197334e-05
3.092443977750082e-05
-4.498148501011094e-05
-3.9293813965589894e-05
-6.106252588932538e-05
8.066070854351385e-05
9.200399902277772e-06
3.760693014132425e-05
-4.765001370548435e-05
1.640127596890864e-05
-8.186732281091578e-05
-6.20078330207367e-05
5.3611110830518576e-05
-1.747763132979926e-05
-8.660173196041394e-05
2.8614687304236762e-05
2.2821598110965504e-05
4.89588927217733e-05
-3.5697914812650065e-05
-6.385234019242211e-05
4.364197375745694e-05
-1.7714127486039727e-05
6.889313927938892e-05
1.877233623996e-05
-1.1858747278670325e-05
6.896349794948969e-05
6.468081779066845e-05
-3.206647158945918e-05
-8.757206077368563e-05
8.447170145919734e-06
-6.55745586228793e-05
-7.822903702103695e-05
-4.1166947465893684e-05
5.452398645227742e-05
-7.542246505721826e-05
2.3296474239545487e-05
-8.270303251241074e-05
1.194079625763841e-05
8.502081344714048e-05
-5.140271740454409e-05
8.364134235619088e-05
3.4433500128793035e-05
7.060067236292538e-05
8.543860208859845e-05
-1.1916286557282092e-05
-2.7610184327035892e-05
8.432868541063913e-05
-3.178118763986464e-06
-9.260523011656212e-06
-8.13310561504886e-05
-9.056177915537787e-05
-2.2028346115084533e-05
-4.5713410610326625e-05
7.77322076976321e-05
-9.039863237107711e-07
2.409148435682606e-05
1.9297280387466735e-05
5.857906027422267e-05
-6.953128556183458e-05
-2.3136915890112965e-05
-8.3382506163159e-05
-2.9475338867592544e-05
6.185204501977551e-05
-5.6508849351511894e-05
5.9936453394789395e-05
1.359676881601322e-05
-8.508919657127739e-05
8.467338699558065e-05
-8.242021334709223e-05
2.361445298104034e-06
8.133347530625128e-05
8.334657146084128e-05
2.898994116340388e-06
4.302588724743336e-05
-2.7818182750136472e-05
4.923705961962252e-05
-7.163941849949355e-05
-8.905675193888732e-05
5.470773519911617e-06
7.486015191443974e-05
3.192123662421826e-05
8.619930923472777e-05
-1.7645763742710135e-05
-5.977996227856849e-06
-7.975307231842866e-05
3.870623440395028e-05
3.689215415365461e-05
8.302587855638514e-07
-5.023623153229395e-05
8.293076817213234e-07
-1.1389112655196829e-05
-2.0773561211251156e-05
7.850338020362842e-05
2.5225648403697928e-05
5.778883148049327e-05
7.811608476694186e-05
-3.86463099783729e-05
-7.062244469967798e-05
7.512080573411108e-05
7.21774677173584e-05
-5.988766316302708e-05
5.221256255348318e-05
-5.911825551812428e-05
-8.085448631477599e-05
-5.32242040382936e-06
-7.141293953246895e-05
5.876953715488571e-05
-6.033894137388987e-05
1.9625128309005825e-05
7.655149858546262e-05
-4.647086109093118e-05
-3.8164510486304876e-05
-7.960147298430923e-05
-3.068088436934796e-05
-5.2818649309288846e-05
-7.744129635204422e-05
4.803024230696386e-05
7.510622262561897e-06
7.450180316087583e-05
1.582925288916366e-05
-1.3446288363253917e-05
4.1288884725606004e-05
3.0264180700505554e-05
-3.3185385970193606e-05
7.869213042090765e-05
-3.0451410228382202e-05
-7.657823444527995e-05
-7.3402098394247e-05
-6.416797337038836e-05
6.174168458220646e-05
3.292511736932225e-05
9.754297418771274e-06
4.256982655305018e-05
-2.4132783816452504e-05
1.834909932503541e-06
-8.138671915020199e-05
4.586253890675594e-05
-2.7644311320574146e-05
-6.785793742758502e-05
5.170376709415313e-05
-4.377098350163895e-05
-6.32184804744133e-05
1.3947668367266303e-05
1.7665939712121574e-05
-6.145370166824554e-05
-5.682175207531026e-05
3.618324112471843e-06
7.573199833615896e-05
4.293413634417768e-06
7.773907046938073e-05
-3.277935180053017e-05
3.0946973181473705e-05
5.35908075546003e-05
8.97059965265966e-06
-7.383309290479765e-05
1.990764222074858e-05
-7.360800111941706e-05
-7.745139781344446e-05
-3.311751789018003e-05
-6.745115193920753e-05
-7.508881943476245e-05
-7.173358407156317e-05
-5.524595214113219e-05
1.3547219221668961e-05
7.24600442255946e-05
7.930746152815972e-05
-1.3101578295695436e-05
-1.2938657998029876e-06
5.351349513549763e-05
-3.783327476424398e-05
-1.9113769259753423e-05
6.877338352713006e-05
-6.39940419320936e-05
-6.4672327350007e-05
6.941588026072726e-05
6.539343971060968e-05
5.378598753288136e-05
-4.4255396361831407e-05
7.874279670672052e-05
-7.530432389902263e-05
-3.1600345517427815e-05
7.633017107054958e-05
4.1994990150325234e-05
6.721200096923232e-05
-5.452317795023296e-05
-3.837152519221717e-05
7.113117424794693e-05
3.895460963033728e-05
-6.883257154735095e-05
-1.551681630534156e-05
9.677788048787346e-06
2.5332630425813384e-05
4.769067483880093e-05
1.9687333711481713e-05
7.176536743723204e-05
-7.458721036401781e-05
-2.0670026293152254e-06
-2.054345056837036e-05
-5.644050599054938e-05
3.2371538406918704e-05
3.687161458048499e-05
-7.252754354980492e-05
-5.254247523834709e-05
-6.718125561642221e-05
1.9604371660291343e-05
-6.620659082711307e-05
6.755170142011529e-05
6.573591361817976e-05
-6.024367856048153e-05
7.1257396091674e-05
-4.889247728307911e-05
5.407677267686993e-05
4.549280669620508e-05
-4.871492684595597e-05
-5.4039330335940245e-05
7.05381803655677e-05
-5.6859917489528205e-05
6.062427929280484e-06
3.658961740318733e-05
7.054813631601267e-05
4.4781423134817024e-05
-2.5392502349575688e-05
-5.580607263737028e-05
5.801117531226645e-05
-9.135637212649369e-06
-7.16002439677296e-06
5.77923413717571e-05
2.6299539965087152e-05
3.098884717326823e-05
-2.6425758312008962e-05
-2.6783460624326548e-05
6.893942512945724e-05
1.2662837061990075e-05
-6.71875883219781e-05
3.9155918923580695e-05
-6.451122881801454e-05
6.184790548952884e-05
6.103861181821798e-05
7.249534948942379e-05
6.398365986150752e-05
3.1308871156659012e-06
-4.344991316473012e-05
4.9092393242767495e-05
-6.116242348461095e-05
-5.2691745424582975e-05
1.450867106549961e-05
5.622822911238944e-07
-3.122277116865322e-05
-6.118539179023473e-06
-4.3032721962055186e-05
-3.484156158704502e-05
-2.60642421564179e-05
4.778670727061392e-05
-7.033306440014364e-05
3.252387314422326e-05
-5.820974652518148e-05
3.584277731846204e-05
-3.175241851742687e-05
4.9269938217363485e-05
-6.801381230965753e-05
2.2067482108697294e-05
-8.574466565171719e-06
6.477263781945603e-05
6.307722363538084e-05
-3.762191446315796e-05
2.560798469035408e-05
4.150951660855872e-05
8.888946907984643e-06
-1.3308270660958895e-05
-4.898852255137939e-05
-1.4465004050962686e-05
1.9776717431111465e-05
6.36720004693387e-05
-4.887383529409048e-05
-6.539798340934072e-05
-6.0097007750066814e-05
5.337356650624123e-05
-1.8525813196724795e-05
-5.67046605824443e-05
-4.955618718834513e-05
5.8812873385790516e-06
-3.708019373887266e-05
-4.2930255201004274e-05
3.1365038453148105e-05
4.062427763721274e-05
-6.1342888143599e-05
-2.4133359325853808e-05
-4.955244064771129e-05
6.203152598195523e-05
-5.8745899978518685e-05
5.7635984172412247e-05
-3.3420466662692527e-05
-2.027458925787673e-05
-6.555826457986862e-05
6.529142543680435e-05
2.5852204897062908e-05
7.372963595820329e-05
-2.6536270685721706e-06
-5.050473290850778e-05
6.0459830719164856e-05
-5.945885468282811e-05
6.199977057391861e-05
1.905702980168378e-05
3.443400613990165e-05
-6.0111226578971095e-05
-4.418135797395615e-05
4.502935633263685e-05
-3.686976892372557e-05
-1.5726945267906754e-06
2.0687127484656617e-05
5.4676249247024824e-05
-5.365828894760798e-05
-6.378092023314399e-05
1.1838464355238505e-05
1.418739733037307e-05
-2.9927881986209178e-05
4.165516086397572e-05
-1.009498539595317e-05
2.8121717777079066e-05
-6.106094334032664e-05
-5.482806531204325e-05
5.397554840877619e-05
5.4643788167197975e-05
-2.1401460696354784e-05
5.5748066618063966e-05
-4.501756877724246e-05
5.774115595129216e-05
3.4928965160598106e-05
-4.061188440252275e-06
5.5811350865138014e-05
4.260318263879948e-05
5.6812448468445334e-05
2.136076346886515e-06
8.288803689659715e-06
6.555531687484981e-05
-5.238133153692002e-05
-4.91466654812312e-05
6.738309189741598e-05
-2.589315192502146e-05
4.944391672751101e-05
-1.5873032237187145e-05
1.4036831160046137e-05
2.146002144577231e-05
5.9192763310446526e-05
-5.7499993455984306e-05
-5.7438090443832234e-05
-1.6834492670076466e-05
-5.1280348026451886e-05
2.8185370278627982e-05
4.1610773211874684e-05
2.6018160057106716e-05
-4.2027709299437946e-05
5.867736349722377e-05
-6.06096451046691e-05
-9.986474048589692e-06
-4.763892000591332e-05
3.291223913964326e-05
-4.34682274577845e-05
3.6766856653145e-05
-4.296091273669701e-05
3.4879046267279093e-05
-5.365427394493809e-05
4.251386307045124e-06
4.7965544129362796e-05
-3.143170392386662e-05
1.4834777487608857e-05
-5.3331193716371254e-05
-2.2578154379690726e-05
-3.6172297617336515e-05
-1.9112835881761268e-05
4.687320031616967e-05
2.5862568241214398e-05
-6.011502518602722e-06
5.1751198120397454e-05
5.3892767013343876e-05
-5.446142834226407e-05
4.140454336116887e-05
1.8458834130907702e-05
4.861763142893002e-05
-4.5994773240288836e-05
5.92507946345148e-05
4.6955936521430813e-07
-4.11773247304251e-05
-3.640405695717373e-05
7.599037291864497e-06
-5.062550370986345e-05
5.066193197200022e-05
-1.2215809766170009e-05
4.791397926093907e-05
1.0424858026852055e-05
-3.062859574253259e-05
-3.4292789952875267e-06
-4.0978513674402926e-05
5.011439487748413e-05
5.3118592969508776e-05
-1.0265223564019142e-05
-3.822490188360873e-05
-4.3727379274720764e-05
-5.3442102835179724e-05
-1.4893238493461167e-05
4.9675859592493554e-05
2.169679721264472e-05
-4.875136503285195e-05
-4.329631851739457e-05
-2.2530327503667105e-06
3.494435313145447e-05
-3.594764762472728e-05
2.834405477005089e-05
3.747852833485303e-05
-2.9515247118598572e-05
1.9732498079921517e-06
4.6090335286379045e-05
4.166944639419759e-05
-2.0853380817059522e-05
-4.667824922426175e-05
3.309290574003772e-05
4.1440929920217615e-05
-1.4009718822616599e-05
-0.00016782156035175636
-0.00016766822942987903
-0.0001607322443533379
-0.00016718122384612813
-0.00016042330019510822
-0.00016634506565183573
-0.00015977516683512568
-0.00016517316580255938
-0.00015876264713024014
-0.00016366561972772366
-0.00015740261699513904
-0.00016184036065992804
-0.00015570669596293158
-0.0001596519888486704
-0.0001536611718489792
-0.00015713717334401136
-0.0001512707922450833
-0.00015434901183438812
-0.00014856558570290124
-0.0001512448997886264
-0.00014555739392419276
-0.00014784446699194504
-0.00014214502277307156
-0.00014410732776109743
-0.0001380746290975961
-0.00014008248054894087
-0.00013581214660472662
-0.0001327446239635748
-0.00013125067171997187
-0.0001281404782444501
-0.00012641555357221487
-0.00012343004879925102
-0.0001213338260759989
-0.00011851313846938816
-0.00011600699289820536
-0.0001133450794184229
-0.00011044582536114105
-0.00010794725056635116
-0.00010466868765985753
-0.00010228985728475048
-9.867255801106034e-05
-9.644426228621025e-05
-9.246723027861938e-05
-9.032366773897301e-05
-8.609993443448633e-05
-8.399402141100227e-05
-7.955785956439996e-05
-7.722646483028162e-05
-7.283448939883431e-05
-6.93550728511425e-05
-6.597082676896627e-05
-5.897407022459545e-05
-6.0721513707170576e-05
-5.187390395900467e-05
-5.3342259665206226e-05
-4.466451564895094e-05
-4.616100615045911e-05
-3.735444699370879e-05
-3.898470039894219e-05
-2.9973279316499084e-05
-3.1723565764045e-05
-2.2531650004692017e-05
-2.4429732504378262e-05
-1.5045314834376193e-05
-1.705247702503375e-05
-7.52908511431804e-06
-9.611926290519524e-06
1.4029003265905303e-18
-2.1822607566730674e-06
7.529085114316703e-06
5.336938257651842e-06
1.5045314834362994e-05
1.3157011446427381e-05
2.2531650004687084e-05
2.2257894143558186e-05
2.9973279316486335e-05
3.735444699370857e-05
3.13146593360498e-05
4.4664515648962505e-05
3.8986493779654794e-05
5.187390395898149e-05
4.62323291774532e-05
5.8974070224552845e-05
5.3305272281030634e-05
6.59708267689309e-05
6.022462865850912e-05
7.283448939877814e-05
6.703126967737635e-05
7.955785956437305e-05
7.366030387234974e-05
8.609993443444195e-05
8.016615861242389e-05
9.246723027857402e-05
8.648364207406309e-05
9.867255801114172e-05
9.278736383313673e-05
0.00010466868765984836
9.911148453599984e-05
0.0001104458253611675
0.00010640262832175507
0.00011600699289817243
0.00012133382607596676
0.00011287513968742639
0.0001264155535720758
0.00011831521080419521
0.00013125067171992485
0.0001232956856755858
0.0001358121466045873
0.00012795074024660733
0.00014008248054914153
0.0001322643186406058
0.00014410732776116492
0.00013632291747927485
0.00014784446699203115
0.00014006825897248782
0.00015124489978870812
0.00014352329199816268
0.00015434901183444206
0.00014666237438302335
0.00015713717334411533
0.00014957958323933644
0.0001596519888486726
0.00015234873835098892
0.0001618403606598231
0.00015547997713905595
0.00016366561972776884
0.00016517316580269827
0.00015724414659000344
0.00016634506565184521
0.00015863633780614732
0.00016718122384620646
0.00015964291764745841
0.00016766822942977896
0.00016028637088499594
0.0001678215603517958
0.00016053794650291195
0.00016766822942988952
0.00016045553795878924
0.00016718122384606633
0.0001600449010189462
0.0001663450656517949
0.00015930608982047838
0.00016517316580260034
0.00015825094581613206
0.0001636656197276761
0.00015686778890100582
0.00016184036065986014
0.00015516067522341678
0.00015965198884867817
0.00015303630150152134
0.00015713717334404488
0.00015434901183444165
0.0001495158917877844
0.00015124489978866383
0.00014641775095651768
0.00014784446699191777
0.0001431288787914858
0.00014410732776105824
0.00013955841095761225
0.0001400824805489815
0.00013566677556164328
0.00013581214660473204
0.0001314992504409672
0.00013125067171991476
0.00012708196759859242
0.0001264155535722
0.00012236648327530053
0.00012133382607591122
0.00011742558731870078
0.00011600699289817867
0.00011216500733020949
0.00011044582536113458
0.00010653014334351345
0.00010466868765984452
9.99209688468145e-05
9.867255801109109e-05
9.246723027863268e-05
9.231205189703632e-05
8.6099934434503e-05
8.573870008131745e-05
7.955785956440336e-05
7.927533967565855e-05
7.283448939882548e-05
7.270918406250212e-05
6.597082676896178e-05
6.59943003071245e-05
5.897407022460359e-05
5.913065234861776e-05
5.187390395898879e-05
5.2164823857157886e-05
4.4664515648944664e-05
4.5061505257494935e-05
3.735444699372338e-05
3.7887676121787896e-05
2.99732793164874e-05
3.0486308810742215e-05
2.2531650004687893e-05
2.280108369964953e-05
1.5045314834379696e-05
1.3862575538339957e-05
7.529085114313042e-06
-2.590276186420031e-20
4.608314951375222e-06
-7.529085114319471e-06
-3.259659362893213e-06
-1.5045314834368447e-05
-1.0802163431233921e-05
-2.2531650004688646e-05
-1.8236096355635618e-05
-2.9973279316469316e-05
-2.557886316815567e-05
-3.7354446993693234e-05
-3.288358843915079e-05
-4.4664515648969505e-05
-4.008765213557496e-05
-5.1873903958975256e-05
-4.724733447630396e-05
-5.897407022455897e-05
-5.429066011078256e-05
-6.597082676895059e-05
-6.139249554355363e-05
-7.283448939877868e-05
-6.860586551681308e-05
-7.955785956436409e-05
-7.69534488712389e-05
-8.609993443441597e-05
-9.246723027862067e-05
-8.474109543199631e-05
-9.867255801115686e-05
-9.13168016686172e-05
-0.0001046686876598774
-9.74153260725045e-05
-0.00011044582536119586
-0.00010322347924551702
-0.00011600699289817686
-0.00010875584288140993
-0.0001213338260760078
-0.00011406951073766544
-0.00012641555357208889
-0.00011911122419677504
-0.00013125067171995697
-0.00012395648377458088
-0.00013581214660455762
-0.00012853087221791678
-0.0001400824805490952
-0.0001329353446827742
-0.0001441073277611896
-0.00013726833632843357
-0.00014784446699201125
-0.00014222272147066067
-0.00015124489978871901
-0.00015434901183443263
-0.00014596054286371456
-0.00015713717334407668
-0.0001490315635819382
-0.0001596519888487023
-0.00015168003880708817
-0.00016184036065986757
-0.0001539930453482435
-0.00016366561972768997
-0.00015591904551288626
-0.0001651731658026635
-0.0001575191813204948
-0.0001663450656518676
-0.00015878537786937703
-0.00016718122384621207
-0.00015975113675130589
-0.00016766822942982656
-0.00016039215369393175
-0.0001607146441910907
-0.00015366240987394307
-0.0001512085071306221
-0.00014967333054795965
-0.00014777835219263616
-0.00014554966495916374
-0.00014298626153171775
-0.00014012980672084023
-0.00013695714335000805
-0.00013347272480427997
-6.18514812132779e-05
-0.00011569756410927027
-0.00012041210798124314
-0.00012491488859015385
-0.00011074043489639169
-0.00010550529459969613
-0.00010004435796544999
-9.429830932828782e-05
-8.839999043943468e-05
-8.22074535822839e-05
-7.583799421487262e-05
-6.910624392185224e-05
2.5991455313446335e-05
-4.050273970107983e-05
-4.752539854224181e-05
-5.46148427140093e-05
-3.3444346916104086e-05
-2.6275160287400162e-05
-1.9084347109869634e-05
-1.1879389928452526e-05
-4.556052644329402e-06
2.8653193691306097e-06
1.0302064831659134e-05
1.8038349722277568e-05
0.00010499618744341595
4.778765769570821e-05
4.0794008206394477e-05
3.357096685715011e-05
5.460978885351163e-05
6.133667487237628e-05
6.786652760352081e-05
7.429746475221868e-05
8.050771909490952e-05
8.671182503268019e-05
9.279604511699812e-05
9.898919371632092e-05
0.0001495604901590445
0.00012025550280095642
0.00011553445451842918
0.00011045743654786946
0.00012461528638699733
0.0001287099214038165
0.00013245709934853889
0.00013592552376623035
0.00013907991176410837
0.0001420145687339481
0.00014476786756278509
0.00014742095209947928
0.00014452540338003752
0.00015302040801815002
0.0001522383401513591
0.00015106422763222927
0.00015341521060033948
0.00015343512930915862
0.00015308828254580016
0.00015241421848062223
0.0001514790890113313
0.00015023753585550868
0.00014876814478435152
0.00014697685308655357
9.155552464115475e-05
0.00013505941353670502
0.00013845425040724156
0.00014155408639660854
0.0001313466770061936
0.00012732166216717055
0.00012301776580907713
0.0001184378257735038
0.00011367506903721134
0.00010861464120437
0.00010337171112279227
9.775901158989981e-05
8.487419700857991e-06
7.250619397013668e-05
7.887280686892467e-05
8.519129766538308e-05
6.600023530085055e-05
5.929877708079108e-05
5.249919395827101e-05
4.551307586718677e-05
3.852558096414064e-05
3.132179859404364e-05
2.4028033603666742e-05
1.6401648321233373e-05
-7.768031726126167e-05
-1.4071494454655554e-05
-6.743177395857078e-06
7.490014853067981e-07
-2.12904663841701e-05
-2.8488673585548052e-05
-3.557576031140689e-05
-4.265317425203489e-05
-4.9573499611473416e-05
-5.65646225145721e-05
-6.350503573686043e-05
-7.063091772236972e-05
-0.00013796045238727742
-9.618006549033519e-05
-9.037443264313524e-05
-8.422588626806074e-05
-0.00010167592274760453
-0.00010695178819070624
-0.00011194787828304187
-0.00011676681047906978
-0.00012130732823016159
-0.00012570028298299342
-0.0001299477180997388
-0.0001341640917590987
-0.00014628413288022383
-0.00014388103195731844
-0.0001410896692643791
-0.00014829784811817986
-0.00014998759392985262
-0.00015132579300186088
-0.00015237300419655603
-0.00015312471886772498
-0.0001294175490077838
-0.00015319566279291638
-0.0001523675510919494
-0.00015376755070737943
-0.00015358326710032723
-4.8608469256569975e-05
-0.0001436766404837463
-0.00013762639182444186
-0.0001349748459374653
-0.0001320008178599384
-0.00012880301860799967
-0.00013335826551959002
-3.508106117130099e-05
0.0001304777624328918
-0.00014654457245041972
-0.00010811745968350018
-0.00011719390254926728
-9.790947645714042e-05
-9.2434570414389e-05
-8.669847396200455e-05
-8.08471899677393e-05
-7.473634685809948e-05
4.9049688987180016e-05
-2.8203007545339815e-05
0.00014582387822534022
-5.533533940515401e-05
3.563836323872071e-05
-2.1207013147328795e-05
-1.410855623427816e-05
-7.038534826479973e-06
2.2145952263992588e-08
7.200633286387546e-06
0.00011705895549038189
5.5578069810158375e-05
0.00011267210929818687
2.8727911446031954e-05
0.00010799303680880327
6.20246697093043e-05
6.824936045926272e-05
7.43960580523439e-05
8.03595004395257e-05
8.627217142708323e-05
0.00014642969073370328
0.00012113464603832868
4.236631847400889e-05
0.00010298493143888255
0.00014484695610427487
0.0001249085178141559
0.00012831793583565053
0.00013148326694658973
0.00013437760564135416
0.00013709817619057804
0.00012700190537463864
0.0001465891960310732
-4.1881703809381815e-05
0.00014353777898053834
0.00013365218655960988
0.0001463276376563692
0.00014573078134804917
0.0001448673817512668
0.00014379812563044278
0.000142479945996681
6.592349615071021e-05
0.00012323579925032664
-0.00011279628306225224
0.00013647026354026288
7.819284747067187e-05
0.00011914489280610662
0.00011476481047366149
0.00011022474009229225
0.00010542011067059566
0.00010049482759101555
-1.7074987916840127e-05
5.9537236263900414e-05
-0.00010315109522954359
8.409145786315245e-05
-2.9890179806251324e-06
5.295427270463284e-05
4.6279195488620024e-05
3.943000302030006e-05
3.259616035333076e-05
2.557625914959626e-05
-9.469935249394772e-05
-2.4032540574691082e-05
-0.00013997435245179546
4.157810441656259e-06
-8.361866027190815e-05
-3.097962950253708e-05
-3.781983221806174e-05
-4.466312354926032e-05
-5.13827584222073e-05
-5.8130811422037696e-05
-0.00014075453400696808
-9.985144328937593e-05
-0.00014199722719936492
-7.762437384734547e-05
-0.0001048012767355612
-0.00010950732133144955
-0.00011402946809035864
-0.00011830048068170187
-0.00012247500242956822
-0.00014250735814539837
-0.00013866264964810022
-0.0001439497744881309
-0.00014506080947568618
-0.00014589980082454376
7.213167748236379e-05
-0.00013621284478130172
-1.0045593694921563e-05
-8.927637778536417e-05
-0.0001450036358881897
1.1367085730142632e-05
-0.000130099192651992
-0.00012522521822318984
0.0001417953037479607
-0.00014682561334931416
0.0001389074243120064
8.98278646144897e-05
9.76582717405992e-05
-6.840387205704236e-05
-6.201186079058336e-05
2.1577325830841285e-05
1.4417872208720024e-05
9.208158892012897e-05
0.00013961961143633446
0.00014084939031248702
-7.131428815823019e-05
9.522135888515834e-05
1.8440754995809736e-05
-6.485004537491889e-05
-0.00012647118115039985
-0.00014597740091364952
-0.00014645906194225516
-0.00012137111091877221
-0.00012985819507932759
-7.940217148363756e-05
0.00013974652417558008
-9.055463733529013e-05
-7.365468034551335e-05
5.62750788420299e-05
-2.9983649705436214e-05
0.00011374512128065216
0.00010066179155597522
-8.508025875611799e-05
-2.3290828517758217e-05
-2.695076645599085e-06
4.170920857330684e-06
5.0001066724433654e-05
0.0001096610951886857
3.070819721964059e-05
0.00010528613916453572
0.000128644939137681
6.832094111102805e-05
7.411234254932508e-05
7.981274717827052e-05
0.00013948089981013223
0.00012087876836742388
4.695519619612835e-05
0.00013861514277814253
7.712281518576252e-05
0.00012395121724213665
0.0001268063304315199
0.00012945690966630242
0.00012262530891284275
0.0001391580734931269
0.00011112143324728998
0.00012577876361927388
0.0001383510701414911
0.0001373643959484481
0.00013619348404467303
0.00011910746201361902
0.00010677885745263773
0.00013991145748319504
0.000115270971234713
0.00010221930420526396
9.758276581828027e-05
5.9630991497066e-05
4.042737199858748e-05
0.00011748256140837106
5.338870233233409e-05
3.375232687138447e-05
2.71376000678254e-05
-1.9751820802046056e-05
-0.00013232087264394293
3.703090387614075e-07
-0.00012405509139238132
-2.6417926255490254e-05
-4.6321233833064056e-05
-5.2766091872410324e-05
-0.00013663724309059832
-9.293812760505528e-05
-0.00010678587321337447
-9.774803552930189e-05
-0.00011097160591840251
-0.00011504200343247361
-0.00013512456674373395
-0.00013782786444853403
-0.00013333267984080757
-0.00013872346802099486
-0.00012711631621147894
-0.00014678132106961929
0.00013748545064759106
-7.714119321597353e-05
-4.937772233445825e-05
-1.651642455647091e-05
-9.646738673477491e-06
6.234326263820338e-05
-3.310811304467536e-05
-3.9708555770720976e-05
-0.00010233863467649884
7.035218715750721e-06
-0.0001256900846791849
0.00013600550662810115
-1.304297865164397e-05
-0.00013986197443950223
-9.578619294420801e-05
0.0001311116286844528
8.249963266054617e-05
9.578900331463763e-05
2.4369932287252975e-05
-5.55792282110756e-05
-3.655224576900932e-05
8.530155857608128e-05
1.0945937054738555e-05
4.365095070679589e-05
3.717747549115966e-05
-4.3031638033797374e-05
-6.783081026875196e-05
-7.138872752775031e-05
7.150296922053752e-05
0.00013193376926419289
-0.00010969378450078422
-5.909637846329419e-05
0.00013483338617503737
-0.0001286255124746433
-0.00010075791466212115
2.0514364721700412e-05
-0.00010538645519948897
-0.00013117888134947997
9.27867426181108e-05
-8.266538216019285e-05
-0.00011372446550347174
-8.790379128053727e-05
-0.00012087656156671087
-0.00013937086966450956
-0.0001362232049332963
-0.00013947288557193173
-0.0001376969993461517
-6.311523080495605e-06
-0.0001344331927530217
-0.00011886073167331735
6.565753030710594e-05
-2.5256213904090902e-05
-0.00012241905665604335
-7.254584025589906e-05
-6.176604823595823e-05
0.00011923878943932886
1.193782290604413e-06
5.0597096227510095e-05
1.7646297083921256e-05
9.06371116376256e-05
0.00010654325024547927
7.339258688201613e-05
-2.8284175774007832e-05
6.788912128320181e-05
0.00013414910344078585
3.512070259076454e-05
0.00011649807143467771
0.00013195868713308792
0.00010341254488597169
0.0001327668082460433
0.0001332044382275856
0.00013135724046324374
0.00011484500178726489
0.00013001073855568502
9.485410591942745e-05
2.8765368965428736e-05
-0.0001399724239597065
1.375459297917187e-05
8.772936593570292e-05
4.144418819593498e-05
-0.00012492440914416839
-6.534679416102468e-05
-2.1877853175319615e-05
-0.00013060169566869826
-4.737325276050337e-05
-9.080496981103464e-05
-0.00013161861158411366
-0.00012930408459775562
-0.00013876833794660998
-0.00012778322590655832
9.919819038733279e-05
-0.00011744739137096821
0.0001310587231327511
0.00012182166778060689
0.0001323883921368137
-1.8797409211943044e-05
-0.00010364413111119452
-0.00010760869013559374
-0.0001270345205205421
-1.565271411625842e-05
-0.00012601365657273223
2.2305386326755316e-05
0.00011133996830035563
0.00012355842737613308
7.570195238609162e-05
9.358102856288009e-05
-6.695181086878653e-05
2.5848325158101034e-05
-9.95572793035419e-05
-4.979984908251788e-05
-3.16084106634076e-05
0.00010240847658836529
7.938539798814238e-06
-5.525533232779525e-06
-8.341888536549807e-05
4.4509824133863424e-05
7.87171720863861e-05
0.00011025178084583356
-8.859318940845494e-05
-4.385728157710484e-05
9.808897581129636e-05
6.225622928788807e-05
0.00010749399861352264
5.365625490024865e-05
-7.098496369145553e-05
3.204646027469611e-05
0.00012427413052721868
5.951434826495214e-05
0.0001334802414626141
-5.358897499360509e-05
-7.804460176234015e-05
0.00013335102860428878
-0.0001288555258236278
0.00012093140956665002
-9.355320449977747e-05
7.053927382846409e-05
-9.817733426155682e-05
-3.4690609082110975e-05
-0.0001331532156279325
-0.00010635678652982542
4.762943638300752e-05
-0.00012237704014752735
-8.616359700425823e-05
0.0001301827941605693
0.0001135212108178782
-0.0001398134616676409
-0.00010244831822390546
-9.528043589804777e-05
-0.00013290635655082371
5.648376665177827e-05
-0.00011139234171195503
-0.0001304913562702302
9.025035005467928e-05
-0.00011645034472650121
-7.633811426386601e-05
0.00011800382482942074
-1.221191746398393e-05
-3.0235601887657548e-06
-0.00013234318293084594
-0.00011950908557723697
-0.00011813389973229682
-0.0001211573331027682
0.00012883832515842326
-4.104783706221139e-05
3.2670283876103736e-06
-0.0001238195872023478
8.07291845020524e-05
8.884655089392332e-05
8.387600468874995e-05
3.831214116509502e-05
6.717735935963745e-05
-3.783134298482225e-05
-6.53714023267137e-05
0.000111793737563758
-2.3430208096820728e-05
-5.570217960675865e-05
0.00012577409964752002
-2.096180531015324e-05
0.0001142483938619854
3.631782169312758e-05
3.024278669723059e-05
-0.00013316763931245455
-0.0001099278746967085
-0.000122009141203697
-0.00011489571237375724
-9.277968117109331e-06
-0.00011331392762441214
-0.00012451551204576019
-0.0001233576457193114
6.517640303074968e-05
0.0001251290991276341
-8.13835999873616e-05
2.0359206650611268e-05
0.00012561712033574204
-0.00010027369848236603
2.4135636488264124e-05
-8.837179125933514e-05
-1.7207648298586377e-05
1.597136776099943e-05
-0.0001205110938745675
0.00012271305005822345
-2.9735272986390128e-05
8.674704054440675e-05
-6.589423792059736e-05
0.00011666686470884858
-0.0001262127484919339
-6.146333877975378e-05
9.108641656082696e-05
9.956132394377841e-05
1.4452214473999829e-05
-1.7623508196579376e-06
0.00012743785458622787
4.516823737501119e-05
-5.002918445079897e-05
6.18560213701394e-05
7.234103150213414e-05
-8.164870598492356e-05
-6.510958310463503e-05
0.00012659954879590482
-0.00013247647701593852
9.991815820300959e-05
0.00012865244036160264
4.228498175657468e-05
4.925022665224386e-06
-0.0001327538546347898
2.6538950893853437e-05
-0.00012739862884849083
0.00011862549482379284
5.372955218150399e-05
0.00012649421434319987
-8.400648468823956e-05
-5.952292992522194e-05
-2.707784322756343e-05
-1.470619839745289e-05
-7.123826393521277e-05
0.00010332741423562411
-8.654663843803495e-05
1.9412839020390497e-05
-0.00010405375617275961
0.00012625193791581472
-9.122330584985792e-05
-3.10880826062533e-07
5.085291051989303e-05
-4.8098202205127777e-05
-0.00010273823484709319
0.0001238140982477294
9.623259970018675e-06
4.80877408642731e-05
0.00010923378473852381
0.00012413078639388327
-0.00010899216327571558
-7.650551769141782e-05
-0.00012325648415241645
8.563838819572177e-05
-9.93091769195072e-05
9.591407916672994e-05
-0.0001253678608344955
-7.076287697691716e-05
0.00011042376004586012
8.790008173206496e-05
-0.0001317313708143594
-9.641433729402686e-05
9.18344934462897e-05
-0.0001119883289137753
7.405101116219193e-05
-0.00011370310555230242
-4.211339187013716e-05
0.0001247761505185308
-0.00011773895852109385
-0.00012160616902810378
0.00011603960163912618
6.926645857748391e-05
-0.00011079132550265292
-4.453388410390124e-05
-0.00012002577784105046
-6.29518491051042e-06
0.00010729483999817423
0.00012162637778537014
-0.00012600339420727917
5.786210799118413e-06
-5.5547918264905e-05
0.0001279380646287389
-8.294805307923552e-06
3.9234247931105494e-05
-5.965020203313852e-05
9.536040944715884e-05
8.217956953760935e-05
0.00011328193920333121
-0.0001257370380019248
3.3021988245776426e-05
5.9252578825010174e-05
-9.250876600839666e-05
-7.96711763292437e-05
0.00010678780978163014
-0.00012504459547413847
3.155469937354966e-05
8.349154408546416e-05
-0.00010760789236010953
-9.549208361110895e-05
5.639829472693228e-05
-1.183780601958245e-05
-0.00012593252618453349
-6.065731147607159e-05
-0.00011667253212178945
0.00010376775284108908
0.0001064428378206977
-3.5925468132287884e-05
-0.000114910239188365
-0.00010593789546148487
-7.47673133796464e-05
7.879158744013225e-05
-0.00011459681229352168
-0.00011900028816694328
-2.4676756558273703e-05
9.728650707076212e-05
0.00010908591884894458
1.999774432919261e-06
-4.504564693967924e-05
8.032147368804005e-05
-5.036806097546612e-05
1.1821451791025185e-05
-0.00010177920463146954
-0.00011926607368880847
-3.309260457944055e-05
0.00011132336980831928
4.002662390607792e-05
-5.995207649229965e-05
9.270353696454674e-05
-3.8946368524100324e-05
0.00011908092666151296
-9.300845494515581e-05
-0.00011601089953087722
0.00010578635984233062
-0.00011860342796369583
-0.00012011126973625888
-0.00011797976164254397
-0.00010473076106382468
1.7991813060451883e-05
8.429790006253534e-05
5.3829600020624124e-05
2.8108198944766e-05
6.7691174300237e-05
-8.157754787318552e-05
-0.00010937872736784805
-2.302863329474124e-05
-6.452929038839274e-05
1.72437503475416e-06
0.00010448863409425068
2.1670553713198852e-05
2.5739936221721942e-05
8.172764165239076e-05
-4.731178824222269e-06
-8.436872234107017e-05
0.00010321656763919813
6.446725614370899e-05
0.0001205851374258596
4.54940092146855e-05
-5.3933307206848644e-05
-7.944096248804894e-05
-4.001051108123395e-06
-8.573470734474818e-05
0.00011796173014830644
-5.931383033296747e-05
0.0001231461076317969
0.000114452424712743
-9.67977240315971e-05
-1.813610830567558e-05
-4.268284425459652e-05
-0.00011735783901786944
-4.851680394574763e-05
4.845096816815798e-05
0.00011563714152023624
-9.57587742447204e-05
-6.601132762900065e-05
8.466351665942351e-05
9.634538863159387e-05
-7.45895601704152e-05
0.00011911788328946352
6.616939348048283e-05
-0.00011048096888794124
-0.00011598927961124065
-9.876031856031052e-05
0.00011854608349272238
7.734933659742832e-05
-0.00010644553859220881
-0.00011384915270115794
-1.7124528172818704e-05
6.130950072133437e-05
3.729440900952632e-05
0.0001194283398807828
9.252356501088317e-05
0.00011666817339993257
7.246236213234684e-05
4.291941254287227e-05
-0.0001259664664164034
-3.0814647225781325e-05
0.00010849868145758062
7.578911484589912e-05
-0.00011437669787498198
-0.00011927853426170186
0.00012146726996259821
9.999942272877842e-05
1.1890198018871284e-05
-1.1004192129614484e-05
-8.932200112349703e-05
0.00011707803292277247
-2.8785258151406765e-05
-7.699546829470051e-05
7.948127572107814e-06
8.848572063596296e-05
-6.970377080443034e-05
6.28447507126405e-05
7.695967710531967e-05
-9.271919386556683e-05
0.00011462329047562842
-0.00010754307871613514
-5.440526834469392e-05
8.303625602376257e-06
-0.00011936059341314648
-0.00011328400193714862
0.00011764432087337712
4.293688403204275e-05
3.8573419146131795e-05
3.687741731044264e-05
8.853697983469416e-05
5.907389661594179e-05
3.4186533184838777e-05
-3.678965413309248e-05
-3.969038494633693e-05
9.95760769380697e-05
-5.423242747889742e-05
0.00011147665046373805
7.635907847389235e-05
0.00010103404462277945
9.19351830083277e-05
-0.00010378465730758315
0.00010160625218815052
7.441324074033162e-05
-7.958330083074672e-05
-0.00011259051012528131
4.845500476469676e-06
5.6102434275641624e-05
-0.00011334400667417767
-0.00012042026508609477
0.000111479390439852
0.00012054900043928815
-1.1256337798039978e-05
-0.00011275612628085198
-0.00010203555118498423
0.00010421676138678623
0.00011231201098878817
-0.0001086020440001202
9.291245228561224e-05
-9.464591050085372e-05
-6.306470575104234e-05
-8.893902441455493e-05
2.705810308816737e-05
8.91167855546734e-05
-7.486517256602055e-05
6.111256723388795e-05
4.1317033587043726e-06
-8.885172621757668e-05
-4.037939895103131e-05
0.00010223797163790481
2.3706283019804715e-05
1.985762405363894e-05
-0.00010577254374015043
-4.687717214785637e-05
-7.777589406590305e-05
-1.8206750718144928e-06
2.9519559778750903e-05
4.044826451350821e-05
-2.5300654592230303e-05
0.00011189138154538948
-7.299457966035375e-05
0.00011069501437244374
9.934703676795009e-05
-0.00011408047481378468
-5.782403928070696e-05
0.00010778418920530593
5.320617813008881e-06
7.42458402627227e-08
-3.8107293792825903e-06
-3.7397280435786946e-05
-9.756030383766891e-05
-2.0085052174145404e-05
-0.00010058648511237409
-0.00011150251223964244
4.904417250811281e-05
1.5035080512530104e-05
-4.314895831603179e-05
5.082819129810236e-05
-0.00011259991459612324
-0.0001193199584485345
-5.98801672765833e-05
6.764699891596118e-06
-1.6319221002809815e-06
6.673178243794049e-06
-2.549943505980621e-05
7.743732927259179e-05
-5.436996689302401e-05
-0.00010350093482471247
-0.00010708188092816224
-1.2184013489113199e-06
7.108148276239369e-05
-1.9676107210099216e-05
-0.00011061012648662127
1.3903563835020838e-05
1.619221634447675e-05
-9.175185587798632e-05
9.823227486173249e-05
-8.956671076363868e-05
-0.00010717296624326823
-8.575356792733327e-05
3.4515787240355536e-05
6.002042712271443e-05
3.259551873914583e-05
5.566816375315123e-05
-3.0477888377608134e-05
-2.509976367391347e-05
-2.0880317843024947e-05
0.00010959037064660236
6.65282091175571e-05
-1.4859096118965955e-06
6.512333681690541e-05
0.00010868384211811338
0.00010399531353736634
-0.00011268296599899125
-3.791573594157122e-05
-3.059965313293172e-05
-3.5117178497728184e-05
-0.00011300488985999906
-9.929329505688947e-05
-6.810904296747612e-05
-3.446746298293593e-05
0.00011054677559039129
-6.532784458347775e-05
-3.7560692627719176e-05
-4.242477286964292e-05
-3.4570919943342935e-05
0.00011696599415648895
-1.3567616617214834e-05
1.3920816319289177e-05
2.1462810880040277e-05
9.991202911597945e-06
-3.5005828497948375e-05
5.5825796327269176e-05
9.660110408861158e-05
-8.220126654805648e-05
4.554838261346965e-05
-4.8807423922148364e-05
0.00011396981113334808
7.034988818016836e-05
1.122520574284875e-05
4.348686401662891e-05
-5.191240971904801e-07
-0.00011012396431651785
-0.00010048539593411955
-7.21717032411546e-05
-2.7452352727250786e-05
-8.239406818161432e-05
-9.347149955932071e-05
6.880318677965868e-06
9.673902400037133e-05
-3.140326277080034e-05
6.961431316878385e-05
0.0001129621155712141
-1.0806228572045993e-05
-2.686286591931163e-06
-2.0336483651974975e-06
3.807776955429166e-05
-1.915535651435004e-05
-7.453492316916104e-06
0.00011307213613300113
-8.755030895607612e-05
-9.62143056603755e-05
0.0001062169279431514
-7.6781630388613e-06
5.849991742489376e-05
-8.00589098076231e-06
-0.00010646407238616803
-9.051781099845653e-05
-9.428099348938874e-05
-6.164837553805073e-05
-0.00010611357668848245
0.00010523547361385989
9.721446498825826e-05
9.640495659258158e-05
9.588089598920846e-05
0.00010985712123210437
3.752731063778146e-06
8.519316490463354e-05
-3.414644992170225e-05
-8.66364164752838e-05
-5.242536916131051e-05
-0.00010290557143026109
9.321036432868702e-05
8.625109533152333e-05
5.205396380324666e-05
-4.0029092793164014e-05
6.088724635821116e-06
-8.688033499573908e-05
-7.418732391822933e-05
3.804295671316971e-05
2.9449986986533113e-05
2.9060788879635237e-05
9.060034198470628e-05
1.0954525207035004e-07
0.0001027841974185952
8.637356976363366e-05
-0.00010586628744858711
-3.0526966426591326e-05
9.411567065005736e-05
-7.135156533968465e-05
0.00010482918670613135
-7.646603877823e-05
-5.662767523421807e-05
9.999368041012031e-05
0.000104364072088544
3.703562246182271e-05
6.950993546528432e-05
1.755180562468424e-05
-7.020639189332308e-05
-0.00010123424840395592
-3.0902620269315046e-05
-2.3398412534778807e-05
-2.34776081812104e-05
4.156463237813607e-05
3.364092894183834e-05
-5.459198098034111e-05
2.6398700274741427e-05
-9.701791791311047e-05
-2.294713319648554e-05
0.00010351559343136538
-0.0001086035689238826
3.122888179247259e-05
2.3179738375912885e-05
2.9776983466902887e-05
-8.465788181297788e-05
8.093013142893954e-05
5.5118907008671826e-05
-9.899767794796574e-05
-8.24055457845454e-05
-1.3766773563905303e-05
-2.9110183856616246e-05
3.4452128210341684e-05
2.8070975702512705e-05
-5.865597718767792e-05
-3.1971238539712034e-05
8.16687884934301e-05
4.936006834938056e-05
4.021547160775377e-05
6.714008163077348e-05
-6.391776039414777e-06
4.4506035186078996e-05
-3.78537443573922e-05
6.184541350528847e-05
7.693420720410054e-06
1.5491409423812101e-06
2.2733406595266266e-05
3.682119324469741e-05
-1.2158422316503043e-05
8.954447005775328e-05
8.421222849823216e-05
2.011220597742228e-05
-2.5845111712340984e-05
0.00010659985720659032
-0.00010596769345732814
-0.00010603430364348378
-6.644290023518868e-05
0.00010605699312308923
9.886583412629402e-05
-9.34583001625104e-05
-9.148668726945699e-05
-9.762049453015484e-05
-7.3698675486577354e-06
8.873798434542326e-06
1.0570729429735579e-05
4.5486776066374885e-06
8.246524701405861e-05
7.333923363862112e-05
-8.179193376933802e-05
-6.826231950882793e-05
5.059214199593458e-05
1.1986382047528454e-05
-7.82342836847685e-05
0.00010205078780875984
0.00010662177364496697
7.424286911033317e-05
1.3536153534552748e-05
3.34096702030584e-05
4.5928949170964175e-05
3.868350462532302e-05
-1.9012703067054618e-05
-1.6740123121135702e-05
-1.6762164017477307e-05
-4.921650277157536e-05
-8.063575961717723e-05
1.24603847236261e-05
-0.0001033387898870872
6.333535795635724e-05
1.3893508638511027e-05
1.578930455555504e-05
-0.00010457423390600907
-7.784049647146397e-05
-6.37922566715068e-06
9.127569816234075e-05
8.12348924751704e-05
4.2537445801969575e-05
-4.3624709267849315e-05
4.313132049111174e-06
-8.334141800530538e-05
-6.613180722779017e-05
9.896112602532253e-05
2.2728630966015296e-05
-7.930948733176718e-05
9.916943710465316e-05
8.884758295569946e-05
-6.0067232711404406e-05
-2.67337747623958e-05
-7.787662067944525e-07
-9.785721139994691e-05
-5.1268741100805064e-05
-7.53526738959708e-05
8.927425330824295e-05
6.685234872559799e-05
2.3008991340642092e-06
4.882691207117865e-05
-3.3594976823882345e-05
5.438785006765061e-05
1.7352480060978063e-05
1.1921408031373891e-05
-7.091197843414492e-05
-8.352931443381492e-05
8.240090706442261e-05
-8.930279723294837e-05
8.48836423831186e-06
-9.755496607971982e-05
3.224731533965313e-06
6.174097583156765e-05
6.984640291692462e-06
-1.2639426664270999e-05
2.9164502485007888e-05
-1.9882895388633257e-05
-9.89677283592656e-05
2.883234721693346e-05
9.208107298068446e-05
0.00010329254968310798
-9.944520552776174e-05
-1.613784994489074e-05
9.275970962525202e-05
6.687571723277636e-05
1.9669557150360855e-05
2.0521191047879115e-05
5.427932353460926e-05
9.810445698057871e-05
-8.750410066062352e-05
-9.840755629609942e-05
1.9248318600015513e-05
1.0498626745701495e-05
4.598951402430136e-05
-2.7100834637142424e-05
-9.564813380005913e-05
2.5949635419249642e-05
-3.0529136860836586e-05
4.733285903531936e-07
1.0338355763717133e-05
2.3588362868584375e-05
-2.0652337316587156e-05
8.029804018954228e-05
-3.272361270372156e-05
-8.887859573366914e-05
-5.5528414065136014e-05
9.646888855925288e-05
-4.5799794115363914e-05
-5.0868371462524756e-05
1.3960736183645876e-05
7.664484721577687e-05
1.7363450656745492e-05
0.0001010951940914118
-9.183213715642756e-05
3.5185561584081175e-05
9.612843499401551e-05
-0.00010120440716498196
-1.60315435632492e-05
-6.478172748143824e-05
-4.563582280979512e-06
-7.000331778646248e-05
9.362425563822761e-05
7.813767460886385e-05
-3.9470440208446735e-05
1.6437510787590425e-05
-9.917969327331207e-05
-6.333542551965448e-05
-6.110829979734417e-05
-9.966435365765851e-05
9.986298465452018e-05
-5.797579625158966e-05
-8.638187120298268e-05
-1.457455178935889e-05
-9.937808070967236e-06
-1.6581552471284443e-06
7.151095416015758e-05
-4.44868667453152e-05
1.321328709098533e-05
8.507917271480974e-05
3.508812714205272e-05
0.00010137884039635226
7.917575684396556e-05
9.760547686871105e-05
7.189024018664929e-05
9.616514556493779e-05
-8.047811724678646e-05
-9.574105764842238e-05
-7.34919558210262e-05
-1.0669320976682022e-05
9.723503606238894e-05
-2.488117711701324e-05
-1.3664191994068583e-05
6.120934617595402e-05
-9.16555188880577e-05
-2.794979580072683e-05
-2.1863153833348736e-05
5.865415518448174e-05
-4.289845538129178e-05
-3.510952892605377e-05
8.552372344887629e-05
-9.193220428007068e-05
-2.1680186843532334e-05
-9.382924849486637e-05
7.59522773834064e-05
1.8308719182669677e-05
6.044724088935439e-05
1.8751044518704424e-05
-1.5506523417972424e-05
-9.249947665886456e-05
-5.896290899488836e-05
1.8759179621402182e-05
-5.606416685793421e-05
2.1411583921427763e-05
-9.131995734553441e-05
-5.3582224808562516e-05
-3.0291610810233712e-06
-6.339659926056535e-05
8.617340717742482e-05
-8.225964456198792e-05
-7.52472356881798e-05
8.673006302088409e-05
-3.391329132664344e-05
8.465729381959788e-07
-5.047652416378491e-05
6.546868898233096e-05
6.835823345218214e-06
-4.386070726052539e-05
7.166689022120789e-06
6.48602180074501e-05
5.995909840731146e-05
4.416728179104372e-05
1.510248356399284e-06
4.249166326823462e-05
-8.550437670098982e-05
-6.381640201235778e-05
-7.663318839534975e-05
-2.7718056654670377e-05
4.084116309440869e-05
8.016953772907853e-06
9.188177042261798e-05
-9.924845847304438e-05
-9.056434084031232e-05
3.0202004631774924e-05
9.432319036000703e-05
8.263249188183431e-05
5.3929931690676776e-05
8.585090761151096e-05
-7.078780955467423e-05
9.255673853776191e-05
-3.8589313637405556e-05
4.812464464604506e-05
-9.021925219843992e-05
2.4614063238057177e-05
-7.603189175870809e-05
5.142543661288256e-05
-9.231841288895978e-05
7.465645006742116e-05
-9.368881209973017e-05
7.389105773081099e-05
9.005269991894486e-05
8.375258394194899e-05
-1.0400923324419984e-05
-8.780235373322721e-06
4.6567621419392265e-05
7.739752450086202e-05
3.0423523758696295e-05
-2.0426611377612447e-05
2.4798737324195052e-05
-1.5684821317186774e-05
8.947605532968427e-05
-1.628344872871975e-05
3.666952635308605e-05
2.4611797154590718e-05
-4.8996713956553555e-05
9.292539850806565e-05
7.88281971720326e-05
7.898757065167898e-05
-5.3992573445270436e-05
-9.25941113920487e-05
-7.964148447396858e-05
8.842836846916652e-05
-7.56341219943078e-06
-1.5474582607916383e-05
-3.9347322807597074e-05
5.5492084081623794e-05
-8.562795264775696e-05
9.579288686924481e-05
-6.628270636119409e-05
-8.77807344968286e-05
4.4140357631222e-05
2.282026902543697e-06
-3.39126712123879e-05
4.6432192084161076e-05
-2.841138883288278e-05
1.3456799443980512e-05
-8.390724202291405e-06
-8.347965731470472e-05
1.2798086040623426e-05
2.0852139327536534e-05
-4.507466932016106e-05
9.094124350878929e-05
-5.001949695703394e-06
2.6038614584305052e-05
3.593792364942291e-05
-2.3307696186604834e-05
-9.160095728799808e-06
-8.899080665025175e-06
-1.6593605241573773e-05
6.947881953537941e-05
7.05884358746715e-05
-8.126113195955439e-05
1.5258321364249338e-05
-8.63042540431406e-05
-1.02213303332638e-05
-5.2152969873332536e-05
-8.672501755855215e-05
-7.235689314144602e-05
-5.013777611406533e-05
-5.5233738382627276e-05
-1.0399396556231203e-05
-3.616073124509762e-05
8.118479480791817e-05
8.124250638459871e-05
8.373664162653489e-05
-2.9113091983227456e-05
7.886984603635474e-05
-7.265003336212803e-05
-7.62057878077166e-05
5.9891053990709296e-05
3.268202763174813e-05
2.761883442299348e-05
-7.880986294992952e-05
8.20779638759877e-06
2.5875493199901633e-05
2.611490207858225e-05
-6.828710540885961e-05
-6.959563733672937e-05
1.4892863863013062e-05
-3.3687359770202546e-05
2.788109177298198e-05
2.4540832185633696e-05
7.036668980605551e-05
7.829611005566376e-05
-5.691066543856782e-05
-7.514499428580507e-05
-8.464389072457747e-05
-5.035392254592132e-05
9.045665221155035e-05
2.2037269936812658e-05
5.400643909246194e-05
5.805706805395623e-05
9.006703864295803e-05
8.027544294861292e-06
8.796575311934745e-05
5.412016717139497e-05
3.725444829837901e-05
7.638122126481434e-05
6.648260668288792e-05
-4.1997762148703704e-05
1.333001506940483e-05
-2.2777175923460606e-05
-8.552066273591432e-05
3.1884883421009404e-06
7.088501408123871e-05
-3.9396539604592475e-05
-8.623010332200975e-05
4.8459633124187684e-05
-3.037414017170155e-06
-8.530087475452093e-05
-8.866229925857022e-05
-1.7097892164213182e-05
8.573089355472898e-05
8.474137805964398e-05
3.1931413267172135e-05
1.9029026171367686e-05
8.275898006694371e-05
7.260876783404178e-05
1.9197129563951042e-05
-8.576293571501095e-05
6.141327265864881e-06
8.345360300744513e-05
-5.9327084591389906e-05
4.759769135090343e-05
-8.439791413614489e-05
2.022906724319216e-05
8.204480241718271e-05
4.996932974591068e-05
6.601214916573875e-05
6.261415032398013e-05
8.563090188152848e-05
1.421170879578945e-05
9.27742086996394e-06
2.1015458497824707e-06
-9.250285050420698e-05
-4.481563234831653e-05
4.0493283635448705e-05
8.686825399099468e-05
7.366339288542031e-05
-1.544888277908818e-05
-7.343121224267279e-05
-4.723599953026736e-05
-3.751041821022119e-06
-8.54663156605127e-05
-2.6847710515606466e-05
4.531625594232616e-06
-1.007997177193202e-05
7.650923101854886e-05
-7.972856396111853e-05
-1.1667682576056009e-05
-7.028040440143215e-05
7.63790595594988e-05
-2.5413923337533878e-05
-6.919338263779676e-05
7.980005455298478e-05
7.756617854645453e-05
-7.754220241839331e-05
-3.389401300930461e-05
7.402704798602528e-05
-5.2723430494674925e-05
5.727312693741768e-06
-6.865152402977997e-05
3.895186773193322e-05
2.5905478979509013e-05
4.2848833676239574e-05
-6.165312990562136e-05
-6.254523604514046e-05
5.414732232579693e-05
-2.907836292664532e-05
7.861853062793906e-05
-3.5739334315817113e-05
5.629172547983897e-05
-5.057490337849727e-05
7.64670856977004e-05
-1.9390120913595738e-05
6.490407694707247e-05
6.990114716832892e-05
9.352878630357431e-06
7.281787279001442e-05
5.8174477545898776e-05
-1.7664701434648336e-05
6.27226484625117e-05
8.11699409744314e-05
-4.658953513593474e-05
-7.940493007979244e-05
-7.874067680543564e-05
-1.0851317624724982e-05
-7.990369807303424e-05
-7.864078631566782e-05
-4.3468916186528043e-07
-2.2094340296733e-05
2.2551996488622498e-05
3.0073482572237302e-05
-4.567664699023636e-05
-4.764870821267487e-05
-7.324837219729227e-05
4.5178213331319176e-05
6.609531834263568e-05
7.516228784250832e-05
-7.853491032648125e-05
-5.0869371724839846e-06
-6.719893264665395e-05
-8.124365454385928e-05
-4.08367153693986e-05
-5.495432447181164e-05
-6.533531564955692e-05
4.153427390085732e-05
7.892359791971179e-05
-3.911928836859644e-05
4.825221994525587e-05
-5.5375695275255816e-05
4.495666202908793e-05
-3.9940375233137545e-05
7.383686107114558e-05
1.2090399455361903e-05
-7.126787353740225e-05
7.166667901122838e-05
5.942815895489964e-05
-7.844120550057075e-05
-2.9852629352660482e-05
-7.419548651259966e-05
4.930245771585201e-06
1.6078481414923033e-05
-6.466474597757957e-05
-3.0560028400093114e-05
-7.366504379980594e-06
1.1867455327784532e-05
-6.578108050900404e-05
-7.202674087221791e-05
3.195143245030988e-05
-6.561201270196186e-06
7.043550867364234e-05
7.263283318069586e-05
-4.737230997761266e-05
-6.112259561704564e-05
6.926007604709149e-05
-2.0878515751165726e-05
-3.493936924276313e-05
3.4497831888406256e-05
2.0212894789358292e-05
4.3269574137537116e-05
5.259364891726546e-05
5.7095411751418566e-05
-1.3077178117839502e-05
-2.373646936019832e-05
6.49104314829717e-05
3.8409755883672716e-05
5.856907293643e-05
-4.174034890803734e-05
5.019037530869938e-05
6.144096357005173e-05
7.84046014445651e-06
-6.243254883089292e-05
2.042525698960306e-05
-7.259689789375037e-05
7.491509678768062e-05
6.683975881887288e-05
5.5377101703828595e-05
6.92500305171042e-05
1.7467691117351145e-06
-1.5487192395549018e-06
-7.207613121953473e-05
-6.889980636537907e-05
-4.4647766070711296e-05
-6.606140783683082e-05
6.910291181755664e-05
-1.2613686514935197e-05
-4.9872184235845865e-05
-2.4462968261536105e-05
-6.687450366795348e-05
6.77676486867806e-06
2.6239564948144e-05
-2.7461602437950745e-05
-3.967723209583211e-05
-1.4705267914580292e-05
-6.239980385141609e-05
4.655157824015345e-05
-5.8628126920982196e-05
5.2298493410457416e-05
-6.0101504743736674e-05
1.4079720715376944e-05
3.680056728218527e-05
-7.023522735934044e-05
6.190732962291477e-05
-3.400424692224366e-05
-4.916675919727496e-05
6.750323122799112e-05
4.3518658819482366e-05
4.2212714745921616e-05
-7.241502832090932e-05
7.148140799991966e-05
-4.0841530037478125e-05
-7.183726152605168e-05
6.469153442339621e-05
-6.470680896090452e-05
-7.372821218349698e-05
3.748452357415194e-05
-6.38168315357542e-05
3.0390183556263444e-07
-5.499582520311316e-05
1.3143509494753066e-05
2.1307067898123906e-05
-2.132165995830635e-05
-4.02276054803504e-06
9.53302762769019e-06
6.67528537255284e-05
-5.7834355644169126e-05
-4.0970874018497776e-05
-2.8609509558970024e-05
-3.839716464941116e-05
7.209127088869697e-05
-6.542559712741123e-05
-5.8127004502945876e-05
-6.525958048441602e-05
4.93137240017511e-05
2.199968382524811e-05
6.019397181275574e-05
4.82079269078983e-05
-1.8518895648550173e-05
-5.780787647165662e-05
3.0255702690221678e-05
5.4513678344874634e-05
5.702780524571096e-05
4.074825791466233e-05
-6.618376260922361e-06
3.1166727268189837e-05
6.435888412322988e-05
3.4202544648986004e-06
1.5536413862149888e-05
5.3390252922640157e-05
5.9516974542317454e-05
5.1101050430023456e-05
6.874644272327272e-05
-6.601387867871164e-05
4.583908616432035e-05
6.341420804601118e-05
6.190345470587719e-05
-1.480354617943895e-05
-4.38751294613652e-05
2.782888120068941e-05
2.4006467123483463e-05
-3.397106266982324e-05
-6.075495389402277e-05
-3.333633486001773e-05
3.8944226660936404e-05
-6.0803425063508385e-05
-5.3704300991522626e-05
4.18788439930854e-05
5.833566367019485e-05
-4.096566495573727e-05
1.830754450743151e-05
-5.55678107079821e-05
-5.5548364312350284e-05
-3.4323699339729156e-05
-2.231193958397886e-05
-2.781568521339987e-05
-2.9476762341123995e-05
6.234132819440071e-05
-1.3255749433013014e-05
3.186621229530355e-05
-6.219321156365691e-05
-9.447104401076242e-06
6.545436157125835e-05
3.201074777814718e-05
2.7006242683365444e-05
8.229387427884142e-06
3.742367111955337e-05
-5.827913410256181e-05
-4.8458082113613986e-05
2.3106527915483985e-06
-5.0058513272804895e-05
-3.361036322280894e-05
4.558009349844822e-05
-5.8596837031268034e-05
5.427226090052988e-05
3.599443473398459e-05
-2.68087575345815e-05
-1.876043998159804e-05
-5.508499767693381e-05
6.503385363351256e-05
-5.0396892148228106e-05
4.3726026119271494e-05
5.73745890099299e-05
5.167788155844918e-05
-9.351496611290135e-06
1.9496749374080192e-05
-2.171721475252154e-05
2.313628641956602e-05
5.624244894142348e-05
1.722632514113833e-05
-3.7370845634417325e-05
5.203258188013318e-06
4.724181840689309e-05
5.831407040904172e-05
-1.544362487049001e-05
1.5234248174220496e-05
1.1266477699626043e-05
5.9339029622448966e-05
6.153284974298956e-05
-2.8283464914345646e-06
2.550769233496721e-05
-3.193443801773065e-05
-9.035388790612364e-06
5.2883163464730746e-05
-2.6925087598799942e-05
5.6503260773494145e-05
5.727747904942991e-05
4.6389777120943455e-05
3.223276403917046e-05
1.3907724881036053e-05
-1.5040560087462822e-05
-5.2612985034009496e-05
-1.990430519787633e-05
4.315564660874711e-05
3.6232234605781086e-05
-5.3167060987021397e-05
-4.2943059798857386e-05
-1.0082142328809324e-06
-3.6247068165111445e-06
-5.774597468989157e-05
1.9914957461388344e-05
-3.999900084541725e-05
2.6321716278976565e-05
-3.321680060020012e-05
3.428791434919279e-05
3.957028410936399e-05
9.722610196199666e-06
-5.257725497892071e-05
3.2877373234169825e-05
4.9435014535360305e-05
4.958224914027228e-05
4.287297334819299e-06
-4.728423276147982e-05
-4.619526815819024e-05
4.975615504827014e-05
-1.8370834524909628e-05
-4.38975336429186e-05
5.142039856806331e-05
9.234099443151865e-07
2.940912632554371e-05
-8.14964159051768e-06
-2.5781406491685302e-05
-4.914828301888274e-05
1.9343557231614174e-05
-2.5122401691041067e-05
-8.491492299965339e-06
5.2206410164972144e-05
-3.084358981394366e-05
3.780111672071966e-05
5.287233059269748e-05
1.4385227638103458e-05
7.051913587756594e-06
5.040081446644937e-05
2.5881971777221662e-05
-4.628591393841903e-05
4.180761902447546e-05
-5.093749684844177e-05
1.9231238658407665e-05
-1.0549590179012915e-05
-4.742892151825441e-06
-4.969511658055098e-05
-2.3617629405238816e-05
1.3522671156527007e-05
-1.7254528963781257e-06
-4.417678614105605e-05
1.3183353176895143e-05
3.854485149801805e-05
-1.2858918069907109e-05
-1.7978766546124396e-05
4.605919091357834e-05
3.207906023736731e-05
2.9950386643599352e-05
3.535812407005925e-05
-1.823612056417164e-05
3.4004812365196605e-05
-4.417759850665424e-05
-4.394233582811812e-06
2.1792530322528402e-05
-3.893745763130409e-05
-5.63305778172511e-06
-2.5974782567719833e-05
2.8924514639722713e-05
4.348439546081791e-05


==> output/example8normal/nPred0/stepSize-1.0_regOption1/gfsetFinal.txt <==
3930
-1.1959638972528849e-14
-0.008173698491830026
-0.0035034899700211717
-0.016220635112588526
-0.010198083422740128
-0.02400475399148313
-0.016754841157843647
-0.03139955002013141
-0.022948972625252213
-0.03827346038270044
-0.02865939758684831
-0.04450238402105222
-0.03374967964131759
-0.049964228648084995
-0.0381026257598967
-0.05452682294082461
-0.04153934426790959
-0.058077657394341564
-0.0439927881355987
-0.06050051048363173
-0.04545191602805022
-0.06167876355695826
-0.045910691630315914
-0.06150657884456249
-0.04572487050072679
-0.05987321117661957
-0.05667927059117209
-0.04088454424593607
-0.051826306844396354
-0.03590787372321512
-0.04521745061902436
-0.029599883654310488
-0.03676203728653571
-0.02154525966587535
-0.026373416406256237
-0.011751666253826582
-0.013974453762522317
-0.00017165192074142143
0.0004970074329886006
0.01330013013631448
0.017074368092374177
0.028396809104728433
0.03574436376206979
0.045570199679248684
0.05641817649038852
0.06457971230307985
0.0788997095434245
0.0860734796224371
0.10282614178411875
0.11248038329792556
0.1276276839547729
0.15248398371916908
0.14038524581619918
0.17633167267493743
0.16337185899742085
0.1980703658733241
0.18381264722474597
0.216535747721617
0.20106181863039
0.23110054169128322
0.21486193311837284
0.24128210983384804
0.22431989565847196
0.24719677048368294
0.22837077142312492
0.2500077330772769
0.23150606520160327
0.2501681313051626
0.21593725324667598
0.25000773307697033
0.22218181587294145
0.24719677048310573
0.22952370261713084
0.24128210983386064
0.22642155905151673
0.23110054169134572
0.21653574772158007
0.21418466796054136
0.19807036587333077
0.19917401707105947
0.17633167267493988
0.18139195818862194
0.15248398371916766
0.16101251869328895
0.1276276839547737
0.13917676641392557
0.10282614178412032
0.1167928158894666
0.07889970954342505
0.09485980980673668
0.0564181764903887
0.07371787021914047
0.03574436376207001
0.05400570983039846
0.017074368092374902
0.035536895269590675
0.0004970074329893015
0.01833690145502079
-0.013974453762522345
7.027425816682974e-05
-0.026373416406255033
-0.036762037286535584
-0.013743137005926371
-0.04521745061902523
-0.023883286514418754
-0.0518263068443936
-0.031806609062858544
-0.05667927059117675
-0.038029226281639704
-0.05987321117661408
-0.04267721258557272
-0.06150657884456592
-0.04578780159360886
-0.0616787635569591
-0.04745346308977825
-0.06050051048362716
-0.04789777000813163
-0.0580776573943468
-0.04717182619229366
-0.054526822940823005
-0.04534672999733649
-0.04996422864808165
-0.04240545025043245
-0.04450238402105279
-0.038068913221878976
-0.03827346038270873
-0.03139955002012604
-0.031144277183657212
-0.024004753991480526
-0.02480441680985808
-0.0162206351125871
-0.01818732921092233
-0.008173698491841453
-0.011305497283624217
-3.07849801593396e-15
-0.004303868206126304
0.00817369849184339
0.002710672178258296
0.016220635112593144
0.009636081601221256
0.02400475399147285
0.016337307843038832
0.03139955002012748
0.022670631556519678
0.038273460382714515
0.028621317765295085
0.04450238402104687
0.03416357324999092
0.049964228648082275
0.040205639868209984
0.05452682294082489
0.058077657394344666
0.04312568882143872
0.060500510483626854
0.04486443211296138
0.06167876355696246
0.04536376594476901
0.06150657884456195
0.04462047710095641
0.05987321117661733
0.042509402901464995
0.05667927059117383
0.03896582251338064
0.0518263068443958
0.033971176870782174
0.04521745061902434
0.02736236737991136
0.03676203728653641
0.019134296965662267
0.02637341640625592
0.00917207220977901
0.013974453762522501
-0.002843934998239711
-0.0004970074329886222
-0.01849722088511484
-0.01707436809237418
-0.035744363762070165
-0.03939762937988629
-0.056418176490388605
-0.05880664087094655
-0.07889970954342332
-0.07911317652907919
-0.10282614178411756
-0.10049910897475996
-0.12762768395477533
-0.12262258739892079
-0.1524839837191618
-0.1448876961191376
-0.17633167267495903
-0.16630519989189765
-0.19807036587328752
-0.1860751135048155
-0.21653574772164727
-0.20277494930774675
-0.23110054169129354
-0.2163837356273078
-0.24128210983382284
-0.2257207666434635
-0.24719677048361638
-0.2312743041417992
-0.2500077330781461
-0.25016813130484694
-0.22108257578717877
-0.2500077330784074
-0.21878572586007533
-0.2471967704840844
-0.23119311783300756
-0.24128210983382178
-0.2277948027107797
-0.23110054169126085
-0.22272861974633937
-0.21653574772164297
-0.21219906072763858
-0.1980703658733146
-0.19781130282110196
-0.1763316726749368
-0.17990407112995122
-0.1524839837191718
-0.15953300511177526
-0.12762768395477145
-0.1372772709341142
-0.10282614178411935
-0.11353459153939928
-0.07889970954342398
-0.08628499998414432
-0.056418176490389195
-0.03574436376206991
-0.06108971687893249
-0.017074368092375083
-0.041447529552561396
-0.0004970074329892028
-0.024547307573636896
0.01397445376252187
-0.009715441078996205
0.026373416406255637
0.003076917613013314
0.03676203728653462
0.014075330468646698
0.0452174506190267
0.023235646087980788
0.05182630684439211
0.030801007536880184
0.05667927059117607
0.036845585692435935
0.05987321117661792
0.041456336121369536
0.0615065788445596
0.04475868360086272
0.06167876355696546
0.04777067256047556
0.06050051048362499
0.05807765739434254
0.04650864865737304
0.05452682294082364
0.04485160454014444
0.049964228648091955
0.042150437978104895
0.044502384021041855
0.03851059444446489
0.038273460382703434
0.03398440965949928
0.03139955002014435
0.028709713965831028
0.02400475399146192
0.02283286585993673
0.016220635112599434
0.01649530307835432
0.008173698491841706
0.009925039110237328
0.0032417738584484546
-0.005760599094345149
-0.020581160672291335
-0.02449593944097985
-0.02775543489366219
-0.030099680566822263
-0.031598185982402584
-0.03221746866690305
-0.03194127092120858
-0.03090827833546848
0.13047737122426592
-0.009220429508099174
-0.01663025814532061
-0.022635157900127715
-0.00013548131756346767
0.010602650493222964
0.02296204207099963
0.03688016052977166
0.05219212497757907
0.06939982278695629
0.08799595870578847
0.10857234265801136
0.20729786996754346
0.18635658560872803
0.17024303579513866
0.1512722645947744
0.1994347588748973
0.20814984034904174
0.21174392963094882
0.21439035478111373
0.1987485044717247
0.19993394494374053
0.20362612164551244
0.21196020077910913
0.008313711892623792
0.16670146805442576
0.18299711737787416
0.19718313682626204
0.1480573463527843
0.12826922248730693
0.10849680109006853
0.08911912370691898
0.07074840432166817
0.05327072880765967
0.03712681036718925
0.02183959359693283
-0.027251108343575553
-0.019036236036380116
-0.011752923223281676
-0.0027856351403675833
-0.02472342203787573
-0.029033970789093793
-0.03191964863789968
-0.033604598217023766
-0.03425366777185577
-0.033993019011996584
-0.03283325048689954
-0.03076014849806447
0.03153398062616878
-0.011856116343450677
-0.0174138380593199
-0.02254670537057317
-0.006104851937089093
-0.00017559951216948764
0.00556151725485336
0.011172136893380353
0.016263357684974913
0.02100708811370083
0.0252050244751236
0.02907164884172332
-0.04195189522474054
0.03132280205236203
0.03251636373770977
0.03247935632732952
0.02896216975976039
0.02527376783159074
0.020218655214478153
0.013785000030119154
0.005956835529150227
-0.003385001188132686
-0.014003158572540076
-0.026561209244907034
-0.20009673931269117
-0.09620823393335655
-0.07726422721545098
-0.05915955018318834
-0.11592939002591565
-0.13581955357877623
-0.15507873883288617
-0.1731423325555531
-0.18823358964238482
-0.20077579008545937
-0.20905008359149554
-0.2129028757744014
-0.08152094069957781
-0.21392392610484803
-0.20128291634912196
-0.20139224218818488
-0.21041282296675284
-0.20487922111781495
-0.19474152852097049
-0.180276811785117
-0.1635230422153226
-0.14459164014716747
-0.1242036547140582
-0.10281626096055456
0.03360373205801964
-0.030556075330860934
-0.04532405593110052
-0.06223924140139756
-0.017664976463854006
-0.0063543388229632194
0.003194980227260723
0.011387375874730592
0.018197329277609923
0.0237721112373567
0.0281905362152199
0.03172696596354901
0.030763166304507147
0.03255255101058448
0.033542860035252246
0.028014137099291812
0.02447360530812986
0.020166925405171544
0.015336736582505938
0.010258008595711226
-0.027692700221463997
-0.011048952938525758
-0.016051708708843395
-0.00038952123404253854
0.005038341133803297
0.15930331822513424
-0.016094297557003014
-0.020337060510707255
-0.020282540621021777
-0.019345865851714387
-0.017631827480769576
0.02116488560325961
0.18585623582517186
0.019174144902285827
-0.0062961741888637734
0.010474857059993665
-0.00465298884269734
0.03166506829472415
0.04417573187265423
0.05808527567418345
0.07308089625881485
0.08945399381899781
0.15408131508873613
0.1936861838256326
-0.011217828217200323
0.1425866640129364
0.18146103979305572
0.19646032971226327
0.19918909614242955
0.1838606777344181
0.18691554049996226
0.18485769816888628
-0.007790375246184458
0.1373625198270049
-0.0011219841745824413
0.19082308065740053
0.006900196966569626
0.11971817950903621
0.1026015916027607
0.08575879020429492
0.06972368085855324
0.054540834176943796
-0.006921362712200418
-0.012938339346854911
0.16888036355316483
0.01660294864413332
-0.015049510624874425
-0.016941299750213513
-0.019724944228639425
-0.021471594078969133
-0.022490310609466525
-0.022691393134622317
0.016593353449684548
-0.0024311867679254195
0.17376527662561944
-0.018349413452786685
0.020688402218941263
0.002044686464593754
0.006219227660926002
0.010125480486847912
0.013403232635683243
0.01636295066569739
-0.11085036658251722
0.012905152272045866
0.002272746870763578
0.02107915154563528
-0.07714933601259752
0.007975388884810159
0.0017548785729548158
-0.00560831383452735
-0.01421610167526326
-0.023851319520407987
-0.19841583349490838
-0.12830703735347768
0.020309038504266363
-0.06162036585071355
-0.1879263814848326
-0.14540460249347492
-0.16148997398673853
-0.1752935945877447
-0.18633181015314593
-0.19361412418376325
-0.03700832196907246
-0.19420896894190304
-0.019724014888791074
-0.1842549159463628
-0.06406194919484148
-0.18949514186317465
-0.17949257777545907
-0.1659804059816341
-0.1509825840683899
-0.13370173622322795
0.020395429079005382
-0.02573645073975073
-0.018303792585112204
-0.08023932876265907
-0.015780972990571875
-0.007269684902506161
0.0002634559646418676
0.00647337472716834
0.011774018169854622
0.018621422954872756
0.02145130326886275
0.015963529872850667
0.012854102146562896
0.00934987787025561
-0.09357637369602506
0.021694890421696398
-0.18633922207265402
-0.04968714987142407
-0.01333173612933889
-0.1844881943831479
0.019168996524729164
-0.014561301948075154
-0.020729388139939724
-0.0023670686909621
0.020403351206807703
-0.04741807128128828
0.027826293318976236
0.10698775160325348
0.12469164881599866
0.1957283337483059
0.18790207790065408
0.04048515512779165
-0.022099228977593015
0.01883576295780757
-0.09769685767398986
-0.03504634285624046
-0.1964849368929906
-0.11565013254006606
0.01608071295045546
-0.010029200891527014
0.005492557567783494
-0.010329323521608296
-0.009495265057653452
0.07679196925751068
-0.0007515430512498178
0.050728171166319495
0.09097922598662098
0.12868226746051226
0.1806648460272213
0.0022726176560736375
0.024517578654682307
0.06325218942379777
0.18307039916360227
0.17507581732426128
0.17454945789988172
0.14367757770080217
0.008341201603255879
0.1759409262828522
0.015796964420036603
0.009435952743698524
0.09867331290718134
0.08423229268567388
0.07013957999353207
-0.006483929021177573
-0.006187873976423957
-0.15190721337057364
-0.00886821669105952
-0.07919109553272823
-0.008907365193532295
-0.0108711782689998
-0.012185028851199832
0.005132108476583554
0.0019151725953478018
-0.00952134523658674
0.007675446342327024
0.004216473433512273
0.0062081296821211215
0.007812305139692024
0.0012922043346632146
-0.0166456540879232
-0.003634249203346377
-0.0035485815756186243
-0.024660757527575867
-0.03345467370378949
-0.12306129250925803
-0.16393659789518636
-0.002440833165792476
-0.13788838757925026
-0.17381132976294197
-0.17994069081578679
-0.1839050770301401
-0.010228082084953669
-0.17374009069445973
-0.0057720424130150855
-0.1800469383337433
-0.1539786844152738
-0.14025280551307984
0.010423131799196692
-0.042952952148185175
-0.016381520377174913
-0.03304524844349296
-0.009609703857271203
-0.003723253456067419
0.011581220262072133
0.008856767023655673
0.011879917750489025
0.006940798801901556
-0.008065464013715978
0.0016370149948704896
-0.010879617381461823
-0.08003415493733816
0.15029886072971488
0.18544683310789306
0.1723786677615165
0.11360247079937925
-0.17495295649849518
-0.16558324787205558
-0.024237836544212122
-0.17160992629385047
0.00840285616794609
-0.01228675465667194
-0.1742008825772411
-0.0023323682683696525
0.03937515852476527
0.010059011037244162
-0.06614036165126205
0.03426076003888104
0.1814563591814207
0.13594337621491362
0.17350350472109555
0.057279278614993066
0.17215476971765029
0.156649897246254
0.16795833691046694
0.1628045249787451
0.1056824246453009
-0.09468062760130519
-0.09312356109705267
-0.012918895065069158
0.012712253648067204
-0.12555592093777893
0.00922565108182615
0.01049692607868195
0.02896277018489235
-0.18224262538823954
0.020224833115313392
0.01164167045126846
-0.043222619905165904
-0.06621151390370143
0.006304857164588053
-0.053912774311283565
-0.0026250472035765416
0.004852372407408204
-0.009678525999098126
-0.004618173919998911
-0.008425693405194275
-0.17601135333799284
-0.010273223180510238
0.0012816822642237873
-0.10801203888241499
0.17187148531447036
0.005333547384660854
0.09373519880326597
0.12082732576369874
-0.0008055234641284119
0.16532400148612678
0.13310260948653457
0.17493979776023758
0.04525043636821334
0.015203022161965259
0.08219497101948818
-0.16670271442389437
0.09480810777533931
-0.012962799616606185
-0.16264048326807887
0.00202861938889547
-0.0014184469582615455
-0.027231440353193363
-0.0021422587310983643
0.009977517747141507
-0.006104944276124217
-0.010091158869840678
-0.0004729568690196582
-0.04251909195620866
-0.1683768106999405
0.00019422529602931488
-0.17157241027041525
-0.05412989150437782
-0.1540780059230737
0.0006029837802090996
-0.11007786649871733
-0.17165135160834086
0.004366020821141248
-0.14352859522072484
-0.0483231128372189
0.003989990462858229
0.004487225072372079
-0.006690779730878989
0.004320087729729868
-0.03457608199811579
0.0012926813061079508
-0.0009703624465266207
-0.00294074522172886
-0.005399715102557511
0.17422031042531985
-0.02440319382649492
-0.017920544984107615
-0.0004300042772565879
-0.16361720483168993
0.003563537219223383
-0.17021800385592598
-0.014803867324164577
-0.0016641279716712817
-0.08292161020715805
0.03876667584789542
0.10667883336735852
0.1670205938115566
-0.03139748298930876
0.14383390865558965
0.1695261918263914
0.022102899127469745
0.16427694532187898
0.16620446277057244
0.06908911324526582
0.14472038140556953
0.07024473137234914
0.009696281119822731
0.057827613265981355
0.15447557522067903
0.03011447822648596
0.10761004918564378
-0.02049042195538409
-0.1324333267334995
-0.09291432645730416
0.16205194086632968
-0.004622082804755468
-0.12001483909519955
-0.003074914206652714
-0.1317901911812773
0.08121577861835659
-0.004423011407475953
-0.0011107647657621455
-0.003682574984618811
0.04748375574645247
-0.094697128763434
0.038168034220761184
-0.16167886770508114
0.0011878063346666442
0.023307602537814377
-0.1441595948999441
0.0026376801194963263
-0.057859770594636685
-0.006583827664057588
0.00553588989858682
0.002460920716982852
0.030165896682021343
-0.0394985070332169
0.0003530419301573138
0.12060702318060733
-0.012270383761973952
-0.001442056646812755
-0.05158216205928364
0.008944194603777838
-0.08009984451194609
-0.006482266851636558
0.16143687220507363
-0.1645155309221247
0.0033981064773879054
0.0053862579865555284
-0.0034641173327164872
-0.0003923546410848933
-0.00020912599310966032
-0.15409480841955045
-0.16350473357037296
0.0021315365857338207
-0.07164097864225573
0.04832275406843548
0.05892205362096272
0.15462000168880113
0.09443450293906355
0.16335076501024248
-0.10604363803008644
0.011633733997736076
-0.16103488247274342
0.13171473334750095
-0.0005336201782274186
0.16398981554053815
0.008666212330418945
-0.1522226203875565
-0.15772807567607738
0.0019836921148665165
0.01764687211530511
-0.003924866368389787
-0.0074903475528323325
-0.1665063115270771
0.01291970509418338
-0.001600977686533495
-0.0026766940986737717
-0.10719149412857984
-0.0012657939362833654
-0.06843661184185637
0.16561958871399907
-0.003234595752081832
-0.03327834169226134
-0.1600498795906926
-0.05514149081484958
-0.15329588134434335
-0.16049704911698195
-0.0050087678392316416
-0.006092655120164824
-0.15581404024450912
0.054183807443322234
0.10453942062475566
0.006066826091131356
0.0016238170853254531
0.1191900245268529
0.04581348366165732
0.0299528125761779
0.16152057446422757
0.15836973568013601
-0.00019622848210671035
0.13610455868560675
0.13598842068466313
0.10544905166463989
0.08391379930200257
0.07139714848050707
-0.10442558774635834
-0.0059423785471936896
-0.00032634273390281143
-0.03550936418035939
-0.006639324246318655
-0.14511211274240046
0.1572083370356243
0.0026688080490020337
0.15650744967627467
0.000997264226441769
-0.009555238561998898
-0.12714557907613427
-0.002478879441692439
-0.06364649641536377
-0.11926124693509503
0.16126560118698857
0.15418561882619292
0.09360190092646051
0.023609211712246145
0.06130261510263169
0.15273788177828648
-0.02688941705477827
-0.0018425456963686076
0.05196416925673894
-0.15609155999543878
0.1269528620219316
-0.13615822705898634
0.03040342700060972
-0.005214049066947056
-0.16165970422032505
-0.13678251984466264
0.015150053232809548
-0.0005244540709278829
0.02056401870857026
0.08232894360818493
0.004217718609508724
-0.061050917594035366
0.036426913992694356
-0.042505216746982454
-0.0007980616879704203
-0.0923467676445992
-0.019063502526774734
-0.05734159309360226
-0.0010196757883626827
-0.0399178831007684
-0.04990973211324412
0.016415936916480762
-0.08561448420154211
-0.012933608689194334
-0.14480376441451862
-0.004177758298224303
0.009267672541301878
0.005657876909396026
-0.012318432875059675
-0.0955779561480549
-0.016637118405936076
0.14457801327274952
0.0069636358411275705
-0.15686148558685176
-0.023471728547608692
-0.007182168517194183
0.0021412235989569303
-0.15547293956156621
0.12594134482798558
-0.002409344681701796
0.15672673290634156
0.14506803010821237
-0.11556886828125995
0.03769522911852439
0.06339834726932302
-0.015371504001001651
0.00045490792518461046
0.15159497438267192
-0.11683202458708983
-0.04709393244776093
0.0744268157300066
0.019342578808949046
0.0028877998090702803
-0.14782408039221648
-0.06612410844039256
-0.02134533081357209
0.043566422226626884
0.11657526612258204
-0.15884212267102688
-0.00020256956137119472
0.11547105996122542
-0.00917580906372136
-0.02898248487518372
0.018907852664407112
-0.1523580375039128
0.012577234108214095
0.025145624311470438
0.08418860099089134
-0.07565579830446392
-0.011235975967281167
-0.006501378396053243
-0.1513257343903897
0.03491315077652841
0.0158353983838574
-0.14946233137211426
0.13656677366875883
0.06660182877622041
0.1305469841194514
0.15538559262203025
0.032476388384016584
0.004015579011582161
0.1585399625254271
-0.018834180780570142
0.1359736300860374
-0.11074879091266357
0.043197625984005394
0.15278240352178446
0.003565080471910174
-0.046188757108149125
-0.009021763789896487
-0.026524310998817822
-0.0043408513467613815
0.0016453034144185588
0.008431942153193359
0.027648277834778027
-0.15164486602804508
0.0589648188844352
-0.12165204646217347
0.14660768958739542
-0.09601067259331258
-0.06775979766746482
-0.019173693364964293
0.1550672192202086
0.10406204914836631
0.15144487990637182
0.02307388002770554
0.14428994292619038
-0.1505120948527936
-0.06909535767082482
0.15031735893123058
0.06516514225908487
-0.03058176263351138
-0.1060655483325394
-0.007887986086182257
0.12893513085982994
-0.1263513498927248
-0.07324434499101032
-0.1496826837287815
-0.05989313335476145
0.0027383449395208172
0.11339049585244831
0.00012573339743856472
-0.014804900750231494
-0.039576703560167646
-0.144182437986222
-0.13656378726477228
-0.006558783637765671
-0.12900512464229635
-0.1297982012616273
-0.011967539638476106
0.043394674505840926
-0.09925048833195835
-0.06328283137648533
-0.042201954101508045
-0.08380860141585504
0.0007609495534620752
0.0939747548367737
0.018890958946573267
0.01099342613240317
0.03787231481282145
-0.005323595334590765
0.07340551944255881
-0.023578743238247657
0.014461550529506664
0.1455381295703617
0.10267268896114663
-0.14306538875618438
-0.0030696205462480523
-0.04889570317847546
-0.009763565765813846
-0.0868864339649075
-0.1368386186439682
0.0025022629069256196
-0.1472487017102589
-0.02257516393819908
0.07543898668079464
0.013264136583360415
-0.0025624240835900778
0.0013240730190921572
-0.03577870461108139
-0.15274736970073233
0.15080631310980097
-0.05297181785247027
0.004636113135571793
0.15256387924467982
-0.07672318388534892
-0.14793547149099326
0.0510557948313595
0.09426404073640242
-0.10542286530110716
-0.0782191243605222
0.04911855692693404
-0.014104351667722167
0.023310415729711337
0.12279367509343977
0.14947823537467153
0.005412593552598297
-0.013123808364464772
-0.007509384237155653
-0.027257624909207665
-0.03445792835005828
-0.025477747159112652
-0.056059028735977325
-0.11353299637317564
0.14258400023473328
-0.14295046745732354
0.14367872406315108
0.03102217527110661
-0.12038963413507275
-0.008174894003849565
-0.07710096877536593
-0.03179798077032228
0.04337673934330034
-0.02771945145287204
0.024513964129304094
0.0755804305825882
-0.06816338833407211
0.00769367506895434
0.1443683299088144
0.1125549558022865
-0.004846833216893591
0.005892663190556458
0.012428991852997676
-0.0012041657178584622
-0.15033086726116598
-0.014560417706360546
-0.026917765836901947
-0.026650103109955893
-0.004903985560622183
-0.014571928861142728
-0.046553737085370105
0.04276038002416802
0.1016271983634959
0.05415491928387485
-0.14184209555198998
-0.05320143134568979
-0.07600723396034521
-0.10431467646521606
-0.14278009124829993
0.05673339635443863
0.13450155787071402
0.026689167050583686
0.1360798400935969
-0.14359797653297354
-0.021151243196702335
0.12800977792821056
0.07459702310565752
-0.14404173027034753
0.13887482712210336
0.1283475544910193
0.14666817396734988
0.00404983346097089
0.08384799555727217
0.007246913656767496
0.028970792634162627
0.009338176435532983
0.11039397931583685
-0.021548281414058873
-0.0054118085478407785
-0.015145402576560944
-0.0056475687522419965
-0.1330744017218885
0.03708930467825759
-0.13738518760638968
-0.0330283762659582
-0.007767963338901228
-0.12330787741598588
0.1480499879706579
-0.127218351664771
0.12139865953424776
0.004313952757384743
-0.0007969484314680334
-0.10408358743987801
-0.06142770611599916
-0.05823838007644265
-0.04869226557841038
-0.14223217716197845
0.06932925723126458
-0.11312659210778693
0.02670246198038641
-0.01801738399525577
-0.04143161299353875
0.08473675241715103
0.13869537354765
0.013544368072678593
-0.05494808792318552
-0.04128521163425352
0.048546822470138404
-0.03666362497693547
-0.04872892314145359
0.02087976967700853
-0.0556986710607107
0.13365748374427275
0.10035072120426847
-0.13974876812049594
-0.11453365390745446
-0.030371360985853746
-0.022251933139902744
-0.03416895201651953
-0.014891416073908094
-0.09515692395594537
0.14409289370999218
0.09214148060931096
-0.01803235458745783
0.020003295217228722
-0.0024088906393840677
0.01335838520399324
0.010732151265871355
-0.0007157450846525466
0.0008292724961394202
-0.03191207878603702
0.09283394301062337
0.14973215896534509
-0.011381175781421117
-0.0942221378040314
-0.05234617465857888
-0.04104598164593324
-0.041121081276720976
0.005645414881771269
-0.1382824976348396
-0.14544502549032767
-0.1356931542543902
-0.14186167909605546
0.14047864456683604
0.10800321082548427
-0.034332303664401695
-0.06248169504462641
0.1223541619119208
-0.12050779409192304
0.009059940193542034
-0.08789004747885613
0.14292750502480642
-0.12989928216103266
0.006116835324049621
-0.011196035352143342
0.031844329314296815
-0.08663396260100067
-0.039485582803022445
0.06658367416731885
-0.042085792242981555
0.007270766612600811
-0.039984481351692316
-0.13686468266912943
0.08394848734616876
0.0008623055255620253
0.050571647530815236
0.06266349061715927
0.04621482717845447
-0.13523813793462477
-0.12996244191497944
-0.14428854454865106
-0.0018966343345257495
0.0521375602211343
0.03406589431433592
0.003300315207501143
0.14498824189005283
0.09679798955576392
0.003058420392126143
-0.006196736918257928
0.04583100353791469
-0.03516818860633678
0.09916466639776561
0.01288361767166064
-0.007810013621444299
0.03302166353135063
0.026699730956217246
0.036332497098438506
0.010688285682742401
0.018441449996357034
-0.06019153609255429
0.13318329757384412
-0.049986124532883244
0.11890927609786701
-0.015733988966030597
-0.04056259171874548
-0.05420617695436894
0.1053573286583653
0.12795692282060434
-0.13713464247067123
0.058898032313657984
-0.0747465087690675
-0.0017035543485236823
-0.008374464442200257
0.0046206985864341
-0.04643737182215076
-0.1369620358734474
-0.020277616789973692
0.052697669610275104
0.007880422845869312
0.14543681613314613
0.03209738931157229
0.08227089196930584
0.007307689537280823
0.07405530907888065
0.10711993794409261
-0.02862962221356898
-0.011878527899583921
0.012022192474380359
0.07843989830346251
0.14084738830147375
-0.08453928033132102
-0.020195399758163916
0.02212399850244655
0.014212879270342689
0.026949257997659914
0.02347680016248984
0.023517749788604898
-0.10903332211083161
0.12896182199540335
-0.02952203719078243
0.1325307569203513
-0.01611875160175494
0.017041336614874916
-0.032939068154666275
-0.03064671086535655
-0.021383591845286695
0.05848787352771602
-0.0679448061460181
-0.10718655814377294
0.028550036514132893
-0.05772383231479339
0.14258005477485008
0.13922522810320356
0.1249181472938156
-0.13326420675562708
-0.10216402916863815
-0.13013251370717108
0.061383050173062816
-0.11604313184098755
0.11955181082609427
-0.08720872675066865
0.016654886491464467
-0.12228410229355437
-0.12693607885507469
-0.0969809895347693
0.13800164255512923
0.1374237692683993
-0.12777626301447245
-0.014575094124931227
-0.007337535953615171
0.04283205034026895
0.05168878945962352
0.13231217509221854
-0.13545148878211152
0.015563159536163019
-0.0013775441359572432
0.0030499430193245665
0.09131717508080382
-0.004066148031510498
0.021322979384907872
0.03965155267852394
-0.042157888173254825
-0.03549931432955475
-0.017277487120026153
0.06969564081669205
0.059622681154275714
0.0633939858604598
-0.06095772634955467
-0.07701242995215511
0.06551590226289661
-0.08463893020794126
0.11565699022163071
-0.13551673647714454
-0.06571180823901768
-0.02412077373897965
-0.0004539353526091656
0.06940325198498927
0.001807360797887484
-0.13088195631212943
-0.03408611069029873
-0.1265310797120146
0.04779985958875215
0.036509756682299284
0.1359244688717486
-0.1152930504107883
0.056813370150887735
0.015092433243992445
0.018097280469577013
0.08792892999446797
0.13608324509742223
-0.13899588884274688
-0.0114764947678198
0.06336228778291526
-0.13782842950796872
0.027934150936933827
0.05142374759917328
-0.11627938086969476
-0.12135795864635363
0.13120097114675167
-0.050394324175541474
-0.08270954960957698
-0.005387933210335987
0.12578734249267934
-0.057745371822759725
0.006767426636079751
0.034205351140856044
0.09184038012850664
-0.12738657337932158
-0.027017113270769434
0.015031895294964282
0.11510639753051367
0.07003672412153676
-0.038996761297681336
-0.07995258048049492
0.07208370560593919
-0.10900113709985293
0.12252108298001538
0.09655491401173874
0.055293838952498585
0.04866441678344812
-0.07445774468828753
0.0504083629013561
-0.053103014512769726
0.03778718589439689
-0.1317243521046403
-0.016886596875702337
-0.131141965111898
-0.08698274763181552
-0.019848811787981754
-0.13117206308347173
0.1202039426773301
0.12974372958758223
0.009378974640699493
-0.124559010388075
0.03688223037793384
0.011580191369913156
-0.024676912719742046
0.005684396838824906
-0.032960485548406616
0.07660737997720679
0.04492030387468804
0.009035393249674312
-0.10108631174732503
-0.009872457251309202
-0.04390148936781454
-0.007762424434996707
0.020944906244233605
0.028366335314371476
0.11283777020874128
0.1249159286612433
-0.022181296102699383
-0.04220062130666991
0.03311489638249576
0.030347930791443437
0.13140716427063082
-0.11968951981767689
-0.12342282931944959
-0.058803235790068326
-0.12288408360863783
-0.038349118344839825
0.0991611982630226
-0.019730049240981356
0.12160853249759983
-0.10771943795028881
-0.01124279475714635
0.05936931984495938
-0.13093569822875126
0.0025754522991137856
0.032017621076380565
0.11722917850545019
-0.024378114515624404
0.023334197876793594
-0.0204085759280033
0.08320607774626804
0.13910510875485832
0.0768914792449949
0.022058420624123477
-0.06842057481181263
0.11683233942766087
0.1281513804289131
0.004071139696063638
-0.09361875065926933
-0.09127089698078242
-0.012114346628312988
-0.001158103059013988
0.08666680714616795
0.043973983302728406
-0.12446084092705513
-0.03163274488388811
0.13261660893936225
-0.07237001693782665
-0.1143609644223509
-0.12776194273051655
-0.045785427550143844
-0.1218937416831455
0.01625360437112786
0.06045230958360768
0.011527566770697297
0.06780025532930754
-0.02784185091283132
-0.047590453850448036
0.020837538523916187
0.06322712137711806
0.13737960193582455
-0.01492813808212044
0.039153996982829835
0.13098153650318042
0.08538873611564936
-0.03264218815760832
0.11683952226897844
0.12317751877931746
-0.09336123087042357
-0.009625144123844125
-0.018046310544111707
0.04446816398506144
0.012969532039927728
-0.11564084256748974
-0.02732997768910042
-0.06501520287834588
-0.12313896995954564
-0.08234984603088602
0.1219716053949298
0.02276525452524558
-0.014463891513878674
-0.08682989295382088
0.03236725926004297
-0.09953431025802603
-0.0035144019722967244
-0.009687413745661993
0.0949482920272673
-0.12890526075885453
0.07815472138402466
0.027143197285044607
0.04283262832616831
-0.06555401986141352
0.039836613669694376
0.11429645697082955
0.12633669899444844
0.10677434484860954
-0.07470304388800676
0.12461392974143631
-0.10745998880386755
-0.0341023426043159
0.07317986728767695
0.08133397011939762
-0.009995378251009504
-0.07049652852537568
-0.10798423807677313
0.036740782022581533
-0.07891816744280696
0.05600907484260908
-0.1195246136182974
0.1117062916273609
-0.12564984906935445
-0.007724525444167893
-0.001325261319002911
-0.02073601324606989
-0.1167274186754134
0.003132508767902095
-0.04204815389402382
0.08966452586480131
-0.036319226327327744
0.07131041342002722
0.00917330051467053
-0.11997498287040587
-0.10341957441303785
0.01938297088882932
0.053209560134189565
-0.05535130201989567
-0.09644320630028148
0.007047736694938859
-0.06073110390392548
0.02648257052308291
0.056877583104515746
-0.019223628667936574
0.03400459480296507
-0.05981578093172225
-0.047942631573436825
0.09662282111190708
-0.05338398838250331
0.11284585276271294
-0.009341140640516133
0.11801391706696926
0.12477292336176189
-0.02507306354977351
-0.05336086368296227
-0.1138455167114721
-0.1118465779688958
-0.1006116777678757
-0.0024585297987749903
0.04841445657349184
-0.04752918103252949
-0.09442643556562118
-0.004386119032143014
0.04936241764115981
0.020754368124996005
0.13194946623112552
-0.11844041017857217
-0.11325977940972344
-0.0899426614524069
0.017059817857569916
0.016655779871113188
0.0696236911088226
0.02570029500411377
-0.09977255051677385
-0.12301503783267397
0.043459231747083805
0.10444015313597184
-0.011161731866093563
-0.12076340680325404
0.03389449999286185
-0.03944794508920112
0.12355191501105724
0.11527538615716974
0.11257893182094805
-0.013313691942657994
0.12548802041277685
0.11080444543502359
0.11048326757772145
0.11464430703555593
-0.12167064080379274
-0.12851386775128346
-0.11075982805872771
0.06506005846600595
-0.06777691815482423
0.023969691091623377
0.1171388981207788
-0.03232419356614797
-0.11502266121614936
-0.08794900789379206
-0.006914469540440963
-0.06263450740209547
0.10165114242636532
0.08156381010084636
0.12648381345225543
-0.1069053016816747
0.02484330398330044
0.04076207946438842
-0.016848494889825795
0.10902571375345202
0.0320542217798061
-0.05124905179096769
-0.043611248299064716
-0.0743477659482585
0.10472953169802494
0.016231735024225057
0.038890764902859365
-0.0712475958807015
0.027268706509447845
-0.10421843166933226
-0.07117714842153076
0.06075163868144318
-0.025724373267262415
-0.11520352841072799
0.04408201979187669
0.03703212317307095
0.053874578851525814
-0.038154138947111
-0.0811052070111184
0.04721676672768353
-0.018411619959592316
0.0896138931101694
0.014976696662910634
-0.017032874640305163
0.08364587747727001
0.07658430327734544
-0.03022115095074081
-0.11782859089335491
0.006413131185187397
-0.08260320559371309
-0.10418547909288552
-0.044182970299438504
0.06159861562755874
-0.09974691128536314
0.03890188001119629
-0.10826317323381744
0.011148212405924292
0.11973047349968712
-0.057350774366371496
0.11029006634682531
0.0316282888985958
0.08694113298291317
0.11915655081833015
-0.012403098690601312
-0.026560589700324908
0.11805615447911162
-0.004522183847988298
-0.010601055102677321
-0.10904381062571299
-0.11557883550661249
-0.02380184868648696
-0.05074444830748457
0.1088729531056488
-0.001209254464784187
0.04040232623185563
0.01818618726513581
0.07320321320646918
-0.09027648031828292
-0.023873828597253944
-0.10751388075332262
-0.031233398149830373
0.07915363905847608
-0.06540130697707781
0.0691836071140384
0.012052856684179351
-0.11279306960613242
0.11673180608441956
-0.11271285186269085
0.0016114125465882647
0.10587444201440324
0.10424947810484167
0.0012856188455756057
0.046436665057290556
-0.042764887044293036
0.05363154218956009
-0.09362464601861069
-0.11879716276474604
0.0050761266910571735
0.10365425489671498
0.05394761178742893
0.11978936903699754
-0.020376863537871166
-0.0064741108038470765
-0.1074228868975229
0.044971551813228774
0.03892884053040231
0.000707992101018611
-0.058223532935550534
-1.3667205031454979e-05
-0.013417596742443534
-0.023574857234363093
0.10609213946399425
0.02865975809560968
0.07626017474521012
0.11139679106056641
-0.04673998024459724
-0.09358945825785181
0.10375082230451359
0.09225474498928249
-0.07378935829924517
0.06494895718221212
-0.07592723069213743
-0.11124065238365806
-0.0068665931094579425
-0.0972824123447584
0.07214031528999641
-0.0812088115699664
0.021309255734481544
0.10943223558689903
-0.05638424316707044
-0.04440024478124382
-0.10857972466669215
-0.03510412703992414
-0.06725674428227764
-0.10340287456024015
0.05786328617827817
0.006964284211877271
0.09800167476950372
0.016649379939731028
-0.015306545013941865
0.06651044545864328
0.03144822648960573
-0.03632268522631524
0.112582510913007
-0.046454016698999595
-0.09991386174430147
-0.09639233396994697
-0.08653847374007728
0.0834605676699117
0.03713465421275988
0.015292508046751727
0.05045911858302001
-0.02779153451190023
0.0016970167771849264
-0.11158594336047348
0.05440516964879114
-0.02949208755003516
-0.09211064210532953
0.06830091526416375
-0.053937396358997435
-0.0844496756400924
0.014207716631189742
0.028153565873226014
-0.08135308729936548
-0.07482138563000912
0.006355814432868647
0.10105357932560295
0.004359496753488352
0.11002127638919486
-0.039217169219322
0.03556883179694525
0.0652696078971572
0.009728422944368934
-0.10371533844622549
0.02240346468228281
-0.10242401700979355
-0.1036741793765704
-0.042140747559221675
-0.0948528329023903
-0.10423969225600116
-0.09888501067112268
-0.06622532176104272
0.01596815418573093
0.09729978875623037
0.1131891741386174
-0.0163038294715569
-0.0023838619953911473
0.07434881674269975
-0.0488859582902743
-0.023321067205511213
0.0996935434928742
-0.08922379584059581
-0.0863845535613036
0.09963035311902
0.08545552933362591
0.06909535717945113
-0.05742863174480535
0.11292264043705454
-0.0997955911223896
-0.03897802518668366
0.09826303082738563
0.05354328089364329
0.09224407653198079
-0.07273818751023653
-0.04871189788168878
0.10443776137399226
0.049387595446802254
-0.09349437653160968
-0.01895000263124043
0.010391905528599322
0.03134820313844032
0.06121122551315706
0.02425790980769204
0.10413810686895804
-0.10533734944195056
-0.0028358913642078662
-0.02585975665833015
-0.07864218793169181
0.04004659983613992
0.04312695370835057
-0.10007127315274135
-0.07303782680415506
-0.0910777478021818
0.024984652072754274
-0.0936305506355731
0.0951792391736581
0.09329492602853438
-0.08404443167155248
0.10469558292187028
-0.061619246405538675
0.07266681907275067
0.059778159497559685
-0.06505503152844626
-0.06861602293746688
0.10149907369974363
-0.0765587334733704
0.006783679533812147
0.046072237979575624
0.09874742511053318
0.0631534853313177
-0.030771789636691534
-0.07544718073477999
0.07861455088812745
-0.011269145726455593
-0.00931637308401269
0.08228398545767918
0.03059738884940127
0.038725892820896855
-0.03407176696660055
-0.03161427666268093
0.09210640904355986
0.016325393072772594
-0.09691711536175772
0.054307405895015565
-0.09113854015577975
0.09018952523662023
0.09088632289986795
0.10632536913021035
0.09573066710223349
0.003842944790540005
-0.057377271927553444
0.0720310287244069
-0.0851785202917878
-0.07286890915184405
0.016922242217320648
0.0006331768181348879
-0.041099011951658666
-0.008054422430994995
-0.058206938175163155
-0.05215401888820202
-0.03277400161912291
0.06471743119736734
-0.09527219142907892
0.044238464603787636
-0.08074491098622391
0.048319715367282766
-0.04119450698535507
0.06853992451528855
-0.09697957880077211
0.03410673980942411
-0.010785108793305662
0.09691022299853351
0.09278806377321264
-0.04968990494597315
0.03432547643898529
0.05624343395782393
0.011026986937272757
-0.01692423154344527
-0.06634241167357978
-0.01788077971931352
0.026374228481683026
0.0957507639806847
-0.06739644779418226
-0.08879189878976601
-0.0832612158414324
0.0791421095236682
-0.024497213287343226
-0.0781464097350564
-0.06714655091574927
0.008118172708149242
-0.04999512479335472
-0.05811029395038308
0.04161224939046931
0.060715074695470474
-0.08610889184571881
-0.03217675147586282
-0.06629968729241863
0.08890067123264482
-0.08208713260717658
0.08398644904858514
-0.04925726331854687
-0.02490665902043142
-0.09163832005323574
0.0899909747369292
0.034212919748238445
0.10799406181542792
-0.00336473916277878
-0.07050284046901431
0.08685306959508081
-0.08580842895380665
0.08433953753049796
0.025803368725711748
0.05038158462370484
-0.08788899186485952
-0.060241624074822524
0.06813927040283867
-0.049782745756031636
-0.00229137089994359
0.028924358304976364
0.07649769518767102
-0.07660171871420644
-0.08777026615823813
0.016852343339621614
0.018932821619907576
-0.04111496583504119
0.05807780552142769
-0.011870810825778346
0.03908487454885012
-0.087680747821702
-0.07854827795662837
0.08176049537934052
0.08068456487374621
-0.02651984151063252
0.08291854327325889
-0.06339105584767234
0.0880006554451103
0.04868007699948826
-0.004213507587070517
0.08576442818101711
0.06707779988671797
0.08656631155075382
0.0039367858182102755
0.011719415202794636
0.09773565707888958
-0.07407565039664386
-0.06933039846789393
0.1013111771264222
-0.03329108883746884
0.07380868047892777
-0.01911876067640769
0.019463567643306246
0.03141639511813408
0.08232782187217148
-0.08218027409259868
-0.08170423003155454
-0.022949954628056643
-0.07444573484415219
0.04090117067095822
0.060202205239206115
0.036511829414608864
-0.058707563320617884
0.09013445060784937
-0.08853091894417647
-0.013502482154253067
-0.07011985416896122
0.050643705111399304
-0.06231215851099835
0.05660647169358369
-0.06033026263348186
0.05049539944852472
-0.07820906736269505
0.005823064793875317
0.06892912121182587
-0.04135251247480788
0.021815377704595903
-0.07961393823167832
-0.031735593044360653
-0.050097428467358936
-0.025130720016120257
0.07329966622529983
0.040074367160263955
-0.007190555352314201
0.08142480368761529
0.07667497467731779
-0.07975226555744575
0.0629738916312383
0.027247535155518626
0.0735106008769911
-0.06841536783620521
0.09067052068932162
0.0014853957946817597
-0.06014022640556307
-0.05085507807862938
0.011274981328324673
-0.07414114859257015
0.07903801822223197
-0.015633307440095234
0.07016120695172723
0.015275339802910936
-0.04268206581016801
-0.0050310406013320385
-0.061428358909228056
0.07858315251990246
0.08396708861312879
-0.014440722756218442
-0.057977501036554045
-0.0657977545868942
-0.07930568239116118
-0.021908641924175586
0.0769480322827754
0.03295669891533997
-0.07090153625368568
-0.06448028723575765
-0.0019560730457412025
0.05247237229639582
-0.05151442117305159
0.042715799250412856
0.05963855362559715
-0.04194476992084088
0.002866522709528677
0.07500366353794134
0.06237632061429841
-0.03070631908890548
-0.06946956157834533
0.050729884365932836
0.06158780449472451
-0.019110953144198854
0.1999426018724744
0.1992803789049799
0.19904750818661585
0.19729782365552828
0.19771633818237008
0.1940082576105842
0.19517738659700157
0.18943378746984127
0.1913592078008461
0.1836059292567112
0.18633904697246745
0.1765649787292412
0.18009945096814714
0.16836035421597725
0.1727080410539326
0.1590543234381359
0.16413239235951105
0.14871472446532347
0.15449682786023222
0.13742114970919833
0.14384700494661792
0.12526542822396522
0.13167169783878488
0.11234998596310353
0.11652551441275417
0.09879437095270421
0.08472656813757809
0.10046340015329132
0.07029369991736754
0.08643312725040206
0.05566335654253414
0.07237731721446233
0.04102452326499953
0.058648907942000734
0.02659225450105077
0.04512029471272825
0.012614119079136583
0.03202883059766055
-0.0006274276548800082
0.019648277027605607
-0.012809503562551514
0.008018652999329887
-0.023567892160448287
-0.002498767148520593
-0.03250441168208729
-0.011458037152595085
-0.03920122407283962
-0.018948144632605857
-0.043251889626905064
-0.02555161115872125
-0.044326820754432436
-0.04226995035495604
-0.025585508693923474
-0.0372368976380678
-0.02359603408473472
-0.029644563675477107
-0.019445624019396365
-0.02050558985529302
-0.01374115501440955
-0.010714999295845734
-0.007293116005179067
-0.0018570107215101328
-0.0012947726523189406
0.003614346313447549
0.003471278627021622
0.00802021897912772
0.006746792783592284
-3.0102053717187414e-12
0.005422758673780022
-0.00802021897395818
0.0015046150008206345
-0.0036143463104820594
-0.0008348799503538701
0.0018570107213872564
0.003528999302453957
0.010714999295701955
0.020505589855367632
0.010731418724984544
0.029644563675464315
0.01724497367526336
0.03723689763806543
0.022573611993003735
0.042269950354957536
0.026434021371766765
0.04432682075443186
0.027990367481101307
0.04325188962690421
0.02710442022444044
0.03920122407283978
0.02360503682344326
0.03250441168208757
0.01784289846069576
0.023567892160448547
0.010002678803026386
0.012809503562551902
0.00020054918842979955
0.0006274276548804709
-0.01138450809807799
-0.012614119079135778
-0.025427493976875656
-0.02659225450105053
-0.041024523264998766
-0.04265062546710253
-0.055663356542533335
-0.05733706077098732
-0.07029369991736797
-0.07151439566957712
-0.08472656813757637
-0.08531353105174391
-0.09879437095270512
-0.09887002494225319
-0.11234998596310228
-0.11211033683788389
-0.12526542822396453
-0.12464031828154831
-0.1374211497091989
-0.13656145228856154
-0.1487147244653223
-0.14765902244906584
-0.15905432343813614
-0.15802190429727628
-0.16836035421597767
-0.16771196348344014
-0.1765649787292413
-0.1778474095721472
-0.18360592925671035
-0.18943378746984146
-0.18576444398539363
-0.19400825761058438
-0.1913230754468661
-0.1972978236555282
-0.19527559505157566
-0.1992803789049798
-0.19786113739007977
-0.19994260187247445
-0.1990667790570655
-0.19928037890497968
-0.19901140156356553
-0.19729782365552812
-0.1975688531966272
-0.1940082576105848
-0.19484009926932022
-0.1894337874698416
-0.19080528422137868
-0.1836059292567099
-0.18537060136401068
-0.1765649787292419
-0.17844950161269746
-0.1683603542159777
-0.16905614285157325
-0.15905432343813591
-0.14871472446532286
-0.15737295525124023
-0.1374211497091993
-0.14649161877243366
-0.1252654282239643
-0.13519056128066276
-0.1123499859631036
-0.12316273792491741
-0.09879437095270482
-0.11059953592156019
-0.08472656813757762
-0.09752933496474799
-0.0702936999173678
-0.0840977214550259
-0.05566335654253418
-0.07033446026873132
-0.04102452326499933
-0.056673997494181644
-0.026592254501050884
-0.04279532884543601
-0.01261411907913644
-0.02876320058958805
0.0006274276548799534
-0.012353629713381326
0.012809503562551493
0.02356789216044813
0.0002594790063750163
0.03250441168208727
0.010135562533545958
0.03920122407284054
0.017607432905222636
0.04325188962690628
0.022758941810465578
0.04432682075442952
0.025365773838102897
0.04226995035496534
0.025495910236475627
0.03723689763803716
0.023183944835022036
0.029644563675537656
0.01876733627348836
0.02050558985523001
0.013040597578670876
0.010714999295838508
0.00663833576733144
0.0018570107214834438
0.0004675848637723987
-0.0036143463125620856
-0.005236534074762204
-0.008020218988849437
-2.4916467445677425e-12
-0.0010124393754685694
0.008020218993213379
0.002075258415357377
0.003614346314956654
0.004651130777856562
-0.0018570107215431565
0.001291486449703276
-0.010714999295912969
-0.0034174161935965363
-0.020505589855237007
-0.009295519825385654
-0.029644563675495
-0.015462776400819316
-0.037236897638067645
-0.020692374500406625
-0.042269950354953276
-0.02426471035019463
-0.04432682075443412
-0.025935905137815886
-0.043251889626905
-0.024993608272227977
-0.03920122407284057
-0.021627074487122443
-0.03250441168208716
-0.023567892160448727
-0.012054095773566389
-0.012809503562551791
-0.002296933175577785
-0.000627427654880527
0.008584019154415864
0.012614119079136097
0.02063135975879997
0.026592254501050214
0.03346927257078931
0.041024523264999155
0.04687979642061622
0.05566335654253278
0.060656967757777756
0.07029369991736845
0.07448532329492283
0.08472656813757655
0.08809636219502522
0.09879437095270417
0.10188416773750233
0.11234998596310378
0.11532455039212122
0.1252654282239631
0.1303385266613851
0.13742114970919933
0.14871472446532305
0.1444496757956503
0.15905432343813586
0.15546388491939167
0.16836035421597637
0.1651638575214869
0.17656497872924248
0.17358531298052135
0.1836059292567108
0.1809244088779481
0.1894337874698402
0.1870180713601552
0.19400825761058543
0.19198326851616615
0.19729782365552767
0.19557653710944356
0.19928037890497988
0.197988705452939
0.1990968452482637
0.19686195910434948
0.18762269262983777
0.18218826863590104
0.17558959731870064
0.16781911437437572
0.15895794013903725
0.1492638235247331
0.13835054091852406
0.1262445292215926
-0.010584604663150926
0.0736492494845155
0.08689502092582467
0.09967002359627374
0.061099732315023525
0.048788532803172566
0.03706265645940443
0.026330514571778433
0.0160173773696631
0.006888169751949748
-0.0006675072445074997
-0.007107559978099261
0.0037558762864318453
-0.006404144387168172
-0.009291745524125282
-0.010720702086613085
-0.002601116389457684
0.001038281065655502
0.003440362987883739
0.005412242710472888
0.002751320707254532
0.005129775421564836
0.004101232674539909
0.00108984433630192
-0.045585651207284694
0.012886894508177382
0.010390226714945803
0.00720376864589609
0.013757491596357497
0.01272738185399285
0.009410597423943024
0.0042734040622085705
-0.0026592921776626135
-0.011430725678246118
-0.021579132283780073
-0.032622902934148434
-0.18166862401049516
-0.08591238640010396
-0.07295612000881567
-0.05952025340328471
-0.09869164949770874
-0.1115067156201845
-0.12359856655683693
-0.13513421670362508
-0.14583300474567729
-0.15587704512375156
-0.16515835212304067
-0.17399285678588128
-0.16324209798081266
-0.19536017584544915
-0.19227498960739184
-0.1876354967233252
-0.19709382574333223
-0.19753997607663262
-0.1967026923119457
-0.194398455395254
-0.19098667400333805
-0.18611054667406116
-0.18007134464142868
-0.17273328653496617
-0.018540611703064702
-0.13177949707897677
-0.14277889012834405
-0.15325837012300064
-0.12015674376127353
-0.10795693090325667
-0.09559312138949477
-0.08268602521761136
-0.06981888729346658
-0.05708596025285645
-0.0442630980829523
-0.031061541420905482
0.0008687790604128022
0.0057967774744685854
-0.0004575206298450013
-0.008818933635919296
0.009918095694986893
0.011856133858556259
0.011917394193356226
0.010191201309478936
0.007193131801273366
0.003702448623616904
0.0005467893483015912
-0.0016798715611868128
-0.0010755249851952702
0.003139184293277554
-0.00017707693733654594
0.0014805999091906392
0.0010508984214986131
-0.0012330572129371005
-0.004707112371821723
-0.007836297861701093
-0.00989582344935472
-0.01090129042802736
-0.009870922438214814
-0.0071457620626844505
0.140593268823561
0.028013135527540485
0.01718702463731603
0.007534510620362183
0.03965611345140842
0.052003116113474586
0.06484696382492591
0.07779689840703213
0.09039878415893561
0.10355249164424139
0.1159020137295232
0.12823235777053454
0.16966406085766328
0.16115648313753464
0.15131517814698575
0.17721730136981437
0.1836039680307492
0.18894680372002934
0.19292864269421384
0.19555263275264242
0.11280993636930174
0.1950621885549883
0.1919058259433992
0.19759846813142593
0.1971693423844917
0.0019976646443263285
0.18285336708484468
0.16237999293426036
0.15369932599332417
0.14403913226940998
0.13369917067800435
0.1473006440326243
0.004039974988156846
-0.1385025787706885
0.1936017929003613
0.07513580194769355
0.09886434615534306
0.052907372309868764
0.04274564874837444
0.03350061858550777
0.024362350840503512
0.01646591449366805
0.002198704718044429
0.005487304585887448
-0.19180106476097245
0.002473171715508299
0.0014269250248281208
0.005988048941068467
0.006044493748868669
0.00262686833598724
0.004056684479799995
0.005036887028817587
-0.09804097581057077
0.0008272578454978257
-0.08620329259920351
0.00084294439948729
-0.07442248655520811
-0.0025517860181534014
-0.00721161909192095
-0.013476361918845204
-0.021200315206228174
-0.030366798905387564
-0.19399108367840182
-0.10996862338440096
0.0022350663327720412
-0.062167707456859005
-0.18809785994195732
-0.12157568745444419
-0.13246958796466352
-0.1428310365649748
-0.15222074999349403
-0.16125287836723462
-0.1281571028450572
-0.1950079730575117
0.0026711203023866924
-0.1831447796868705
-0.14859626870875003
-0.1946471342000309
-0.1930644434311738
-0.1900237807127255
-0.1860200248134574
-0.1807004508168131
-0.0053071090314841885
-0.11700958788636352
0.08729309373200721
-0.15783917840669182
-0.01758644813736512
-0.10558604751676229
-0.09396853226712924
-0.08205828239294749
-0.07015790109216463
-0.05892068054096787
0.003969173345566309
-0.0018370633596203488
0.06387867912562707
-0.025840059695019377
0.0011694871794142702
-7.793500906928538e-05
0.0004625973025390773
-0.00014275993782216542
-0.0012231320319862286
-0.001930807236543329
0.04556594031515452
0.004008550609596552
0.1702223638131989
0.0009682399894604148
0.02570493731445561
0.0034623780655794753
0.0026016613643815253
0.002123012221826718
0.0018719207418267522
0.0033269898739276887
0.17250399984331002
0.056507864616541795
0.17719426663080942
0.017423001333679
0.06834356503919337
0.07996041450074909
0.09158042556108527
0.10369032212935207
0.11520334445906437
0.17894886806181554
0.16489660544025375
0.18474053312400576
0.18898768920688153
0.19205766174224287
-0.010615040826623139
0.15676013014492146
0.00022572635431894966
0.035321618326943305
0.18752152986603396
0.0009986332478632948
0.13716411462939174
0.12207452839992952
-0.17691800981579434
0.19467683941338973
-0.16670373729737942
-0.03619834562507047
-0.05040688775420929
0.010023240902051657
0.0051952150766606895
0.0004568483651707688
0.003578368490137226
-0.039932789452705064
-0.16963957912146913
-0.17442487928010145
0.010656256349146194
-0.04725518173707471
-0.0018311013797212652
0.006009506765775768
0.12648510478285604
0.19118103065004913
0.19396077410153564
0.11024705879166466
0.15677893558755404
0.040206452918391714
-0.19137250702723105
0.05705225000511264
0.03210712356740259
-0.012252922961626196
0.009327495443987139
-0.10819002982373525
-0.0759181927347457
0.04814778732623948
0.008094174034491372
0.0036881147253604043
0.003615461801397679
-0.008462760977995934
-0.09704553853770301
-0.00319384993876425
-0.08642127372835724
-0.15247819896877912
-0.02268115780323887
-0.02969598545070464
-0.03802655619056211
-0.18969048479684697
-0.1292770806174728
-0.009962224934513314
-0.1869111685255678
-0.03332510970359797
-0.1390467200554243
-0.14800769217997262
-0.15645828349150245
-0.13422614474296482
-0.19021804960796024
-0.10338324654320663
-0.14366703770620462
-0.18793468541681446
-0.18434970173417853
-0.18003668317235885
-0.12444890731499515
-0.09280498433741767
-0.19113810605777445
-0.11407653182779603
-0.0819402991700725
-0.07146396301581065
-0.015559474199142926
-0.00820734948043038
-0.11887084783140113
-0.012225465474318395
-0.006791276172685469
-0.005500729460255112
0.004904110101563692
0.1643747872872647
9.340211774025609e-05
0.13904777624428416
0.006001867428848339
0.010898868845785057
0.01325761393661121
0.17940695523127623
0.06027716260829312
0.0917791894131789
0.07087819748899946
0.10312064552578634
0.11366473761423883
0.17338041386182312
0.18392134676626143
0.16701909385201424
0.1872196560337208
0.14825543715751105
0.19502181593303253
-0.18291731712231885
0.0332445779302376
0.01258510555527686
0.00700830918997989
0.0024682101646574567
-0.016882690245494176
0.007830268026885552
0.009611867883872624
0.08140403522944163
0.000280578759660447
0.14285425813728658
-0.1776442291343292
0.0005368360484146315
0.19058261834766235
0.06651638618024419
-0.1608026283674305
-0.04219063249902615
-0.06528089943387433
-0.0013746295260611634
0.015481692608349347
0.010284819031945365
-0.046165103414875036
0.004067703218463951
-0.006252539378541945
-0.004593190228636355
0.011255078559574201
0.02519695816977642
0.02635363737335956
-0.02632009817108216
-0.1643446560831597
0.0979065256220823
0.016233394029790325
-0.1747931414169469
0.15194002091616193
0.07654564945549495
-0.0037913340604430424
0.08760325589580685
0.15972037388927718
-0.061651803212208096
0.04169059595782281
0.10818049750090508
0.05075953580911579
0.12923736351392262
0.18953803890299353
0.17735538030634923
0.1889552828266361
0.18210438454079253
0.0008952696718655146
0.17134955586714454
0.12379488030612903
-0.020183916787077955
0.011938435605124694
0.13364071548589332
0.04683204203531666
0.019755494127807544
-0.14252473586994996
0.004700250043202921
-0.017067481177185283
0.002143785239350745
-0.05515760260695966
-0.10540388210816355
-0.04245519575593044
0.007841022400176017
-0.03471346941235234
-0.17142629010199195
-0.01298561543064001
-0.13408156233010618
-0.18424539186482572
-0.10170852128646463
-0.18606688641384342
-0.1683157165200178
-0.18076438117572372
-0.12996215126209093
-0.17787815710028249
-0.08272834860665673
-0.009763425808335148
0.19112632748500316
-0.0002091124430596279
-0.051635111324672155
-0.016622809343628468
0.15857071508729717
0.020591734739596326
0.004985920394539489
0.17757890576374463
0.018823664100832253
0.07244016417238551
0.18103895024785138
0.17287334091656487
0.1860613677426744
0.16687041772080657
-0.09237674539144658
0.11887378271583937
-0.18160426571862945
-0.15055933242709776
-0.18381912009789403
0.00990072724267393
0.10132156668487753
0.11083371984319029
0.1652083004862046
0.0009603508912320835
0.1609737019099828
-0.0069294453915934185
-0.12099336013205093
-0.15503205305971524
-0.048191335142324036
-0.07650284664942052
0.039487838850802606
-0.001362995000976279
0.0909354623186793
0.02389391764934999
0.01461317294874598
-0.09517357457130923
0.004142144249829805
0.004965588047124305
0.06138071084665953
-0.01206151333656438
-0.04980586032982542
-0.11538949431334833
0.06960698171850851
0.02021091310800993
-0.08567011576485464
-0.02801823085490956
-0.11142742397212041
-0.02420935851632655
0.03920024722890105
-0.0044335014193959
-0.1582111774668981
-0.028647225121424154
-0.1867216679152837
0.022986752010162304
0.05359911206209571
-0.18602980661598129
0.17102100745994345
-0.14702606646181568
0.0781333642493117
-0.04036540016977408
0.08818177310422916
0.011606543333978134
0.1859463255716542
0.10625537367119092
-0.020209774506028816
0.15124045106857617
0.06309773430455076
-0.17657246953633293
-0.12484572052289832
0.19084619388954582
0.09733024285804394
0.08173587661028911
0.18489858470273549
-0.022205120913145384
0.12021772740948532
0.17607345520769974
-0.07336673424934005
0.1344670426483031
0.046638511444901186
-0.13894908955530794
0.005358659375554532
-0.0008021260574475301
0.18349050373379644
0.1431977873907327
0.13802093720411654
0.1464220956164752
-0.17377926559085283
0.014730687697036258
-0.0014634903406743921
0.15394451588807753
-0.05637697545835568
-0.06702247365666016
-0.057978486873083324
-0.008113828153970614
-0.0469636811517252
0.017349141490066167
0.03307873514951843
-0.13683026461679862
0.008654489694373229
0.02826792917875057
-0.16209639433434497
0.009568753089243456
-0.14449893364822178
-0.01854301119277714
-0.01392219864287629
0.18567615611986552
0.11600793736153714
0.16555412633769828
0.12956496121811265
0.0003968108401836812
0.12558285724456866
0.17382932494247694
0.17021619790007841
-0.034074229470338155
-0.1767270342188601
0.05462207048359821
0.0018682441307581105
-0.17887193059607343
0.1081355180922004
-0.00985996952660781
0.08203446065885485
0.00422655989064171
-0.0030899045708464093
0.16001638725981304
-0.17039721345204245
0.013042263352500494
-0.07785808034276695
0.04894192453449663
-0.15171053503990706
0.1791299671018432
0.033250284405109916
-0.08595041969565134
-0.10320985851533533
0.003987433089586568
0.00231302414384852
-0.16827882600123673
-0.021127399757655662
0.03039278727659695
-0.03948036788813392
-0.05366529921871979
0.07000223171649518
0.04436877185608762
-0.16504954111441572
0.1830210638261631
-0.10799514014749693
-0.17119540159201416
-0.023236501269582915
0.0012519642731994207
0.18523522882425747
-0.005315790519263323
0.18023301168839295
-0.15548899451066606
-0.03322999997981899
-0.180182990855444
0.0740395680313084
0.027615129589909172
0.012677811784605326
0.004138163884500053
0.055162792323605485
-0.1122296583016585
0.0776807395404275
-0.001083594683739753
0.116665033193037
-0.1793992379165609
0.08683938200990446
-0.001126514250155108
-0.02680376822209605
0.027312118799102864
0.11206882236572967
-0.17404548772559975
-0.0016714061720063034
-0.0282044208083113
-0.1290516511444799
-0.17356400025335333
0.1290947263047124
0.062356345253237515
0.16867173908466992
-0.06493722742216887
0.1030763404305785
-0.0993311733584455
0.17641053005185456
0.04997964370322576
-0.1334874420855315
-0.08240156548471711
0.18002798594220276
0.09966701841471663
-0.09104784930637269
0.1371525835132116
-0.05915243427977247
0.14127840060400973
0.022160099519821303
-0.1767149457444262
0.1519096076418906
0.1638036534004546
-0.14864410948970747
-0.05178825072290259
0.13321209917235016
0.02547476199658646
0.158622761846786
0.00013778985970057872
-0.1250512945894967
-0.16636211881644697
0.1778092715926031
-0.0021016723846498187
0.035576380707248806
-0.18150214636606235
0.004181453536062767
-0.015102778704501772
0.038470465195543355
-0.09430486406301598
-0.06920112531078024
-0.14114702716559357
0.17861507051422398
-0.010103518200185868
-0.03837188176009406
0.09000337575329515
0.07667918741219043
-0.13723011751073613
0.1733080908045029
-0.018664333126184787
-0.07405554185396272
0.12520668664346735
0.09507224735155392
-0.032790227743697956
0.0017760557111695112
0.17821643217127817
0.04182070523827141
0.14787188072502538
-0.11685934445294849
-0.12077551533677056
0.016971909520550083
0.14496495421875155
0.12089319760946275
0.0693219626385816
-0.06697007933141207
0.15720098782330302
0.15472141506528528
0.012372796239506392
-0.10861400229943498
-0.14422886222572234
-0.0016443622655684194
0.03194217670871145
-0.07729369532552267
0.036112664566029566
-0.0002631737730713823
0.12361181305414683
0.17099162687829178
0.016540295349077454
-0.14857134234416242
-0.022473696420542207
0.04645189419909702
-0.10124327683697482
0.020626496947097794
-0.15836004267624249
0.10425002638163014
0.1614938321149415
-0.13455300534651052
0.16846108871640703
0.17232607766219948
0.16546638429437982
0.1312129678205273
-0.005318701678189442
-0.08476000946620565
-0.04037998149701242
-0.010879654860617932
-0.05946174210543497
0.08045498907108033
0.14144963624708168
0.012849033860972093
0.05514182901212523
0.0010223393174455182
-0.13001025120934415
-0.005611668437152215
-0.013670877951627127
-0.08071425420005549
0.003631362787317621
0.08537747914209441
-0.12757903035463847
-0.04426613784513894
-0.1615555736925996
-0.028357325031350567
0.032704870317143586
0.06551513698817941
-3.65059462237703e-05
0.08751437917438194
-0.16842800993713278
0.04909855749364159
-0.1696077322429979
-0.1547646806110842
0.11199589985671576
0.006684809211354907
0.027667682222443778
0.16536491520689092
0.03362481021458521
-0.03470251450924767
-0.16191945056960527
0.10771441805286508
0.05456931206286667
-0.088304545014981
-0.11203253888870149
0.05752374947847026
-0.17151430239195736
-0.05461250929229313
0.1454793209018957
0.16060587027121262
0.11579652358797389
-0.1705423290029563
-0.06090746052744285
0.13518610730267475
0.15200605826555733
0.007455190191007635
-0.04816342877634534
-0.023738805813989832
-0.1722203482608333
-0.10397093409773187
-0.16565070996619463
-0.06704308053671709
-0.029136650621508237
0.17635090367672865
0.016491787938185704
-0.14187722184509738
-0.06919892288952573
0.1560961673518484
0.1706079672720259
-0.16435437995391383
-0.11955176743977886
-0.003416845919531371
0.005209317185073818
0.09647023690911617
-0.16536281032806496
0.01655079339113104
0.07296032976374138
-0.0037711387440156033
-0.09263982411389031
0.06201364844715875
-0.05230246289955462
-0.07393554334384757
0.09967661556306491
-0.1582752583557502
0.13849180972038627
0.041966465658750465
-0.001131641070183742
0.1699866203453365
0.15203344379722558
-0.16826108198636833
-0.0620668380929335
-0.05499478517894003
-0.05410767902811913
-0.09588949231847584
-0.04498190651524814
-0.01601238682330388
0.02203953321493669
0.02638343257415152
-0.1157124113448338
0.03985315580974397
-0.16148616474056263
-0.08148092412353677
-0.13397941907336772
-0.10817904967669872
0.1275028101948346
-0.1355069043263684
-0.07441712290823504
0.08300494935967091
0.16230896502901995
-0.0012993737428760425
-0.04064325974153391
0.16296062137406211
0.16997776818915653
-0.15068114352173803
-0.17384197442504407
0.0024097945352458674
0.14790074006578002
0.13374822313226895
-0.14131785336442682
-0.1632092730088744
0.15205885571900316
-0.11361015248134018
0.11667224602753139
0.05882577312622492
0.10199116960887186
-0.01937794411939433
-0.1064747976882827
0.07653790877902814
-0.05768115582292558
-0.004823344496977269
0.09242934530875672
0.031265805783458875
-0.12342393022821609
-0.010961987212153605
-0.008566935136203414
0.14158513717928017
0.03768416607175276
0.08222403885329614
-0.002039365670471515
-0.015736800218048883
-0.028255809739760714
0.016317513061424264
-0.16229305180112355
0.07328458446990767
-0.15891212336730495
-0.12864868134601043
0.16295638444872373
0.05185841426627446
-0.14882108826504573
-0.008444489357129537
-0.0002584571508366588
0.004752070072081903
0.024048144795747264
0.12405457313700717
0.00789426541483954
0.12000681904674795
0.15932174441494745
-0.04171257882036142
-0.0032213007266472613
0.030321626808844447
-0.034269209585002396
0.16288691206126124
0.17124528334313455
0.05138727709741099
-0.009765670200661207
0.0014918436698647148
-0.01026758617967921
0.01212914160814771
-0.08097303865621465
0.04358054233778117
0.138451192455181
0.14745159441586098
0.0014132540261638186
-0.06146033417890402
0.010485705692392067
0.15674955157642748
-0.019870924080880214
-0.024137390475959905
0.10940730835501004
-0.1266546685834207
0.10582688544452379
0.14646519337256944
0.09818405395677934
-0.02204043400724481
-0.053016714276389224
-0.024405612744981618
-0.0490369834642567
0.043145008253924234
0.03599817148504405
0.03024211182393783
-0.1562788712217556
-0.06486513001998048
0.0022089138550559083
-0.059818251705696254
-0.15272530078239935
-0.14203758830264482
0.16300898363995517
0.05437986904698011
0.04357840349738618
0.05078947999525984
0.16354741790687324
0.127557554131387
0.06601666592266195
0.021021015501983733
-0.15913657985403726
0.05965767637905349
0.05064169119950663
0.05880315453640469
0.047970904945255737
-0.162513606618109
0.004211375295019472
-0.005709462997863589
-0.014100598527679751
-0.007258871820416159
0.02504510713703173
-0.04671029847953562
-0.13200229884061124
0.09084322303333045
-0.034087901016660156
0.03690819226074406
-0.1567046844285289
-0.07172470909337404
-0.003997980139566523
-0.03549396311079064
-0.0005449122271922847
0.15583234677052998
0.13134286529845193
0.0640683760560448
0.03835118021253756
0.08911233872435786
0.11369717196676928
-0.011489465483833755
-0.12108194258259895
0.017901362659723686
-0.06737554696466874
-0.16466187268769356
0.013261701392643996
0.0009302005661702592
0.0006845535557206319
-0.02993569203677484
0.012607724605079914
0.00010246017223817021
-0.16485902668204575
0.10876404395415877
0.1296965215701262
-0.15559143757388244
0.0046464424003936555
-0.05411884343398891
0.010110048458721235
0.1543142266212796
0.11591128415757491
0.12403406066441545
0.06222580231883004
0.1534588612583367
-0.1537301715076565
-0.12220708697709648
-0.1320026282843799
-0.11667022592538728
-0.15537907392220343
-0.007698761373827561
-0.09858979118079952
0.028952186382731494
0.10774113370565605
0.04560211521469334
0.1461152550813773
-0.12433880966347712
-0.1072818606077273
-0.04582585349521412
0.03523747509313558
-0.005079478426723124
0.09514917318961158
0.08235026065026818
-0.05734066841053666
-0.04411221923796464
-0.043987318903007847
-0.1166749903833462
-0.0017949441275107929
-0.14688157941731772
-0.09846142576000859
0.15369245787061814
0.01984610623673297
-0.1256001122055112
0.07842744806553043
-0.1526904640402811
0.08567511606487038
0.05509941621198875
-0.139087942426037
-0.1518951188113531
-0.05512446526161778
-0.07280040015916116
-0.0070824266093090504
0.06881213957736204
0.14209811435876413
0.04322822192070459
0.03254353275603927
0.03219532841137845
-0.06160305391993908
-0.05011150734819456
0.049974932349628874
-0.014801386750486478
0.13045915315423387
0.015093437287274629
-0.1493110659120615
0.15164787164241544
-0.045385548138576065
-0.03403091777547281
-0.04415216431488597
0.10171312902359546
-0.09047957083927904
-0.05400954375689608
0.1362189328621621
0.09909532172706342
0.008148487912847474
0.022298645432794386
-0.023345066005421324
-0.022052093755015108
0.056854253012508744
0.024683731629988197
-0.08881405545536857
-0.045691934838038004
-0.0299813829854779
-0.07384790144611492
0.006784389982606433
-0.03946251701964072
0.030735029136848155
-0.06391852593810196
-0.002739811762823351
0.0011201774235673515
-0.0166596177944935
-0.05512755245337934
0.016230142949891557
-0.11163699607011564
-0.10141855292030345
-0.010842863904407586
0.018356655974429353
-0.14833005843744548
0.1544065084022606
0.15439189965261801
0.06926879510744334
-0.15557119148329668
-0.13817993737733567
0.12312489604940105
0.11703306879385436
0.12108105074236818
0.010442455572467289
-0.01377585083535297
-0.016438394075586813
-0.008373285718608086
-0.10015638279460067
-0.08337093986825106
0.0934817192162806
0.07328986863496569
-0.04036908259498373
-0.008419887262637628
0.09099936272640122
-0.14359967337435534
-0.1567055838333475
-0.0815415740657663
-0.021015868833207735
-0.027595324287346765
-0.0654771970891293
-0.03336530113546744
0.02521246890451313
0.02247545775986995
0.01224742322397852
0.04393327891113913
0.09958113305424969
-0.020195520301268866
0.14765349124953428
-0.06287686504907881
-0.0063136553907574885
-0.009984458745550004
0.14969922575814917
0.09294470052846235
0.0020660076188522623
-0.1277946327820706
-0.1028150852125095
-0.040084431526185675
0.03728053297043509
-0.001308735742559753
0.10827847061103375
0.07533620983120073
-0.14572471959618005
-0.015184926160438981
0.09998684782918549
-0.1459638676774124
-0.12161912240930749
0.06164983675817679
0.022715630336928572
0.0010810609261749148
0.14164342231715019
0.04820898136644145
0.08581834895504134
-0.12237103604302121
-0.07674543453374129
-0.005318527389703467
-0.04897005238771668
0.026887202048716217
-0.05357511894960097
-0.026375685597177345
-0.020156926852745494
0.08331172215590006
0.10638487857622517
-0.1059975898778572
0.12007416239588097
-0.005653352463844897
0.14022183006613081
-0.0018328293774423294
-0.06905308847823716
-0.010062104181925316
0.00823029722457988
-0.021074419712229724
0.015569955328204162
0.14424373395811563
-0.024473533041073404
-0.11934226016120875
-0.14877759419208608
0.1373357570508043
0.021420329263755564
-0.12942341779831534
-0.07422270761460346
-0.030497359087293695
-0.031768880222016856
-0.057048826452882125
-0.14370732709880876
0.11483566506266918
0.1435595056531036
-0.029674149434580428
-0.017172273957015635
-0.03739630536151182
0.020071368457029497
0.13620666894995254
-0.03761914921032682
0.04229277881675203
-0.003167514363326222
-0.005843991091193456
-0.018673182198021884
0.016356161627047925
-0.1000237739883113
0.02885735841991514
0.12007251083990109
0.05484403993377649
-0.13914446206648107
0.04233159311751458
0.05051169129814304
-0.020641327505972876
-0.09370694185976534
-0.01234933602721066
-0.14907690420656403
0.12612221521094136
-0.027625251906868535
-0.1372791250045137
0.14190058520147894
0.02277463484693362
0.07085315807278858
0.004420366720859638
0.0781952058017854
-0.1335366531656727
-0.0920382307142947
0.03431830957508985
-0.010711500803244515
0.1447781035988377
0.06521166131217654
0.06724558064625216
0.14429438221382565
-0.14748002526487589
0.06469711361982454
0.1133029871265267
0.012021396059727001
0.014494137778652872
0.0024604321591031207
-0.08479357446687924
0.042371748752915314
-0.009501240461562291
-0.11402484685809385
-0.03138805466809235
-0.14402347058906592
-0.09168309589392426
-0.14271968958849532
-0.08433285493690462
-0.135448523378385
0.10680745181176819
0.13658435962253096
0.09023999006029694
0.008518605876475795
-0.14151107772048566
0.034328677388116804
0.011299786268543019
-0.0654622407327923
0.12714186616528764
0.023869214163096904
0.018226555046075323
-0.06462133037667045
0.06243389748129227
0.050146256902192085
-0.11072642944476424
0.13402686573777894
0.01929227580263261
0.13214896674101312
-0.09287776674456096
-0.013763639077602608
-0.070582859141075
-0.014469055125100043
0.020752164554728145
0.1343253920233395
0.06786116886092246
-0.02891849611029827
0.05934731277577198
-0.03215028466921708
0.13345558886348063
0.05563537198214439
0.003041027880745696
0.0733026089101685
-0.1229439465979785
0.11054067590746922
0.09159488419065322
-0.11586426411141154
0.030915271079730414
0.0001455136960147762
0.04754616021740456
-0.07912382844743855
-0.004353854502537872
0.04491754639291225
-0.010754797437403275
-0.0769410240650301
-0.06749512759522337
-0.0662603671842909
-0.0029348941260767037
-0.04411328083824551
0.1171177848198551
0.07562621771307763
0.09736336022794848
0.025807364540256318
-0.03486115177841688
-0.0059548985353352814
-0.13565628913464756
0.14537144052667275
0.13014238622276542
-0.028364344155353306
-0.13973691649266273
-0.11453715518401081
-0.058795096605285854
-0.12091768919595118
0.08311529891763575
-0.13661433079039
0.03527297761836568
-0.051263819639808264
0.130423580489748
-0.03576959422152845
0.0995681655497176
-0.05744078762374169
0.13523726930187627
-0.094884600902929
0.1311035270989294
-0.094915176711126
-0.13087410284520795
-0.11703117765073867
0.012584250524922895
0.012100170641726488
-0.048415414057823264
-0.10207745257725392
-0.02593280572405695
0.02810580550632712
-0.020185004025538064
0.013260725744844094
-0.1285982052294213
0.021058434238868853
-0.03602364024962909
-0.021810104093499833
0.05299935135715189
-0.1377710966420831
-0.10438905800174314
-0.10779095090244149
0.06017729717765501
0.13567119778534567
0.10419230830978123
-0.12805336867967035
0.007026118325582579
0.013306047028264234
0.03853273466629427
-0.062442743279232174
0.12456767753758652
-0.13839985425921741
0.08014397307215003
0.12495657828103622
-0.04857732272454669
-0.001201895373079817
0.0465257223325844
-0.04322518092791121
0.04018565843089365
-0.010850584997609993
0.010482062101215887
0.11548490829478869
-0.009888328430764256
-0.019320571967374082
0.04051432520960442
-0.13306952585440188
0.004964302541312769
-0.025101609308091966
-0.03202253667763405
0.020440683558897645
0.008645469384541474
0.007246268579159618
0.01545317631946587
-0.08588015781497911
-0.08745793918953594
0.11734247814010566
-0.014403472305054671
0.12166969535616944
0.009347251911753071
0.060359079813117875
0.12703323981021264
0.09179873003031915
0.050063187633192854
0.06365593080173122
0.009276514806954165
0.036800402006141285
-0.11758054717087711
-0.11113544121277395
-0.12222019034743299
0.026456017010525284
-0.11234241573121918
0.09655689600794527
0.10507119507013155
-0.0728641888871383
-0.032414306875459334
-0.04178163545791531
0.10857097938900673
-0.011431526957411238
-0.03909906098239113
-0.02485200405824095
0.08334261060353673
0.08801357546406482
-0.021793507866077328
0.03229042710124198
-0.04122861837655007
-0.03716286385477839
-0.09378650376690156
-0.1107796125590904
0.06763570777574388
0.10067977680556928
0.12237862659247326
0.055888088105317875
-0.1325310715562837
-0.03258194545958761
-0.06171150656253323
-0.0696017830979133
-0.1280801148494919
-0.006547102095478055
-0.13047859289820493
-0.06296179275858173
-0.03978332937756613
-0.10611320882055128
-0.08593082189642919
0.04586650664858937
-0.02144926158161092
0.021515073503530286
0.12525934408436454
-0.0033664159864729266
-0.09292042733139617
0.03687960475774357
0.12027283463531872
-0.05481565720772266
0.0022741445863562757
0.12460620066734869
0.1262824108214596
0.014217512474582833
-0.127407781879886
-0.12490935854204069
-0.03221725465746047
-0.016150752328142528
-0.1197614380659706
-0.09891816755646751
-0.020342057883621933
0.12576096055761066
-0.011641691621946369
-0.12253216711815576
0.0713164473330117
-0.05286040529751222
0.12096600351378019
-0.018873726911651272
-0.11730979886710013
-0.06093118244414651
-0.08348008639919331
-0.07794014204649367
-0.12658305600798309
-0.01273910459931132
-0.009034986697737762
-0.0010350728928634175
0.13573009522491264
0.04368431501877693
-0.039436178956948176
-0.12915315032503605
-0.1007251588469739
0.022131667876694475
0.09565998545059003
0.05324152227819605
0.00436475572359935
0.12586976547405557
0.026359007660364482
-0.009169642153853193
0.008265871087126371
-0.11120332615277125
0.1167909108499052
0.011442245476810083
0.09571491260702449
-0.10683370862254968
0.035241399701506686
0.09090591491779759
-0.11891274377190231
-0.1141307521373393
0.11140519498969054
0.03150620959562551
-0.10702280206818998
0.06287563291315441
-0.007099969463649742
0.09455216494564611
-0.04150188251793571
-0.028019940529358692
-0.047217038273079825
0.07534527799091754
0.07858756579946963
-0.06642695887821921
0.029070747540518055
-0.1167108430228341
0.039882487523773366
-0.07051005698984199
0.060778687911989045
-0.11222857501035151
0.01760263450612559
-0.08760578329770753
-0.09816017678861623
-0.00864218679564003
-0.10424105316156385
-0.07493221173567802
0.017266117965588797
-0.08396226084661604
-0.12063852156958685
0.04727749832726956
0.11576374767651937
0.11452505034903121
0.01171192766949667
0.1130493416881985
0.11049206512695563
-0.00046526534592828095
0.030414360789368076
-0.022330716019163352
-0.029662228959364094
0.05374261228316737
0.05474650591667085
0.10257349062953273
-0.06709011705725892
-0.09063190613370647
-0.10844078744974513
0.11553873870568601
0.0050949105230907
0.08854413806125043
0.11555115770011985
0.04682533506541295
0.06859996345563511
0.08680704850669221
-0.048331932687880254
-0.11685312002157935
0.05500184924211628
-0.057620245251305414
0.06821997371366581
-0.06702376270942509
0.03914981980920681
-0.11003523267538154
-0.012817734193609653
0.09998649504879256
-0.102265166042976
-0.07713613231256473
0.11551544184986082
0.031297217509601453
0.10753115719027194
-0.004674235622490982
-0.015926596614138026
0.09034684210656925
0.034747423924129876
0.007731514099566082
-0.012466390539182257
0.0833288495607784
0.10549428492572767
-0.03578474329421449
0.005222831976178276
-0.10337349692931135
-0.10814362748172285
0.05757701679308153
0.08413377414915132
-0.10044064959945355
0.02106327534900833
0.04083295698737091
-0.03871352875213254
-0.023561249256954908
-0.05191563427937454
-0.06811014506977346
-0.07742149041033612
0.010998959141633347
0.024239074245511482
-0.09262254264357035
-0.040546556884471376
-0.08052051771738424
0.045834314443641076
-0.06346399840663629
-0.08579904006330755
-0.0099156875539567
0.08433887774774831
-0.021666398447377777
0.10511807037247455
-0.11132375372753434
-0.09681210742752758
-0.07427877448862247
-0.1014461824453458
-0.0037406472050112768
0.0019302106936470809
0.10598440682974347
0.09864828072850286
0.0545999766630487
0.0923496222244856
-0.09661913104628535
0.012926116631061576
0.06252826093330908
0.02677555570454379
0.09683354089534604
-0.008152645087405482
-0.03103708049518395
0.02919856140411697
0.047524253652555366
0.0134475269171782
0.08171039318794601
-0.06014327902304592
0.07620587639632985
-0.06843855679358234
0.07606546268647071
-0.01667152741382749
-0.04474623805709914
0.10332232606818482
-0.08671201949752072
0.03553937922649807
0.06372075382849568
-0.09743190232596463
-0.053930971236265786
-0.05309461773664437
0.10537779279996332
-0.10608196008545392
0.047527853213088125
0.1027172672546855
-0.09228650580320147
0.09163078462783747
0.10472701217690705
-0.043063255618945785
0.0930311716600923
-0.00098722435294848
0.07335446382039613
-0.015138342392522307
-0.026613463879680204
0.023373903012738104
0.002593213976974113
-0.012695500617740808
-0.0992866306399794
0.07592881649587958
0.05085328211455272
0.0316127220022326
0.045475391936690535
-0.1066046639805518
0.0962763255873131
0.08115452016606711
0.09520742092050381
-0.06637556874060195
-0.031334526238211945
-0.08644695539510092
-0.06480335040906177
0.019750497116740515
0.08046286599340799
-0.036117536175638676
-0.0767408812778296
-0.0807384031110769
-0.05426730500626164
0.006706880620010718
-0.04637664433919628
-0.09540130253952332
-0.00559709821538272
-0.019454390653098935
-0.07420051354147768
-0.08622020514751906
-0.07062482893466764
-0.1021937620331298
0.09548618582605603
-0.05928988364529872
-0.09295511975215323
-0.09093998951321215
0.01538596234913781
0.05379687663246926
-0.031111792780039192
-0.02839445798137013
0.040357089141558965
0.0866735062527756
0.03834922224946039
-0.049509905208200845
0.08931379494370059
0.07338422187605341
-0.055801246028005416
-0.08329437762000053
0.053534565416703955
-0.021840103021004566
0.07856164061447012
0.07179736311285966
0.038402174666634745
0.024829999514948877
0.031933341804982175
0.04022967608533786
-0.09028772388811433
0.01440544916481367
-0.038056159046370004
0.08892983901662242
0.007814624096483168
-0.09743755405897535
-0.0402918784081553
-0.03363911905403636
-0.010111837367117661
-0.0463513655170404
0.08388845322025416
0.06559200246917404
-0.0035066578198043458
0.06414439491352689
0.04193602468097569
-0.06262855597861336
0.08574826625699382
-0.07952053989314252
-0.04618911393531777
0.030757023393603266
0.020730806994714374
0.08024381713502092
-0.09606260576168264
0.0699801097685537
-0.0604005842046796
-0.08513105311438761
-0.074532930417896
0.01036507445711705
-0.023964104419437117
0.024764939331638456
-0.029569541344094806
-0.08097384083636458
-0.022013247761711777
0.04632342844076788
-0.007287652317823691
-0.0666936319190445
-0.08679011981773986
0.016715240150258832
-0.02219599668895739
-0.014625464541518814
-0.08821291851181319
-0.09118992338621622
0.0008208065220971723
-0.03135849357161939
0.03807406615365136
0.007986156910006785
-0.07525302656741202
0.03208838208487672
-0.0827638127491826
-0.08467652341568357
-0.06807110171494861
-0.0407834525176668
-0.0172635668546709
0.017105677147512637
0.07502607160612385
0.023580162418553603
-0.06262244617088997
-0.0502940828346789
0.07532110538407798
0.05506241816715626
2.0296933812887707e-06
0.003644849492864764
0.08375445463424996
-0.025463107123107
0.0540470175919989
-0.03491258397692269
0.04384434837307875
-0.04567683707951236
-0.0561550693779902
-0.012876879726953285
0.07675694896825065
-0.04436322577657437
-0.06943624430903522
-0.07324188718205941
-0.006440380692463822
0.06672583303509995
0.06287175929428172
-0.07202408240822794
0.02105278543444247
0.06146474428923586
-0.07689745393768589
-0.0031262767864254897
-0.03820360025520235
0.008827315349861345
0.032287029818606906
0.07050900665629975
-0.026385264423569622
0.030578058434543202
0.008080726511756056
-0.07778360925688721
0.03951622566159874
-0.05228381592067867
-0.0785972705013637
-0.018522834372497465
-0.010653729314095204
-0.07488829859411499
-0.0356101035241195
0.06682755359537464
-0.058806253439879566
0.07433691319801274
-0.026169824979560555
0.010784792920833675
0.003732244416973319
0.07203007101001109
0.030327494227238516
-0.018187433284178597
0.0007426251934463311
0.06308801188123718
-0.018562676438395
-0.0569731786934474
0.015337319465049239
0.021995075091548813
-0.06902956712677813
-0.04590464946783155
-0.04157214458343278
-0.051783152919849106
0.022598763737363484
-0.04820998481728959
0.06429503472986912
0.003118917107589531
-0.03145064961356405
0.05522140481461633
0.006066588950349553
0.03449172500601696
-0.04075272419139663
-0.0643549772762913


==> output/example8normal/nPred0/stepSize-1.0_regOption2/gfsetAfterIt0.txt <==
3930
-2.058746182110717e-10
7.530924654535436e-06
4.158887719528867e-06
1.504778258957424e-05
1.1312279305860042e-05
2.2534569912861778e-05
1.8469944923374154e-05
2.9976083419631892e-05
2.5625048012266834e-05
3.73576441269603e-05
3.276561962053289e-05
4.466432164720809e-05
3.987207301527368e-05
5.1874057951096116e-05
4.693448769542275e-05
5.897820716515788e-05
5.392233820128692e-05
6.597289854882505e-05
6.0893591878777816e-05
7.283815038602909e-05
6.781686080567453e-05
7.95555729014257e-05
7.493539730858337e-05
8.610187737407204e-05
8.309672868425231e-05
9.246740740009458e-05
9.867025785434408e-05
9.07060027703811e-05
0.00010466761154475859
9.706767801388176e-05
0.0001104474613902813
0.00010298414768793696
0.00011600730897318259
0.00010856863188583846
0.00012133410350373618
0.00011390188880598348
0.00012641738191947023
0.0001189615846256514
0.00013124908663707306
0.00012379403176105596
0.00013580873325767462
0.00012835730525581266
0.00014008904431412958
0.0001327007914336375
0.0001441076524283644
0.00013684282110779648
0.00014783469438672258
0.00014091434586523027
0.00015125119031239373
0.00014549266336330284
0.000154342403025312
0.00015714344310965405
0.0001488921451402496
0.00015965100856067747
0.00015164531885890963
0.0001618340283459654
0.00015398243470614905
0.00016366810604235576
0.00015592276972611324
0.00016517287424907905
0.00015750324975228786
0.00016634487917913335
0.0001587341690173076
0.00016717856689593463
0.0001596297719563521
0.00016766830080720013
0.00016019485211253153
0.00016782647066426593
0.00016045950015728834
0.0001676676730741292
0.0001604476891839207
0.00016717481993626891
0.00016015474134257842
0.00016635275723136448
0.0001596703715450029
0.00016516948672826975
0.000163667665461378
0.0001577734799106281
0.00016183386822848795
0.00015599055066545472
0.00015965082419448198
0.00015394550700875646
0.0001571439590089389
0.00015158795690393647
0.0001543468762398566
0.0001489186428880948
0.00015124542331445268
0.00014594726465626492
0.00014783682248314356
0.00014267768657991113
0.00014410748665277508
0.00013908269716324557
0.00014008842755841848
0.00013521136092243307
0.00013580739538943568
0.00013100613017731728
0.00013124426835761904
0.00012642716283563682
0.00012642463454707776
0.00012100355585587138
0.00012133294965262845
0.0001160071448397066
0.00011443419340418441
0.00011044722766610054
0.00010873083402377441
0.00010466740544843919
0.00010302760952859401
9.867081823903847e-05
9.716574343312848e-05
9.247158201289062e-05
9.111419243753781e-05
8.60996087489203e-05
8.485646759205813e-05
7.955465690057157e-05
7.846013826648545e-05
7.283684896308813e-05
7.186231243444295e-05
6.597170569268174e-05
6.514208305156077e-05
5.897662359521509e-05
5.816017496558217e-05
5.1870363764025964e-05
5.0856551885340415e-05
4.4668677155115495e-05
4.2326272212592176e-05
3.735936098850043e-05
2.9976505657141226e-05
3.3278802632787716e-05
2.2534452969491595e-05
2.5511740701251338e-05
1.5047473134977367e-05
1.8001569415748517e-05
7.530449054590488e-06
1.051659599689914e-05
-7.523011424755142e-10
3.0660977165667107e-06
-7.5318171483603765e-06
-4.36999873443158e-06
-1.5048435064107901e-05
-1.1776902746627675e-05
-2.2534839681007368e-05
-1.9206529361201045e-05
-2.9976203037738412e-05
-2.6555867528928224e-05
-3.7357860685081455e-05
-3.400658556270033e-05
-4.466465182999585e-05
-4.1626123582753715e-05
-5.187242214668884e-05
-5.0447293792133315e-05
-5.89734572359113e-05
-6.597137332597664e-05
-5.899804807636308e-05
-7.283739694147411e-05
-6.624034742446381e-05
-7.955568997027244e-05
-7.305384020945902e-05
-8.610072111194803e-05
-7.961552137236972e-05
-9.247270052454034e-05
-8.595798531320814e-05
-9.867174684650043e-05
-9.213417901383998e-05
-0.00010466797502633618
-9.807721949627427e-05
-0.00011044748304486434
-0.00010384996777690403
-0.00011600714185973678
-0.00010939593281363241
-0.00012133369837992709
-0.00011483983024354799
-0.0001264156131588476
-0.00012024667076247906
-0.0001312520834620769
-0.00012645760618298734
-0.0001358034374119817
-0.00014008778465035565
-0.00013166132462199656
-0.00014410771008826112
-0.00013599120946392954
-0.00014783742151570418
-0.00013985699280486235
-0.00015124594705567197
-0.00014335962896630918
-0.0001543474027196564
-0.0001464976383120228
-0.0001571444826817473
-0.00014932967398276385
-0.00015965114556979387
-0.00015184609647502084
-0.00016183398045253696
-0.00015407655026345224
-0.00016366811765473717
-0.00015597861152468346
-0.00016517236466970385
-0.0001576121785426372
-0.00016634147917523383
-0.0001590142814330621
-0.00016718589166316738
-0.00016053535659179467
-0.00016766433278191228
-0.00016782589704979238
-0.0001606778201184475
-0.0001676683171070619
-0.0001606668628088038
-0.0001671786074098043
-0.00016033104699388604
-0.00016634474144414834
-0.00015964706571749285
-0.00016517257425748818
-0.0001585947051908077
-0.00016366783349832395
-0.000157200369290563
-0.00016183355414703133
-0.00015547468800422847
-0.00015965082259932013
-0.00015341161634245133
-0.00015714404684858646
-0.00015103739265823007
-0.00015434624104203066
-0.00014833447465370625
-0.00015124157308289213
-0.000145281636738104
-0.00014784522375359054
-0.00014162980689030628
-0.00014410597228981843
-0.0001400886055607733
-0.00013664926697738884
-0.00013580843642985974
-0.0001322974418435397
-0.00013124844043718937
-0.00012785764231027893
-0.00012641649279960564
-0.00012318321244065788
-0.00012133307930027228
-0.00011825332693149424
-0.00011600637016994033
-0.00011306308231365537
-0.00011044665899010227
-0.0001076515080662978
-0.00010466723334662556
-0.00010198348561366281
-9.867070461504836e-05
-9.612570373660815e-05
-9.247109737121571e-05
-8.995384523824642e-05
-8.609657179201646e-05
-8.34243482306849e-05
-7.956175746968864e-05
-7.578986701528715e-05
-7.283838381160423e-05
-6.597276688574514e-05
-6.735925778996955e-05
-5.897765194007258e-05
-6.0123593358529615e-05
-5.1873286022685276e-05
-5.3076109663594386e-05
-4.466344317238742e-05
-4.6009875403189404e-05
-3.735680133200272e-05
-3.891294127051434e-05
-2.9975466477383668e-05
-3.172904074304585e-05
-2.2534242346638056e-05
-2.456240971072636e-05
-1.5047802715404551e-05
-1.7343113435578364e-05
-7.531235425071107e-06
-1.0121497211541977e-05
-2.9876741542459795e-06
7.877941953461135e-06
2.8350029748646253e-05
3.522121812257312e-05
4.2092569706600705e-05
4.892213569037529e-05
5.577391020024322e-05
6.255718718374491e-05
6.944873651816638e-05
7.64442745354387e-05
0.0001409941796976499
0.00010131843191185027
9.569763615483393e-05
8.975972191337463e-05
0.00010661040289162091
0.00011166873686062643
0.00011645085150080007
0.000121027243422189
0.00012534770926842016
0.00012952506619994433
0.00013353645110816847
0.00013748814712053535
0.00015187764967978149
0.0001483398073609167
0.00014628627753044332
0.00014383077486530596
0.0001499963332645795
0.0001512968392246341
0.0001522475242207193
0.00015287881107848203
0.00015322325709042568
0.0001533184075772271
0.00015323340361062413
0.00015293196316539258
0.00011242735737853288
0.0001461152660014611
0.00014830034354859363
0.00015022357323245825
0.00014361031048194995
0.00014077308503112818
0.00013764738012640303
0.0001341804431437284
0.00013049645920297387
0.00012648349822923604
0.0001222465880623949
0.00011765428047646328
3.5904142287790444e-05
9.565961245438194e-05
0.00010134384655584708
0.00010688789325349145
8.978494432621664e-05
8.36766523503949e-05
7.74272870526116e-05
7.095545991718528e-05
6.444221958178028e-05
5.767095228833482e-05
5.079732536351653e-05
4.356604170411817e-05
-5.2734311409376666e-05
1.3495086450221612e-05
2.0838868641698138e-05
2.827514532031904e-05
6.168607444174652e-06
-1.2341895852615544e-06
-8.523180276770489e-06
-1.5869509058208947e-05
-2.3070596235132184e-05
-3.0373173919727865e-05
-3.7645176361453486e-05
-4.515451049025201e-05
-0.00012372651650903422
-7.328894233393172e-05
-6.675065701491393e-05
-5.992738364089185e-05
-7.959175152930894e-05
-8.572866394792658e-05
-9.161244109785013e-05
-9.734576110025161e-05
-0.00010282109562423504
-0.00010821681509607101
-0.00011345243627184505
-0.00011875099969458282
-0.00015363293341790962
-0.00013563887719337994
-0.0001320621625054282
-0.00012808936572352992
-0.00013882682974604478
-0.00014168930921531204
-0.00014422120902106794
-0.00014646464378222277
-0.00014840402509944426
-0.0001501014508988182
-0.00015157403765742297
-0.00015288501548745985
-0.00013291257773939813
-0.00015307007535373204
-0.00015359009726033975
-0.00015375161085238887
-0.0001521597120723131
-0.0001508827359193191
-0.00014927037612987671
-0.00014731109023726144
-0.00014509198482674194
-0.00014255615699516956
-0.00013977804192155484
-0.00013668447859014636
-6.811325375472329e-05
-0.00011997774528185531
-0.00012445153411777253
-0.0001287295170360924
-0.00011523825883525118
-0.00011020942765133176
-0.00010496112061141335
-9.942728076272745e-05
-9.375390800880842e-05
-8.777631616294299e-05
-8.163658615581113e-05
-7.513965404177594e-05
-4.7243038108776797e-05
-5.413870756524744e-05
-6.106481087969787e-05
-4.034659401460645e-05
-3.335467191856251e-05
-2.6415385315205212e-05
-1.940797705579331e-05
-1.255977752918907e-05
8.329944356882748e-05
1.4669783831678491e-05
2.149826673424952e-05
1.0463244845695788e-06
-5.751582645048228e-06
0.00013874083837678907
3.069862165165374e-05
5.053358633353151e-05
5.71023148122308e-05
6.369376532009827e-05
7.019524407442949e-05
-6.14370162067123e-05
0.00014257646920525497
-6.714506998982886e-05
1.1088863457553451e-05
9.94176888009854e-05
8.861434874037871e-05
0.00010914994850393842
0.00011364956178751716
0.00011796297662396431
0.00012207561672499133
0.00012603817016153322
0.0001383249375901754
0.00014394668436281115
1.6345051440965457e-05
0.00013622153362601803
0.00014263269601883874
0.00014497139871100424
0.00014567130940842523
0.0001460860303427505
0.00014629767334035844
0.00014631848921029263
8.845427348785596e-05
0.00013571004219475234
9.40529357807053e-05
0.00014439735778717835
9.943322903261376e-05
0.00013276636422719952
0.0001295372370318093
0.00012600702174503449
0.0001222953924158553
0.00011828222202301059
9.202738682784493e-06
8.263798128349592e-05
0.00014060955831373642
0.00010460290969549666
2.342534855264856e-05
7.657422227985509e-05
7.039618154285292e-05
6.401531443659515e-05
5.764170479848426e-05
5.1042859853727015e-05
-7.333500399832338e-05
2.0452114348941408e-06
0.00014082755131312333
3.049900397688238e-05
-6.07609202007934e-05
-5.088284424588825e-06
-1.2169445647022768e-05
-1.9305094181916412e-05
-2.6280826491245843e-05
-3.334837393640273e-05
-0.00013125711769689994
-7.936197446284482e-05
9.414567789610057e-05
-5.4148414427687314e-05
-0.0001244618490676302
-8.515555282597995e-05
-9.078002551879667e-05
-9.615545723293168e-05
-0.00010142891182167186
-0.00010648163292071895
-0.0001458232167631651
-0.00013413040219370663
0.00010439606758767497
-0.00012049499583030419
-0.00014686589773629804
-0.00013669575523615445
-0.00013894184116154093
-0.0001409041103511712
-0.00014262491156383626
-0.00014411216003162256
-0.00011221658977857043
-0.00014469664794615776
4.3908352526694394e-05
-0.00014679626835589974
-0.00012088520894321046
-0.00014320858135845912
-0.00014142560415932522
-0.00013932878529688175
-0.00013703625901528672
-0.0001344367432562786
-4.169353718868169e-05
-0.00010746613728027587
3.7300925481121906e-05
-0.00012481696289634917
-0.00010242860218608788
-9.718819139191751e-05
-9.167980951432078e-05
-8.605646055770176e-05
-8.016888841234152e-05
-3.503475907993212e-05
-4.833814294714195e-05
-2.8291746130361523e-05
-2.16320137904644e-05
-1.49314689385813e-05
-0.00012802239743594777
-5.489205077664813e-05
-0.00014654307273950277
-0.00011668221502406719
2.411082587488772e-05
-0.00014630959271580765
-6.788321091171542e-05
7.666610274480133e-05
3.749007689841362e-05
4.65270485140567e-06
-4.731838422507494e-05
-0.00011614080969549586
0.00010950169843474294
0.00012981320802677956
0.00013323198692958557
0.00014566195617975026
0.00014617579722235775
0.000114002647433398
4.42970449454923e-05
-4.0411470098164195e-05
-0.00012841476619174103
-0.00011146474769124663
-0.00014538111007487102
-0.0001315697384703967
-7.405447032659929e-05
1.757655581035112e-05
-8.278588742481375e-06
8.279434483580796e-05
5.172563891488052e-05
0.00011469559913623989
-1.673210095461051e-06
0.00010639428712366145
0.00011857227458948298
0.00012794387729239687
0.0001367233203034803
8.150443395546657e-05
9.716037747884203e-05
0.00011062046444478186
0.00013780621923321223
0.00013925692739981732
0.0001393588889587044
0.00013064597974636033
8.700081421985838e-05
0.0001369242069938125
9.219452705262456e-05
-5.5122092182387725e-05
0.00012158707764362964
0.00011807206362498358
0.00011431557400084475
1.2148751436335632e-05
6.976134173490841e-05
-0.0001315391251147197
1.8898587123538597e-05
-0.00011699604120366967
6.368735748135082e-05
5.746069154612611e-05
5.130698368566359e-05
-6.729761128612205e-05
-8.532154904628947e-06
-8.433336822888228e-05
-6.128208976567932e-05
-1.5475471037362327e-05
-2.2255382724634167e-05
-2.9080039400683348e-05
-7.316746072034241e-05
-8.958135764456687e-05
5.287425275545671e-06
-7.882236095868425e-05
-9.470090980124058e-05
-9.95899406368241e-05
-0.000126727869920943
-0.0001334927995748604
7.575339660565116e-05
-0.00012928448412841855
-0.00013520455917485948
-0.00013669768747724898
-0.00013861069570018854
4.5364936318915096e-05
-0.00014002988134915496
6.42149033163239e-05
-0.00013724166990490582
-0.00013148421304181695
-0.00012914114662589035
-3.0028509691624123e-05
-0.00010466224973719969
-8.968688560604556e-05
-9.992829828095093e-05
-8.431159452113943e-05
-7.87092244704561e-05
-3.647898532573322e-05
-2.361801584813643e-05
-4.2833292918154956e-05
-1.7140854420972408e-05
5.799882047452302e-05
-1.871649290119337e-06
2.557512835193486e-05
-0.00011707057251514172
0.00013129368653393123
0.0001385448025745159
0.0001390162337772846
0.0001249049410955174
-0.0001355811345848568
-0.00013366616865091797
-9.494745762465292e-05
-0.00013968107022666387
-6.133906103054936e-05
3.216778007511812e-05
-0.00013958141959651284
7.740284943952128e-06
0.00010195987620222241
-4.879220565141614e-05
-0.00011308312691931778
0.00010185535809895901
0.0001385958203704611
0.0001287125812025276
0.00013526504055132147
0.00011041289730935459
0.000139426851839544
0.00013301308891535215
0.00013505975888663247
0.00013344652536355158
0.00012224459096726238
-0.00012051858320104937
-0.00012059748121901328
4.5099959951800114e-05
8.724591646244126e-05
-0.0001265771152146373
-3.569050007385693e-05
-5.534154104553461e-05
9.730775512091482e-05
-0.00013798381687598645
9.240279589123077e-05
-4.9129373795289944e-05
-0.00010430944799234939
-0.00011323396446464928
8.178356928125695e-05
-0.0001090800094327045
7.026431650956986e-05
-1.0862936603840094e-05
3.265099585438661e-05
1.3859627101125167e-05
2.6364064940847398e-05
-0.00014005146284193807
3.9004664198587706e-05
-7.307797826738003e-05
-0.00012383435504034298
0.0001307144550848911
-6.733214490282859e-05
0.00011113118491054371
0.00012567164331865044
5.7519683103724535e-05
0.00013243355302911753
0.0001230457906617195
0.00013943730428539456
0.00010628229784103422
8.027649096580978e-05
0.00011047399949610247
-0.0001298259766805936
0.0001139771333904354
3.8685369578521906e-05
-0.00012786543299553454
6.346678241133157e-05
-1.13605657652475e-05
-8.305174638029358e-05
-4.711044790833118e-06
-4.226294938699246e-05
2.1020495089779183e-05
-6.713165376418725e-05
-2.461619459547168e-05
-9.275657800120212e-05
-0.0001293569672566662
1.5700271884333636e-06
-0.00013898352927139233
-0.00010883368180485404
-0.0001261383947607078
4.642923349906536e-05
-0.00012368385261468106
-0.00013139109680458365
-2.5582433015956967e-05
-0.00012388464812688495
-9.733334740088177e-05
-1.9493234618305515e-05
-3.171279356474592e-05
2.0068728889131755e-05
-3.775526338929014e-05
-8.796686081448995e-05
7.613528654270427e-05
-1.7975173753617078e-05
5.159816256868294e-05
1.4650006888723636e-05
0.00013150765989281978
-8.267757858804224e-05
-7.748199709089322e-05
4.0316092190938706e-05
-0.00013280929595390866
-4.377284026800053e-05
-0.00013062370179738189
-7.26616215286487e-05
-4.982281663508218e-05
-0.00010969134257091377
9.452767525495781e-05
0.00011478050590485677
0.00013121871931877582
-8.77622807010452e-05
0.00012399625459163176
0.0001295817486724992
8.527597936082463e-05
0.0001324464506390229
0.00013230317323412473
0.00010334408835660566
0.00012547062763203345
0.00010682541993609217
7.490973938906358e-05
9.924286799865973e-05
0.00012616810730896826
8.997797533473185e-05
0.00011724108897679308
-7.796325733510403e-05
-0.00012195288622923419
-0.00011300172124823449
0.0001294320611105975
4.558727586625329e-05
-0.00011946719160104446
1.748322798009088e-06
-0.00012148186942116966
0.00010731699039303817
8.341972093336247e-06
3.4262777175947314e-05
-5.569418199742656e-05
9.49413126748096e-05
-0.00011330726209726893
9.041176815925532e-05
-0.00012806697051664004
4.498338389138342e-06
8.050745440467825e-05
-0.00012416968969908616
5.2421758816345586e-05
-0.00010170128259301889
2.7318681362046582e-05
6.926354055277187e-05
-4.666510340718919e-06
8.557800129351319e-05
-9.268484260764063e-05
1.0337961781401358e-05
0.00012028188537004232
-7.208415082490517e-05
2.8261173056647587e-05
-9.734582131484495e-05
6.405151506208397e-05
-0.00010959190148705482
-6.14539508884675e-05
0.00013200431280181173
-0.0001333432859824481
-1.3363897620292345e-05
5.8246894573611935e-05
-6.1020331358358173e-05
-5.546846889397984e-05
-3.106215623324836e-05
-0.0001260835184901821
-0.0001330591442938586
-4.966282796094833e-05
-0.00010579638678236864
9.883540471623768e-05
0.00010288793568535046
0.00012758686757520355
0.00010652294570334695
0.00012805042321093827
-0.00011607154911743472
5.747016915635799e-05
-0.0001241237000440031
0.0001213762503971706
-4.372254688267684e-05
0.00012452975115518535
5.172958088096091e-05
-0.00012058204443634678
-0.00012208597238259704
-1.388611899711119e-06
7.523733888469061e-05
-3.309796485824104e-05
-6.652800926365114e-05
-0.00013351533955847578
6.969447155868449e-05
-2.150799996233624e-05
-2.7341456702494905e-05
-0.0001166124102591053
1.6694322801079567e-05
-0.00010579408466556232
0.00013349074349255967
-7.188753705273949e-06
-7.597223032771038e-05
-0.00012340225207336337
-9.031806027923999e-05
-0.00012564202196514878
-0.00013169752041839914
-3.8830740664917025e-05
-2.66676596570463e-05
-0.0001225137144369577
9.163270141409496e-05
0.00010738879432255965
4.599317536161882e-05
7.040536046473498e-06
0.00011824760910326497
8.735086678872148e-05
7.879351300018865e-05
0.00013266226189595663
0.00012555141943225946
-3.7474275069559206e-05
0.00011806079437817125
0.0001169790055896776
0.00010978085106050338
0.00010309631068955249
9.619724321858567e-05
-0.00010863907140576822
3.966367020575643e-05
1.6199116285704426e-05
-7.670975534784535e-05
3.358223494658482e-05
-0.00011884162194749921
0.00012559121433922496
-7.322417047202685e-06
0.00012389252474372459
1.6871118106535306e-06
-4.48369615056827e-05
-0.00011474300159972946
-7.678684150625499e-07
-9.457708308514159e-05
-0.00011891965693693468
0.00012377896043578744
0.0001250493914465579
0.00010379972744792383
7.39410729492756e-05
9.227361684245648e-05
0.00012600819799455447
-7.098710669634614e-05
1.0490551267825831e-05
8.817163176699331e-05
-0.00012652515081238585
0.00011554805493404162
-0.00011639982748003722
7.397061217359812e-05
-2.0260662555326743e-05
-0.00013251426649230272
-0.00011686743764984404
6.315980649183632e-05
2.2832367296545003e-05
6.348005049010618e-05
0.00010006881613541506
2.9758233076783783e-05
-0.0001017104740088423
7.898504156297285e-05
-8.143663844286494e-05
-1.5666822618933284e-05
-0.0001065501360112795
-6.130435013046441e-05
-9.060767493605852e-05
2.2198401533432846e-05
-8.089068405407004e-05
-8.604196865066268e-05
5.7980138939101933e-05
-0.00010250934035024162
-5.5132836996617536e-05
-0.00011858718502044145
-1.3711633885038234e-05
4.7100018552205934e-05
3.552024529266167e-05
-5.0298595632728204e-05
-0.00010616430946815445
-6.048962869623436e-05
0.00011897439380951274
4.131982931775239e-05
-0.00012684632217143646
-6.666906371645093e-05
-3.2866130308368086e-05
1.2671844310592453e-05
-0.00012602171180920612
0.00011424919508276207
4.908717623263758e-06
0.0001253840250136444
0.00012024944049682423
-0.00011142999929960333
8.302503732882975e-05
9.571452952294379e-05
-5.581270785753197e-05
-3.853216149766107e-06
0.00012215396773522906
-0.00011257923830237879
-8.571000289782124e-05
8.925572951256209e-05
5.189647640488218e-05
2.416380308704335e-05
-0.00011487858276788536
-9.487591485905524e-05
-6.584016489928473e-05
8.376653919720239e-05
0.00011277969457039795
-0.0001276158456925682
-9.855651477718214e-06
0.00011086680880895546
-5.002066925575678e-05
-7.181866825133061e-05
6.870710055207019e-05
-0.00012064093209238546
5.247286929331805e-05
6.88007393242583e-05
9.295478334728991e-05
-9.864351216845635e-05
-3.45026834612972e-05
-4.450464764854087e-05
-0.00011726336179511617
7.300888425441703e-05
4.6206932720000164e-05
-0.00011961769531064668
0.00011175501422820423
8.878941971360603e-05
0.00011076340172841567
0.0001256297019365986
6.253921508635726e-05
9.568230003403183e-06
0.00012260050429821075
-4.488862943232623e-05
0.0001130005997106546
-0.00010397272293339579
7.608102987189828e-05
0.00012095986470761484
4.033157414551827e-05
-7.422808888749233e-05
-2.8922739291016567e-05
-5.5581858938307404e-05
-1.7759310806147296e-05
2.6821592832902076e-06
2.532578989346479e-05
5.724030933974076e-05
-0.00012450196040374856
8.447857253227299e-05
-0.00010760663620351878
0.00011655299979022773
-9.924764943113256e-05
-8.795698344704821e-05
-4.951557952498004e-05
0.00011772384363375556
0.00010014736824552857
0.00011879417164686976
5.750576595515346e-05
0.00011788821377822378
-0.00011623086891828897
-8.865025703018678e-05
0.00011871295907089847
8.558766771258567e-05
-6.089310224462522e-05
-0.00010959728807498792
-3.890321302798746e-05
0.0001106432503883595
-0.0001140338188009981
-9.857065650663286e-05
-0.00012014841998252405
-8.359139572998408e-05
1.8593916637368968e-05
0.00010358456250408292
2.8851206216200232e-05
-4.0267226013859266e-05
-6.953588247328567e-05
-0.0001188225048385436
-0.00011125264620865568
-2.3309387468982633e-05
-0.00010905920421605847
-0.00010955961586676461
-2.8619667560342957e-05
7.26234266977515e-05
-0.00010072980848222147
-8.407853754634063e-05
-7.055694829141431e-05
-0.00010254540112934354
1.2044527817824468e-05
9.934415143890871e-05
4.661260190721782e-05
3.083718773180186e-05
6.766575778307178e-05
-9.42696015586864e-06
9.954629234570682e-05
-5.455328895959878e-05
4.217316660728382e-05
0.00011810369786527092
0.00010268970419310425
-0.00011328777817967852
-2.6754425354056505e-06
-7.51093621705595e-05
-2.2349045022068968e-05
-9.542407240037465e-05
-0.00011155063148551735
1.8322716186865548e-05
-0.0001152322787335594
-5.022168342203657e-05
9.261186557702893e-05
3.663172330413909e-05
-1.1655175716305087e-05
3.476890980671606e-05
-6.598680635196873e-05
-0.00012539677112145567
0.00011848285301652877
-7.89427564461545e-05
2.4706799897967162e-05
0.00011728970235525042
-9.174040215259611e-05
-0.00011910103766728349
8.017816903132216e-05
9.660174922765616e-05
-0.0001025314941657567
-9.153096855895591e-05
7.746791620773588e-05
-3.469625183953444e-05
5.189344731993748e-05
0.00010706931494545225
0.00011873796507147145
1.5224193992452238e-05
-3.997443870705894e-05
-1.597090126485573e-05
-1.9871019521302913e-05
-2.427516149499695e-05
-1.735169270684036e-05
-7.963138988671236e-05
-0.0001063590972619319
0.00011508336855355288
-0.00011328504041518645
0.00011366706954949506
6.819748398050792e-05
-0.00010671523025666334
-1.1869593007048532e-05
-8.353179781294373e-05
-4.997411558703329e-05
6.84145401965559e-05
-5.981708690045777e-05
4.653973027596971e-05
8.652345970267939e-05
-8.189734707496738e-05
1.3097296241825028e-05
0.00011198086643958862
0.0001056759518978749
-1.4145969625530203e-05
2.0512189979899796e-05
4.052010871972831e-05
4.775856239925862e-06
-0.00012069344576730091
-4.530530580912097e-05
-4.856736356908088e-05
-4.435393286361251e-05
-5.389145270448217e-06
-3.0428164449981448e-05
-6.444869339579935e-05
6.155414915132325e-05
9.300352478840775e-05
7.144080334312413e-05
-0.00010910577047993492
-6.889454580311502e-05
-8.463490270793461e-05
-9.564980516307859e-05
-0.00011274808918283238
8.191365182217446e-05
0.00010627266783243642
6.292412287355956e-05
0.00011066780138910966
-0.00011743669409250185
-4.278523384589006e-05
0.00010419029220634003
8.239673031828763e-05
-0.00011332388882750851
0.0001103241962209855
0.00010565927228066188
0.00011115240828860384
1.4619128383212749e-05
8.588506365654077e-05
2.1163121985395113e-05
5.223502612256964e-05
1.9583413782867076e-05
9.650968074718567e-05
-3.811233392214266e-05
-4.8565541480953474e-06
-1.084292651646544e-05
-4.840835628188654e-06
-0.00010601962859392126
5.64193326298556e-05
-0.0001125550440182177
-6.495096655481247e-05
-1.9205581927626173e-05
-0.00010216420715119955
0.00011862627290464739
-0.00010399889593285842
0.00010815629973611729
6.130665961408999e-06
-5.215074442655424e-06
-9.678073120821089e-05
-4.017194634601907e-05
-3.762629227280997e-05
-3.1580691821059484e-05
-0.00011004521976724107
8.186333813338091e-05
-9.972503370138612e-05
4.533466747018202e-05
-3.630310040478657e-05
-2.7172987040546183e-05
9.60435876632541e-05
0.00011122459745696356
2.5522798965299726e-05
-3.605276193909619e-05
-2.717510060341691e-05
6.658213221029169e-05
-5.5416000315475306e-05
-6.759922631908697e-05
3.919010684144477e-05
-7.233141036901512e-05
0.0001078107005453506
9.540501302439088e-05
-0.00010768382851245652
-9.998448962729556e-05
-1.9786413586319584e-05
-1.3251666549365604e-05
-2.1437564928371845e-05
-2.4542687583866074e-05
-9.293181952828786e-05
0.00011202163857208493
9.240675819615573e-05
-3.098974105218563e-05
4.070540678753857e-05
-8.346213713007067e-06
8.06454510023594e-06
5.872718752829632e-06
-1.17365524468097e-06
-1.2295117096133324e-06
-5.4139972172690316e-05
8.94523331943038e-05
0.00011589788013479685
-1.8226602820829168e-05
-9.303406472531405e-05
-3.619995110862997e-05
-2.8898156312299205e-05
-2.754373153186656e-05
3.0298882312452134e-05
-0.00011211497058375752
-0.00011835664855411951
-0.00011040253421044932
-0.00011234229031446617
0.00010877675433772266
9.926222093665395e-05
-4.4444576257743045e-05
-7.711942997728977e-05
0.00010320247283288735
-0.00010189121345503722
3.502462035584704e-05
-8.801268955590747e-05
0.00011177380596330093
-0.0001042004023503422
2.479852391478478e-06
-2.4756643578650213e-05
5.103445565629627e-05
-9.596204203558617e-05
-2.6307371012880903e-05
7.898868677428184e-05
-6.307704366259746e-05
2.810257899012751e-06
-6.069660451410508e-05
-0.0001080123125908081
8.899362729695108e-05
7.9479749633106e-06
3.08126637038744e-05
3.708680410101193e-05
2.693125741612028e-05
-0.00010593716666093596
-0.00010544426526554673
-0.00011448002530502242
1.2208399133531218e-06
6.075079020602329e-05
4.5010766777204696e-05
1.062558644379147e-05
0.0001118872176329956
8.974456213201777e-05
1.4123423089558902e-06
-1.3096735694534327e-05
5.5671115847629445e-05
-4.8962705202691296e-05
8.588281747567869e-05
1.8173627705545572e-05
-8.067736525698252e-06
5.786424977732384e-05
4.128436385197872e-05
6.334982496256392e-05
2.830113350862346e-05
9.760440124848916e-06
-7.339393458662602e-05
0.00010153835915042379
-6.065450635802419e-05
0.00010005982771814253
-2.5951039026120663e-05
-5.023307521520759e-05
-6.242313510436827e-05
9.290868720718149e-05
9.879007342778269e-05
-0.0001064657067823414
7.625891606623574e-05
-7.685524363058985e-05
-1.8717135391728355e-06
-6.610752270772271e-06
1.4043262361271487e-06
-5.689917941047143e-05
-0.00010617759636790131
-2.667713283784768e-05
7.271246377797335e-05
9.771625614002469e-06
0.00011166766371381224
4.718761471437063e-05
7.885440874479355e-05
1.6731544335301724e-05
7.576772780733382e-05
8.947535943976153e-05
-3.89597046378982e-05
-1.4280881365514072e-05
7.332559608961329e-06
8.129856474679067e-05
0.00011128935521655335
-8.86901296723816e-05
-3.1647131238120235e-05
1.3037950588075823e-05
9.013699750392192e-06
1.7185643215560898e-05
1.519027094808132e-05
1.5051426443080027e-05
-9.349432376122292e-05
0.00010348178084995182
-4.320273125126163e-05
0.00010445178521025499
-2.049901510750621e-05
3.195872047170913e-05
-2.2275911740736866e-05
-2.0177121156542437e-05
-1.4547511533746454e-05
6.600633356817307e-05
-7.789309526122685e-05
-9.154637858652813e-05
3.912136632396432e-05
-6.569330009957831e-05
0.00011157902061758306
0.00010550128643127103
0.00010109091937458172
-0.00010194003478632236
-8.95397269897186e-05
-0.00010080294688940445
7.736786238996647e-05
-9.470477184657477e-05
9.840795013190846e-05
-8.025146630457814e-05
1.011547158455365e-05
-9.775563377757136e-05
-9.889862634430451e-05
-8.727681772315595e-05
0.00010508944417172036
0.0001052879726738701
-0.0001033103005106995
-1.0078704166052308e-05
-5.297320810334545e-06
6.015582824373286e-05
6.532102096819397e-05
0.0001041412524815957
-0.00010280630009238024
3.470381709078009e-05
-5.269864959798084e-06
2.187197292352497e-06
8.222695534694299e-05
-1.8527708518669966e-06
3.531082353738481e-05
5.048013268582131e-05
-5.5498545859016085e-05
-5.942826244278675e-05
-1.2507790672265647e-05
4.3893955813719955e-05
3.68407787644112e-05
3.8724388812387564e-05
-6.719043159182953e-05
-7.590836045834917e-05
7.181270198164867e-05
-8.113874636185202e-05
0.00010075264943338794
-0.0001059251738186571
-7.090577992008603e-05
-3.288247828217158e-05
4.335060878252423e-06
7.550983324255472e-05
-5.917679347883905e-07
-0.00010041854066552671
-2.517752982191918e-05
-9.83075461390974e-05
2.9881752057131594e-05
2.2584314479281082e-05
0.00010465905115624931
-9.480528128717535e-05
6.014104312741849e-05
7.541197608090774e-06
2.587036342391363e-05
8.517426001829006e-05
0.00010471844811715902
-0.00011156892614678048
-2.0258660161086802e-05
6.514744569782155e-05
-0.00010714226740321292
3.5965832179328836e-05
5.8271173379102916e-05
-9.087773069740938e-05
-9.689296844345674e-05
9.845302320659656e-05
-5.388809678982888e-05
-7.381887988224637e-05
-4.458339057623495e-06
9.723268854545216e-05
-5.882898910872783e-05
1.2184117068868368e-05
4.1963528628764783e-05
7.861243215234261e-05
-9.548014802404255e-05
-1.8410075621000416e-05
2.0371882620777384e-05
9.277521682663417e-05
6.992050277192236e-05
-4.381610272193287e-05
-7.211048139456904e-05
4.473109815242183e-05
-8.768440714483484e-05
9.410780773883328e-05
8.417471469271691e-05
3.544049757173118e-05
2.9933827726911578e-05
-6.910568217133884e-05
5.499707707484015e-05
-5.6208170741652656e-05
4.4905540257551794e-05
-0.00010112079477378636
-2.1245099094515458e-05
-9.955244443689106e-05
-7.46934882881458e-05
-1.3901369215806975e-05
-0.00010506117778757312
9.599169359009418e-05
9.769247267176017e-05
1.311144148007932e-05
-9.48049195195882e-05
5.322041070425208e-05
2.3054878213458433e-05
-3.742304365195547e-05
3.553895892950688e-06
-3.8657223041882624e-05
7.375941861938439e-05
2.788798417299938e-05
4.238137060108499e-06
-8.420046931465958e-05
-1.0566452638010562e-05
-4.953965826659525e-05
-9.467219685030476e-06
1.1976621129415254e-05
1.605316244572493e-05
9.55708322920259e-05
9.751205317430217e-05
-2.6930193652464095e-05
-2.816861597762597e-05
2.024293452198648e-05
1.780430076575533e-05
9.815676349902794e-05
-9.618553587373245e-05
-9.7389358396356e-05
-6.149996413916734e-05
-9.361722998732547e-05
-4.3420490780467916e-05
8.252126591759154e-05
-2.2746009101410786e-05
9.602500981168803e-05
-8.726763061270872e-05
-8.727139888039916e-06
6.327018604326701e-05
-0.00010468190369159002
6.977909139616965e-06
3.934051099918924e-05
9.378667111645273e-05
-2.871609289513114e-05
3.283446053737607e-05
-1.3352950051294683e-05
7.478797114150588e-05
0.00010533764759883235
7.189083751109432e-05
3.0009727378018037e-05
-7.14562363485563e-05
9.11974080781923e-05
9.775657203657633e-05
5.752355092904292e-06
-8.544912978330109e-05
-7.818560310168284e-05
-1.592931582473517e-05
1.531439376331819e-06
7.110892557149991e-05
4.988546559002725e-05
-9.88002296841169e-05
-2.1521728785606193e-05
9.867053806929443e-05
-6.861262019237066e-05
-8.981048222672228e-05
-9.930546586042939e-05
-4.961416531855032e-05
-9.293440327967558e-05
2.9235985928796853e-05
7.039347851260918e-05
1.8056306203736613e-05
6.851566716488153e-05
-3.4261961511950364e-05
-4.6431105312078146e-05
2.7198659893090193e-05
5.9643139665671916e-05
0.00010517832234986586
-1.6682077954468036e-05
2.514546432206969e-05
9.858041472139256e-05
7.863815564732209e-05
-3.7956105937053624e-05
8.890670713721993e-05
9.03934148891344e-05
-7.965864871657841e-05
-6.493494831949213e-06
-1.1850260622266674e-05
5.395162005076947e-05
1.574075759363075e-05
-8.997583408774597e-05
-3.2479916665949e-05
-6.484299454291977e-05
-9.767380416398075e-05
-6.835262200777776e-05
9.110944273759702e-05
1.3635839280786422e-05
-1.5708602484027894e-05
-7.096069338569906e-05
1.941905676971821e-05
-8.250749322464009e-05
-3.693109259166593e-06
-9.910497413514798e-06
7.554356549520992e-05
-9.819009778330015e-05
6.640395502268442e-05
3.056836536286051e-05
4.428300273481494e-05
-6.396916103635531e-05
4.8038051237028946e-05
8.64489816400683e-05
9.187374036110679e-05
8.5924392106364e-05
-6.47778052178081e-05
9.156612780142325e-05
-8.255634767620792e-05
-2.2678343465570328e-05
6.66406009271611e-05
7.156823782874557e-05
-7.834302566479378e-06
-4.626907774890815e-05
-8.327862951161123e-05
3.995575828145647e-05
-6.667536925319045e-05
5.45093974682825e-05
-8.815244627450523e-05
9.095894574786917e-05
-9.502732782492173e-05
-6.846751232090991e-06
-1.5585578785241714e-06
-2.1945133499194796e-05
-8.779597974972191e-05
6.213529409594063e-06
-4.193287685462667e-05
7.594695743524935e-05
-3.680002878342456e-05
6.530599824533265e-05
1.2893472059551134e-05
-9.207970491042842e-05
-8.157992025852121e-05
2.2371701364697585e-05
3.495312101551616e-05
-5.202228272391081e-05
-7.697329099716633e-05
9.019730479296978e-06
-5.7518950980347665e-05
3.3421515086772176e-05
5.587607477103617e-05
-1.9272449865252964e-05
3.65725297922018e-05
-4.0406229967265566e-05
-3.163085982651707e-05
7.876396011950376e-05
-5.1415675982172786e-05
8.851336981210784e-05
-5.650876028359109e-06
9.023096608332069e-05
9.146307351088209e-05
-2.5703260275851972e-05
-3.5287874417441e-05
-8.601795873508789e-05
-8.905045270730832e-05
-7.909997555306453e-05
-5.683902763081617e-07
5.011273203982686e-05
-4.6129702028747524e-05
-7.512962585173589e-05
-4.082494021783821e-06
4.9397913815278135e-05
2.4665094657466627e-05
9.896482046791101e-05
-9.186675493281506e-05
-8.592181308314422e-05
-7.248079237348907e-05
1.7984993592137473e-05
2.4027256613764088e-05
5.930473603919913e-05
2.840064129217995e-05
-7.637696311319217e-05
-9.182758654906602e-05
2.7464553146575602e-05
8.760539471095363e-05
-6.233772481478826e-06
-9.235741899702728e-05
2.022604078071946e-05
-3.901129210433927e-05
9.130710761442292e-05
8.511301031816076e-05
8.854816867506641e-05
-1.3008870011516775e-05
9.223784702861515e-05
8.265663948520392e-05
8.729873431541052e-05
8.275372776901465e-05
-9.392117800875514e-05
-0.00010053594206709987
-8.469744733456565e-05
6.140471612065674e-05
-6.209822341785815e-05
2.3310210280377148e-05
8.450137271383104e-05
-3.280983098971038e-05
-8.667437891677273e-05
-6.776224613902724e-05
-6.575786507751322e-06
-5.7002310812348536e-05
7.988509619800305e-05
6.413702013486765e-05
9.338722627455074e-05
-7.934915469265109e-05
2.5030862511146525e-05
4.2886200299072015e-05
-1.5502674134319648e-05
8.218291519624323e-05
3.091899623407844e-05
-4.497231438476534e-05
-3.92845242223305e-05
-6.106205264197767e-05
8.06584715727399e-05
9.197793265628563e-06
3.760860947636934e-05
-4.765651628810605e-05
1.6398752955992597e-05
-8.187374047688878e-05
-6.19972379887567e-05
5.3611841936782654e-05
-1.7484098399951345e-05
-8.659658368941685e-05
2.861332323449725e-05
2.281964634854424e-05
4.895478438168651e-05
-3.569982607556956e-05
-6.384544980478016e-05
4.364440876176015e-05
-1.7706038883667448e-05
6.890022351020728e-05
1.8764092880760742e-05
-1.1865908585100432e-05
6.896265265888446e-05
6.467959803421154e-05
-3.207352601469839e-05
-8.75775254284966e-05
8.441269223866514e-06
-6.55761720114169e-05
-7.822969074841829e-05
-4.1168944819240534e-05
5.452025911710871e-05
-7.541510767183391e-05
2.3292115743164405e-05
-8.270956833086061e-05
1.1945618237817718e-05
8.50248960616247e-05
-5.140250084774607e-05
8.364526041191565e-05
3.4435645957746214e-05
7.059924793107119e-05
8.544112278940848e-05
-1.1908183961374744e-05
-2.7603393758703584e-05
8.43316277984122e-05
-3.1844129755733444e-06
-9.267409385038942e-06
-8.133302815668891e-05
-9.056629864449223e-05
-2.2032732595700075e-05
-4.571427239372219e-05
7.773493294452017e-05
-8.985532279318361e-07
2.409123729499255e-05
1.9292610053632937e-05
5.857699961662015e-05
-6.953666117924661e-05
-2.312945738529546e-05
-8.338758250333077e-05
-2.9479684945957835e-05
6.185536242488455e-05
-5.650859512591434e-05
5.993285159067145e-05
1.3591016616508183e-05
-8.509170368478232e-05
8.467733686100627e-05
-8.24240734164762e-05
2.36885429541342e-06
8.133776290800092e-05
8.334010096298007e-05
2.895676393499345e-06
4.3020049764076145e-05
-2.7819142678681145e-05
4.923921704202102e-05
-7.163208875532561e-05
-8.905686533091002e-05
5.477718193574468e-06
7.486329689700454e-05
3.192399498687664e-05
8.620628022849635e-05
-1.7647883703429737e-05
-5.971979932454991e-06
-7.975469621096355e-05
3.870758269748112e-05
3.688821694049375e-05
8.318660797753466e-07
-5.022582788475572e-05
8.257309321409003e-07
-1.1393580370579571e-05
-2.0770015915366985e-05
7.850826978766253e-05
2.5225627717003004e-05
5.779198253731083e-05
7.811760932091635e-05
-3.864052647128033e-05
-7.062485348566338e-05
7.512204677578467e-05
7.217642940372953e-05
-5.987790910396263e-05
5.2213268503931935e-05
-5.911860088523833e-05
-8.085156248469282e-05
-5.326778482217976e-06
-7.140821630813516e-05
5.8770218444522936e-05
-6.033236198677143e-05
1.9625558104430047e-05
7.655416155495848e-05
-4.646965619695378e-05
-3.8165466726516116e-05
-7.960525892278299e-05
-3.0680622234420684e-05
-5.281898441211922e-05
-7.744506787567496e-05
4.8030333258679664e-05
7.510619034169895e-06
7.450649884894628e-05
1.583285578400539e-05
-1.3440415206504602e-05
4.1293023518075934e-05
3.026528263623383e-05
-3.3176279466857413e-05
7.869630582986971e-05
-3.0448506646436038e-05
-7.65853920171056e-05
-7.340684865122497e-05
-6.416296551891737e-05
6.174990057488507e-05
3.2925128633266433e-05
9.75128956689913e-06
4.257037763935639e-05
-2.4135130717166897e-05
1.8412034089906973e-06
-8.138783105622926e-05
4.586179949841039e-05
-2.7636376206283652e-05
-6.785159102553172e-05
5.170260087050215e-05
-4.3763415042985116e-05
-6.322399144610313e-05
1.3948416495133539e-05
1.7675175216961328e-05
-6.14593862415054e-05
-5.68157547329022e-05
3.6169100527745613e-06
7.57356270850005e-05
4.294065996575326e-06
7.77413015252786e-05
-3.277382401513075e-05
3.094822336336693e-05
5.359061590531012e-05
8.979075353767825e-06
-7.382957577575336e-05
1.990888109161022e-05
-7.361059971818017e-05
-7.745531906572783e-05
-3.3113700404602676e-05
-6.744773879192123e-05
-7.509016136226955e-05
-7.173924536551588e-05
-5.523527449690828e-05
1.3552686287322515e-05
7.24598794084434e-05
7.931163889290581e-05
-1.3100459513633843e-05
-1.2944499206007732e-06
5.3521504384518274e-05
-3.7827897654272856e-05
-1.911293390000479e-05
6.877534182260897e-05
-6.398739994626124e-05
-6.467760141324831e-05
6.941611263296438e-05
6.539202592644453e-05
5.378797005012206e-05
-4.425327849170333e-05
7.875339037208296e-05
-7.530908476180529e-05
-3.159793319426982e-05
7.632439464254248e-05
4.199689998376591e-05
6.721557796819502e-05
-5.452523431697118e-05
-3.8367799590711514e-05
7.113115696176599e-05
3.895453686981804e-05
-6.883969525495811e-05
-1.5515178089556417e-05
9.67989620039113e-06
2.533569126866323e-05
4.769199407435602e-05
1.9689233872180225e-05
7.176727051993346e-05
-7.459036147692709e-05
-2.0634042390540655e-06
-2.054036793424358e-05
-5.643257663855866e-05
3.237332927539929e-05
3.6871005611494694e-05
-7.253025954303034e-05
-5.253377102289271e-05
-6.718391352504833e-05
1.9610187360246567e-05
-6.621092245366223e-05
6.755429024884663e-05
6.57379550232083e-05
-6.023663992693011e-05
7.12675370348398e-05
-4.8885676085379525e-05
5.4077497452963774e-05
4.5494132330103264e-05
-4.8716832401468e-05
-5.403180830770876e-05
7.054177876951314e-05
-5.6867983676677144e-05
6.066290429994456e-06
3.65918799856341e-05
7.055241037840573e-05
4.4786262820820663e-05
-2.5389702972306187e-05
-5.5811666313677896e-05
5.801036619799817e-05
-9.132329419257387e-06
-7.160829524593479e-06
5.780052264862547e-05
2.6299152521105727e-05
3.099026275567503e-05
-2.6422816112349347e-05
-2.6778180044878597e-05
6.893563933774067e-05
1.2666296467117374e-05
-6.718993370235653e-05
3.916184666839053e-05
-6.451928808201169e-05
6.184912782186882e-05
6.104141280850022e-05
7.250114281737976e-05
6.398473683593708e-05
3.130468712872822e-06
-4.34453701050435e-05
4.910164784406982e-05
-6.116153103406089e-05
-5.2685727948762705e-05
1.4510955343841675e-05
5.694149491321083e-07
-3.121741262761672e-05
-6.11118128432889e-06
-4.303428090858242e-05
-3.485188221100763e-05
-2.606194681936002e-05
4.778642588313258e-05
-7.033373680646139e-05
3.252922125192913e-05
-5.8215486098228765e-05
3.584237682664229e-05
-3.1748721848278655e-05
4.9266994971616184e-05
-6.801660440893671e-05
2.2064987878033707e-05
-8.573330277797591e-06
6.477253779513813e-05
6.307788598406532e-05
-3.761943725628217e-05
2.5606764576497805e-05
4.150846533909352e-05
8.889054083060888e-06
-1.3303294064393292e-05
-4.8990067586035615e-05
-1.4464169943657898e-05
1.9777228796652638e-05
6.368398152962741e-05
-4.88677020715707e-05
-6.540317845346419e-05
-6.0102966275176594e-05
5.338388775118129e-05
-1.8521800821061202e-05
-5.6701027535100974e-05
-4.956370428800388e-05
5.888097626305916e-06
-3.707584316905328e-05
-4.2933467584414754e-05
3.1365068113435474e-05
4.0630108020156414e-05
-6.135264434519461e-05
-2.4126412317507986e-05
-4.9546509364220104e-05
6.203554192355026e-05
-5.874581022184496e-05
5.763957595264194e-05
-3.34128327587867e-05
-2.0271945233626142e-05
-6.555873868782509e-05
6.529194368901979e-05
2.5859181100081015e-05
7.373721965721363e-05
-2.654367554126654e-06
-5.051237295473194e-05
6.046214116235552e-05
-5.946429687431865e-05
6.199447172323368e-05
1.9061665429070667e-05
3.443707317701084e-05
-6.011438946759756e-05
-4.417548543459416e-05
4.5039335250885335e-05
-3.687263747255562e-05
-1.564747005455091e-06
2.068378838833835e-05
5.467084632629853e-05
-5.365617262910854e-05
-6.378081551815614e-05
1.1846412492605438e-05
1.4186798324978186e-05
-2.992165717982809e-05
4.165048467846928e-05
-1.0095567059446585e-05
2.8117545680358598e-05
-6.106167913142075e-05
-5.483713208299495e-05
5.397846985626214e-05
5.464489102446913e-05
-2.1400389750027325e-05
5.5749735805801553e-05
-4.500954682852941e-05
5.774219232527046e-05
3.492374958678025e-05
-4.061302844726301e-06
5.582245561083114e-05
4.260442964925179e-05
5.681113242162912e-05
2.13433767694851e-06
8.286764343459082e-06
6.555903419433737e-05
-5.23871562151902e-05
-4.914021668494059e-05
6.739169099084452e-05
-2.5890931607910343e-05
4.945108311317999e-05
-1.5871969158444995e-05
1.4035680912855587e-05
2.1456068055705137e-05
5.919046224649871e-05
-5.750824057301175e-05
-5.743811532393552e-05
-1.682741466824058e-05
-5.12807890264182e-05
2.8180491165441707e-05
4.1608088698942057e-05
2.602086810749249e-05
-4.202079078856697e-05
5.867906575192084e-05
-6.0610999081338484e-05
-9.98145698117298e-06
-4.764913525604253e-05
3.292005922234069e-05
-4.347657788180168e-05
3.677684773951095e-05
-4.296837823247742e-05
3.4874749619697436e-05
-5.366093204931659e-05
4.26104712613651e-06
4.795962927470761e-05
-3.143086159846912e-05
1.4831707287349371e-05
-5.333588239735334e-05
-2.257102026776971e-05
-3.6164174746901256e-05
-1.911025177641538e-05
4.688060336014538e-05
2.5870088255336556e-05
-6.01032049023885e-06
5.175487667928974e-05
5.389046908432338e-05
-5.446086568884427e-05
4.141419276555347e-05
1.8465434797889814e-05
4.862033251873072e-05
-4.5991823743246826e-05
5.925824796478991e-05
4.715814580270308e-07
-4.117021958566698e-05
-3.640701823928609e-05
7.59820483904664e-06
-5.0634015505392783e-05
5.066154270089184e-05
-1.2213012378509582e-05
4.791114932597509e-05
1.0432555349377353e-05
-3.063127863900909e-05
-3.4221253591447452e-06
-4.099031751532223e-05
5.0119258791617895e-05
5.3122969587893925e-05
-1.0257284402102282e-05
-3.822057495075793e-05
-4.3736731451362494e-05
-5.34445397706773e-05
-1.4886013662096398e-05
4.967687150317831e-05
2.169196777790825e-05
-4.87504485862479e-05
-4.329475273802568e-05
-2.252563564334741e-06
3.494139721864553e-05
-3.5955710595337045e-05
2.8339681520192688e-05
3.748726498064248e-05
-2.9518748630575382e-05
1.978789138778522e-06
4.6095639528372755e-05
4.166793858788225e-05
-2.0842762854161396e-05
-4.6679192203877744e-05
3.310110615135276e-05
4.143474948730649e-05
-1.400830302245152e-05
-0.0001678262830863458
-0.0001676682042111017
-0.00016073577494015823
-0.00016717857797224095
-0.00016042194934055764
-0.00016634474582295135
-0.00015977333653787942
-0.00016517264344533347
-0.0001587614189038275
-0.0001636678559183714
-0.00015740254237590673
-0.00016183368098423605
-0.00015570254268182948
-0.00015965079181359324
-0.0001536557305213665
-0.00015714405437475048
-0.00015127473117006857
-0.00015434699476735784
-0.00014856856686938468
-0.0001512446331243155
-0.00014555740934098688
-0.00014783248525762133
-0.0001421372293633702
-0.00014411585808072597
-0.00013807764601910747
-0.0001400873554351489
-0.00013580860580073836
-0.0001327456835913015
-0.0001312488383212683
-0.00012813418963341882
-0.0001264168269360974
-0.00012342651695767046
-0.00012133330624083976
-0.00011851182891593221
-0.0001160064879752537
-0.00011334287002595257
-0.00011044668761149829
-0.0001079461198871799
-0.00010466723033544963
-0.00010228936292143723
-9.867087587750429e-05
-9.644263416123161e-05
-9.247192046856513e-05
-9.032558261645355e-05
-8.609915089844504e-05
-8.399895571508788e-05
-7.955157124378273e-05
-7.72252625873765e-05
-7.284394306203238e-05
-6.93579817525137e-05
-6.597379458380887e-05
-5.897827412886672e-05
-6.071280410276216e-05
-5.18735940621539e-05
-5.333838642630446e-05
-4.4663524893738225e-05
-4.6153876799101636e-05
-3.735666602213113e-05
-3.897626322973183e-05
-2.9975131276247363e-05
-3.172006465862068e-05
-2.253375147513436e-05
-2.442608757968195e-05
-1.5047236525660122e-05
-1.704996107238022e-05
-7.530738605101601e-06
-9.609057379639864e-06
2.1638935139024733e-10
-2.1790260305998404e-06
7.531666414771262e-06
5.339202297936156e-06
1.5049564293188963e-05
1.3160140808683967e-05
2.2532093026515968e-05
2.2266006569700923e-05
2.9972151577220004e-05
3.735666521323361e-05
3.1327862030801186e-05
4.466419157795284e-05
3.8994579744841075e-05
5.187409966586655e-05
4.624177851083739e-05
5.897827564517462e-05
5.3317473863942746e-05
6.597286907369143e-05
6.023236355829252e-05
7.283791221499784e-05
6.704008163462443e-05
7.955579654241457e-05
7.366275537104259e-05
8.61006949954455e-05
8.017125436273986e-05
9.247272929694094e-05
8.649259257824317e-05
9.86717513005234e-05
9.278923520755402e-05
0.00010466718318419505
9.91121150995466e-05
0.00011045027726642691
0.00010641240614065965
0.00011600210702110178
0.00012133278524132278
0.00011288315716342756
0.00012641704133583325
0.00011832436280307452
0.0001312490008223019
0.00012330198428182592
0.0001358088460580144
0.00012795370147526946
0.0001400890347339812
0.00013227392332292167
0.00014410807871905414
0.00013633044032453822
0.00014783742199004122
0.00014006638367146032
0.00015124597719043216
0.0001435251652875541
0.00015434734162472983
0.00014666439219138816
0.00015714414095388885
0.0001495884247666504
0.0001596483807753698
0.0001523497387668609
0.00016184010436075033
0.0001554798402552933
0.00016366361731219012
0.00016517215027639324
0.0001572463870911025
0.00016634489814870948
0.000158637731178805
0.00016717866934242069
0.000159642748057855
0.00016766829363044938
0.0001602863077019638
0.0001678263795526593
0.00016054270820630315
0.00016766823883469098
0.00016045878791554112
0.00016717846701161363
0.0001600429351855269
0.0001663448481189053
0.00015930359429127568
0.00016517269369742158
0.00015824885205713418
0.0001636673395106376
0.00015686729199270417
0.0001618294381563092
0.00015515071626291652
0.00015965962704330856
0.00015303794894918108
0.00015714182858385254
0.0001543469641586315
0.00014951647306416454
0.00015124569092841113
0.00014641265926891253
0.0001478370454223471
0.00014312113743865864
0.00014410737568790568
0.00013954851786378443
0.0001400883130496989
0.00013566542242483522
0.00013580814053504862
0.00013149656084017315
0.00013124838969493318
0.0001270739678663127
0.00012641686893776822
0.00012236138984305338
0.000121333430308661
0.00011742230805595899
0.00011600602854681664
0.00011216104205949876
0.00011044354410084408
0.00010652626459392755
0.00010467550262851034
9.99185313897544e-05
9.867161347376639e-05
9.247267268348058e-05
9.229998305022196e-05
8.610031611567035e-05
8.573349423493141e-05
7.95550722616173e-05
7.926535595196092e-05
7.283677825337021e-05
7.26969725581054e-05
6.597158633786377e-05
6.598722470524873e-05
5.897699948630344e-05
5.912256960892359e-05
5.187295141981617e-05
5.215942278005659e-05
4.4663377082952065e-05
4.5052916538231386e-05
3.7356719292067226e-05
3.787888553693836e-05
2.9974822371920217e-05
3.0481794970282733e-05
2.2531804316931164e-05
2.2796305382849108e-05
1.5051730502525997e-05
1.3856989876239697e-05
7.534053300349003e-06
7.835345521232426e-10
4.59475035314497e-06
-7.531124678652838e-06
-3.272277026211936e-06
-1.5048265572971763e-05
-1.081603664652586e-05
-2.2535140462227746e-05
-1.8251041748881416e-05
-2.9976600680716e-05
-2.559249279320881e-05
-3.735803343567676e-05
-3.289717819052479e-05
-4.4664514783041354e-05
-4.009596785672354e-05
-5.187411815538039e-05
-4.725717866598714e-05
-5.897826706171258e-05
-5.4303170020907494e-05
-6.597299168503488e-05
-6.14003469919249e-05
-7.283794428174972e-05
-6.861519416332009e-05
-7.955579244319486e-05
-7.696110017690084e-05
-8.609576520656307e-05
-9.247142310108275e-05
-8.475657576920327e-05
-9.867151369496225e-05
-9.132759679300777e-05
-0.00010466811807158865
-9.742388234462978e-05
-0.00011044777448101827
-0.00010323340755022591
-0.00011600749920788572
-0.00010876424216031329
-0.00012133421384610617
-0.00011407662000414454
-0.00012641742967148018
-0.00011911898881096066
-0.00013124912295480023
-0.0001239607852515867
-0.00013580876427072436
-0.0001285324370082195
-0.0001400888681777752
-0.00013294489004489317
-0.00014410592536663976
-0.00013727170705115247
-0.0001478419957645303
-0.00014222357796145517
-0.00015124095600493954
-0.0001543464728475941
-0.00014596433052038054
-0.0001571442575484096
-0.0001490401911404733
-0.00015965109899808902
-0.00015168707639347863
-0.00016183399406731507
-0.00015399061721896993
-0.0001636680138568861
-0.00015591895768482736
-0.00016517278289870279
-0.00015752094736460183
-0.00016634475762064443
-0.00015878573250598406
-0.00016717852752320595
-0.0001597497129053317
-0.0001676682504757658
-0.00016039169230107076
-0.00016071895941782016
-0.00015366430659482196
-0.00015120747771057186
-0.00014966652081608664
-0.00014777405742550848
-0.000145548057263518
-0.00014298507247431793
-0.00014013219140427137
-0.0001369479402093807
-0.00013347207503098467
-6.185048189940063e-05
-0.0001156913763576892
-0.00012040456702150128
-0.0001249135198798814
-0.00011073614327308664
-0.00010550035690315798
-0.00010003896380914634
-9.429350048124533e-05
-8.839693348766122e-05
-8.220428425503794e-05
-7.58360798816146e-05
-6.910255207948491e-05
2.6002436900564303e-05
-4.049370852190811e-05
-4.752086214975287e-05
-5.460575730681722e-05
-3.343505872603205e-05
-2.626963891591415e-05
-1.9078689343648017e-05
-1.1873502724459361e-05
-4.548907982068335e-06
2.871048054774764e-06
1.030683138440725e-05
1.8048272729887045e-05
0.00010500707632938965
4.7801117352781164e-05
4.0803199683419047e-05
3.358037465243648e-05
5.461919637847945e-05
6.134576190536225e-05
6.787021252324791e-05
7.430358900579601e-05
8.051784946953774e-05
8.671550534904989e-05
9.27987739700557e-05
9.899944455407621e-05
0.00014956221425912507
0.0001202593866678847
0.00011554019765245984
0.0001104661326292547
0.00012462460120815552
0.00012871563102751115
0.00013245788142617307
0.00013592862773230445
0.00013907977649617345
0.00014202388979209172
0.00014476958284714465
0.00014742417425035774
0.00014452657291100075
0.0001530211260616121
0.0001522380672291884
0.00015106644101946828
0.00015341895676993373
0.00015343822361135056
0.000153089450588727
0.00015241273390959698
0.00015147553674594005
0.00015023560154197804
0.00014875784419474778
0.00014697589518844966
9.155235005472122e-05
0.00013505229058741327
0.00013844436422092113
0.00014155468271637774
0.0001313387941949741
0.00012731515785754496
0.00012301313475831269
0.00011842959047638591
0.00011366695700679206
0.00010860896058810931
0.00010336521902237478
9.775356897164181e-05
8.477612141188101e-06
7.249547943291018e-05
7.886627052367142e-05
8.517942589254753e-05
6.598723836904934e-05
5.929040022929916e-05
5.248992324785907e-05
4.5506011503721296e-05
3.851494145854212e-05
3.13114050822217e-05
2.4021193433384035e-05
1.6393298152658497e-05
-7.769563388354629e-05
-1.4085526167003883e-05
-6.754832860145563e-06
7.358952337329479e-07
-2.1304567175131698e-05
-2.8502570349598702e-05
-3.558531362819592e-05
-4.266310958384721e-05
-4.958781887629398e-05
-5.657421419134538e-05
-6.351452624422219e-05
-7.063992155690467e-05
-0.00013796408274162174
-9.618977657889289e-05
-9.03842867999981e-05
-8.423661853879055e-05
-0.0001016841606946285
-0.00010695957206116807
-0.0001119559842258056
-0.00011677162300669696
-0.00012131014845600594
-0.00012571005961154716
-0.00012995108688151907
-0.00013416788519855267
-0.00014628624573590377
-0.00014388587435970626
-0.00014109927379973476
-0.00014829868469372722
-0.00014998495595366977
-0.00015132672921758206
-0.00015237120154143065
-0.00015312452256634375
-0.0001294175027485254
-0.00015319498960900056
-0.00015236464236687082
-0.00015377009837977678
-0.00015358643925242208
-4.8600242296833275e-05
-0.00014367013777132867
-0.00013762137381485075
-0.00013497449825896138
-0.00013199652160238019
-0.00012880112200538317
-0.00013336697899204325
-3.5072744279914635e-05
0.000130469434214586
-0.00014654745452863822
-0.00010811079854000943
-0.00011719263742484327
-9.790314643582806e-05
-9.242797898948703e-05
-8.669484138933251e-05
-8.084288770160863e-05
-7.473089570489891e-05
4.905915387222791e-05
-2.81939974332778e-05
0.00014582407379010694
-5.53341294592975e-05
3.5647811445792286e-05
-2.1201511335070327e-05
-1.4101938167263923e-05
-7.030795006823829e-06
2.9039935768494107e-08
7.206096732664071e-06
0.00011706859073615324
5.5587242920544596e-05
0.00011267539392957341
2.8735139269121492e-05
0.00010799825597331731
6.202802076949737e-05
6.825528687365394e-05
7.440568423609349e-05
8.036319221312002e-05
8.627551097398088e-05
0.00014643399043005276
0.00012114012447487729
4.2378220862916944e-05
0.00010299595211135253
0.00014484759070629898
0.0001249077137802059
0.0001283232052089223
0.00013148416429187323
0.00013438341471732221
0.00013710069081455242
0.00012699747388391223
0.00014659137304170948
-4.187655898041778e-05
0.0001435394016344846
0.00013364810422412048
0.0001463291131271666
0.00014573234883353672
0.00014486547551183115
0.00014379517055342582
0.00014246982179761292
6.591297316596918e-05
0.00012322452381409796
-0.00011278833518005705
0.00013647223496582536
7.818113298695084e-05
0.00011913790605608536
0.00011476087338176065
0.00011021587523533019
0.00010541150364650835
0.00010048878252496538
-1.708762328534314e-05
5.952469346581458e-05
-0.00010314640094271665
8.408826928072169e-05
-3.000809919033701e-06
5.29462376244621e-05
4.627015746262868e-05
3.9422075726847735e-05
3.2585777071888655e-05
2.5565837032408917e-05
-9.47067175823663e-05
-2.4046074070581974e-05
-0.00013997426528551161
4.148198258966172e-06
-8.362794617397405e-05
-3.0989052474688424e-05
-3.7829972576589346e-05
-4.467655561019066e-05
-5.1393148791402716e-05
-5.814096726274029e-05
-0.000140759188541725
-9.985838333978833e-05
-0.00014199082967489404
-7.763463556378205e-05
-0.00010480949252397017
-0.00010951197580633339
-0.00011403249581092073
-0.00011830989909872217
-0.00012247834715869554
-0.0001425054649845166
-0.0001386623440341138
-0.00014394609511995108
-0.0001450594326224953
-0.00014589896790715735
7.212514384909091e-05
-0.00013621841218212856
-1.0057048469452295e-05
-8.928677603426285e-05
-0.0001450015308715404
1.1356838089245893e-05
-0.0001301051726467036
-0.00012522310202676615
0.00014179995644468342
-0.0001468263975182752
0.00013890675253268328
8.982403631693896e-05
9.766859354985029e-05
-6.840250280092793e-05
-6.200838176701681e-05
2.158776556352512e-05
1.4426839018222056e-05
9.209214729420377e-05
0.00013962289438080875
0.00014084749947262875
-7.132862366209371e-05
9.52153459876944e-05
1.8432255179530595e-05
-6.485877758991677e-05
-0.00012647368167518415
-0.00014597594617761888
-0.00014646225248414086
-0.00012137011995373396
-0.00012985445404726243
-7.939773822107457e-05
0.00013974720170358652
-9.054750347252989e-05
-7.364893427662461e-05
5.6278446199344426e-05
-2.9975845520715065e-05
0.00011375098913044784
0.00010066929922244329
-8.507516845911456e-05
-2.3282627806275453e-05
-2.6880592238318636e-06
4.176878493475534e-06
5.0009543450805e-05
0.00010966936749425344
3.0715646084144436e-05
0.00010528888242401282
0.00012864238215767795
6.832973607468409e-05
7.411573800201177e-05
7.981564596714344e-05
0.00013948447763875496
0.00012088213793734233
4.694770921083606e-05
0.000138616018101497
7.711890891187564e-05
0.00012395422538870196
0.00012681256734126524
0.00012945631506349666
0.00012261982902091683
0.0001391599331700504
0.0001111155459625146
0.00012577594994085588
0.00013835211160885603
0.0001373630931194955
0.0001361830728743259
0.00011909979174977136
0.0001067741421798661
0.00013991421090915753
0.00011525981158454821
0.00010221084166501966
9.757416356047096e-05
5.9621185719250976e-05
4.0418225271623944e-05
0.00011748170756817057
5.337723970514627e-05
3.37449556942542e-05
2.712789376092002e-05
-1.97636436391315e-05
-0.0001323175311482243
3.615338094143507e-07
-0.00012405753555645645
-2.642708619020139e-05
-4.6330598410249716e-05
-5.277619369347938e-05
-0.00013663445164499444
-9.294402168577383e-05
-0.00010678882251205037
-9.775529379383591e-05
-0.0001109804294020359
-0.00011504522459789346
-0.0001351265630281814
-0.00013782197006660264
-0.00013333463840136094
-0.00013872283084934847
-0.00012711038279507203
-0.00014678287475103203
0.00013748571867405033
-7.7150041547643e-05
-4.937639717842644e-05
-1.6510459161602755e-05
-9.638963961477259e-06
6.234872097251183e-05
-3.311778311007952e-05
-3.972151615395674e-05
-0.00010234354583860929
7.025475623699682e-06
-0.00012570074129637844
0.00013601003715218093
-1.3052981028770672e-05
-0.00013986360126221704
-9.578034547896523e-05
0.00013111197059805904
8.249598621272191e-05
9.579880505567011e-05
2.4376721663052493e-05
-5.5576135548743445e-05
-3.654770785721468e-05
8.5311392562817e-05
1.0954553121202878e-05
4.3658884598222094e-05
3.718869174499981e-05
-4.30236033885614e-05
-6.782666551813325e-05
-7.139850267919004e-05
7.149238184616622e-05
0.0001319374456136291
-0.0001096920175837994
-5.910522105065659e-05
0.00013483064391930715
-0.00012863073169056233
-0.00010075132042074027
2.0503518458102008e-05
-0.00010537845742617347
-0.00013117957604927608
9.27816397122554e-05
-8.267498842482832e-05
-0.00011372371457835288
-8.79118741059616e-05
-0.0001208735079023093
-0.00013937330683285777
-0.00013621732448756556
-0.00013947492996079742
-0.00013769009377934688
-6.322778818263568e-06
-0.00013443080938530455
-0.0001188630992327218
6.565104458477192e-05
-2.5252070977368034e-05
-0.00012242302017124955
-7.254202687744613e-05
-6.176516915136733e-05
0.00011924610695462668
1.196296878586742e-06
5.059819214471901e-05
1.7655511899168266e-05
9.064780689905846e-05
0.00010654722182238531
7.339387209905886e-05
-2.8293204544367377e-05
6.789047650055729e-05
0.00013415377694317107
3.5112577992127133e-05
0.00011649871097729434
0.00013196049350363252
0.00010340635419435376
0.0001327677511272647
0.00013320301999378728
0.00013135715047746043
0.00011483686179040854
0.0001300032019138627
9.484646397648723e-05
2.875859157248774e-05
-0.00013997236451724542
1.3744905141849565e-05
8.772526026278428e-05
4.143690771600312e-05
-0.0001249224498417229
-6.536028441832987e-05
-2.18857192840317e-05
-0.00013059662273276745
-4.7382335288965125e-05
-9.081063027954273e-05
-0.00013161296972684388
-0.00012930519882637433
-0.00013876770792914508
-0.00012778226678019307
9.91938170125916e-05
-0.00011744456550771356
0.0001310602519983608
0.00012182157019003164
0.00013239246458401314
-1.8792454447185936e-05
-0.00010365153070896656
-0.0001076114886753798
-0.00012702933716938095
-1.566204697149558e-05
-0.0001260160003501436
2.229554771988641e-05
0.00011133250375060319
0.0001235548628530001
7.569784096635519e-05
9.358622419242861e-05
-6.694971011318555e-05
2.5852699163917065e-05
-9.956043804554141e-05
-4.9799440367965673e-05
-3.1606828166689545e-05
0.00010241478047420685
7.94360888487959e-06
-5.522105574598023e-06
-8.341505595171603e-05
4.4514751552889584e-05
7.872411462285578e-05
0.0001102511817786097
-8.85881340925037e-05
-4.385811351679011e-05
9.809318574171882e-05
6.226269430982205e-05
0.00010748449194729902
5.364759760588811e-05
-7.099295419472764e-05
3.20533792690796e-05
0.00012427373776539995
5.950868799204006e-05
0.00013348164136427356
-5.359753166804163e-05
-7.804075651061674e-05
0.00013335301769440254
-0.00012885397718980432
0.000120930546673118
-9.354724259932033e-05
7.053619649524701e-05
-9.81708961540418e-05
-3.470258088944664e-05
-0.00013315421439436353
-0.00010635677587070817
4.7619221949383954e-05
-0.00012236916554109618
-8.616984138639444e-05
0.00013018572322531858
0.00011352360827761257
-0.00013981507584782886
-0.0001024474909420737
-9.528411859280194e-05
-0.00013290679816088837
5.648722450994961e-05
-0.0001113939739840717
-0.00013048533313948343
9.02429089078329e-05
-0.0001164523496196447
-7.634676600638035e-05
0.00011800383729389375
-1.2208318845594196e-05
-3.032058612031144e-06
-0.00013234536828061433
-0.00011951002887930189
-0.00011814129496528068
-0.00012116483916905477
0.00012883485673358897
-4.1056699364559484e-05
3.2582906217002794e-06
-0.00012381994075527162
8.072570298963311e-05
8.885539432896919e-05
8.38847885523703e-05
3.831733294415283e-05
6.717944159180346e-05
-3.782687503626191e-05
-6.538051442432916e-05
0.00011179923538272638
-2.3440864933549637e-05
-5.5703634192239636e-05
0.00012577398199287282
-2.095657815918004e-05
0.0001142505236433773
3.630890968169592e-05
3.0232815109033758e-05
-0.00013316761291170368
-0.00010992637956464159
-0.00012200763957317838
-0.00011489893710704242
-9.287696195369701e-06
-0.00011331117972994192
-0.00012451074273393543
-0.0001233567382972704
6.516692485863826e-05
0.00012513242364074842
-8.13904958693772e-05
2.036340594513608e-05
0.00012561789804212454
-0.00010027654334794932
2.412600767541456e-05
-8.837544214106807e-05
-1.7216677324704576e-05
1.596007725203536e-05
-0.00012051100824573439
0.00012271192036016724
-2.9749134106754438e-05
8.67533616337487e-05
-6.589178597013573e-05
0.00011666740016812696
-0.0001262124861324281
-6.146221791245262e-05
9.109022090666182e-05
9.956533285502494e-05
1.4457598690783539e-05
-1.7585601197338287e-06
0.00012743569365190546
4.516984048353174e-05
-5.002986507295273e-05
6.185847077905203e-05
7.234823747226426e-05
-8.164488050997225e-05
-6.511927421439476e-05
0.00012660380796556656
-0.00013247934616170153
9.99073912391637e-05
0.0001286568328136792
4.227297984332675e-05
4.93170437418194e-06
-0.0001327547419694564
2.654660647380251e-05
-0.00012739968502497215
0.00011862127617896993
5.372215590879145e-05
0.0001264955214401097
-8.401409072357531e-05
-5.953555442403141e-05
-2.707542497439103e-05
-1.469961839531114e-05
-7.123272861175848e-05
0.00010332672150838312
-8.653995132598807e-05
1.9418040056733344e-05
-0.00010405600191419761
0.00012625464094359067
-9.121608317273358e-05
-3.2183623138501476e-07
5.0857110517462306e-05
-4.810854676558516e-05
-0.00010273656777001778
0.00012380925514742088
9.614193593808732e-06
4.807752774106622e-05
0.00010923454305812732
0.00012413317909286344
-0.0001089932663920969
-7.650081435500258e-05
-0.00012325441362680655
8.5635302009693e-05
-9.93088525873962e-05
9.590709634063977e-05
-0.0001253652217708902
-7.077251013720714e-05
0.00011042004529759963
8.789259780731941e-05
-0.00013172655662027323
-9.64226016649991e-05
9.182907150742405e-05
-0.00011198841305324696
7.404535358294481e-05
-0.00011370844764196221
-4.212454148091342e-05
0.00012477820546105337
-0.00011773243398929286
-0.00012160175493745024
0.00011603699259823295
6.926125720052883e-05
-0.00011079834002670119
-4.453280609088358e-05
-0.00012002137249686519
-6.305105682201099e-06
0.00010728592562511989
0.00012162343787080159
-0.00012600421889402057
5.7754858675787925e-06
-5.554661307979902e-05
0.00012793894674553643
-8.290778352040749e-06
3.923989168349304e-05
-5.966099691098975e-05
9.536931183638751e-05
8.218848540743786e-05
0.00011328304305000207
-0.00012573631465006633
3.302722507880458e-05
5.9242706227286476e-05
-9.25123663375241e-05
-7.966901968349164e-05
0.00010678787559324327
-0.00012504015608496698
3.15490941474903e-05
8.348441183048729e-05
-0.00010761100642528023
-9.549097856097122e-05
5.640522481985618e-05
-1.1848876818493097e-05
-0.00012593309368260524
-6.065609284026912e-05
-0.00011667624578362543
0.00010376044316166512
0.00010644643285116473
-3.593639413897843e-05
-0.00011490833340480801
-0.00010593550459118597
-7.476563597393659e-05
7.878753863375727e-05
-0.00011459529050451008
-0.00011900245745766079
-2.468606659913093e-05
9.728560279217574e-05
0.00010908753039455776
1.9934161011735703e-06
-4.5048198935360135e-05
8.032578905962394e-05
-5.036911300546695e-05
1.1828366372357354e-05
-0.00010178213061599992
-0.00011926632818781749
-3.308757601576591e-05
0.00011132039781690824
4.002604099133699e-05
-5.995862250391011e-05
9.270807855656573e-05
-3.894645888357727e-05
0.00011908175485684754
-9.300990892961623e-05
-0.0001160062995487993
0.00010578452707922415
-0.00011860094031839691
-0.00012011180737137616
-0.00011798010824073722
-0.00010473194783117064
1.7979068542187675e-05
8.430076229250626e-05
5.3822876539420725e-05
2.8110997568019377e-05
6.768569705931172e-05
-8.157982806581649e-05
-0.0001093787575340364
-2.3027609914301052e-05
-6.452879705891788e-05
1.7290699828734174e-06
0.00010449287037603736
2.1675603277451467e-05
2.5732863591167348e-05
8.172103659906496e-05
-4.729726464854245e-06
-8.43637245934777e-05
0.00010321218374142075
6.446259838144545e-05
0.00012058358426645363
4.549567199279272e-05
-5.39474858059354e-05
-7.944771281825833e-05
-4.006797324774819e-06
-8.573539118776245e-05
0.00011796714889212486
-5.931573778583129e-05
0.00012314974008364855
0.00011444757486179331
-9.679741437844637e-05
-1.8141417755501353e-05
-4.268972154060728e-05
-0.0001173562392603596
-4.852714193253598e-05
4.844621579520134e-05
0.00011563699174578302
-9.575886455480767e-05
-6.601668322275403e-05
8.465813335243713e-05
9.633687412800958e-05
-7.459758564418136e-05
0.00011911968930117778
6.617417810756072e-05
-0.00011048084384404508
-0.00011598587978600294
-9.875991811967806e-05
0.00011854714602726893
7.735761886047007e-05
-0.00010644941637832305
-0.00011384223540020391
-1.7120616274910385e-05
6.131023063797865e-05
3.728604272200009e-05
0.00011942988239724087
9.251267857197527e-05
0.00011666940409749227
7.245751156627498e-05
4.291205436630118e-05
-0.00012596533016174638
-3.082156165464518e-05
0.00010849824907770265
7.579498305521266e-05
-0.0001143745408478911
-0.00011927440229814222
0.00012147174411924545
9.999108063872458e-05
1.1877206800260147e-05
-1.1000410215676037e-05
-8.932719577369978e-05
0.00011708089161647332
-2.8782418177148342e-05
-7.699963434503665e-05
7.939927101759398e-06
8.849194396545321e-05
-6.970058340794924e-05
6.283921031693486e-05
7.695245192619974e-05
-9.272049817552608e-05
0.0001146216011715713
-0.00010754227492155981
-5.4407048215823054e-05
8.3089225356146e-06
-0.00011935720535664245
-0.00011328279459815021
0.00011764075238710618
4.2934427605989096e-05
3.857251271568524e-05
3.6874741122372625e-05
8.85294629537984e-05
5.9070221172141936e-05
3.418895364692195e-05
-3.67969534560993e-05
-3.969150739370394e-05
9.957817726663781e-05
-5.4239963608221916e-05
0.00011147153796574819
7.635447831097612e-05
0.00010103016491363058
9.193630245735197e-05
-0.00010378933580981563
0.00010160597892630485
7.441865250214036e-05
-7.958587109961992e-05
-0.00011258662353663984
4.850356234631431e-06
5.610304169573717e-05
-0.0001133412371738427
-0.00012041920321989565
0.00011148018761487464
0.00012054983339634983
-1.1260662906515624e-05
-0.0001127599036492335
-0.00010203602722988626
0.00010421437907502966
0.00011231300003239678
-0.00010859970892485599
9.290315422556815e-05
-9.46490676874935e-05
-6.306258037154199e-05
-8.893894566505928e-05
2.7050937685106814e-05
8.910828197608459e-05
-7.486810213718043e-05
6.110855023114653e-05
4.1221532139782245e-06
-8.885168232001155e-05
-4.038217790278617e-05
0.00010223931134530707
2.3709485645564717e-05
1.9850643090180166e-05
-0.00010577605373471752
-4.687773295089688e-05
-7.777179132863669e-05
-1.8279090749981243e-06
2.9522107479901613e-05
4.0450938313567965e-05
-2.529895222041227e-05
0.00011189619639309048
-7.299111166341065e-05
0.00011070154713013106
9.934645780041663e-05
-0.00011407917732974338
-5.7823871359426594e-05
0.00010777810180260829
5.319637097436235e-06
7.448300665365841e-08
-3.810182196383858e-06
-3.740503506444763e-05
-9.756194641751747e-05
-2.009414209743818e-05
-0.00010058808591339252
-0.00011150501758190523
4.903724142344231e-05
1.503820311615839e-05
-4.315980225006232e-05
5.0832388489613665e-05
-0.00011259994714923667
-0.00011931867220900191
-5.988611196278633e-05
6.764014884169483e-06
-1.6312880625062162e-06
6.67968463290248e-06
-2.5506797123336545e-05
7.74425944435288e-05
-5.4377031348714495e-05
-0.00010350028261542181
-0.00010708157282891715
-1.211185753263208e-06
7.10876701894999e-05
-1.9675149162567335e-05
-0.0001106066674790132
1.3906975176478107e-05
1.6196855025776305e-05
-9.175165855232446e-05
9.822914054451671e-05
-8.956774841313524e-05
-0.00010716633498369689
-8.575512557410768e-05
3.4515702566563185e-05
6.0027113739421784e-05
3.258645359394578e-05
5.566517750720417e-05
-3.047436524596404e-05
-2.5096820725706866e-05
-2.087527257505875e-05
0.000109591582458437
6.652492140511182e-05
-1.4821698995196115e-06
6.51312587732541e-05
0.00010868402305203504
0.00010399728497638322
-0.00011267670113225588
-3.790757216916857e-05
-3.0590481427587794e-05
-3.511348654636679e-05
-0.00011300533291409087
-9.929699089578691e-05
-6.810498673435966e-05
-3.446908805491374e-05
0.00011054848262888906
-6.533257505464194e-05
-3.756043708942331e-05
-4.242200573877087e-05
-3.456941259700886e-05
0.00011696946312575533
-1.3575651878699664e-05
1.3912327250092217e-05
2.1453811852559147e-05
9.981914256492752e-06
-3.5006777501511175e-05
5.5827813237709656e-05
9.659667323521318e-05
-8.220538450567244e-05
4.555328831918192e-05
-4.8815394450354594e-05
0.00011397059296754777
7.034321705588237e-05
1.1228729796857166e-05
4.3481139721264356e-05
-5.181786424028138e-07
-0.00011012080218632141
-0.00010048433775892449
-7.217534838003486e-05
-2.7450236325231302e-05
-8.239302777083114e-05
-9.34733650418072e-05
6.880507638657755e-06
9.673415379747833e-05
-3.141126827691168e-05
6.962185174653293e-05
0.00011296293698062961
-1.0800539031482237e-05
-2.6807017714962823e-06
-2.0254468781796478e-06
3.806989954995319e-05
-1.916186657158766e-05
-7.460298164357444e-06
0.00011307282135261474
-8.75526585145245e-05
-9.62122263281842e-05
0.00010622015826559695
-7.675702781295752e-06
5.850939739501821e-05
-8.003562138822439e-06
-0.00010646177764889151
-9.051939662719168e-05
-9.428121943394136e-05
-6.164368566409449e-05
-0.00010611035860567369
0.00010523057471732819
9.721893985016929e-05
9.640583704074375e-05
9.588081991908049e-05
0.00010985952799286528
3.7554881288144874e-06
8.518245871501225e-05
-3.4146849560475234e-05
-8.663868186508903e-05
-5.2425866058175235e-05
-0.00010290330362180774
9.320621799556979e-05
8.624205112873444e-05
5.206048715718061e-05
-4.002732930773116e-05
6.076539502840359e-06
-8.688047372940565e-05
-7.419318192585826e-05
3.8043030603826996e-05
2.9449863738843678e-05
2.9060161792727568e-05
9.059675207364266e-05
9.760304300290998e-08
0.00010278582996348069
8.638045352913227e-05
-0.00010586245679095475
-3.052817496800054e-05
9.4115218649359e-05
-7.134447237950289e-05
0.00010483464185470973
-7.646338030418662e-05
-5.6624533873968476e-05
9.999016557043759e-05
0.00010436446563778006
3.703452136538453e-05
6.951557055793635e-05
1.7556646088106636e-05
-7.02115247771365e-05
-0.00010123189267653406
-3.089496566372203e-05
-2.3389140359468225e-05
-2.3470264696894842e-05
4.156666256431018e-05
3.3641274083233755e-05
-5.459894509057266e-05
2.640203268843826e-05
-9.70210625673668e-05
-2.294233348707073e-05
0.00010351791443436527
-0.00010859991386835646
3.122703859808256e-05
2.3179677872102346e-05
2.977495261864885e-05
-8.465669982631311e-05
8.092357548255591e-05
5.5112166942708494e-05
-9.899032455355573e-05
-8.240616535699829e-05
-1.376422977160258e-05
-2.9108770927241827e-05
3.445868383219792e-05
2.8058200717767397e-05
-5.866228316202281e-05
-3.1979360847535554e-05
8.167828593669145e-05
4.935294186415847e-05
4.022392230967799e-05
6.71344050814232e-05
-6.38726034804463e-06
4.4496154225508357e-05
-3.786498054420576e-05
6.184003636824621e-05
7.69817834286524e-06
1.5549457780001145e-06
2.2722197887269932e-05
3.681887804147785e-05
-1.215504825567857e-05
8.954646140286698e-05
8.421556454672762e-05
2.0116176996278357e-05
-2.5852855228885956e-05
0.00010660104331193931
-0.0001059619768055171
-0.00010603476292696819
-6.643559136785557e-05
0.00010605745901453071
9.886894732249493e-05
-9.345703637422379e-05
-9.149180845462587e-05
-9.762538057309778e-05
-7.367195949084666e-06
8.877295705235426e-06
1.0577182531783082e-05
4.5540361347636425e-06
8.245693637851802e-05
7.333321133098536e-05
-8.17899882008317e-05
-6.826775575257684e-05
5.059386272413817e-05
1.1975485342085872e-05
-7.823495909132606e-05
0.00010204839827963541
0.00010662252223219442
7.425378886416307e-05
1.3535292342561248e-05
3.339823139453419e-05
4.592626678483408e-05
3.867398608745109e-05
-1.900289584306893e-05
-1.6732160678023267e-05
-1.6759557385948394e-05
-4.922413699057749e-05
-8.063543920496901e-05
1.2461121938640197e-05
-0.00010333592364249254
6.334396052546332e-05
1.389972309580875e-05
1.5781147739286994e-05
-0.00010457449093023514
-7.783630194787388e-05
-6.388646849483505e-06
9.127862755997769e-05
8.123705582711449e-05
4.253200837170797e-05
-4.363331786789756e-05
4.318339291255083e-06
-8.334592343733111e-05
-6.613597408097788e-05
9.895596314122307e-05
2.2732710044973445e-05
-7.93103777662664e-05
9.91737141848004e-05
8.884885925344777e-05
-6.005943739277924e-05
-2.673978946433066e-05
-7.743535257751129e-07
-9.785399215717493e-05
-5.126615168485681e-05
-7.534925648150013e-05
8.926976207824135e-05
6.684615198772383e-05
2.3027428745859087e-06
4.882166164415212e-05
-3.35909296886847e-05
5.439867043023399e-05
1.7356151942761786e-05
1.192693226337755e-05
-7.091186120746808e-05
-8.352900295333071e-05
8.239696209329363e-05
-8.929909175405856e-05
8.479725306804013e-06
-9.755609540687699e-05
3.216660995425607e-06
6.173499685519163e-05
6.985149222941185e-06
-1.2646752039421484e-05
2.9169991012817952e-05
-1.987756483978959e-05
-9.896463734927817e-05
2.882437766843069e-05
9.208225079670258e-05
0.00010329929517498155
-9.944800145959997e-05
-1.6133693153125195e-05
9.275461289177565e-05
6.688696273562313e-05
1.967304403599698e-05
2.0520822941697124e-05
5.4276113606986625e-05
9.810468434938141e-05
-8.750485566800238e-05
-9.840572334289752e-05
1.924887078499264e-05
1.0501898884759967e-05
4.599420289716955e-05
-2.7098749149094776e-05
-9.564569140952434e-05
2.5953435094556772e-05
-3.0518020138690345e-05
4.792429993541881e-07
1.0345106719806352e-05
2.3578843337728366e-05
-2.0657292529762287e-05
8.028952464823373e-05
-3.27328191120931e-05
-8.888097199008589e-05
-5.552267922279685e-05
9.647163122405517e-05
-4.579789039212262e-05
-5.087236635536825e-05
1.3960167700620142e-05
7.664980761843123e-05
1.7351311587504557e-05
0.00010109817484921045
-9.182286018191374e-05
3.5192633712998816e-05
9.612717726017413e-05
-0.00010119786409620121
-1.6027855148230084e-05
-6.477106234610807e-05
-4.556937254186446e-06
-6.999775035257477e-05
9.36299935053563e-05
7.812798252707647e-05
-3.946595422254122e-05
1.6442782877702064e-05
-9.917634724796016e-05
-6.334322620141793e-05
-6.111267288153392e-05
-9.966084111465418e-05
9.98633139268794e-05
-5.796662607822748e-05
-8.637964841721709e-05
-1.4580092958955274e-05
-9.932230671183393e-06
-1.6505915094414822e-06
7.150207598869593e-05
-4.449274939255235e-05
1.3204327300901331e-05
8.50744855278642e-05
3.508274995424131e-05
0.00010138213973227287
7.918549112297189e-05
9.761150215555314e-05
7.190029506308963e-05
9.616437398612818e-05
-8.048105179003197e-05
-9.573439397764776e-05
-7.34909192513217e-05
-1.0665487095769474e-05
9.723605142512998e-05
-2.4869092813699846e-05
-1.3661533740966331e-05
6.121684701286408e-05
-9.165796920948409e-05
-2.7945229005442238e-05
-2.185983593875094e-05
5.865013756822042e-05
-4.289648886080013e-05
-3.510870107947435e-05
8.552341030422582e-05
-9.192999398848398e-05
-2.1687606562843573e-05
-9.382960282155011e-05
7.594506187143203e-05
1.8300891895537047e-05
6.044517235117105e-05
1.8754680695281422e-05
-1.5497451015485925e-05
-9.249621702611392e-05
-5.8969915144801e-05
1.8762608766190738e-05
-5.606967338570633e-05
2.1411121442577625e-05
-9.131702561304938e-05
-5.357545821523466e-05
-3.0358334171050357e-06
-6.339167371860309e-05
8.617841024749536e-05
-8.22572036336448e-05
-7.524577320567265e-05
8.673169006730292e-05
-3.3908082132560574e-05
8.518214503141702e-07
-5.047108535351496e-05
6.546334957998153e-05
6.8411572828568955e-06
-4.386712069447359e-05
7.17234737774985e-06
6.486938869403786e-05
5.996961067347036e-05
4.41651421313236e-05
1.506311846183986e-06
4.248900696716673e-05
-8.549612422499349e-05
-6.381895899631028e-05
-7.663286216967773e-05
-2.7728984666993416e-05
4.084520716254816e-05
8.009617510939723e-06
9.188159057979741e-05
-9.924321748807841e-05
-9.056564924226071e-05
3.019841724018309e-05
9.432653330154799e-05
8.262826471787244e-05
5.3936745445078725e-05
8.584632289302725e-05
-7.078495599934405e-05
9.256102523775568e-05
-3.859626421572679e-05
4.8122738714600196e-05
-9.02133188519358e-05
2.4615375071783772e-05
-7.60383175261551e-05
5.142607185951101e-05
-9.231587566100513e-05
7.465153925148368e-05
-9.368075544205135e-05
7.38937108232922e-05
9.005432051814661e-05
8.375512751617271e-05
-1.0402283425941743e-05
-8.777661654623346e-06
4.657629658684554e-05
7.739308403161233e-05
3.0428880317552565e-05
-2.0422820247498543e-05
2.480321979548986e-05
-1.5678314640977492e-05
8.947553172755168e-05
-1.628336397287936e-05
3.666655393323967e-05
2.4605739077138048e-05
-4.900421697662128e-05
9.292109686492225e-05
7.882685634280508e-05
7.898334973701535e-05
-5.399872899640283e-05
-9.259135165922533e-05
-7.964001330324658e-05
8.843770857982567e-05
-7.556513139799835e-06
-1.5482263879457644e-05
-3.935509400452797e-05
5.5489127900388174e-05
-8.562301114348226e-05
9.580067776579413e-05
-6.628367994599388e-05
-8.777403296849961e-05
4.4139499559154235e-05
2.276384249902205e-06
-3.389809297236931e-05
4.643775901247166e-05
-2.8408789083749405e-05
1.345135185683866e-05
-8.38154605149811e-06
-8.348192102821646e-05
1.2802192393486834e-05
2.0859943151365402e-05
-4.50695165004274e-05
9.094236476669382e-05
-4.9954958359840804e-06
2.604745937973084e-05
3.5941178556595e-05
-2.3302876681559326e-05
-9.16761554877763e-06
-8.904606188925623e-06
-1.660089615033865e-05
6.948335424277879e-05
7.058409515823025e-05
-8.125443730833905e-05
1.5265402577891176e-05
-8.63046677031132e-05
-1.0228136211003986e-05
-5.215987507038369e-05
-8.672147834037398e-05
-7.235876147647789e-05
-5.013112654708031e-05
-5.523312653210473e-05
-1.0394220943321067e-05
-3.61675625497776e-05
8.119273530108475e-05
8.124501874345061e-05
8.373812712201672e-05
-2.9107572656790796e-05
7.887346776023774e-05
-7.265339561735924e-05
-7.620836227956069e-05
5.988612666053098e-05
3.268782794430063e-05
2.7617216627849902e-05
-7.880212800337535e-05
8.204567421300079e-06
2.5876389759080422e-05
2.6112077633931537e-05
-6.828793589502958e-05
-6.959593037727271e-05
1.4894252928402696e-05
-3.369631751031316e-05
2.788624696741636e-05
2.4544550657160258e-05
7.03656243336591e-05
7.829152209367569e-05
-5.691453406759159e-05
-7.514396144636219e-05
-8.464124155423257e-05
-5.0348778616386074e-05
9.046297443567316e-05
2.2037471218477123e-05
5.4015227686556014e-05
5.806490416522199e-05
9.006707443837538e-05
8.024487366386978e-06
8.796871800022986e-05
5.411911728876703e-05
3.725274456128995e-05
7.637777233329693e-05
6.648406759637904e-05
-4.2005390168240004e-05
1.3333746625161022e-05
-2.2786341208105263e-05
-8.551883146605716e-05
3.1985488740731002e-06
7.088051367299444e-05
-3.939051746693249e-05
-8.622145569713106e-05
4.846591945212868e-05
-3.0284206112296916e-06
-8.52964712736646e-05
-8.866245291173294e-05
-1.7093814129821525e-05
8.573140538018201e-05
8.474220290658315e-05
3.1929372176067504e-05
1.9021855841516264e-05
8.27572118234578e-05
7.26049636024285e-05
1.9204488392019055e-05
-8.575762955924912e-05
6.1461961187444185e-06
8.346031825658995e-05
-5.932684647838882e-05
4.7596818032256614e-05
-8.440111696895914e-05
2.0224772839705214e-05
8.204586790946411e-05
4.997283690629851e-05
6.600892030902363e-05
6.261745792288201e-05
8.56344489461623e-05
1.4206871879137753e-05
9.285000198329573e-06
2.0980130685119586e-06
-9.249426222567612e-05
-4.480917743487364e-05
4.049737856958177e-05
8.686560926690357e-05
7.36631852170353e-05
-1.5447449322429618e-05
-7.343056760543632e-05
-4.7242353296259584e-05
-3.7577602185276936e-06
-8.54581444987121e-05
-2.6841844962807818e-05
4.539775006084199e-06
-1.007009828750501e-05
7.650775011780579e-05
-7.972322844328269e-05
-1.1672948223184953e-05
-7.027519382511632e-05
7.638182784379949e-05
-2.5409641972715307e-05
-6.919906981576175e-05
7.980176756231685e-05
7.756745783734793e-05
-7.754347030425675e-05
-3.3887533054233575e-05
7.40323627831395e-05
-5.272560874854641e-05
5.735323778859926e-06
-6.865197094232157e-05
3.8948226626314334e-05
2.5909604673601746e-05
4.28568096044817e-05
-6.165487148028151e-05
-6.254670887349649e-05
5.4142471654358017e-05
-2.9086105004797743e-05
7.862020654820336e-05
-3.574442211434904e-05
5.629305076421763e-05
-5.057614816016313e-05
7.64712843328843e-05
-1.9384800594804775e-05
6.489934740319131e-05
6.989742764695288e-05
9.346857169495236e-06
7.281692194100289e-05
5.817142535734645e-05
-1.767208002332554e-05
6.271876548633893e-05
8.117012680064884e-05
-4.658255792405687e-05
-7.939949613935004e-05
-7.873636980798634e-05
-1.0844738269452783e-05
-7.989565257187984e-05
-7.86407225313986e-05
-4.2521782068696095e-07
-2.209465766474777e-05
2.2547926195156177e-05
3.006810022110028e-05
-4.5680924161881593e-05
-4.765127087897841e-05
-7.324108218431147e-05
4.5179773133040744e-05
6.609354956269658e-05
7.516145302743624e-05
-7.852996067132953e-05
-5.09155844552247e-06
-6.719838847677447e-05
-8.124380563925042e-05
-4.0840298223738004e-05
-5.495380251338747e-05
-6.533530547517524e-05
4.153189465188443e-05
7.89259306939797e-05
-3.9106755564303365e-05
4.824983878273167e-05
-5.537570069317308e-05
4.495633899092074e-05
-3.99334600616968e-05
7.384169977059387e-05
1.2096567509721883e-05
-7.126598237454673e-05
7.166920853361883e-05
5.942682978830626e-05
-7.843413490622858e-05
-2.985658406087534e-05
-7.418794759383245e-05
4.922298941980116e-06
1.6073619264200615e-05
-6.466200641072545e-05
-3.056654105124387e-05
-7.373931142904356e-06
1.1859792191198592e-05
-6.578353921360709e-05
-7.201581232616908e-05
3.195674718317403e-05
-6.553206567343762e-06
7.043442208154876e-05
7.26361471488741e-05
-4.7374541170479466e-05
-6.112020334708972e-05
6.925959633320882e-05
-2.087393980727984e-05
-3.494439725707792e-05
3.449244508935881e-05
2.0216117116508434e-05
4.327154432092424e-05
5.259220607730821e-05
5.709307414979825e-05
-1.3070052473094009e-05
-2.3740943354386397e-05
6.491126702955255e-05
3.8416622493683966e-05
5.8566065769232645e-05
-4.1734439545162905e-05
5.0185734376566314e-05
6.143789938653228e-05
7.845373033391259e-06
-6.24258756762076e-05
2.041978367401158e-05
-7.259545607260639e-05
7.49159640354721e-05
6.68453311898202e-05
5.537195947965654e-05
6.925296288668114e-05
1.7528150806267663e-06
-1.5554513117658688e-06
-7.207157075961578e-05
-6.889833377309775e-05
-4.4650421184718525e-05
-6.605474240541223e-05
6.910197352431756e-05
-1.26231747916655e-05
-4.987341154354356e-05
-2.4468792727498018e-05
-6.686346540147761e-05
6.766926073126458e-06
2.6243800921581826e-05
-2.7456501684101708e-05
-3.9682636684381964e-05
-1.469965594008384e-05
-6.240349660510843e-05
4.655167475398489e-05
-5.8627860651844815e-05
5.229760904890249e-05
-6.010242250624027e-05
1.4084842023181846e-05
3.6797833695254244e-05
-7.023162076134052e-05
6.190626272411998e-05
-3.399784412584522e-05
-4.916066494974253e-05
6.750114282224182e-05
4.351673114114513e-05
4.221522537426593e-05
-7.240993340126105e-05
7.148369704722442e-05
-4.084424238008242e-05
-7.182870569602442e-05
6.469184336220782e-05
-6.47025592302689e-05
-7.372530741823525e-05
3.749005001566922e-05
-6.380809175331978e-05
2.9323379701499814e-07
-5.498742092862457e-05
1.3135052599613147e-05
2.1312277258503918e-05
-2.131422670337404e-05
-4.015703720669395e-06
9.539625304518662e-06
6.675864403766149e-05
-5.783357856438363e-05
-4.097090568409991e-05
-2.8612035422811938e-05
-3.8396171334800287e-05
7.209285862667402e-05
-6.542081350183262e-05
-5.812306605099335e-05
-6.525482745392678e-05
4.9313995045693195e-05
2.2001682160128913e-05
6.019236227659685e-05
4.820438890112176e-05
-1.852591115630442e-05
-5.7796882629443966e-05
3.0250843777844954e-05
5.451422017369382e-05
5.7027565961150064e-05
4.0747311290594906e-05
-6.628136863607498e-06
3.116945607529348e-05
6.435836225339962e-05
3.4261086267715876e-06
1.5540719216034442e-05
5.338840275432058e-05
5.952198285302964e-05
5.109910758311496e-05
6.874887275977572e-05
-6.601290902365384e-05
4.583827684119683e-05
6.341348882351781e-05
6.19085903910193e-05
-1.4795851156843933e-05
-4.387290151400861e-05
2.782305644960177e-05
2.4000689288364942e-05
-3.3971492495643446e-05
-6.07552999180852e-05
-3.333840238343591e-05
3.8945349446690735e-05
-6.0796595606456115e-05
-5.370217501879696e-05
4.1878350847429764e-05
5.833746430729751e-05
-4.096013621135569e-05
1.8301022667434447e-05
-5.556418747700806e-05
-5.555041949316685e-05
-3.431899088093599e-05
-2.2316268381344564e-05
-2.7808811595325666e-05
-2.9477627058689362e-05
6.233874317237054e-05
-1.3262867386381492e-05
3.187074922547235e-05
-6.218099010767451e-05
-9.441728825657972e-06
6.545760439072666e-05
3.2011800057854895e-05
2.7011203869802417e-05
8.224282197744815e-06
3.742493369798703e-05
-5.827066468539224e-05
-4.844949824060507e-05
2.3046222621531664e-06
-5.005680793832591e-05
-3.36106334759756e-05
4.557982709666868e-05
-5.85918151466843e-05
5.427665171996473e-05
3.599635721996708e-05
-2.6812927619332696e-05
-1.8766726636221953e-05
-5.507406669067315e-05
6.503646953634663e-05
-5.0394497831515214e-05
4.372652750172895e-05
5.737409251088872e-05
5.1683615495134534e-05
-9.356904430697146e-06
1.949330495347518e-05
-2.171090538470254e-05
2.3142809212373965e-05
5.623984169980517e-05
1.7232492415081936e-05
-3.737017367707786e-05
5.210320732082695e-06
4.7244814319648256e-05
5.831437256890959e-05
-1.5436509644927933e-05
1.5238131402059652e-05
1.127209041003187e-05
5.934442628400236e-05
6.153564222016923e-05
-2.8214594285851187e-06
2.5506166453429893e-05
-3.193524904010687e-05
-9.027427858653304e-06
5.287966900426433e-05
-2.6925622319635918e-05
5.649997892654225e-05
5.7281766265556563e-05
4.639360421702648e-05
3.223519130747316e-05
1.3903717213336246e-05
-1.5044417516224788e-05
-5.261309583808043e-05
-1.9908818623801396e-05
4.316051154164325e-05
3.623359228190497e-05
-5.315542887366318e-05
-4.294274104690954e-05
-1.0026092653285541e-06
-3.631280334929631e-06
-5.774589220095725e-05
1.9913614204199772e-05
-3.998760174750634e-05
2.6324067792870873e-05
-3.320685367609777e-05
3.42904236053989e-05
3.9573470188931344e-05
9.719142300347947e-06
-5.257038656580653e-05
3.287480658246152e-05
4.943467098659998e-05
4.9584941421882356e-05
4.283425951509359e-06
-4.7281471152421e-05
-4.6193370254806764e-05
4.9753379277310604e-05
-1.836711291023185e-05
-4.388361038822967e-05
5.142120352946477e-05
9.254600415353009e-07
2.94125260693724e-05
-8.154617137117353e-06
-2.577703881456631e-05
-4.913619435884798e-05
1.9345495666734953e-05
-2.5123599744038876e-05
-8.485183845121538e-06
5.220920128897705e-05
-3.084276893668339e-05
3.780134025173074e-05
5.287538053997142e-05
1.4382175782028657e-05
7.052921249265324e-06
5.03977498839113e-05
2.5881702405612944e-05
-4.627366836311245e-05
4.180981574698937e-05
-5.093615071233187e-05
1.9233558915893355e-05
-1.0548670781561655e-05
-4.741984425611968e-06
-4.96947433469692e-05
-2.3618423050106976e-05
1.3521864864537505e-05
-1.7300627810008455e-06
-4.41778376148499e-05
1.3185428311209455e-05
3.8548075155048184e-05
-1.286424629465291e-05
-1.7981459814863922e-05
4.606165392725246e-05
3.208328795790793e-05
2.9953072724173762e-05
3.5363323158263434e-05
-1.8229422606533746e-05
3.400719398802736e-05
-4.417424698352185e-05
-4.391266729294076e-06
2.179345805581986e-05
-3.893432740858566e-05
-5.637484901020185e-06
-2.5962867985422215e-05
2.8924068136537793e-05
4.3481448884918174e-05


==> output/example8normal/nPred0/stepSize-1.0_regOption2/gfsetFinal.txt <==
3930
-1.0277139990630887e-05
0.00747689860890424
0.0037631469389441943
0.014574530883039753
0.010093358444175833
0.020993258520570064
0.01618157547134469
0.026607611754063
0.02185428430031917
0.031438021940453934
0.027123221985631323
0.03558945272011685
0.031954409969900205
0.039196668406866274
0.03644075316865371
0.042393490261818545
0.0405820598450214
0.04530869949942611
0.04454841578033216
0.048061616983479306
0.04843402724813759
0.05077548352486398
0.05239929393133991
0.05363252381323143
0.05672184422980053
0.05663999375700775
0.05990915668412417
0.0617301560976578
0.06359424146335312
0.06620195598581827
0.06779106741305287
0.07095942981733878
0.07259426462228367
0.07621421812028148
0.07809401047575844
0.08212853144919678
0.08437481979023
0.08879536608879979
0.0915115777613369
0.09633806585555826
0.0995681679554316
0.10474028839595484
0.10859259337416775
0.11414551133994313
0.11861280199305084
0.12452352738519362
0.12964096158862948
0.13630176943739566
0.14162535136011065
0.1505036110154378
0.15447836867879733
0.16802720795989393
0.16730998537832772
0.18208142104315905
0.1817518584358388
0.1962798071804312
0.19574382509862318
0.21013592576277107
0.20921979494440818
0.22303214370932078
0.22181214057423895
0.23424090022884664
0.2328231276909655
0.24298860283438106
0.24162820171841023
0.24857169745720328
0.24758375381097078
0.25048912424149644
0.250335065958913
0.2485623572005412
0.2496631347000009
0.2429685199731796
0.24529039715004805
0.23426930713406055
0.2363660510588277
0.2230789625669654
0.21015732371160917
0.22245030997294882
0.19628698030098563
0.2092395717482882
0.18208618493449277
0.19563687167130478
0.16802622886484206
0.18182114050636672
0.1544533828566232
0.16829240037277557
0.1416031790680761
0.1551657419226125
0.12962889682805637
0.14277098768647262
0.11861404426231872
0.13106412472674311
0.10859879171411024
0.12026967421121432
0.09958093573043815
0.11017037619962124
0.09153412227419325
0.10069372885453431
0.08437221652184336
0.09041272091443706
0.07808964435672337
0.0725930090581436
0.08257241349815551
0.06778933938845215
0.07630722965545574
0.0635894660935019
0.07095177022358441
0.05989673819222526
0.06621376722635765
0.056608782773656025
0.061941931880705216
0.05361950292461514
0.05797212743628407
0.050819387880669406
0.054208769700798236
0.048096807689050336
0.050506039375566296
0.04533831060212686
0.04681269591687308
0.04242266947550324
0.042927128122441136
0.03921466503469287
0.03877396957864232
0.03555123634174427
0.03363629489745085
0.031370953535607725
0.026569261413487602
0.027568428800731487
0.020970694474137585
0.021870540114882608
0.014556559138881908
0.015871059196855195
0.007462611134778993
0.009454526955979906
-1.533545339642166e-05
0.002766439992052502
-0.007481543732800672
-0.00397874780268861
-0.014550734723484244
-0.010525705064452495
-0.020950134822496625
-0.016751505607816766
-0.026557104541569284
-0.022523857766007495
-0.031385320039061186
-0.027929873161270692
-0.03553876644498908
-0.03306307102880666
-0.039218209127018955
-0.038519184679979855
-0.04243981855064335
-0.04534556859594064
-0.04341042994943154
-0.0480958275443531
-0.04744046591031555
-0.05081303689005574
-0.05124631928735256
-0.053610466887211855
-0.05499384558454646
-0.056599020613850665
-0.058846312736925185
-0.059887727420771954
-0.06289877149973591
-0.06358237622106455
-0.06725664591520257
-0.06778420024657088
-0.07209408349106372
-0.07258955965353255
-0.07745799237965298
-0.0780879277983147
-0.08358434597281691
-0.08436533370531797
-0.09063048674504692
-0.09154046779168251
-0.09937346681996036
-0.09960136315136806
-0.1086002929171072
-0.11093639059469969
-0.11860957763543334
-0.12149928555286063
-0.12962353773276167
-0.1326073159851544
-0.1416015078722208
-0.14448968065832826
-0.15445755653832624
-0.1571313507590721
-0.16803764444329825
-0.17043871671374825
-0.18210303904661224
-0.18408892614197964
-0.19630318442026073
-0.19787375590172968
-0.21016006714144575
-0.2112034444291307
-0.22305893172104832
-0.22378167154956766
-0.2342661661979912
-0.23493711194571829
-0.24296280641366547
-0.2454804870812584
-0.24855313441496332
-0.2504911231394562
-0.24986626591627883
-0.2485715730847501
-0.25019035064009787
-0.2429809859453767
-0.2469419959482538
-0.23422515454670464
-0.24047075612202712
-0.22301628728724965
-0.2312967896415454
-0.21012624274782532
-0.21998409931608526
-0.19628030133765975
-0.20731083266146086
-0.18208908659145406
-0.19373763354032345
-0.1680336031854633
-0.1799558594235419
-0.15446503921845625
-0.16603870818035318
-0.14162466213648392
-0.15212421518401345
-0.12964653931824857
-0.13638559058944086
-0.11862635146627368
-0.10859435893185188
-0.12308489954838514
-0.09956852634629552
-0.11239644734378497
-0.09151392829633338
-0.10312269338773632
-0.08437948577097759
-0.09489272705121446
-0.07810056204312392
-0.08762583110897243
-0.07260060959881207
-0.08114000659630846
-0.06779616834936113
-0.07540170703149453
-0.06359497969505695
-0.0702405631676215
-0.059902938563570866
-0.06560835080167707
-0.05661839354598178
-0.06129104929611852
-0.053632363772192666
-0.05717225790650678
-0.050780978986217334
-0.052457837621059045
-0.04804720573897827
-0.04530845729932698
-0.04806811852746831
-0.04240120866920021
-0.04404345995722282
-0.039205093758720444
-0.04003786636368234
-0.03559393865754427
-0.03584909260833428
-0.03143381659670648
-0.031324494956847033
-0.026595231836641007
-0.026377280896100676
-0.02097919379615988
-0.02101815659784072
-0.01457122477555543
-0.015236630565882568
-0.007490009434145577
-0.009032459918293293
-0.00265545204425695
0.0066972411549902355
0.02325366308750645
0.028467015697081655
0.033526226398516844
0.03834053081467556
0.04309434491403769
0.04784183068236466
0.052687135504623527
0.057558941265919
0.16674635600473406
0.07930972741922733
0.07350592377111605
0.06807768447520254
0.08564173440796355
0.09271201939220915
0.1005449107756839
0.1092988360065347
0.11878889697776272
0.12927511813208065
0.1405490191142846
0.15287348119867308
0.23022578458655904
0.20694660524636566
0.19413277121027167
0.18068150057175345
0.21883181894506434
0.22925467384829373
0.23747887485361527
0.24307059245219617
0.2460395087105585
0.24658413831707468
0.24442551165618645
0.23942865530354343
0.09301203539031018
0.19364987870877381
0.20658074461055942
0.21877382197096937
0.18065444321672167
0.16773296827328774
0.15531358173788518
0.14329991308412046
0.13209827764872697
0.12141375549600172
0.11143190375890115
0.1017556298684078
0.028951985668887386
0.07333373455464944
0.07921027252855574
0.08575212434267422
0.06798208029477147
0.06293330142335318
0.05816523790085048
0.05347046018669462
0.048919705688743945
0.04428860729764299
0.0395326255679146
0.03448953961527595
-0.040831472606340076
0.011385447929701429
0.017415939271937065
0.023225613960286533
0.005171611947795223
-0.0011538996222199738
-0.007324431126799882
-0.01335014972836688
-0.019109319928040176
-0.024739237415466266
-0.030166205628658148
-0.03553500109865239
-0.113490074985288
-0.055290090844546565
-0.05059497259486206
-0.045812361981859916
-0.06009475052201144
-0.06505710766182365
-0.0702452361319336
-0.07583901793805806
-0.08181757521058051
-0.08845575586859712
-0.09569445335911488
-0.10379900427395013
-0.24577147408135291
-0.14657603412123363
-0.1350066112009938
-0.12403409848807533
-0.15880324005655794
-0.17162907393910268
-0.18466673019910024
-0.19782109518248986
-0.21031212057724416
-0.22201022779291293
-0.23209639135086257
-0.24067013126591616
-0.1368506591686153
-0.24197678351596186
-0.24578785716430693
-0.24695950133194705
-0.23546870226448954
-0.2264830862454294
-0.21562559241246365
-0.20327787490127502
-0.19037423727563832
-0.17697652837146766
-0.16356780222944775
-0.1499647582681141
-0.051391993464587206
-0.10609313734560666
-0.11526945206579843
-0.12551921963869533
-0.09789447113614319
-0.09045311300707665
-0.08374399393490717
-0.07756113635981277
-0.0719365238750446
-0.06658833624874784
-0.061499474799598254
-0.056408633426165866
-0.037088466044581235
-0.041863431533537526
-0.04663320794445592
-0.03224017428174943
-0.02707090139866468
-0.021711836158686798
-0.016093391475239915
-0.010492455381223072
0.06268958636057115
0.012317496953762648
0.01782852426711078
0.0009937282200624775
-0.004763621287310644
0.19160375256056364
0.02508078690363346
0.04088208060847218
0.04621928762730711
0.05166574546101261
0.05714451157236757
-0.049519368172827725
0.21393981407618665
-0.054377890130169394
0.009124381728374221
0.08804172706560479
0.07483287341550697
0.10354185989649387
0.11236310377971123
0.12195816159609597
0.1321346028931096
0.1430898693342775
0.19077528632751
0.223219643459589
0.013426954430981764
0.17931153348375317
0.2135939325742593
0.23061624565233793
0.2358593311145364
0.23893341703449833
0.24010271251317608
0.23952459022932265
0.07453759630066348
0.17877389502386995
0.08100702982605251
0.22337541299883518
0.08791742994861837
0.16672491331555775
0.15502239645786503
0.14361866871673734
0.13286497769476974
0.1225172650363015
0.007488687610729509
0.06847113409420962
0.20259354629267856
0.0953343149177592
0.01914719782583301
0.06266209114707433
0.057135822175953845
0.05170498130345086
0.0464832283930474
0.041231567416183154
-0.05993709685127905
0.0015317940057732766
0.20320818309058972
0.02484497956220555
-0.048986860777198604
-0.0043404458965959946
-0.0100920850836981
-0.015875590841248507
-0.021460872174917874
-0.027119039761298196
-0.15933292851069666
-0.06568185546861105
0.08122484637782942
-0.04357338869574405
-0.1368219364482759
-0.07167544038306627
-0.07803928097232647
-0.08469520106140109
-0.0918765113733782
-0.09943504384189841
-0.23444162055480433
-0.17130663146313388
0.09544107971406009
-0.12640482051062354
-0.24052913740084125
-0.18347269378588452
-0.19545242511633934
-0.2069491227122778
-0.21719863738564066
-0.226098213259128
-0.10849291810891473
-0.2282645190017603
0.03563671499452522
-0.24063435288147994
-0.12709270749613144
-0.22003880220164496
-0.21000763197955394
-0.1985819865414566
-0.1865951546773024
-0.17404585451985607
-0.033855840399816726
-0.1002911666958783
0.030438113651136953
-0.13763375748605908
-0.09263778339402273
-0.08549422944810642
-0.07874429204527593
-0.07242274360202235
-0.0663246612030023
-0.028634539199564754
-0.03907932008041548
-0.023155470629051454
-0.01766802661677307
-0.012096369030928804
-0.14780701742496183
-0.04427285265620325
-0.23852546870203045
-0.11741622058123072
0.019719849037726025
-0.23831913319680204
-0.05490664231606419
0.06286559079116504
0.030426471509754423
0.003928638657154622
-0.038101702625499154
-0.11662938014419706
0.10362041587098979
0.1547351679861377
0.16678690646631125
0.23147239010275134
0.23682053777846937
0.11267834316529707
0.035832230409545605
-0.03267860111290733
-0.14923706487779043
-0.10775171243332879
-0.23347260646094278
-0.1613766323547945
-0.060414698455410566
0.014332662178088646
-0.006680807146733711
0.06871908820194429
0.0438882843431902
0.13314470878127765
-0.0015467674906822707
0.11345921729659371
0.14359088374665982
0.1752171686367062
0.21501108999660448
0.07386158173649682
0.09588948455848542
0.12301984910794309
0.22173783905952377
0.23162327064787344
0.23178858578098485
0.1860725733266323
0.08083212444961008
0.21517083112206112
0.08818917378697824
-0.046740962162272325
0.15327112618632177
0.14266094288780234
0.1323113372291317
0.009862420328520624
0.060941347193924654
-0.190694806183954
0.015434983491076519
-0.1374213982891972
0.05492001440031882
0.049026487740033195
0.04342188270912587
-0.05850391768002652
-0.007079337559404796
-0.07819679953203874
-0.0525050156316999
-0.0128008582197942
-0.018384880960498232
-0.024098698014833896
-0.06474106686501468
-0.08542143590910316
0.004162380227870482
-0.07125963044795948
-0.09311598432239653
-0.1010796549546357
-0.16912068183954465
-0.20073624262679743
0.06727240869945006
-0.17999710692101678
-0.2098389964040226
-0.21758567058569192
-0.2251715474101905
0.03815680928378491
-0.23298584041893877
0.05559257497153517
-0.21916791477512582
-0.19203614155762588
-0.181270421532655
-0.025055872853726402
-0.10930679931904994
-0.08520543149480371
-0.10090935782500282
-0.077993860763465
-0.07106978054964569
-0.030494508769431286
-0.019543587420117938
-0.035933679028213095
-0.013979607778160277
0.049656966309182
-0.0014139355252743122
0.021083685096378937
-0.13729378432886885
0.18733641904332002
0.2267310070673837
0.22999064822887547
0.16424162697748296
-0.21137926011994992
-0.20226641589118685
-0.09293111631152527
-0.23192834992417793
-0.05258435770185582
0.026685355729470516
-0.22954976433535285
0.006418953667553796
0.10448306903158358
-0.040968070741537896
-0.12769973729321019
0.104180305432052
0.22226145519380866
0.17664352105025338
0.20683049392354935
0.12246382678120413
0.23075078421753248
0.1965605029420078
0.20633086413844032
0.19748070434055004
0.15427438453205716
-0.14779552688690661
-0.14763599075432776
0.037934032745078214
0.08120465915755773
-0.17012708502956564
-0.029670784054619512
-0.04696774401857961
0.09613298693867203
-0.22406891472907783
0.08840567321485934
-0.04141288150718206
-0.10943146814396268
-0.1274049253914939
0.07433524235980214
-0.11811987310312601
0.06159709295023779
-0.008689176085155568
0.027299074077254838
0.011296377779192226
0.021841833601777046
-0.23216502270355335
0.03267830666995453
-0.06460167034884598
-0.15824793951663768
0.21161339345225763
-0.058463544623830396
0.14012250126162493
0.16545668205405326
0.05210724603423549
0.22264500369464768
0.17855835827033995
0.22776691140834535
0.11308361972836312
0.07865415810848851
0.138489381307918
-0.208744858663205
0.14849384722587672
0.03226176090267239
-0.2002306165344804
0.05840184931882793
-0.00954348400166263
-0.08371697430298868
-0.003985239711123244
-0.03524916842906913
0.017611241886222876
-0.06264156484979602
-0.020929047261217373
-0.09935426877672372
-0.20743958958087536
0.0013870109559240783
-0.22894016034613007
-0.11837177992981336
-0.19199616787839116
0.040956155314255276
-0.15877491107715466
-0.2149973111737052
-0.02183185503084591
-0.18342707223544502
-0.10713623963063333
-0.016370931055771698
-0.02722795743756437
0.016489138005067534
-0.03272488930684868
-0.09134929133001396
0.06782092667627304
-0.015155226201255697
0.046063586180786216
0.012001093133779946
0.21653567600737408
-0.08297688494989201
-0.07563393280309291
0.03509969050444766
-0.21977357214501866
-0.038290408572058135
-0.2135396202131272
-0.06933669647438356
-0.04412374675862043
-0.1347949477377569
0.10182308356947939
0.15036705372408732
0.21243259391884337
-0.09071217542730829
0.1804718402857839
0.2052955300698796
0.08607368925714586
0.2220888661174963
0.22194763397590309
0.12039960767699388
0.18807759578839825
0.12880217347805034
0.07159892571081836
0.11116738295145637
0.18945484169568821
0.09368956636575151
0.15857308014271318
-0.07638319243831418
-0.17353852873633469
-0.14352740721068144
0.20515899749869349
0.040166626604427935
-0.16388252604317816
0.0012812842941109584
-0.17353808203269372
0.1301181363636747
0.006753327649470302
0.029580704814832354
-0.05005573262597863
0.10237658515765222
-0.1443033336679115
0.09416573607053423
-0.20126440807934376
0.0037806642516919516
0.07920473939038376
-0.1829888140894637
0.04689420357470689
-0.11573338165369437
0.02320772917839837
0.06487625348456211
-0.003687820390797793
0.08643979151404424
-0.0987760215064642
0.008556801677554451
0.16867218984916318
-0.06858328697349939
0.024219749193141904
-0.10781536157798186
0.05919310409887806
-0.1337633740568246
-0.05625259793499165
0.219940005016054
-0.2239918466038549
-0.011009712018129796
0.05293103412671496
-0.05565897320023296
-0.04978900250652736
-0.026630211873750927
-0.1928115638777938
-0.22361941893304618
-0.043939341552808604
-0.12545597283224075
0.1103844732894658
0.11936470663284156
0.19704908388407313
0.14198618022476242
0.19782590364662475
-0.1533985864619435
0.055452914814818975
-0.20404564931034627
0.17068025859904004
-0.03816632909424923
0.20566748228785248
0.049064016807047015
-0.18977441386747443
-0.19657337336713684
-0.0010768014204144238
0.07232516231321803
-0.02966524027676348
-0.061893537179353614
-0.2229021275443859
0.065595853993395
-0.018873574015338658
-0.024202746736906398
-0.15400841585590017
0.014332367606067509
-0.12455152490972529
0.21871011329254475
-0.006241202488860363
-0.07970650609256645
-0.20246445554460493
-0.10340376244811805
-0.2092852619868798
-0.2183222323353043
-0.03524481724293726
-0.023709119620463993
-0.19777232981618456
0.10622410973162934
0.1441938433427342
0.042848748366961294
0.005903901567603469
0.16043988996654804
0.0980134258411219
0.08289376189825987
0.22075793043499525
0.21258363770898628
-0.0323946438509715
0.17867507219592318
0.1723263712994577
0.1514043422467321
0.1326765273969801
0.11577883456103537
-0.14625819315226124
0.03453651963171702
0.0135245928093824
-0.08088847187239083
0.02881796465970952
-0.18217744844370085
0.2125740920218406
-0.005872492161885753
0.20195360599767254
0.001425652585425948
-0.041320486513648384
-0.16553831757858503
-0.0007216476071392648
-0.1117299869257475
-0.1635705278289003
0.2009840466926128
0.2091593424956467
0.13453893140406178
0.07564680715862455
0.1070633841577954
0.20930563493239743
-0.07241152789036576
0.008712138113071668
0.09869388255517073
-0.21433407743870359
0.16980378932754225
-0.17372575453303138
0.0761835758710062
-0.017802652009682885
-0.22176690196746685
-0.17399465558461033
0.06203203530700953
0.0200158030654887
0.06260504323501473
0.12502020505990244
0.026464695430242817
-0.11642613204145152
0.083288606020305
-0.08842031437727611
-0.013512964113201926
-0.13765628699080734
-0.05993188010470593
-0.10416431930596788
0.018713790194139827
-0.0873516299330213
-0.0961975995780872
0.056034059291756415
-0.1300167927024838
-0.05249879368945832
-0.1823939432273964
-0.011897784920980177
0.04375341552721354
0.031972904735050114
-0.04718901746634557
-0.1390049213398129
-0.05877841801830734
0.18026982700920188
0.037765589492636836
-0.21430202695258033
-0.06661134009839603
-0.029495763275615684
0.010895695619161214
-0.21315590445443625
0.1631295314966797
0.003997701646620329
0.2114617695958324
0.1869923174035731
-0.15550395950365103
0.09015359357812922
0.11478806656435583
-0.05348763703792628
-0.003158369699045548
0.19479882566155868
-0.15705263181178053
-0.0952236195023257
0.11026221395228518
0.05240897473652749
0.02123793528588912
-0.18533518729039355
-0.112576615373441
-0.0654296217931342
0.09079625855859
0.16072156432934562
-0.21386539639650115
-0.00832933218979298
0.15377008403349415
-0.04672324080618773
-0.0736287484971058
0.06877085106443764
-0.19055538957280324
0.049729383976444996
0.06930985344302017
0.11889809285428361
-0.12104550597576143
-0.03273334054997674
-0.0408798439358223
-0.1933212752082447
0.07903050943170299
0.04579976817211834
-0.20379035007133056
0.17029049263902946
0.10933886914105462
0.16396215576500325
0.21144475361389453
0.06565697784627283
0.008602063661421062
0.19499444190086615
-0.043733122081667825
0.17650584633950694
-0.14637367174055516
0.08544018899140808
0.18788976903882962
0.03692096447501527
-0.08337649058656608
-0.027115069860829618
-0.05670887392451154
-0.016416660149651263
0.002237330975178519
0.02317269910363911
0.05876395170750482
-0.20714078466851674
0.10113815291282605
-0.15655950367124272
0.1902040192799007
-0.13288312195640348
-0.10725312979823808
-0.04905358353339246
0.19454873409687198
0.1371031081544029
0.20236243951314267
0.05911629598844868
0.19596106653646567
-0.19101554899086456
-0.107766771284658
0.20187389034329956
0.10211136908596043
-0.06332436008566752
-0.14791049857388208
-0.03526696305970099
0.1685536971314292
-0.16477627904433545
-0.12023076539350178
-0.20447410261875532
-0.09895987262586982
0.01704085762638976
0.14632385432940787
0.025582047439123512
-0.038303643476011826
-0.07584858558413095
-0.19885739515338996
-0.1719726007798262
-0.021580571546931358
-0.16379930381185281
-0.1641904797057552
-0.02677087531235248
0.07959341471382346
-0.1364052459157957
-0.10029418026850569
-0.07730802940917868
-0.12932069595782633
0.010843523514198816
0.13478906658715795
0.0458084243648356
0.028701461974675182
0.07262733682139312
-0.00854566212707664
0.12365109927257127
-0.05530195283170386
0.04033332830918734
0.19778121880664862
0.14356170323195666
-0.17881298268403636
-0.0025261008557677274
-0.08468285041811725
-0.020691608339623555
-0.1238228621372459
-0.17181383513635953
0.015835220959445003
-0.18669852164643144
-0.050162109927748104
0.11778957730731182
0.034794653217016525
-0.010744875362029171
0.03133714981003498
-0.07033736953085853
-0.21076831880327568
0.20032958327604314
-0.09109687428608602
0.02288888227782609
0.1905399067499051
-0.11551941317311462
-0.20212874402593925
0.09303867981609257
0.1278876104835294
-0.1414568725842572
-0.1152136410591865
0.08674878170912588
-0.03281411178892276
0.05215895227639427
0.15538306530841076
0.20173221766624747
0.013773950845387887
-0.03842261022177419
-0.014590082472598447
-0.03048808157979879
-0.03790486771773298
-0.027104537177579616
-0.09242370073773191
-0.14983086211937405
0.18386308167791335
-0.17962592304096733
0.17737898948643113
0.07264886326083883
-0.1554325055851981
-0.011231382239354293
-0.10647630161332454
-0.053077363664510636
0.07782707775910384
-0.06184150845252033
0.04906803964916226
0.111861696540311
-0.10204303689522186
0.01222205767623437
0.19144364296945532
0.15232007947175896
-0.013683098511942715
0.018501586038794444
0.039338807431040526
0.0040725735020091264
-0.20407442124890007
-0.043782227589353885
-0.05115534741197672
-0.045886868516414644
-0.005002454650165528
-0.030145740489638452
-0.07292474438470017
0.06872800278064992
0.1293825349969925
0.08303511665209512
-0.17943557738906277
-0.08024797876515709
-0.10908957838842692
-0.1344377564472214
-0.19263281500428234
0.09440776347218748
0.16630520056927725
0.06575420747416708
0.18371918986689673
-0.19580988091026794
-0.04364404419153794
0.15813251919478838
0.10399352671551947
-0.19389211165099107
0.17977876707792928
0.1654851540351676
0.18339951004119093
0.013972702461836376
0.11208005494431551
0.020398199597680463
0.056145359319744965
0.018394164970833873
0.13849989463209644
-0.03806517922961647
-0.008051476920697591
-0.01816180927807479
-0.007999944153583849
-0.1683621207863025
0.061634808509955334
-0.18823922009403854
-0.06880036050098208
-0.01855626042733143
-0.1534909678285604
0.199918897842332
-0.16113358612145734
0.16039921855714137
0.005567985435323141
-0.004948808201215098
-0.1371461116339584
-0.06754010648228041
-0.06306167334268296
-0.05275371355228243
-0.18184022328274457
0.10380510019268872
-0.1459330099236828
0.04723832908214755
-0.03652138938031611
-0.045480510636535916
0.12614053800005104
0.18607956587759422
0.024701218992744106
-0.06019302200991057
-0.04508165523574551
0.07586552446459097
-0.06016410152728648
-0.07850565668760254
0.03958172835795278
-0.08640001524002165
0.17293589281524993
0.13530674896005268
-0.17388785547584132
-0.1448942023251169
-0.03151512430829131
-0.021340506973053678
-0.03504908625505078
-0.023912685215485664
-0.1262234076408905
0.19157345518831836
0.12704543019744244
-0.03056781330476594
0.0420105409328258
-0.00830859086261109
0.012929897485401166
0.009564171744035422
-0.0016811481002914396
-0.0014857196937356923
-0.058251182660416095
0.12055977389785193
0.18447320853398477
-0.01752141141237942
-0.12751312692767705
-0.05696253460937475
-0.044921118982624485
-0.04360863542729512
0.028235065046891678
-0.19010970987193962
-0.19942050307940254
-0.18421983143540535
-0.19098774321414544
0.17376271020274178
0.1440423667242803
-0.04884588788659156
-0.09446689856779125
0.1579966090648952
-0.15357638921894243
0.03332239717250792
-0.11684315468664161
0.1901682447829335
-0.16096920384930272
0.004351572086402159
-0.024180391337615646
0.05447264679904097
-0.12476744519013287
-0.04249037152398368
0.09637886809654757
-0.07104472806124414
0.004841689325933232
-0.06666892082935659
-0.1753532365052916
0.11893403099150476
0.007469141035686595
0.05159231910973328
0.062386130487299955
0.04534250827211041
-0.16753489712458325
-0.17744505901810256
-0.19514426337121382
0.0011356925745948396
0.0719142549672028
0.04994045024140262
0.010649663306779486
0.19061404672108864
0.12886136431752115
0.0024691037175017874
-0.01335091572838428
0.06456381159472199
-0.054973108606147604
0.12104299578835591
0.018170785983064763
-0.007903773277977977
0.0632344913643406
0.04529432787442022
0.06990902667303786
0.02766884031164285
0.01657717592400262
-0.08799260864762085
0.1634035826851869
-0.07234335972642571
0.14778079881578288
-0.026929860476007546
-0.0567342098040014
-0.07452478726410144
0.13830079395901684
0.1553747549912985
-0.18215853280310518
0.0898443871817504
-0.10005996385803491
-0.002691945274252414
-0.01045682113475797
0.0023120353549878916
-0.06567427659796204
-0.18218397537283318
-0.027448645437827105
0.08641676027875798
0.009600119783714918
0.18096939024777586
0.052866906547333024
0.10455966895177539
0.01686694851379519
0.09697756350477857
0.12981507990740587
-0.04157258173930022
-0.014304903644668451
0.01170398563141313
0.10923866022154562
0.18741230086241253
-0.1178540685157633
-0.03342669549088936
0.021108845833480022
0.014767192164070941
0.028223325060613706
0.02349876504629884
0.024104472651627025
-0.1370980236881877
0.17095583472744597
-0.04743063457532737
0.17402298986912748
-0.020790754387813557
0.031788338813379446
-0.035598457413098604
-0.03287691048708575
-0.0232418244175732
0.07973846742806323
-0.09628846783103057
-0.13370052657520887
0.04244862469669631
-0.08082837888236431
0.18867502377365597
0.17244744285767463
0.16263102119508785
-0.1676113545090074
-0.12845564998652043
-0.16378587444784642
0.09523454516240547
-0.14265244217656706
0.15480321465233018
-0.10939141994965086
0.01709907414858693
-0.1506452321469907
-0.15723942342069994
-0.12269256674045959
0.17990790174089571
0.18069975108019298
-0.17238549928487937
-0.015623171184604413
-0.00881182254107367
0.06994969871506625
0.07923936903551825
0.17489424407380458
-0.17024080677705966
0.034953721592460296
-0.0055115494847712
0.0020380735236249074
0.11256500858512708
-0.0016600693068804444
0.03785917640516543
0.05726981118234969
-0.06369066102619914
-0.06475764764791896
-0.020888759457344228
0.07405417181038255
0.06172810968266104
0.06531140708521849
-0.08248593431559814
-0.09930743718085595
0.08848133255928786
-0.10982623333628128
0.15048031633318873
-0.18027696622035994
-0.08987225258608683
-0.03427394803854159
0.0044218826553448715
0.09838199337651275
-0.0010153656164654306
-0.16218167718108073
-0.03832131824125661
-0.15560633608062016
0.04944554127204397
0.03771825954853012
0.1765920063825231
-0.14310017980462508
0.07500522518229567
0.01255635478317048
0.026992148173081418
0.11897485276748412
0.17797023024908637
-0.1882726888363332
-0.020794232179591848
0.0828641679842495
-0.18358207535311757
0.0409311949329648
0.07228086932325727
-0.14161483930514993
-0.15030423790569852
0.1691964439751726
-0.06590234968804755
-0.1015021580546786
-0.0045489296680583996
0.16247077927469136
-0.07409589216655432
0.012791865907897146
0.04883301133485904
0.11210399913628248
-0.15786085365880592
-0.030938713281232075
0.022000435306163857
0.13848344094842077
0.090399803488399
-0.050934136556592464
-0.09873260560700878
0.07582886189456262
-0.13263684840926185
0.15202797292331888
0.12398767596678771
0.05893770191594076
0.04981324804609243
-0.09214803982787885
0.06719602377368845
-0.06910028043008885
0.05261996853189057
-0.1730532788819332
-0.02283988628226199
-0.1710357967046056
-0.1053685246727552
-0.023302725700591158
-0.1787217698949416
0.1574153098325073
0.16423108994132982
0.013886106383346213
-0.15570489634096416
0.06066575472686181
0.023623525396461686
-0.04021950973640427
0.005981932107375735
-0.043672535750013126
0.10098088318123316
0.046078079856727176
0.007023288663114298
-0.12374223491510725
-0.01111098417881946
-0.05858969037620981
-0.010300757845214925
0.019844810717121998
0.0268270079271199
0.14656534919589223
0.16087910002810474
-0.0295329577236488
-0.045721004846841815
0.03269062123959008
0.03004330369113744
0.1678494888687126
-0.1603234992922115
-0.16356756378795542
-0.07680524643673196
-0.15189479624081326
-0.05068646491286095
0.1207226653658351
-0.024457425920749037
0.1470836814287843
-0.13087611382807332
-0.014586765377283872
0.08119022330494648
-0.17670485625514723
0.007340785060317569
0.045110213605468914
0.15063303856083893
-0.031227172239915117
0.034984690442970534
-0.022067094992113526
0.10369527530409585
0.1804216033819078
0.09642377944154427
0.03338165491754622
-0.09048735320355557
0.14405369573767463
0.16567529485141083
0.005925848613513787
-0.11928252325083637
-0.11086124601025961
-0.01688663701254536
0.0017985911737424239
0.10253213952038215
0.059769674232905384
-0.16786516239743082
-0.0358526828179982
0.16960363837474232
-0.09113789083271566
-0.13896213671923546
-0.16902491521007784
-0.05971922140144961
-0.1493298993508617
0.030548618036032527
0.08861798143528708
0.01927308531882426
0.09082611562907388
-0.037551261110195966
-0.057955950563948276
0.030072516294647158
0.078210403473283
0.17907156275862762
-0.017730399062517076
0.041114825377263534
0.16744784321463219
0.11147615581511602
-0.04329664992867024
0.14623294736243492
0.15136750721022568
-0.11433490606924321
-0.009925928979295643
-0.01870397533470919
0.06468404206821257
0.01796815146730131
-0.15074820947339504
-0.036331904120092975
-0.08356415191250502
-0.16482835944962573
-0.09721906913577698
0.1537476112838015
0.022879802710770863
-0.017832335441151145
-0.10192748203451193
0.03208239719910779
-0.12041238504745086
-0.005992327674461783
-0.011288057603305812
0.11165008063986336
-0.1688186549688419
0.09279982695717406
0.03616649384456581
0.05462245612220573
-0.08290751512266692
0.05694010861170485
0.1394583833255672
0.15814493621770165
0.1290394729632864
-0.08957773962340099
0.157217109542679
-0.12821471473895343
-0.037889662454747654
0.09240484919504892
0.10221640321021398
-0.011814481167634058
-0.07810656744960279
-0.1298558554501082
0.04809355124150542
-0.09301148388195127
0.06992256705738921
-0.14534063852164197
0.14290195443643805
-0.16297230914361532
-0.007719975063556097
-0.0018210941094051265
-0.025297276144421347
-0.1436317760117982
0.006872163070618503
-0.05133254254858412
0.11216357549416861
-0.04382867111975984
0.08715382755140753
0.014395283861294055
-0.1461704698307299
-0.12381315976961553
0.025743349802101575
0.05729523653796115
-0.0670955357337904
-0.11486114900541325
0.01020650241408525
-0.07485460428914954
0.03767120006496484
0.07301873917060807
-0.021872762920643777
0.04422589458827883
-0.0675729006602598
-0.05269081327097894
0.12071761152335946
-0.06564405095546681
0.14456180128559823
-0.009167783011524764
0.14997767914186919
0.15508517975351635
-0.029384895214782276
-0.058389373162972304
-0.13740727763670899
-0.14811690990989854
-0.11984870081903944
-0.0006148283678258105
0.06311827406718747
-0.058198810758776864
-0.11095787272478337
-0.004547352418269803
0.06202229409299513
0.028565798979028324
0.16938136444825175
-0.15595363251534422
-0.1359804622024404
-0.10594119485049852
0.021494308522328417
0.026099298645844617
0.08135428655908021
0.03337604568927767
-0.11808474408537378
-0.1580020581399611
0.0439365944718612
0.13428996006430016
-0.01002054665612726
-0.1573373651824405
0.03412425142317882
-0.04759212680911505
0.15573961887101306
0.14289347996872764
0.1364602084889505
-0.014663312964243683
0.15841498202475965
0.13683068679133156
0.13981023441311574
0.13790741530145403
-0.16086605164535334
-0.17204403096194992
-0.1433400955880184
0.08270396086801436
-0.08307021604283656
0.028709129029119866
0.1434989212127762
-0.039215147128743875
-0.1482154436981741
-0.10088101369896578
-0.007724514387837691
-0.07539592510510411
0.12014370678157958
0.0936671351817212
0.1594790872219289
-0.1271093854742863
0.03044832764807027
0.05294250692037513
-0.018766776706311772
0.13456607805211565
0.03846910039703489
-0.059217070504306184
-0.050329619385860995
-0.0870926973643712
0.13066715460091036
0.014952970499856404
0.04736363409316171
-0.08054499512911796
0.026702655221660064
-0.13557498475992877
-0.08414164644015762
0.07199225574931156
-0.029014055378130447
-0.14008863253803056
0.04653873019183114
0.03730052998659701
0.06529131656212876
-0.04516439033371074
-0.09257187680384152
0.05632471832056736
-0.021101808071160157
0.10336725421648194
0.02128556314653851
-0.01927516998544588
0.101714162195458
0.09329274708511125
-0.03680905538325686
-0.15030030508165118
0.009542403768459433
-0.09650016990531275
-0.1246183365784884
-0.052925882330027416
0.0746870844618134
-0.1179796739702989
0.03870820884073535
-0.13803896670420943
0.014374642807750741
0.14626813974006758
-0.06865132675891829
0.13226127249376177
0.0410735308108378
0.10713643387738422
0.14694685241918196
-0.014062280327163267
-0.032347986826570425
0.1425872807692529
-0.004034624776715236
-0.011258168681310092
-0.1321981790207609
-0.15269207533440962
-0.02677488773692113
-0.060350748722859705
0.13089733628730804
-0.0011119068428531145
0.040261783439532996
0.02292981880441028
0.08356979536412813
-0.10565691635740149
-0.027788355417290578
-0.1402023108116452
-0.036065932820488165
0.09298517256855043
-0.07793617030063536
0.08413946659999098
0.01570879953567603
-0.1447678274161307
0.14506659915787135
-0.14169567989640225
0.002616298725089804
0.12547334100126561
0.13113990171932743
0.003150712191675579
0.055879545680102026
-0.045929331681388894
0.06441122779462774
-0.10930283880200199
-0.1529910645142508
0.006540761385467793
0.12331234599369782
0.053501806022844975
0.14744498571791853
-0.022721771712721283
-0.007445862041403169
-0.13589681332773718
0.05144248753743415
0.04686942876601576
0.0013078492328824785
-0.06772498430163798
0.0005431285859150845
-0.014720409935922113
-0.026267144118526018
0.12667092401517605
0.0322979997988815
0.08548645837257515
0.134124876431356
-0.052276326377515815
-0.11146748909260275
0.12424327986505994
0.11232748819825046
-0.08447282795546047
0.07299247468246688
-0.086941691439321
-0.13264851920231463
-0.0070534800425392325
-0.11440441285461798
0.08546334381587457
-0.09030663364672724
0.024548590187213212
0.12850413346245032
-0.06438047932971815
-0.0512175889463515
-0.13625223182201243
-0.04041494925649268
-0.0759792734614838
-0.1305559774910785
0.06717036355559941
0.008780114287556453
0.11388800215707602
0.019913547782715108
-0.01679971414093266
0.06920715334639128
0.03772021012593895
-0.041687394665862784
0.13529705779080292
-0.04991924674356426
-0.12789859876495013
-0.11990784008580263
-0.09842226051401161
0.0938016061320801
0.042923885214200805
0.014934880235813689
0.058165274696381816
-0.03128277948099426
0.0024431099797751986
-0.13953314507254377
0.062229745959750844
-0.03405227963109792
-0.10648741856359405
0.07555685208876751
-0.060507498771238497
-0.09847369689079251
0.01699230964775163
0.027888359000534713
-0.09297387931310211
-0.0829501898408759
0.005697709075567762
0.1193471362574754
0.0050689414393641705
0.132568796463622
-0.04348353205839415
0.04042324081110276
0.07649895631201174
0.01151846906583275
-0.12062023350587724
0.026037549155430193
-0.12608211999252317
-0.1312144324173181
-0.045758553625604936
-0.10973364197922665
-0.12820448423614397
-0.12220175013321469
-0.07604509885982866
0.01813483086201466
0.11740640452494935
0.13606189003166988
-0.017707839457518474
-0.0020961059684042626
0.08127531861615114
-0.053497566069541945
-0.025884591160537613
0.1147205586434509
-0.1024903916995763
-0.10355820484441251
0.11638447799848714
0.10145037703703862
0.07965107747340165
-0.06405476544186993
0.13396698035027174
-0.12516437868110325
-0.043743265863937016
0.12101796842111451
0.059978011053100876
0.1049776791964055
-0.0816459323650535
-0.05424673518931105
0.12168755057882415
0.054412563403873744
-0.11538028772769943
-0.020096461601757317
0.011937121173296867
0.033929179689991276
0.06945138456394494
0.02583079741240413
0.12318331939270866
-0.12791777667594723
-0.002447394158541196
-0.02743435301710617
-0.08652600846890306
0.04419830613859599
0.049169888860358606
-0.12307657202600847
-0.07860954019341901
-0.11105109283496137
0.026681893456696002
-0.11292295765394364
0.11132701651681945
0.10764830728609892
-0.0946400477643872
0.1205876917638984
-0.06871591103159608
0.08236659771797636
0.06504375942915869
-0.07215473660056593
-0.07688104507464578
0.1197444630895647
-0.08991232838924236
0.008541462008096884
0.0510927977874113
0.1135850930243656
0.06742941416872579
-0.03470091268827796
-0.08605992203253815
0.09019280286732399
-0.011688431867826853
-0.009781166570170401
0.09026614512420708
0.03460828095829766
0.04228207067295434
-0.036337235338897794
-0.034882686841242974
0.10949583091390426
0.0177583999084566
-0.11490982422820441
0.05708380280985432
-0.10936611202435102
0.10311653662679167
0.10124734775716925
0.12437086716472304
0.10904302287628291
0.003895902669473149
-0.06253721199902808
0.07645502887537887
-0.09982443232636255
-0.08280474194115368
0.018496876036320106
0.0009852412467797158
-0.044736032880476714
-0.008237942798872917
-0.06460364649136582
-0.057162843701876034
-0.03708776172553354
0.07209726182778213
-0.11805218422417968
0.04667062854779902
-0.09431934843837385
0.052155026012877255
-0.04594265310733716
0.07680880778338878
-0.11592239729663588
0.0355694092073082
-0.012079321294894852
0.11080257830055626
0.10658240222627381
-0.055455927410344455
0.03589539003766161
0.06159756167894153
0.011415906326133003
-0.01804105069395063
-0.07476754719567509
-0.02035503637388944
0.02721208854063875
0.10739061421779522
-0.07487122522305728
-0.10724461832783869
-0.09937607662065187
0.08530752653468494
-0.026147205043549965
-0.09099863123714967
-0.07763050426152132
0.008353661903133709
-0.05437091519450866
-0.06646065734655614
0.04455905251539956
0.06326641338680113
-0.10289313641081382
-0.03528091083254479
-0.0721328465010903
0.09943625569126666
-0.0974355660697536
0.0938652654544795
-0.05389235378531852
-0.028610000648654446
-0.11090940977054058
0.10558204575000252
0.03619914956008842
0.12594627367413727
-0.003930537160125852
-0.08106518974577095
0.09915366160504183
-0.10099402288792562
0.09828346873604152
0.027537594838705787
0.05196150242376052
-0.1024496543451458
-0.06585621420289771
0.07194439491004805
-0.05616000724454594
-0.002198316843474333
0.03001625855388178
0.08683758815781409
-0.08787684078552571
-0.10676489281931914
0.01736378917425673
0.01904149490526909
-0.0447939169951264
0.06400802214435808
-0.01456227108285871
0.04138250322915657
-0.10347287567383719
-0.09143208251519634
0.08906173909474334
0.09044659881196955
-0.031017777092234158
0.09362288091139495
-0.07097396304917648
0.09842079838197419
0.052680156878773456
-0.00584848061705775
0.09358947167586792
0.07132270613312935
0.09640870995255243
0.0029480318145057418
0.01142798955316209
0.11229350730828729
-0.08587412697961538
-0.07904038765319804
0.11491463357403531
-0.038149460728688904
0.08038340609212154
-0.022997183562246393
0.01998532282087275
0.032408619925979223
0.09537420888507828
-0.09716645580075241
-0.09652539764429194
-0.02523098731462831
-0.08515909016791598
0.04325438433698004
0.06592407756957942
0.038495574946248494
-0.06466117901495738
0.10019774390251761
-0.1031182659162313
-0.014466569750465145
-0.07898442404027263
0.05143522488520046
-0.07071756814715618
0.05881000506092528
-0.06834802591691186
0.05448130452337355
-0.0908301255835411
0.006512938900185236
0.07692699866243656
-0.04709784096714959
0.022107560966915837
-0.09051799782555808
-0.03457742942215921
-0.0550566061230593
-0.028570332839293788
0.07764972424972832
0.0397323925376364
-0.008878852754986689
0.08806445084675782
0.08753723542822715
-0.09207493036465585
0.06730624172640695
0.027799065457412033
0.08102655885014462
-0.07530852170620041
0.10080221285572244
0.0007533563871310333
-0.06623365621510967
-0.05723375727873909
0.011191607221352495
-0.08517807912243044
0.08599058567123725
-0.01816466185330871
0.07851595933484758
0.01609637471988052
-0.04740839587941962
-0.0049465421918940536
-0.06782488697894767
0.08450056217570491
0.09021194029143688
-0.015463380781579621
-0.0626170422441361
-0.07343590727675615
-0.09060189249034852
-0.02301422756312588
0.08377950490460599
0.033964392816464656
-0.08181392091529716
-0.07178232916032902
-0.003262372861623902
0.05612724671492602
-0.05783104431902786
0.04496614279316543
0.06198527829229214
-0.046934018248586604
0.003337997946632771
0.07790583114590896
0.06885720711297086
-0.032732713186523536
-0.07866725483157101
0.05379794992713625
0.06720959869750083
-0.02134140592839063
0.1998827576036263
0.19957835354151018
0.19223483626828605
0.19864540363831387
0.1917760788264857
0.1970311906013417
0.1908260863778654
0.19467103948305794
0.18927804000032175
0.19150754035611278
0.18700417590385304
0.18749942377301648
0.18398884225760345
0.1826219267821119
0.18015861743825184
0.17686470693604225
0.17553161397378253
0.17022753418587988
0.16999759116604227
0.16272168186363922
0.16356678975236638
0.15436936807835816
0.1559506265102081
0.14522912203452346
0.14618624408796957
0.1353145289349526
0.12468106259758054
0.1345678555735993
0.11341348333053575
0.12403051722939894
0.10159543178458376
0.11322316635367426
0.08932319847902657
0.10209461025672754
0.07670865334645083
0.0906140873991544
0.06388192015043649
0.07893432579721305
0.050990180560401034
0.06710770217933455
0.03820223552724206
0.055333867560300294
0.025708394516524215
0.04365124976901141
0.013728227551454182
0.032191310421344696
0.002502467155201611
0.020763175584015026
-0.007696176239923416
0.007976864622635116
-0.016586411798798974
-0.02387042678403691
-0.001185585902594184
-0.029174551812342502
-0.007733807470210522
-0.032201224984294646
-0.012293352602846233
-0.03270038733541512
-0.014839774337284013
-0.03053764609089085
-0.01537905068819943
-0.02575623164041047
-0.014002666264122348
-0.01864844350063413
-0.01096210996595107
-0.009780044306313275
-0.006691781614151066
4.756677379837314e-05
-0.0017792310590050442
0.009878891464953566
0.003498542777727282
0.01872555079354014
0.008811550376951449
0.02566564881351335
0.014528737031563578
0.030425727692395797
0.03266329146616846
0.01571498223580337
0.03218920222098036
0.014963616728450035
0.02916848873615746
0.012265528601647943
0.023872008853096857
0.007609751721248291
0.01661278626566903
0.001237079309477069
0.007718981058883039
-0.006634955433939933
-0.0024939491784219648
-0.0157135863315948
-0.013727762846100888
-0.025834205866560184
-0.0257141399950506
-0.03664509884406977
-0.03820997119411374
-0.04816695892497255
-0.0510052140102566
-0.06031890042516247
-0.0638794429469471
-0.07438105233458364
-0.07670678551319106
-0.08932249142419785
-0.0893706910308757
-0.10159457400417199
-0.10166325131880254
-0.11341158289097855
-0.11302677613784301
-0.12467592790118398
-0.1237277244401042
-0.13530373681431637
-0.1337451872049759
-0.1452247394020707
-0.14306058458648574
-0.15438281451314137
-0.15154691636007606
-0.16273084927832987
-0.1592589072567741
-0.17023458293737806
-0.16609077455229648
-0.17687115510322193
-0.17221943416713945
-0.18262469311419263
-0.17766198900264799
-0.18749353301614266
-0.1833719432091159
-0.19149833407716538
-0.19466729427050006
-0.1868066904229798
-0.19702931121243078
-0.1891761698339297
-0.19864449741298537
-0.19073198987983428
-0.19957798376004973
-0.1916519292410028
-0.19988281432798086
-0.1920100125708354
-0.1995786031269666
-0.1919302873943911
-0.19864423404649398
-0.19138813485708583
-0.19702783207843672
-0.1903393420266329
-0.19466557665045772
-0.18867851284944645
-0.19150078965844147
-0.1862966628987701
-0.18749083990374585
-0.1830271216558095
-0.18262608904565564
-0.17855327474017896
-0.17687409213651187
-0.17023682355530811
-0.17169459301651535
-0.16273039915421783
-0.16519348179815335
-0.15438103363743177
-0.1580759901574191
-0.14522178851964118
-0.1502132663166363
-0.13530026421377686
-0.1415761773342876
-0.12467244872896639
-0.13218848620199972
-0.11340851113360637
-0.1221483740804457
-0.1015923932270639
-0.11143238926927436
-0.08932050571615434
-0.10025655313185675
-0.07670614089600207
-0.08841703639101448
-0.06387539979621641
-0.07585840975798389
-0.05100880717467476
-0.06070542017780949
-0.03822417339563201
-0.025715113366261082
-0.04656602928451588
-0.0137243812377719
-0.03462678504772249
-0.0024891678145757515
-0.023761782564907588
0.007720669864862732
-0.013857065680197024
0.016608430048423425
-0.00513788493295714
0.02385849951841375
0.002277649784546909
0.02914529446114724
0.008116025585917987
0.03216403136107629
0.01228379739454422
0.03265452546548222
0.014612320336953866
0.030476745234822224
0.015076005027887411
0.025670361172169434
0.013606752929787502
0.018758412752234218
0.010167712839598352
0.009946596197496896
9.293672065156883e-05
0.0033602244274271408
-0.00978286415284706
-0.0022916285714356097
-0.018687316354227136
-0.0073866219464645885
-0.025805322729273914
-0.011548134237184964
-0.03057438943314193
-0.014232010020174192
-0.03271829649108769
-0.015155865682768005
-0.03219971293180219
-0.014129892145240743
-0.02916455275907537
-0.011132721696129218
-0.023862067493057307
-0.0063159016349481735
-0.016601958980596035
0.00022360274700599395
-0.007695828724380789
0.008392624427999956
0.0025072780308860237
0.01885205849632797
0.013738812061535042
0.025709924139411238
0.03272067117970777
0.038202296961928416
0.04474380793473149
0.050991720255989234
0.05664476728579868
0.06388464521585746
0.06861469934229296
0.07671213351471641
0.08054608230062922
0.08932633714961155
0.0923463921899114
0.10159773048247814
0.10380764793905997
0.11341382207527302
0.11491642404660994
0.1246784033327059
0.12543974771027414
0.13530718543392306
0.1355152941798481
0.14522873410450982
0.1451128778230402
0.1543713743562452
0.1555259539058536
0.16271745918165814
0.1702277643635214
0.16412813773888318
0.17686625938680614
0.17074964842761284
0.18262351633452234
0.17621824309838252
0.18750010306048964
0.18075493488753244
0.19150693749820483
0.18442362894547012
0.1946696985930869
0.18729633334132023
0.19703008188465002
0.18941841916439062
0.198645298052542
0.19087760305306586
0.19957876674398803
0.19177334515932748
0.19223026507231442
0.18493960344905302
0.18171930786868676
0.17947454074485988
0.176489147449645
0.172831694581732
0.1683106494190169
0.1629850017163091
0.15677316645351977
0.149683590349022
0.01913085425734407
0.1127616958516229
0.1226383005545859
0.13208000971246975
0.10259155476423736
0.09206824277440007
0.08141303150863087
0.07062535285251785
0.059948891845284465
0.049302328975801606
0.03878458904049442
0.028372646212780205
0.002072953694448712
0.0023532887002622365
0.006388585241449765
0.011991387023906447
-0.00014232113997528976
-0.001307425877375885
-0.0014679030432748336
-0.0011037053326892806
-0.0005562498536881674
3.8273030973616126e-05
0.0008956341611672992
0.0020769548143725006
-0.09048867772164136
-0.006659499028030676
-0.0022818215144063164
0.0005354622494327487
-0.012434174346414471
-0.019523701513939222
-0.027663696171030892
-0.03683732467919684
-0.04653039046195332
-0.05688557683828089
-0.06749561529017717
-0.07871237994872383
-0.17938008988132387
-0.122403021487856
-0.11246742302410677
-0.10184509555590104
-0.13165461794542538
-0.14025284224877274
-0.14800866176480923
-0.15507399474328107
-0.1612582731207777
-0.16678608110005408
-0.17163216214991422
-0.1760890144497575
-0.17082549429097613
-0.1841574204764221
-0.18322042789385198
-0.1816576464331506
-0.18458725193629388
-0.18463251055491248
-0.18432659514523875
-0.183614719431369
-0.1824077496139586
-0.1806562954453023
-0.17823760530105331
-0.1751142591926046
-0.06433104854064849
-0.15289395541149775
-0.15944191978457412
-0.16535265599835947
-0.14560946511769884
-0.13760590560235902
-0.1289748429762604
-0.11956624855396417
-0.10969959699007603
-0.09912946030086273
-0.08809898934486633
-0.07633885215443839
0.001265402399406243
-0.03322082756931113
-0.04275669643534972
-0.05317106110927421
-0.024698070275999816
-0.01720883719541333
-0.010991011302479566
-0.00600380825239877
-0.0023719969413248413
5.049075492343028e-05
0.0013855670786626555
0.001787891414936423
0.04047717967932288
-0.0012278753433222131
-0.0006065978275659856
0.00020157411991951843
-0.001386728698804933
-0.0007233678915262573
0.0010893070317515192
0.004367990422192892
0.008963548274177386
0.014918917949556664
0.02200062400722282
0.03033410415117047
0.1584423950987099
0.07314760728839632
0.0622192328912906
0.051345544523516216
0.0840815069840437
0.09493984207246214
0.1054789733451719
0.11574945252281771
0.12535122896122866
0.13452943965599987
0.14301919900824103
0.15122802084667697
0.1739690441300033
0.169668158626284
0.16447428249744483
0.1773638454294243
0.18003457203211767
0.1819991898317513
0.1834364699622911
0.18428513453241516
0.14141932715530856
0.18434523706998912
0.183333876670555
0.1850799563968282
0.18482109535967914
0.023123260458034686
0.17423374007698353
0.16551832880654274
0.16115090319147984
0.1560837417192512
0.15045497564748944
0.15826581310169188
0.013774090353980814
-0.15323792612868542
0.17778065089269335
0.11203479591776552
0.12907657782069026
0.09350502412965069
0.08391124966649821
0.07422406084976486
0.06460072855502412
0.055033978298543985
-0.02394853048458621
0.010302067802834868
-0.17689091386210268
0.02943324224671506
-0.013697914506342746
0.007331207194715389
0.004659585726464399
0.0021890330293573646
-0.00016386587925028447
-0.0024965204683975823
-0.12885008251203012
-0.030436229080285666
-0.12056006121110797
-0.00998231720479598
-0.1117271275529772
-0.037798463727545674
-0.04594034748926484
-0.05475148315903015
-0.06383211828739846
-0.07331242377518993
-0.1774672986648751
-0.1365293688632547
-0.01840078859653726
-0.10244415583743616
-0.17588295119862118
-0.14359901298105895
-0.14992454477886946
-0.1556439217625963
-0.16060724824070843
-0.16497798712811607
-0.14718181733885088
-0.17764877037617485
0.018012937074124342
-0.17422529960560246
-0.15863563984339776
-0.17746228948747447
-0.1770023871769577
-0.1760607364714915
-0.17477002708364497
-0.17293286868521762
-0.04192366240008384
-0.1405324613456562
0.12079230534955299
-0.16346941996988337
-0.05915614640236364
-0.13331795904971672
-0.1254834711297031
-0.1171230661108664
-0.10810119405854612
-0.09871120216226535
0.005782376931553662
-0.03449096709059269
0.10293656647509135
-0.06875348353267283
0.001090879244422829
-0.027896449386629607
-0.022207938753552325
-0.017309810248238664
-0.013130002633284572
-0.009429721708091976
0.08706879387870728
0.008711512696284725
0.16911743564694115
-0.0009621559010698383
0.06759996958695816
0.01213457305769946
0.016250021048373153
0.02121769828117239
0.0268468191361254
0.033442899621270054
0.17029875198841626
0.09672635907961989
0.17196357096169107
0.05813694802644826
0.10618275546635295
0.11526852323540848
0.12393471352685435
0.13197131239646828
0.13953616801231708
0.17275052332323518
0.16701359671838117
0.1746388501732416
0.17604900190484135
0.17703866730884155
-0.05020456425879055
0.16300587473813427
0.0032745082749210653
0.07731280501554029
0.175896350204457
-0.003330102054073173
0.15281544337499045
0.14403399404363562
-0.17192717671226812
0.1781206937528515
-0.16743756200929383
-0.07874227868663482
-0.09277868741589584
0.04559765529508491
0.03698413868693823
-0.0069219021560220076
-0.0046150028571470365
-0.08310089627549158
-0.1689084361543262
-0.1705065200308503
0.04908508657812354
-0.0887446008706979
-0.006135011497339168
0.04091105667823407
0.14669797602047485
0.17712253982909532
0.17759633594306276
0.13695247886885642
0.15810795588170873
0.076683704038775
-0.17082714651540584
0.09387432054828904
0.06806183894334128
-0.04500024360567105
0.019538841268355128
-0.13198485057416948
-0.11018568941008805
0.08532994200541842
0.014657531980638357
0.0015682041392574722
-0.0025228958128586353
-0.0379490563332906
-0.12507704558593555
-0.01959520825672905
-0.11779640729191791
-0.15609765900087283
-0.06064748542090131
-0.0688671722658073
-0.07729364121036054
-0.17045320195557206
-0.1442134656741298
-0.03498407801570389
-0.169736266315152
-0.07222068979777777
-0.14941231125520602
-0.1540428531854108
-0.15802287846569527
-0.14662918763963306
-0.17040380144986758
-0.1282493026151956
-0.1516659435467483
-0.1696408925179671
-0.16859071317972862
-0.1671242794319927
-0.14100722903486798
-0.12128005207047789
-0.17088635465854501
-0.13488554879808087
-0.1137434480501389
-0.10590434733363964
-0.04847571099187535
-0.028885088356092745
-0.13837640054781644
-0.04153204813476652
-0.02311559104803279
-0.01778458846983428
0.012160973248481628
0.16171888995610595
7.361259422160393e-05
0.14918602219803734
0.016978221717421273
0.03470127915282633
0.041356149497182484
0.16729643827788113
0.09717733666204757
0.1210165843878592
0.10537622562163049
0.1281817704578807
0.13497387797399213
0.16555333558234428
0.16869185871522197
0.163129583387231
0.16972818907376447
0.15393603213632528
0.17797942593751734
-0.16848505855053877
0.07191691192370792
0.036778839930247824
0.010125978808456323
0.005791881980678493
-0.05260547635928031
0.022428090127420416
0.028338020027945787
0.11331912103847637
-0.003820677311520105
0.15178710777965676
-0.1667448126564952
0.007778424942586684
0.17120905506601883
0.10221454361341915
-0.15987556547989218
-0.08069130760864933
-0.10222620923441429
-0.014676712239704395
0.04361024195135515
0.0248209605287636
-0.0856946481578759
-0.0065279796557338385
-0.03135746781199536
-0.025279910102855463
0.030545305988422543
0.05961299919699778
0.06381239402305681
-0.0638846927138355
-0.16151434268341197
0.12520392127321348
0.04839615674661641
-0.16533918625307062
0.1561631225033739
0.11024773332622398
-0.012784300572477036
0.11794074950936519
0.1599729507237728
-0.09774645131971053
0.08034960937663581
0.13212586792549424
0.08882353908101193
0.1440500364106992
0.17054940022329032
0.1667470020000541
0.17077936806649718
0.16851373223972088
0.003804289651511702
0.16459292342837567
0.14124367431996857
-0.055925994627306415
0.02069139696208782
0.14679039962122897
0.0758861142861415
0.05127005893101865
-0.14692857992092714
-0.0007557999167411812
-0.04672986391995484
-0.010347529566919209
-0.09400103688479436
-0.12657198736634356
-0.07699490355147379
0.023305622207021665
-0.06924078348719925
-0.16445879712978773
-0.030307550866486663
-0.1426468986462032
-0.16319362994072154
-0.1225169838357858
-0.1639796853446026
-0.1629923528838627
-0.16232747182074134
-0.1396602884362386
-0.16113010560604757
-0.10936421463310672
-0.024145589190948658
0.1712241683997147
-0.008069797909064909
-0.08923307407359571
-0.03677467719131639
0.15430422349020617
0.05595111688489626
0.017360638555760338
0.16127989533018341
0.043290267049571673
0.10236234489910959
0.16238662278868532
0.1599576047454931
0.16977513745146475
0.15817604878948846
-0.11615107794603714
0.13838605233364423
-0.16233741121043807
-0.15068066593452903
-0.16339200575000593
0.01516906338329346
0.1229839578221171
0.12918598714307442
0.15720948183259262
0.012049362782941685
0.15585782418332342
-0.018249872722383126
-0.1343756083704832
-0.15233692873376323
-0.0798409795021579
-0.10678845264568648
0.06793413733003412
-0.020363755677761483
0.11640771181625766
0.04543277618642703
0.026445463874109083
-0.12020517731785849
-0.0060031653314202415
0.004498384768364623
0.09162498934684907
-0.03973761832641447
-0.08467252054872346
-0.13249730893561062
0.09923810026772713
0.0388454824011182
-0.11366801783852258
-0.061589249391623364
-0.1286156127267894
-0.05032995097111802
0.07264780055443809
-0.026535655083384208
-0.15400226785221116
-0.05736579647320324
-0.16448427873507993
0.05054040059879377
0.08377243921741206
-0.16424642187933133
0.15940458561719884
-0.1486877384486446
0.10661842658013546
-0.07226492160404734
0.11367723619451822
0.02965919215785452
0.16444837631304388
0.12661749555865634
-0.04346871581217453
0.15081794208251972
0.09511307486320425
-0.1610748391662087
-0.13782877610489996
0.17097126916261207
0.12037416278995637
0.10949914268928353
0.16436875198503
-0.05404773053322854
0.13505338619877016
0.16109784881848732
-0.10218172240496907
0.1423344719754493
0.08024217412537459
-0.14440812804326214
0.00979795569032452
0.002461626363281384
0.16333141132773282
0.146790937014866
0.1449764674313937
0.149121943123453
-0.15968901050447504
0.036289723787726436
-0.0023312323312823374
0.15280387639733553
-0.08741679116297815
-0.09963868416198478
-0.09228790818266308
-0.03296819362562626
-0.07449729496490902
0.03249200898109065
0.0652041064308661
-0.13959391763902282
0.02173203766219129
0.05254917404994801
-0.15549669837009356
0.019756248333415473
-0.14309594741113238
-0.035883189245751394
-0.029343004484301348
0.1643861176481583
0.13228306357038458
0.15243281258692684
0.14028764028166713
0.007082073588256457
0.13755782970678537
0.15496980666679214
0.15392816909992796
-0.06471005537087895
-0.1558497747073216
0.08775214190169499
-0.015084890892088157
-0.15676264523837272
0.12286637694235872
-0.023013985274014437
0.10458279188828633
0.015491326672056922
-0.012668671512674952
0.15070975782634044
-0.15360670869639553
0.028361223528996813
-0.10233974244904216
0.0727389512105657
-0.14629809598355034
0.15759937428311555
0.060234801507169214
-0.1087214027271971
-0.12076194958492409
-0.011034145772568737
0.001844948498442943
-0.15787651406321998
-0.04576108884859539
0.05109530417371565
-0.06720113246051476
-0.08172769397753439
0.09492224199600208
0.07096514751735696
-0.1568462685014816
0.16359271765909492
-0.12197970245547225
-0.15933004312209892
-0.04259014532283693
-0.004266719244907304
0.1639899892361299
-0.024966442024083067
0.1586042871205852
-0.14806873179399202
-0.05615492759783231
-0.1575992722498534
0.09802427736777816
0.05776835590532231
0.025722316580679166
0.013801078592701467
0.08018457921516
-0.12637919868363598
0.10185345023426233
-0.017439896306440713
0.12841446704600826
-0.15714784807194498
0.10856953445693604
0.0003312836023504274
-0.05282906650272684
0.04940520813673296
0.12596468048639142
-0.1548848937232948
-0.007358632537894391
-0.04936902550333191
-0.13566849727343566
-0.154870479376528
0.13525065503201572
0.08763391315888593
0.15374469489161488
-0.09492132456833258
0.12072356526305729
-0.11624895378278328
0.1560340878470708
0.07775925990508996
-0.13704190563893934
-0.10422324845797172
0.16255230763961803
0.11703459906812592
-0.11032910341133413
0.13947229768810107
-0.08385754579775545
0.14189860495421133
0.042248482064634475
-0.15592152705273793
0.14696139491999227
0.15199290179275782
-0.1447732276588331
-0.07689775365507225
0.13794919019839533
0.04465353109424512
0.1499253879904333
0.005673415142076822
-0.13252201318289972
-0.15225505086756772
0.157201457177923
-0.005220854177930252
0.05824903576183871
-0.15881984198002325
0.007838589171277142
-0.03887482416619956
0.06383255930116674
-0.11489387254693276
-0.09566357193134475
-0.14104874636257514
0.1570525595677384
-0.03192135965222393
-0.06290694330882038
0.11097619705913549
0.09637582064370566
-0.13531571504176704
0.15550378978235926
-0.03369469455180785
-0.09761683847368767
0.1334599803104976
0.11487828911863017
-0.05997427129888916
0.010334483417095528
0.15691065359400916
0.06538290258641548
0.1456163044656381
-0.1274446770319075
-0.13125331720630368
0.03514183100234818
0.14338987386738525
0.13076682609694668
0.0895968336785115
-0.09088671842910041
0.1446555061439327
0.14868075711625528
0.025526950488558894
-0.12064368610938918
-0.13834028329710002
-0.002066310132133419
0.04901188227002566
-0.09725548874758107
0.05510061427301167
-0.0105664749769719
0.12806732725982198
0.15026381099829653
0.031845828677262815
-0.14049733551479343
-0.04327649872490112
0.0687357560863934
-0.11495102771695487
0.0382521849617128
-0.14921140047051712
0.11611426977128672
0.14624134648002854
-0.13332524094816625
0.14888505064144492
0.1513142997803537
0.1481991111835086
0.13213520287374944
-0.016895131534862388
-0.10316308905888807
-0.06051564366597016
-0.029437250771270712
-0.07930761098507165
0.09896032250882701
0.13824281978445493
0.023874362753600668
0.07534590706115273
-0.0016615689104077518
-0.13205112263703067
-0.022329581095943286
-0.027158397600705455
-0.09894823320659846
0.004914977500578659
0.10284785119701878
-0.129736620931422
-0.06998905593600739
-0.15076348679182539
-0.05015809597006351
0.05659653908732268
0.09133404197789032
0.003955272623975055
0.10512772067369494
-0.14832507007992732
0.06817818846138284
-0.15385225107609704
-0.14415684019597624
0.12149495477627563
0.018384729507188145
0.046811822850490264
0.1476517927670453
0.054074126234753134
-0.053852686550272616
-0.14616858521529574
0.11936638337132378
0.07680781808922711
-0.10391689187588006
-0.12027965800165058
0.08418775308579114
-0.1496412565507435
-0.07758621805446203
0.13946524858384723
0.1461573014056695
0.12377597323489055
-0.14952931288475985
-0.08877247817160827
0.13456144640376957
0.1433774618172131
0.017707775836255386
-0.07078178781381855
-0.04037314354772079
-0.1503887679720267
-0.11501900625143677
-0.1473808922778016
-0.08623693852124145
-0.04707081299664393
0.1568130714564051
0.032559324310996514
-0.13688486811315287
-0.09083352100953808
0.14427039763201208
0.1498880435234058
-0.15187581119843735
-0.1252348819299062
-0.010969130866280142
0.011348027714065352
0.11065977186969131
-0.14754125079545977
0.02988212372463411
0.09255148966547462
-0.008187746731027604
-0.10913965866853498
0.08255458473955068
-0.07260836268092934
-0.09274732128493691
0.11466431649306383
-0.1448104281872027
0.1358597404565133
0.06123411779292225
-0.008372658268333584
0.15019320194708657
0.1430813742705891
-0.1484714224360437
-0.058878694276895696
-0.05280891841122723
-0.05083382355998167
-0.10946632085870048
-0.06660868772511493
-0.036353079595153916
0.03963513394376154
0.04257789553992594
-0.12445348874281512
0.06128614291123755
-0.14199845033694963
-0.09526526536710855
-0.12886776913125716
-0.11634853159031279
0.13095629485736274
-0.1302110148889579
-0.09180882310990272
0.09916908467523283
0.14309239441020083
-0.005244425733014543
-0.06378231292467218
0.14347086444567805
0.15082327717910599
-0.14127389169259727
-0.1513847627617842
0.011102471705906876
0.14210826853875816
0.13046804517903596
-0.13283397293449403
-0.14300074641147398
0.13829966142349875
-0.11800083743762704
0.12067002248203598
0.07684331132837324
0.11248512538781733
-0.03073627336491221
-0.11294832829868309
0.09306395546180561
-0.07388372732502645
-0.004734450111788986
0.10899696044786542
0.04625943441416906
-0.1285914312319807
-0.026396410707565
-0.020709762809567635
0.13486208191180782
0.05439176959372857
0.09699761688052222
0.0018392704776701136
-0.03295531578204347
-0.04668287478839943
0.02807181859008544
-0.14189715199200614
0.09050431328448053
-0.14063028651372594
-0.12724958638435988
0.1442180433717061
0.06959914037838816
-0.13716496301009212
-0.007897572238609972
-0.0005176962675045462
0.004826209374196665
0.04301433813240837
0.12459962231269765
0.02176990623549883
0.1265503923546111
0.14152296137906284
-0.05787488263092031
-0.015271588859798853
0.05027472323827007
-0.05701039747802411
0.14324620717332753
0.15037031132265477
0.0719699418620037
-0.009233747902787935
0.0024972712676644905
-0.009083293701408897
0.02831790013700644
-0.09674665694882527
0.06458752051572238
0.13210552034595444
0.13647050295985644
0.0016373126826615258
-0.08435629803297123
0.021888932156169532
0.14038147892318284
-0.019166252255138416
-0.022225318418204503
0.11662143654324211
-0.12524906669423708
0.11419572739756251
0.13644111392485433
0.10886860410451485
-0.039240467682927854
-0.07259252076235571
-0.03736918012804237
-0.06613293285110063
0.04147800732336058
0.03420671138617642
0.028353948962168713
-0.13977881152718896
-0.08096021466243694
0.0017087565127741297
-0.07944173661984
-0.13859657401322237
-0.13316280669701708
0.1432053227819204
0.051945285223676134
0.041954874039358804
0.04786610313066859
0.1437793359371825
0.12699147647172912
0.08380885720192395
0.036266785964602824
-0.14084389555150278
0.07950846111026376
0.051604364743168374
0.05787527690528073
0.047358596845598136
-0.14730569502389723
0.014716522612034003
-0.014432907570545142
-0.02417232674111179
-0.01121553988269993
0.03944159518524737
-0.06634235246282308
-0.12435448183112828
0.10360741240936527
-0.053337581245766125
0.05746372055436073
-0.14411315799771715
-0.08708454919743847
-0.012298860709930024
-0.05082140995913784
0.00031048226507661235
0.13991516858038064
0.1284216756176549
0.0856083156796585
0.03759557713060135
0.10317924136705238
0.11934752482628243
-0.00997518135407723
-0.12281381545231085
0.03554968817520042
-0.08565616662096397
-0.14320524808131857
0.015247784537312332
0.004236688203538989
0.0030944482077184506
-0.0441120791676722
0.022187988462436237
0.007877049848761808
-0.14367851525605013
0.11304098091351884
0.12412053937623244
-0.13582919300376012
0.008526158081394881
-0.07282424321580387
0.010697970784484352
0.1362507414323639
0.11696123435852705
0.12190179556220822
0.07762230884439195
0.13561944074141796
-0.13531689507000466
-0.12421319293810361
-0.1246505970380496
-0.12172147600127951
-0.1397588145832398
-0.005480070948409453
-0.10764710716543695
0.040636935015424785
0.11213902753613106
0.0622403255950425
0.13204687504137144
-0.1201311811586469
-0.11090441560170677
-0.06436737101945343
0.04838103118137429
-0.007394136072066684
0.10887663424652048
0.09473199804836899
-0.05267171190844215
-0.04106164488431135
-0.04056600757264039
-0.11655995512687621
-0.00048599364160166724
-0.13223040001085512
-0.10924363641187743
0.13591491395200592
0.03362006584499641
-0.12177411077248271
0.09087065943093088
-0.13430192573666247
0.09755966377509624
0.0706707513942166
-0.12837871487054395
-0.13418962782260013
-0.05128012462386168
-0.08801143813276849
-0.01941546793823657
0.08651004366609347
0.13014911108699576
0.042495718779684846
0.03216250035193896
0.03231002374036867
-0.056876294152570464
-0.04627601728944123
0.06717896993543478
-0.031171803904577036
0.12515930239753228
0.02686297853620699
-0.13312789367559622
0.13809682573553955
-0.04295037212790542
-0.032089241518099824
-0.04132434975979698
0.10894387668081079
-0.10184857484780188
-0.06849232358861247
0.12747507460352003
0.10658293934501546
0.015293605800790802
0.03378110697047203
-0.04126230852282311
-0.03368047024129916
0.07317876649843537
0.03835978554380678
-0.10277310704710792
-0.06077218128504897
-0.04881251928392005
-0.08570991283565477
0.008574796555272098
-0.05416587022051517
0.045861237987498187
-0.07767981558873947
-0.008934468265803875
-0.0017596580329209024
-0.02709473130777979
-0.050990468810781016
0.016409170471833028
-0.11535597640592009
-0.10840464230045734
-0.023653092734015405
0.030598767789393706
-0.1362069988411224
0.13603772836996894
0.1361981836470645
0.08424120265380883
-0.13629320985340992
-0.12758533340549932
0.12073385280330151
0.11822935056498664
0.12444492596786898
0.00984335422704863
-0.012047774568765747
-0.014372464525504362
-0.0059588291317296685
-0.1058321212143883
-0.09379036823945779
0.10455821105132179
0.0867547776363194
-0.059919254011033235
-0.01417990503449384
0.10078845566025403
-0.13116106934587848
-0.1365948166437954
-0.09491627765521672
-0.01927803515152761
-0.040347768583167104
-0.06258666211508658
-0.04713877222001744
0.026314938261978903
0.023013934521168244
0.019652446678298394
0.06048392631725371
0.105208763634
-0.017565332366108556
0.13229354484717334
-0.07978115832800362
-0.01627057051090718
-0.01766455769710193
0.13401410929255475
0.10127787213145997
0.007052579765062382
-0.1188812859154634
-0.10596681939775207
-0.053612839803051704
0.0532511921615599
-0.005175332697834592
0.10895816713000465
0.08594192467837765
-0.12844773980628585
-0.027882752965554355
0.10386941087432575
-0.128106148547501
-0.11591802926667502
0.07759805613156096
0.03313906228724058
0.000749210108336053
0.12606256664252646
0.06336880506341319
0.0975741185675758
-0.11602542519194713
-0.08690779268105245
-0.0028663257451030846
-0.06201704143665096
0.04186983278659443
-0.06943875833117026
-0.02378261520888929
-0.016048878029238964
0.09258953789681777
0.10907430770987024
-0.10716832539137508
0.11620148138532121
-0.010343280490751502
0.1261914168093779
-0.004083201274721403
-0.08038573983915558
-0.010089008470290288
0.014588995323617676
-0.035990252253211105
0.024361076784155368
0.12800265713821718
-0.035949951449845224
-0.11906030664331353
-0.1325173621150924
0.12800893884185657
0.02201116436522319
-0.1201406410185231
-0.08663142793655741
-0.026725733769032534
-0.028804661578299383
-0.06949603671519228
-0.12733429524273504
0.11409609644934593
0.12753573264698603
-0.026823001669390396
-0.014634582717776292
-0.05642995953749723
0.033197246718263705
0.12377411956826254
-0.035530279063062
0.04183434556777525
-0.0008393468130995521
-0.01259044342204254
-0.0292645916627916
0.025297069594671335
-0.10416600985696367
0.04090619818257864
0.1158488271969986
0.0712272386218018
-0.1251459254973759
0.05603767072737801
0.06456860421948919
-0.019863739056141107
-0.09991689238750776
-0.020577679648347346
-0.1304145626951603
0.11929069240064745
-0.04383142706250139
-0.12460976672352528
0.12995794480275372
0.02177734391864497
0.0841200972235844
0.0053480108641622325
0.09094883234870599
-0.12158609552749453
-0.10013960478167298
0.04972088363616621
-0.020105999035020226
0.12862505013913564
0.07982476554542449
0.07899441778886784
0.1286767425449945
-0.12937078236508123
0.0764474345722162
0.112700969875472
0.017656477562356318
0.013383468746345429
0.0021101438786667436
-0.09293740084968621
0.05618867014307417
-0.016175249702494898
-0.1108277157032989
-0.04400159235581603
-0.1304183268967929
-0.10172951551060569
-0.12622481464171498
-0.09354623443112418
-0.12431980089878752
0.10596992149899812
0.12364704396583248
0.09680992224126907
0.012481298485309631
-0.12621723626716888
0.03409191623528973
0.01672151115758862
-0.07884223899844936
0.11908747017323819
0.035724515833226174
0.027785092860022512
-0.07577336812585084
0.05834022902933838
0.047699592591616415
-0.11144026309909941
0.11966292680860369
0.02767428288581962
0.12169663095467595
-0.09867138562084696
-0.02256358759632456
-0.07971976377002876
-0.02369224254257681
0.021296722497582833
0.1207038343250822
0.07773671068949038
-0.025781979464507648
0.07194226900072126
-0.030179808374457297
0.11927862917191806
0.07019726702883229
0.0035617835756662
0.08386640608990745
-0.11292217076333164
0.1079624930305335
0.09850522119822314
-0.11322871076913579
0.043668042163837885
-0.0009522960349209702
0.06430151037969345
-0.0861933285429195
-0.008563520095930222
0.05692896689061817
-0.00998283061165954
-0.08533241647413878
-0.07859664463237682
-0.06086065207769178
-0.0019254886070754567
-0.055098866727699626
0.11183873496029288
0.08441660393100109
0.10098348380750402
0.0356182764862513
-0.051359421610877455
-0.010142874438562407
-0.12038023571802911
0.12859976312847146
0.11817829795691766
-0.0388618407087945
-0.12297383624892322
-0.10828154879855091
-0.07043199323082239
-0.11214189381936246
0.09294913443950746
-0.12059370204360459
0.04843165180417188
-0.06246242771338874
0.11719823059184675
-0.03373459476868565
0.10044158534223212
-0.06743916627936597
0.12062303768008668
-0.09793262150328537
0.12141221301218456
-0.09742367940083431
-0.11792656071790714
-0.11006367709185781
0.014738713356484369
0.012172480682730141
-0.06080786781944374
-0.10166686664589382
-0.03880988830012461
0.027823765515931426
-0.03144224995273756
0.019861113798475553
-0.11696224540567043
0.022712165049911737
-0.04731218283935709
-0.03160756325423274
0.06396870139883823
-0.12156522106808293
-0.10378257067559696
-0.10375527007929626
0.0708754448419424
0.1210020885921392
0.10485635990981342
-0.11554699315621386
0.009287136071332048
0.01956917847560204
0.05065641070980137
-0.07311581588851122
0.11217578367284914
-0.12408054459697615
0.08810168971142701
0.11443061880710373
-0.05833002090537825
-0.00306526269504142
0.0462521142810992
-0.0589505025219765
0.03866568844367412
-0.017136961536054818
0.011498474151355492
0.10961751551248701
-0.016125006409510274
-0.02703393392461723
0.057100770774988
-0.11919056540632969
0.00643146729749781
-0.03403167961941559
-0.04594770387497966
0.030561509266363744
0.011441038967932075
0.010568043471151513
0.02162651642099721
-0.09153318911506668
-0.09262987261045207
0.10661342898153969
-0.019837239798568378
0.11300816450173173
0.013188712211876702
0.0695915906290677
0.11399458956362057
0.09576825411252128
0.06512187688133367
0.07390595297371094
0.013126228469010901
0.047644829044396944
-0.10686873018556951
-0.10695956512733353
-0.11073562238603622
0.03813198166294892
-0.10413099231424605
0.09646546468163562
0.10083987279939846
-0.07965521064949449
-0.04284304513109872
-0.03840069538420907
0.10382235365476239
-0.01128511907548885
-0.03564024514326394
-0.03438800678014612
0.09043659666024727
0.09248250453979974
-0.020794617185598593
0.043410462897848716
-0.03797484040116866
-0.03360203845187892
-0.09343696274219006
-0.10314272031711268
0.07613318607811052
0.09945726557795345
0.11135428991004151
0.06712577726874305
-0.11808215982773383
-0.03082899980881289
-0.07152432158516477
-0.07711334893064427
-0.11733020552515643
-0.01053844210656265
-0.11548797611607124
-0.07213521997586175
-0.049226118010616764
-0.10077930788204963
-0.08839485490910201
0.055622252610045095
-0.01816920616229349
0.029881537362430162
0.11238047771538531
-0.004121948360305482
-0.09381855406357596
0.050973980888305
0.11270155645809127
-0.0642972988312945
0.004007772161632935
0.11226785569149937
0.1157016291392845
0.022301324703869002
-0.11322036235962579
-0.11211604089310506
-0.04197196557180272
-0.024358897447432085
-0.10925768736854759
-0.09607907493913062
-0.02551827952246628
0.11319954088279359
-0.008276051302278953
-0.10974681306450508
0.07948061936191704
-0.06357510863674011
0.11079076100128647
-0.02661986499108702
-0.10790693112346743
-0.06710496200002075
-0.08753716606001193
-0.08320018303399866
-0.11248933800030428
-0.018689226247299257
-0.012047286363285989
-0.002865932189589765
0.12103942577783157
0.05821142006396206
-0.052370497338549545
-0.11451283836122723
-0.09773926887625825
0.02115430199854328
0.09735226971608789
0.06283337723254309
0.004716954334205625
0.11268064811553118
0.03593196161013661
-0.005793176575715759
0.013089303392020508
-0.10200986075992438
0.1057909016722011
0.015462782716156672
0.09348734569053753
-0.10116055649454773
0.03467661266230879
0.09215719069443509
-0.10614636033681818
-0.10353085866931223
0.1026286978668486
0.04469028418325815
-0.09812246333152937
0.07120078402610094
-0.0076181967482090805
0.0915347329258027
-0.05226074849739993
-0.03454198310047654
-0.056934652551074556
0.08244015901244109
0.0837703873638504
-0.07253989267875623
0.038269274586334806
-0.10481730357350497
0.047961705401243226
-0.07531957812453065
0.0683955476984183
-0.10128020291457808
0.025886656706480077
-0.08657701030477397
-0.0928570695575278
-0.012547281695153494
-0.0965959018135873
-0.07792822492260522
0.023591598108089928
-0.08389270655533732
-0.10755031851399338
0.06155509413399835
0.10491668450432694
0.10438038695294426
0.015523583045860382
0.10505637371513318
0.10384409682973599
0.0005840508348194296
0.03041341921868599
-0.03014712061410397
-0.04034246885826112
0.061654836458278635
0.06448755377406724
0.09696701540946961
-0.06195784762993668
-0.08827791833993553
-0.09997804906929979
0.10445235450497362
0.0066289531846852575
0.08969103782447849
0.10680807813904308
0.054975734583733046
0.0742168181632851
0.08745321685090923
-0.056183747334541206
-0.10441472843734853
0.05349078475504722
-0.06493926959417679
0.07477196462361783
-0.061895822186954094
0.052886921389462334
-0.09877877049856369
-0.016096577722429506
0.09485305739492415
-0.0953168588271499
-0.07959194479700768
0.1039698404159442
0.04004334917319601
0.0983434349920718
-0.006713892914846346
-0.02153885873240304
0.08649810059250392
0.04138423255282032
0.009839726781305704
-0.016132502470045582
0.08783586683639368
0.09600397567469279
-0.04275478971828058
0.008717613766525259
-0.09475377856567191
-0.09751571907557621
0.06448205772658358
0.081988291043533
-0.09300711127928943
0.02839478891272423
0.04745519317206664
-0.046782534795900256
-0.02732726148049055
-0.058116206576667745
-0.07085047329053928
-0.07678437514617686
0.017342882407972975
0.03179549435750921
-0.08675866237713517
-0.05077239407356631
-0.07869431270318714
0.05631907286266368
-0.06763782115283053
-0.0822547552514557
-0.010618823904299407
0.0837579671612412
-0.027770877592565604
0.09674009783290442
-0.09979204987366595
-0.08916965200898659
-0.07453574067311125
-0.09232447907894566
-0.0023428053708547435
0.002017148658092579
0.09644634489128842
0.09185132937890395
0.06087118131977054
0.08811627467412413
-0.09216789117091045
0.01704056154761979
0.06783147781782137
0.0332696072176052
0.08940022896395146
-0.009167617850243651
-0.035519000145946514
0.03748175102865714
0.05400365756471061
0.0199284528373423
0.08381265011587269
-0.06301960104091298
0.07896659156968198
-0.0706085198201223
0.08084869444441198
-0.0190583059908392
-0.05013119894899535
0.09398919016590752
-0.08301947137035803
0.045824209230080945
0.06682614285314667
-0.0903819108388196
-0.0589871467665404
-0.05721094738338848
0.09679000604852901
-0.09609473612352187
0.05583740347691868
0.09522819925779785
-0.08656298708728213
0.08640377143799814
0.09771222968386448
-0.05028889258370676
0.08590906750751051
-0.00031222617598163424
0.07432457744035473
-0.017907213363242594
-0.02909774513460137
0.029375927091718004
0.005430246604780724
-0.01302489936000393
-0.0900813901738388
0.07799940822785272
0.056162832781960235
0.0391201120950185
0.05269298140897001
-0.09600290388586526
0.08795352465087757
0.07810147981010224
0.08791040170814213
-0.06680456701022888
-0.030240230669093593
-0.08111676402512326
-0.06523165968057046
0.025084779324551942
0.07770105147139787
-0.04130643091134214
-0.07349438240641162
-0.07669665815316466
-0.055450996038240156
0.009148142449289652
-0.042682246484561044
-0.08715579463719997
-0.004635505869602261
-0.021207513934421326
-0.07196129177394002
-0.07987258001328627
-0.06904838599863578
-0.09222608446996651
0.08860142445745105
-0.06223796186154433
-0.08587007973771638
-0.08310554211349944
0.02033855743766092
0.060021240174857306
-0.03780845739468723
-0.032750825650216316
0.046837387455441436
0.08164388572985659
0.04569105432971522
-0.05319450603229429
0.08196926267880009
0.07246945038685781
-0.05704346589772742
-0.07839758932507562
0.05607790565320172
-0.024950556737416526
0.07478342320816933
0.07517680614295191
0.04692376863767933
0.030800415434362072
0.038363651342651635
0.040628927235070424
-0.0842001734104456
0.018249806928737258
-0.04313756881556459
0.08318730370738198
0.012722985666412766
-0.08857865558303941
-0.04398275202354879
-0.03683741926708308
-0.01124156578544266
-0.050679591072690204
0.0786103839024196
0.06576933271087673
-0.003084494465054991
0.06806630920382248
0.04644164599464166
-0.06179420125318291
0.07925766033230827
-0.07334177736266784
-0.049070147367480166
0.037096518129165215
0.02579995443234678
0.07459313983001986
-0.08720058261393103
0.06822652957398097
-0.05937645541553762
-0.0781602776894002
-0.06971538603516111
0.012992359922700578
-0.026754043600615406
0.030210921011928994
-0.03181617039613534
-0.07630738612208919
-0.023724767319892495
0.05155163888562132
-0.0071470154457268925
-0.06401782301004529
-0.07945490271097355
0.021529957084650223
-0.02091851785468688
-0.015506426337758334
-0.08069534449707509
-0.08321490075206753
0.003934760784038889
-0.03508682910054688
0.04424910326306143
0.012354274931009018
-0.07165189220832237
0.037467814479764765
-0.07693203448713115
-0.07743124194243556
-0.06305742235043217
-0.043878667105234186
-0.019027365411450822
0.020915392511462648
0.07120054263620985
0.02774173404102669
-0.05849706837498806
-0.04944061983586013
0.0717290857424751
0.05886462295967783
0.001441791482787841
0.005128451379784783
0.07819861951075022
-0.027478161399464723
0.05453372636849663
-0.03632929237265096
0.04564856795330698
-0.047028680142081634
-0.05385715660222459
-0.01327770845163941
0.07131426405161731
-0.04501280107317551
-0.06682306980611885
-0.06742740177495618
-0.005788301396780625
0.06409877030889452
0.06280460284045647
-0.06800805841521974
0.025844469286881062
0.05956199102014112
-0.07045392216485641
-0.001152139211065412
-0.040308142525400374
0.011496253974487237
0.03586360665950437
0.06668338368361408
-0.026669479094396494
0.03505303722498541
0.011816457854758768
-0.07147531333284096
0.04276292765029201
-0.05153802549721649
-0.07214542608724361
-0.019765532968510077
-0.009629279521737498
-0.06902781792991841
-0.03559657168198381
0.0631064721915829
-0.05684941384370438
0.06922290721651392
-0.026612246786670957
0.014921179533010682
0.006729257487145566
0.06744385178780701
0.03289037408106837
-0.018705381357548286
0.0025893358663298467
0.059949608273401164
-0.018163278093630955
-0.05263317531316276
0.018069282847458307
0.025278130031074264
-0.06335414384576259
-0.043826943316356046
-0.04103601539940123
-0.04807044045796401
0.02555685636163076
-0.046403733828241624
0.060196910547008535
0.00643131670927247
-0.02994702817955379
0.05290152434708672
0.008036609062819932
0.035804699106065124
-0.039640005180901564
-0.05982741559964936


==> output/example8normal/nPred0/stepSize-1/gfsetAfterIt0.txt <==
3930
-3.4967643728260435e-19
7.529084137167732e-06
4.1543299628039175e-06
1.504531706338121e-05
1.1306755485059184e-05
2.2531650392420013e-05
1.846338494363697e-05
2.99732787172532e-05
2.5619602475273497e-05
3.7354451311260595e-05
3.2759981734866885e-05
4.46645076256035e-05
3.9871738805123224e-05
5.1873912833836476e-05
4.6932756375211816e-05
5.8974063777615935e-05
5.3917624105080555e-05
6.597082930819271e-05
6.0893197389945156e-05
7.283449287669901e-05
6.781459261647384e-05
7.955785282076355e-05
7.494079533242494e-05
8.609994378966078e-05
8.309047207005287e-05
9.24672233982887e-05
9.867256193780292e-05
9.070220075417285e-05
0.00010466868654760903
9.706570186476534e-05
0.00011044582792445586
0.00010298058724735114
0.00011600699045305975
0.00010856610737732938
0.00012133382933550463
0.00011390051914439607
0.00012641555249519746
0.00011895974486150372
0.00013125067314195943
0.00012379543063784017
0.00013581214503575022
0.00012836151633314447
0.00014008248583096054
0.00013269687552893125
0.00014410732253883224
0.00013684237252680108
0.00014784447249930542
0.00014092515135532137
0.00015124489747118553
0.00014548658189579916
0.0001543490129585571
0.0001571371754538881
0.00014888607216412638
0.0001596519871902521
0.00015163904244654058
0.0001618403637409146
0.0001539855586288955
0.0001636656189603415
0.0001559233949150964
0.00016517316725062902
0.00015750178250726536
0.0001663450657887866
0.00015873401664436902
0.0001671812247078429
0.00015963151262283554
0.00016766823002756307
0.00016019534818179914
0.00016782156114912328
0.000160454531424824
0.00016766823002761793
0.00016044504904238756
0.00016718122470783665
0.00016015843971728158
0.0001663450657887819
0.00015966635200266566
0.00016517316725053806
0.0001636656189603172
0.00015777640876694048
0.00016184036374094398
0.00015599494089670792
0.00015965198719025762
0.00015395355417901533
0.00015713717545377852
0.00015158778304677123
0.0001543490129584409
0.00014891805971572046
0.00015124489747111113
0.00014595089296849076
0.0001478444724992721
0.00014268513518569316
0.00014410732253870045
0.00013909017603976564
0.00014008248583084217
0.00013520979728113698
0.00013581214503584607
0.0001310079805598508
0.0001312506731420017
0.00012643469931427882
0.00012641555249524322
0.00012100299492169728
0.0001213338293354652
0.00011600699045303689
0.00011444423758539585
0.00011044582792434024
0.00010873980535704892
0.00010466868654758023
0.00010303580203589957
9.867256193774655e-05
9.717609829725e-05
9.246722339839852e-05
9.112286038927145e-05
8.609994378967765e-05
8.486103393724677e-05
7.955785282083347e-05
7.84694226833508e-05
7.283449287674366e-05
7.187231597869066e-05
6.597082930823137e-05
6.514751182738412e-05
5.8974063777642484e-05
5.816525604656639e-05
5.187391283382317e-05
5.086135490917659e-05
4.466450762558142e-05
4.233546244848646e-05
3.735445131126613e-05
2.9973278717285768e-05
3.328786186153391e-05
2.253165039241898e-05
2.5521097600722777e-05
1.5045317063385339e-05
1.8009878790565782e-05
7.529084137161586e-06
1.0525805083325876e-05
2.784802516588646e-19
3.0762629033448943e-06
-7.529084137165616e-06
-4.360781263287978e-06
-1.5045317063372699e-05
-1.1766770833273797e-05
-2.2531650392421057e-05
-1.9195520628488073e-05
-2.997327871725974e-05
-2.6546112534541035e-05
-3.735445131125466e-05
-3.3996994484727476e-05
-4.466450762559513e-05
-4.162238606526535e-05
-5.187391283383376e-05
-5.043654961130382e-05
-5.897406377764584e-05
-6.597082930821901e-05
-5.89871891423065e-05
-7.283449287669008e-05
-6.622808295476495e-05
-7.955785282078372e-05
-7.304768849602662e-05
-8.609994378963058e-05
-7.960745749170912e-05
-9.246722339829302e-05
-8.59462211166737e-05
-9.867256193779487e-05
-9.212897661097314e-05
-0.00010466868654763443
-9.807313900028622e-05
-0.00011044582792441021
-0.0001038443087553014
-0.00011600699045300402
-0.00010939212366519579
-0.00012133382933549631
-0.00011483698663179057
-0.000126415552495206
-0.00012024439131034362
-0.00013125067314193102
-0.0001264530516313673
-0.00013581214503577597
-0.00014008248583095758
-0.00013165309992583743
-0.00014410732253885774
-0.00013598160086858278
-0.0001478444724993074
-0.0001398567483051962
-0.00015124489747122405
-0.00014335745461365113
-0.00015434901295850896
-0.00014649431016249638
-0.0001571371754539388
-0.0001493210217997527
-0.00015965198719032443
-0.00015184122881057056
-0.0001618403637408995
-0.00015408050193813934
-0.0001636656189603154
-0.00015597791215739144
-0.00016517316725060753
-0.00015761109487791127
-0.00016634506578877518
-0.00015901606860325572
-0.00016718122470782206
-0.00016053194855536823
-0.00016766823002754616
-0.00016782156114903297
-0.0001606748576439917
-0.00016766823002771448
-0.0001606623768812523
-0.00016718122470776395
-0.00016033245736680706
-0.00016634506578875932
-0.00015964989503865348
-0.000165173167250504
-0.0001585974014920585
-0.00016366561896023876
-0.00015720211602944403
-0.00016184036374097339
-0.00015548126482895912
-0.00015965198719023195
-0.0001534194380027557
-0.000157137175453813
-0.00015103573868282313
-0.0001543490129584899
-0.00014833537887250526
-0.00015124489747105928
-0.0001452866563336158
-0.00014784447249919797
-0.0001416382900819197
-0.00014410732253874675
-0.00014008248583085615
-0.00013665537782721178
-0.00013581214503589358
-0.00013230141584516183
-0.00013125067314200353
-0.00012786894973269446
-0.00012641555249524956
-0.00012319199278908196
-0.00012133382933549017
-0.00011826042218006293
-0.00011600699045301874
-0.00011307133256938376
-0.00011044582792434413
-0.00010765877539858584
-0.00010466868654760045
-0.00010199104849418196
-9.867256193771953e-05
-9.613479837551114e-05
-9.246722339836175e-05
-8.995945589035915e-05
-8.609994378967688e-05
-8.342888408662891e-05
-7.955785282084626e-05
-7.57994135584289e-05
-7.283449287672306e-05
-6.597082930822721e-05
-6.73681633145179e-05
-5.8974063777654e-05
-6.01342198540781e-05
-5.187391283383525e-05
-5.3082980414006284e-05
-4.466450762558701e-05
-4.6020179034894626e-05
-3.73544513112652e-05
-3.89244643787342e-05
-2.9973278717270965e-05
-3.173543168199081e-05
-2.253165039242137e-05
-2.456866599472052e-05
-1.5045317063385947e-05
-1.7348044749632945e-05
-7.529084137162587e-06
-1.0126842320505211e-05
-2.9935156699842038e-06
7.87179333685787e-06
2.834157335935974e-05
3.5216905750295475e-05
4.2088185824818045e-05
4.891332808852226e-05
5.576927881905322e-05
6.255194976667541e-05
6.944980834458553e-05
7.643544021517126e-05
0.00014098059708541827
0.00010131387975723613
9.569225227914075e-05
8.975422065238641e-05
0.00010660612722570911
0.00011166459904283517
0.00011645005040734469
0.00012102856192186735
0.00012534189292402783
0.00012952345477707216
0.00013354227310467242
0.00013748183814021243
0.00015187279236019704
0.0001483395121042088
0.00014628490468970065
0.0001438275808457387
0.00014999891950195435
0.00015129572888041286
0.0001522492642315793
0.00015287913319734058
0.00015321944472888424
0.00015331576951745402
0.0001532341966199904
0.00015292784054355958
0.00011242791670716765
0.00014611972393556989
0.00014830450619920824
0.00015023090543679084
0.00014361401564833286
0.00014077276386522482
0.00013765662549957146
0.00013418653288162653
0.00013050112976120188
0.00012648799949665333
0.0001222507217561446
0.00011765811437293483
3.591458570642925e-05
9.566847020649121e-05
0.00010135353177429435
0.00010689748172368162
8.979425501805964e-05
8.368615566448575e-05
7.743395441028422e-05
7.096524833557028e-05
6.445356388005004e-05
5.767729161466238e-05
5.0804206369716614e-05
4.357295117072207e-05
-5.27225010841894e-05
1.3505001048829498e-05
2.0848776762207765e-05
2.8285058793625636e-05
6.180518789188865e-06
-1.2235715923905403e-06
-8.513345683907732e-06
-1.5857772110802456e-05
-2.305853646275227e-05
-3.0361317068081422e-05
-3.7638871014887184e-05
-4.514212564127793e-05
-0.00012371429111090646
-7.327984031868379e-05
-6.674325144611085e-05
-5.991472613169624e-05
-7.957908816558551e-05
-8.572187778810087e-05
-9.160632218728941e-05
-9.733855191375584e-05
-0.00010281567110879718
-0.00010821177420121714
-0.00011344797089837535
-0.0001187445835024328
-0.00015362389004728845
-0.00013563493908919484
-0.00013205857662137793
-0.00012808304919724974
-0.00013882634459380774
-0.00014167955002727343
-0.00014421751822609494
-0.00014646504821812738
-0.00014840308115547359
-0.00015010319215721322
-0.00015157461505695163
-0.00015288190750342427
-0.00013291700761844445
-0.00015307102548256003
-0.00015358700479514963
-0.00015374863121319374
-0.0001521636510019244
-0.00015088515778552688
-0.00014927847876823635
-0.00014731685903972025
-0.00014509496271072344
-0.00014255960957557944
-0.0001397790891628622
-0.00013669181211385388
-6.812365852842335e-05
-0.00011998868211756402
-0.00012445678885094003
-0.00012873795356893572
-0.00011524804908084835
-0.00011021740323182212
-0.0001049697686024471
-9.94365384522479e-05
-9.37634743988761e-05
-8.778415320719796e-05
-8.164541809311873e-05
-7.514584947886361e-05
-4.725045041751196e-05
-5.414952841858188e-05
-6.107499131111018e-05
-4.0358561693029994e-05
-3.336679829462751e-05
-2.6423353720447485e-05
-1.94155819164151e-05
-1.2567254290277263e-05
8.329278139192038e-05
1.4661536806438038e-05
2.148988285129727e-05
1.038896200586212e-06
-5.76031314973243e-06
0.00013874265727285173
3.069375516190875e-05
5.052786193844414e-05
5.709604346888649e-05
6.369414318887317e-05
7.018635921856883e-05
-6.144667152734173e-05
0.00014257831283005779
-6.713636778424749e-05
1.108207243524402e-05
9.94136241143875e-05
8.860782379039789e-05
0.00010914897126306861
0.00011365086060557011
0.00011795710973036859
0.00012207384682403371
0.00012604422726520624
0.00013833218689987
0.00014394956531361204
1.635507720210888e-05
0.00013621200821052002
0.0001426393851211289
0.0001449720814344763
0.0001456717207115472
0.00014608247712703603
0.00014629577859472014
0.0001463186412237336
8.846174415262234e-05
0.00013571353525325866
9.406297255776504e-05
0.00014439762461059975
9.944318102905735e-05
0.00013277096884183485
0.00012954430437625488
0.00012601012282058993
0.00012230411278052336
0.00011828752613566103
9.213823756782367e-06
8.264751763636947e-05
0.00014061011767901426
0.00010460364925493167
2.343466633930623e-05
7.658453885092289e-05
7.040299923046993e-05
6.402547936721308e-05
5.7652782132249255e-05
5.1049477577526725e-05
-7.332307751357129e-05
2.0559415462964283e-06
0.00014082355838732525
3.050911004828672e-05
-6.075408787310625e-05
-5.078803759866191e-06
-1.2159633464202248e-05
-1.9294251564737817e-05
-2.6269059764823402e-05
-3.3342053971458135e-05
-0.00013125520503860338
-7.935562374521668e-05
9.414137046473566e-05
-5.4136400800328905e-05
-0.0001244612356521315
-8.51495399121541e-05
-9.077247337048894e-05
-9.615030043406621e-05
-0.00010142424157022778
-0.00010647678624341558
-0.00014582519085405476
-0.00013412435382098727
0.00010439149477290529
-0.00012048527426103985
-0.00014686413038442374
-0.00013669102737611064
-0.00013894341055802008
-0.0001409004706823008
-0.00014262633512161194
-0.00014411570669142855
-0.00011222793262302023
-0.0001447001036665568
4.389980585765203e-05
-0.00014678784386802911
-0.0001208937974381093
-0.00014321646076070432
-0.00014143274842483622
-0.00013932992447245708
-0.00013704319604231397
-0.00013443995465029805
-4.170118914251971e-05
-0.00010747589670149426
3.729545669241267e-05
-0.00012482375213020163
-0.00010243614198948611
-9.719788965654331e-05
-9.168968841730786e-05
-8.606441562262998e-05
-8.017792398643118e-05
-3.504560680793773e-05
-4.8347926834264565e-05
-2.8303168837784065e-05
-2.163940028618696e-05
-1.493935198737542e-05
-0.00012801599566303673
-5.4901186875194405e-05
-0.00014653946600317325
-0.00011668732137663183
2.4102115141819504e-05
-0.00014630129594174864
-6.788929691348822e-05
7.665911040331914e-05
3.7497511784569934e-05
4.645838040790781e-06
-4.730667048091284e-05
-0.00011612953976776188
0.00010950521586942698
0.00012980518012863825
0.0001332200953003873
0.00014565650446753532
0.00014616968165174186
0.00011400287472543179
4.4304326727390444e-05
-4.039958358608725e-05
-0.00012841737312081227
-0.00011145826608326965
-0.0001453775114581312
-0.00013157216994307035
-7.406356045310457e-05
1.7568821996234746e-05
-8.287213014052863e-06
8.278833453032683e-05
5.171914963006157e-05
0.00011469392476979294
-1.6636838614409421e-06
0.00010639554870723017
0.00011857789019169182
0.00012795168595637925
0.00013672541695246323
8.151175347202486e-05
9.71620103045517e-05
0.00011061543069914152
0.00013781053863212811
0.00013925524502610555
0.00013935942842111405
0.00013065257248833276
8.700898760620941e-05
0.00013692415597749477
9.22043716476975e-05
-5.5115576391708434e-05
0.00012159098403788074
0.00011807889021149927
0.00011432426557793673
1.2159777967417724e-05
6.977089832274123e-05
-0.00013153937319352617
1.8907917480799925e-05
-0.00011699148999122525
6.369442466509015e-05
5.74703828854436e-05
5.131771814861864e-05
-6.72867039468918e-05
-8.522945369373229e-06
-8.432653529237198e-05
-6.127415785963557e-05
-1.5466345919168517e-05
-2.2245035499207613e-05
-2.9073734899297047e-05
-7.316154658138704e-05
-8.957607659591089e-05
5.297366918626106e-06
-7.881727052551014e-05
-9.469670275289662e-05
-9.958603026292599e-05
-0.00012672092342717975
-0.00013349086101146023
7.576327289852919e-05
-0.00012928322747772118
-0.0001352032278268507
-0.00013670079559462112
-0.0001386122105931597
4.535968059820058e-05
-0.0001400231242242845
6.420630788551603e-05
-0.00013724982656057675
-0.0001314888662398198
-0.00012914739600156788
-3.0038695518079934e-05
-0.00010467347890087412
-8.969700294894335e-05
-9.993723571735246e-05
-8.431964355259266e-05
-7.871826515942908e-05
-3.648587999950962e-05
-2.3628448171949708e-05
-4.2842973778096563e-05
-1.7148301720471865e-05
5.799829499112076e-05
-1.8797117935660578e-06
2.558481786674109e-05
-0.00011707756914399814
0.00013128915477258132
0.00013854428170251182
0.000139013002534079
0.00012490770813839498
-0.00013558813753588371
-0.00013366889623282822
-9.495575423353429e-05
-0.0001396732495264755
-6.134439106732222e-05
3.2175354074974286e-05
-0.000139578884533247
7.733152402075814e-06
0.00010195856260948091
-4.878077330646231e-05
-0.00011307418937204837
0.00010185836439523072
0.0001385948686601057
0.00012870450561526314
0.00013526319194974245
0.0001104141305686576
0.00013942047445766577
0.00013301629817008589
0.00013506299799422963
0.0001334460815215641
0.00012223856619866916
-0.00012052370355826431
-0.00012059428694433006
4.510701552326483e-05
8.724038056170922e-05
-0.00012658122528560564
-3.5679370421265515e-05
-5.535029461263275e-05
9.730386410654988e-05
-0.00013798382490505447
9.239919729396004e-05
-4.913778790201926e-05
-0.00010430308817954043
-0.00011324159720840566
8.177704406360869e-05
-0.00010908620233261627
7.025741022984998e-05
-1.0871474267039988e-05
3.264567218244285e-05
1.3853594918979715e-05
2.6359077150486764e-05
-0.00014004912974604602
3.8995957081064556e-05
-7.30869819590776e-05
-0.00012382999012669032
0.00013071837602268986
-6.734087584116046e-05
0.00011113780100135254
0.00012565850829771813
5.752529780230396e-05
0.00013243428908781877
0.00012305512255376776
0.00013943034212001904
0.00010628207241925272
8.028331323897384e-05
0.00011047984440951673
-0.00012983323957899978
0.00011398310426077563
3.869281778960904e-05
-0.0001278656138787571
6.347476998955013e-05
-1.1353250908119032e-05
-8.304759263562515e-05
-4.703207288376866e-06
-4.2251966308487795e-05
2.102846717064798e-05
-6.712684439175687e-05
-2.4612114565511613e-05
-9.27533112156669e-05
-0.00012935707203942963
1.563014768795235e-06
-0.00013897507563755823
-0.0001088235644841529
-0.00012613561603875949
4.642447409141005e-05
-0.00012368199435216725
-0.00013139654465917002
-2.5590673020927455e-05
-0.00012388862099787495
-9.734332073721858e-05
-1.950225455606736e-05
-3.171843602071936e-05
2.006111834481084e-05
-3.776316836360282e-05
-8.796258446213599e-05
7.612938741536306e-05
-1.7967503252031918e-05
5.1606008923824726e-05
1.465853499961881e-05
0.00013151116068126453
-8.268562257191726e-05
-7.74900660085631e-05
4.031177107443509e-05
-0.00013280640824799554
-4.378034593250188e-05
-0.0001306235341720031
-7.265731396398813e-05
-4.981724027155564e-05
-0.00010968724234526546
9.453018146060429e-05
0.00011477626683501251
0.00013121643448565104
-8.777033119914139e-05
0.00012399377606045467
0.0001295807428086731
8.528242399453901e-05
0.0001324404641952083
0.00013230164940725606
0.00010334105386451715
0.00012547261704848577
0.00010682904916965906
7.4916302231457e-05
9.924516610879758e-05
0.0001261628179477405
8.997896266202499e-05
0.00011724042438568783
-7.79581132322065e-05
-0.00012195054737393507
-0.00011300690153799592
0.0001294284802046989
4.5596299761859014e-05
-0.0001194583771172884
1.755976931277188e-06
-0.00012148858307821193
0.00010731737130534886
8.350602391286135e-06
3.425581535800035e-05
-5.568744639101424e-05
9.494200211283036e-05
-0.0001133007929944127
9.041009873151366e-05
-0.00012807002894612809
4.4922138629329e-06
8.050331346657938e-05
-0.0001241731902755834
5.242204067452309e-05
-0.00010170771047190499
2.7324678822531312e-05
6.927146944313666e-05
-4.674146213747472e-06
8.55745162648872e-05
-9.269381092633651e-05
1.0332719513310786e-05
0.00012028682851326763
-7.209261411489515e-05
2.8257111738175377e-05
-9.734102868119265e-05
6.404601164222109e-05
-0.00010959769848362648
-6.144461460286752e-05
0.00013200064352904574
-0.0001333365254377194
-1.337103538402391e-05
5.8239926979864324e-05
-6.102744319497267e-05
-5.547252489756408e-05
-3.1052691643754415e-05
-0.00012608932794180985
-0.00013305290529634333
-4.967027341528456e-05
-0.00010578836346337975
9.883392897990199e-05
0.00010288723007867762
0.00012759190331199102
0.00010652932093583196
0.00012805270037322702
-0.00011607216188454588
5.74780975292138e-05
-0.00012412905925407062
0.00012136769590804974
-4.371270167961006e-05
0.00012453256125284485
5.173558300412242e-05
-0.00012058037007225843
-0.00012208677103836871
-1.3942254000609872e-06
7.523290249208264e-05
-3.310596478211844e-05
-6.653584067655468e-05
-0.00013351407889402488
6.969043023762585e-05
-2.151627028064765e-05
-2.7347004626294086e-05
-0.00011661098741963343
1.6702879357556915e-05
-0.0001058017730948556
0.0001334878121764232
-7.180963933068589e-06
-7.598209375622713e-05
-0.00012339893987674727
-9.032966481201415e-05
-0.00012564257602125617
-0.00013169274485652245
-3.8838181989414434e-05
-2.6659031886868475e-05
-0.0001225181047435417
9.163288545232486e-05
0.00010738486942313479
4.6001245015771685e-05
7.0355383240552845e-06
0.00011823786546995521
8.735422159710127e-05
7.880030511072904e-05
0.00013265499292360708
0.00012555188969668856
-3.746478918984605e-05
0.00011806678999397489
0.0001169745111188246
0.00010978425429584407
0.00010309925667462148
9.61942872043376e-05
-0.000108641438726729
3.96693437618406e-05
1.6194232112409643e-05
-7.670576267831019e-05
3.358805969300878e-05
-0.00011884168942591151
0.00012558569420490992
-7.32889096938124e-06
0.00012388814214819106
1.6813628000606571e-06
-4.4830864178044536e-05
-0.00011473743849959118
-7.601760714017474e-07
-9.45844115253285e-05
-0.0001189195640446042
0.0001237789684999744
0.00012504953279289985
0.00010380653510056132
7.394906916207793e-05
9.227627913864499e-05
0.00012600570551125984
-7.099604678747699e-05
1.049826082677473e-05
8.817284644927762e-05
-0.00012651874832906738
0.00011555542233390171
-0.00011640522377563678
7.396678983119404e-05
-2.025704956326933e-05
-0.00013250614342162382
-0.00011686857398674434
6.316809155128968e-05
2.283841833988161e-05
6.347578940224806e-05
0.0001000694339155861
2.9751805158886344e-05
-0.00010170139735356023
7.898130318273847e-05
-8.143187501782483e-05
-1.5676438839105144e-05
-0.00010655567748666635
-6.1298557282184e-05
-9.060204152706458e-05
2.2195136524628327e-05
-8.08983726339843e-05
-8.603700986156637e-05
5.7974881681590344e-05
-0.00010250408998521869
-5.5140340043644525e-05
-0.0001185932732702552
-1.3704091620899277e-05
4.710013821960811e-05
3.551627691924286e-05
-5.0291306042188706e-05
-0.00010615739980971842
-6.049739863564347e-05
0.00011897018218970943
4.131504422579891e-05
-0.00012684140637191592
-6.666412690604009e-05
-3.285648641889609e-05
1.2666889642490263e-05
-0.00012601488718708942
0.00011424216691494792
4.916729535694638e-06
0.00012538166294229723
0.00012025468419749265
-0.00011143356423640918
8.302473195312869e-05
9.571413098776629e-05
-5.580302128869558e-05
-3.8587988583582485e-06
0.00012215337276127045
-0.00011257235883436997
-8.572006834024183e-05
8.925597534971737e-05
5.1902591870788835e-05
2.4160467004659626e-05
-0.00011487868817208005
-9.486788488175447e-05
-6.58491519600079e-05
8.376352873150658e-05
0.0001127827660818654
-0.0001276145022591696
-9.86209817227539e-06
0.00011085739436525192
-5.0025305889699905e-05
-7.181265585943222e-05
6.871371394286921e-05
-0.00012064780555018678
5.246651348256875e-05
6.87968188374768e-05
9.295764096769107e-05
-9.863452383876955e-05
-3.450633414302456e-05
-4.451259232372134e-05
-0.00011726473365504991
7.301546703543477e-05
4.621148925287963e-05
-0.00011961135130217347
0.00011174995141797563
8.8788494803354e-05
0.00011076093823538025
0.00012562246224260052
6.253818365744224e-05
9.566307060903713e-06
0.00012260250646082416
-4.488161603512595e-05
0.00011300845252119907
-0.00010397553865707781
7.607993961733163e-05
0.00012095604755411478
4.034054358381643e-05
-7.423419095339715e-05
-2.8926615303634626e-05
-5.557567729802562e-05
-1.7764558625677334e-05
2.6804325707777617e-06
2.5324361647752686e-05
5.723956287023015e-05
-0.00012449674278515194
8.447777401094708e-05
-0.00010760420853523004
0.00011655080839407187
-9.924089029321043e-05
-8.796291692086727e-05
-4.952113298940898e-05
0.00011772322864945867
0.000100146483084005
0.0001187885233646591
5.751236809444054e-05
0.00011788259418182673
-0.00011622972639162682
-8.864239793450957e-05
0.00011871233855374031
8.559315074787274e-05
-6.0887506492363e-05
-0.0001095912355929005
-3.8893143192035806e-05
0.0001106459480850365
-0.00011403756020534346
-9.857942372906497e-05
-0.00012014445688763852
-8.360047348484709e-05
1.8599522425011846e-05
0.00010357765484635767
2.885694731392668e-05
-4.026130794532453e-05
-6.954351741664887e-05
-0.00011882105404381914
-0.00011125793555395769
-2.33113375652936e-05
-0.00010905978305644685
-0.00010955882907775903
-2.861281471326618e-05
7.262279099161425e-05
-0.00010073122707886532
-8.407156062445459e-05
-7.055222576080996e-05
-0.00010255258828011336
1.2051544377379048e-05
9.934603736265036e-05
4.660989776320661e-05
3.083837346665506e-05
6.766517052793227e-05
-9.420909661995198e-06
9.95492308815183e-05
-5.455845970032758e-05
4.2175853538109266e-05
0.00011810370573945585
0.00010269236046785656
-0.00011329022505521922
-2.669489701391472e-06
-7.510502707983858e-05
-2.2343099652443638e-05
-9.541807187486522e-05
-0.00011155048206620179
1.8320588509529836e-05
-0.00011523822048879195
-5.0212319905978145e-05
9.26130345301473e-05
3.663238130020582e-05
-1.1660485014981247e-05
3.477473160403434e-05
-6.598073663672108e-05
-0.0001253916567637339
0.00011848409519475799
-7.894877710835353e-05
2.471091663090588e-05
0.00011729286335368264
-9.174586216406954e-05
-0.00011909762629990206
8.017771742809011e-05
9.661074096008059e-05
-0.00010252599206230328
-9.152364944060736e-05
7.746736444011012e-05
-3.468815001976726e-05
5.189203213498414e-05
0.00010706463347992733
0.00011873143964886043
1.5224226957061906e-05
-3.9978255762482044e-05
-1.5969175211345326e-05
-1.9872110619656686e-05
-2.4272750722109766e-05
-1.734861390403797e-05
-7.962619293693046e-05
-0.00010635001080475714
0.00011508284096981511
-0.00011329028304996966
0.00011366484883304495
6.820406081170234e-05
-0.00010672011257132696
-1.1864575625412889e-05
-8.352443203484042e-05
-4.996627257575789e-05
6.841890776890534e-05
-5.9823125163646564e-05
4.654452980867608e-05
8.652673286828553e-05
-8.190441239006296e-05
1.3091553303748068e-05
0.0001119740149918197
0.00010568119354899166
-1.4155435831589073e-05
2.0512919572629583e-05
4.05264621091715e-05
4.781934892439058e-06
-0.00012069166152821043
-4.530788827074761e-05
-4.8573660377015425e-05
-4.434291378112901e-05
-5.380543393632527e-06
-3.0436101806995507e-05
-6.444408424761791e-05
6.155327885341888e-05
9.300262157244425e-05
7.144070700411935e-05
-0.00010910309467946697
-6.88897018248276e-05
-8.464165440540758e-05
-9.564553774642672e-05
-0.00011274448307202669
8.191565734106062e-05
0.00010626863466501838
6.292960412873737e-05
0.00011066547633805254
-0.00011742970480237677
-4.279113431721617e-05
0.00010418784467493468
8.239753012555091e-05
-0.00011331959027162371
0.00011032262782404279
0.00010566504751896599
0.00011115520468144192
1.462707164702104e-05
8.588795489499658e-05
2.117097112161798e-05
5.223998859813783e-05
1.9578492118521987e-05
9.650287775108524e-05
-3.81039492331368e-05
-4.8515677454212e-06
-1.0838385019117234e-05
-4.838296702099251e-06
-0.00010602548882959329
5.6419034101725516e-05
-0.00011255160120843498
-6.495725767444453e-05
-1.9212996180814212e-05
-0.00010216470862466552
0.00011862268114429852
-0.00010400118406880521
0.00010815998560109669
6.122950857303069e-06
-5.216672780994332e-06
-9.67847233544248e-05
-4.016462185812198e-05
-3.762309428933495e-05
-3.157258348814095e-05
-0.0001100492618521667
8.186560650993828e-05
-9.973083350961252e-05
4.533383911123399e-05
-3.631143519445366e-05
-2.7166908285064426e-05
9.60443431134086e-05
0.00011122123490072791
2.5520200996856318e-05
-3.604113778420917e-05
-2.7165488041669687e-05
6.658169747292122e-05
-5.540871570161481e-05
-6.760631815638319e-05
3.918902512688189e-05
-7.233886904521831e-05
0.00010781347656206357
9.540629535655397e-05
-0.00010768661535197794
-9.997630222264801e-05
-1.979394907762834e-05
-1.3255111962697939e-05
-2.1439454956217833e-05
-2.4533845606005506e-05
-9.292583686018313e-05
0.00011201501144754155
9.240868572525592e-05
-3.098001205501109e-05
4.070893034128145e-05
-8.35622511649433e-06
8.059100518907893e-06
5.866892161125868e-06
-1.181826136775836e-06
-1.2371097087539292e-06
-5.414687338390255e-05
8.946035395036916e-05
0.00011589461532840478
-1.8218378920723765e-05
-9.303687641409689e-05
-3.6207585871682624e-05
-2.890751009682147e-05
-2.7552899448829446e-05
3.0303461086857305e-05
-0.00011211317655120211
-0.00011835190198076776
-0.00011039672913986519
-0.0001123385262093892
0.00010877372293925
9.926799583535497e-05
-4.443708456331977e-05
-7.712804642932341e-05
0.00010320327156062922
-0.00010189459472452959
3.503176935275779e-05
-8.800928202467409e-05
0.00011177065659005828
-0.0001041975420327233
2.4820029818169246e-06
-2.4765345128671977e-05
5.103465877720294e-05
-9.596650272739816e-05
-2.631435399791495e-05
7.899162953434767e-05
-6.308517223550613e-05
2.8150526143937973e-06
-6.068954162347102e-05
-0.0001080180273061657
8.899595220899012e-05
7.957048027634014e-06
3.080925298067147e-05
3.708440016355169e-05
2.692707353663991e-05
-0.0001059379852884585
-0.0001054403284275126
-0.00011447790106131226
1.2298284830458844e-06
6.074880433739146e-05
4.5010055041477945e-05
1.06329132064678e-05
0.00011188966067413839
8.974608583041601e-05
1.4122942253355912e-06
-1.3102859220416327e-05
5.566922001812736e-05
-4.8969920111152734e-05
8.5880675100379e-05
1.817007107579163e-05
-8.062495849616346e-06
5.7868348986112065e-05
4.128949674140722e-05
6.335479522322445e-05
2.8307677989932905e-05
9.763233444113566e-06
-7.338964899172795e-05
0.00010153266107882642
-6.066104671408385e-05
0.00010005501936744823
-2.5959195914763484e-05
-5.022610081975459e-05
-6.241876675613825e-05
9.291589160366557e-05
9.87868364815969e-05
-0.0001064616516627532
7.626033551808556e-05
-7.686353499485549e-05
-1.8704211180676687e-06
-6.609078798934576e-06
1.406505111955984e-06
-5.689318880881785e-05
-0.00010617584174253081
-2.6667900234205368e-05
7.271560713124905e-05
9.768474785372518e-06
0.00011166548502009669
4.719297277825162e-05
7.885619679385212e-05
1.6738695603800426e-05
7.576487828416007e-05
8.946787484050507e-05
-3.8949303050398506e-05
-1.427234923910654e-05
7.33419001831259e-06
8.130349196793326e-05
0.0001112830204643638
-8.869462473417459e-05
-3.165544744277067e-05
1.3032694706497047e-05
9.010908351873149e-06
1.718363945151465e-05
1.5194233428628586e-05
1.5054108472215036e-05
-9.350106483312918e-05
0.00010348105989083222
-4.3209432860520254e-05
0.00010445298114992084
-2.0490472592737085e-05
3.195482406731499e-05
-2.2272041963147078e-05
-2.016821954062688e-05
-1.4544411476598303e-05
6.60052826632627e-05
-7.78865087463537e-05
-9.153639655464267e-05
3.911969187809071e-05
-6.570106350518184e-05
0.00011157981558258153
0.00010549770060813285
0.00010109301770988342
-0.00010193941121369091
-8.954576362149598e-05
-0.00010080872860305507
7.736821222073145e-05
-9.470038949220329e-05
9.841365147881096e-05
-8.024802306136264e-05
1.0113945783379988e-05
-9.77531976754271e-05
-9.890165268053304e-05
-8.727031974150955e-05
0.00010508560339598071
0.00010528017026875184
-0.00010330241010885547
-1.007615505395473e-05
-5.295405495317344e-06
6.016318847674111e-05
6.532828146347698e-05
0.00010413839203819028
-0.00010280962031149401
3.4709300579209434e-05
-5.278083072065925e-06
2.1819650193881095e-06
8.223327608510085e-05
-1.8441822536993663e-06
3.531488777180956e-05
5.047932742627842e-05
-5.550538478466601e-05
-5.9434606113426756e-05
-1.2503068701960045e-05
4.389322868513586e-05
3.684014998131331e-05
3.872203447898678e-05
-6.718594263153709e-05
-7.590202660180189e-05
7.181339989667155e-05
-8.114597183368506e-05
0.0001007597310290569
-0.00010591894340507898
-7.091566587566883e-05
-3.287474650449846e-05
4.34379357033501e-06
7.551306253223858e-05
-5.851243677825256e-07
-0.00010041875250883041
-2.5178999938539175e-05
-9.830445833140206e-05
2.9876336920143108e-05
2.2583228100518814e-05
0.00010465599070685186
-9.480980908623977e-05
6.013589089168461e-05
7.547080971699362e-06
2.5865427589159098e-05
8.517721727482393e-05
0.00010471296213629972
-0.000111561775417596
-2.0268021324154617e-05
6.514386314575657e-05
-0.00010713959216695113
3.597305237270319e-05
5.827913148924121e-05
-9.087547280588457e-05
-9.689800615260432e-05
9.844801938340107e-05
-5.389273143158846e-05
-7.382428888079304e-05
-4.451860267115179e-06
9.723136759166925e-05
-5.8835157077535435e-05
1.219238265189019e-05
4.197111941653611e-05
7.860925013969916e-05
-9.54826904102342e-05
-1.8404060738699564e-05
2.0363993050921338e-05
9.276977688587412e-05
6.991567258357606e-05
-4.3809657539117325e-05
-7.210705550008334e-05
4.4729400884092095e-05
-8.76809165960519e-05
9.410220117998432e-05
8.417774863575096e-05
3.544322100346809e-05
2.9936458041876586e-05
-6.911354693104853e-05
5.499137065373092e-05
-5.6203940784274916e-05
4.490168799000778e-05
-0.00010111497640104887
-2.1253757685138146e-05
-9.954946048493101e-05
-7.468945252345975e-05
-1.389586741411852e-05
-0.00010506101452587103
9.598954298643628e-05
9.769380374616996e-05
1.3104259895370877e-05
-9.480404350439221e-05
5.322435229575864e-05
2.3061996062950997e-05
-3.742930567771086e-05
3.554255849037621e-06
-3.865022884404194e-05
7.376401487969845e-05
2.7893585699696908e-05
4.246163465580881e-06
-8.419096297146288e-05
-1.055708350218025e-05
-4.954593619267874e-05
-9.47633720645456e-06
1.1983604580186462e-05
1.605693963126185e-05
9.557668296743199e-05
9.750586571473939e-05
-2.6938528671934625e-05
-2.815854910936598e-05
2.023555752637046e-05
1.7804360165398097e-05
9.815070559575729e-05
-9.618112527014887e-05
-9.738498188557719e-05
-6.149627880211297e-05
-9.361932052207118e-05
-4.342758490636269e-05
8.251289829443016e-05
-2.2736311243741704e-05
9.602146756267157e-05
-8.727292817204828e-05
-8.72069989000246e-06
6.327511351695137e-05
-0.00010467529333462543
6.986540511273134e-06
3.933662326185354e-05
9.378731780729974e-05
-2.870768461969801e-05
3.2832341791854646e-05
-1.3351666263591932e-05
7.47929803156548e-05
0.00010533409233593609
7.18886659366866e-05
3.0016106161640644e-05
-7.145099598745183e-05
9.119320786943715e-05
9.775457698189913e-05
5.745950321724646e-06
-8.545323218576249e-05
-7.818879794662272e-05
-1.5938284355328657e-05
1.5408079724385395e-06
7.110590147856113e-05
4.988028897929886e-05
-9.87996712582072e-05
-2.151726325471313e-05
9.866576837310297e-05
-6.860884243130168e-05
-8.981572549881283e-05
-9.930097318449962e-05
-4.96092259873819e-05
-9.293315748155715e-05
2.924198764239869e-05
7.039630786241344e-05
1.8064756020713608e-05
6.851981046707786e-05
-3.425233808312724e-05
-4.643950628365179e-05
2.719345609754906e-05
5.964010027017104e-05
0.00010518005887549417
-1.667226539730654e-05
2.514016442765879e-05
9.857852147400374e-05
7.864284196141583e-05
-3.796254035759637e-05
8.890174549941304e-05
9.038948493949194e-05
-7.965250842182319e-05
-6.500174729266238e-06
-1.1858823341447816e-05
5.395993367292023e-05
1.573486974358112e-05
-8.997206242456453e-05
-3.2485982056878504e-05
-6.483782870333386e-05
-9.766666235342156e-05
-6.835068142238557e-05
9.110893395010471e-05
1.3633146246040715e-05
-1.5717544114007128e-05
-7.096559173121544e-05
1.9424854817623037e-05
-8.251154539610776e-05
-3.6854365658593787e-06
-9.918291119576102e-06
7.553522429495693e-05
-9.819148533092659e-05
6.640580465666222e-05
3.0575831178068875e-05
4.427849149990712e-05
-6.397801125547433e-05
4.804432201900822e-05
8.644355737638105e-05
9.187128853839737e-05
8.59181935144257e-05
-6.477897967660564e-05
9.155904856285047e-05
-8.256396691071621e-05
-2.2671454437962575e-05
6.6644675891439e-05
7.157089943622645e-05
-7.836170062586091e-06
-4.626449154055377e-05
-8.327744372568477e-05
3.995296394503464e-05
-6.668417595587198e-05
5.4504997707385254e-05
-8.815268068783581e-05
9.096722002072989e-05
-9.502217400465204e-05
-6.838581034539404e-06
-1.569819755328974e-06
-2.1954551951545237e-05
-8.779355331834431e-05
6.221718725044098e-06
-4.1929059553883897e-05
7.595047034669217e-05
-3.679517777095199e-05
6.530176959069135e-05
1.2901736919401137e-05
-9.208462696081128e-05
-8.15768936911816e-05
2.2368066807636297e-05
3.4957734096415516e-05
-5.203021940829e-05
-7.696693387024278e-05
9.014476494429023e-06
-5.7517236300277676e-05
3.3416687812700316e-05
5.588126901478614e-05
-1.9264071511230474e-05
3.658030180987116e-05
-4.040674940754727e-05
-3.1629959996701e-05
7.876333226507375e-05
-5.14125160445808e-05
8.850989536341892e-05
-5.651233003869107e-06
9.022782292633847e-05
9.146466029598094e-05
-2.5697363643677976e-05
-3.528886172276406e-05
-8.601713706089246e-05
-8.90455441429635e-05
-7.91063746388574e-05
-5.632531633636522e-07
5.012142409950054e-05
-4.6126395984476016e-05
-7.513623580094644e-05
-4.089675233938099e-06
4.939296969639026e-05
2.467209388202625e-05
9.896099703601702e-05
-9.186672090552873e-05
-8.59282893530531e-05
-7.247874652149197e-05
1.7981683536505977e-05
2.4035511179454105e-05
5.930304092379578e-05
2.839765985496969e-05
-7.637502709116645e-05
-9.182632698952313e-05
2.745416866539859e-05
8.760927220259583e-05
-6.237505528728028e-06
-9.23522968878826e-05
2.0220936667672074e-05
-3.90195104530281e-05
9.13040511936834e-05
8.511133348247294e-05
8.854394141316571e-05
-1.3000514128655216e-05
9.223294354675927e-05
8.265356122638406e-05
8.730201865446172e-05
8.27504944849273e-05
-9.39209980110683e-05
-0.00010053522794216703
-8.46967799120067e-05
6.140960399764839e-05
-6.209630042208265e-05
2.3307773139876656e-05
8.449998404551417e-05
-3.281695951050154e-05
-8.667382659127667e-05
-6.776892954279306e-05
-6.582733344627254e-06
-5.701326940917091e-05
7.987872645415747e-05
6.413372341102618e-05
9.338068791039606e-05
-7.935617485692162e-05
2.503602690574516e-05
4.2892491719728203e-05
-1.5495941401357496e-05
8.217833443671579e-05
3.092443552251649e-05
-4.498150104339373e-05
-3.9293831201613524e-05
-6.106253224893081e-05
8.06607143171407e-05
9.200411114746978e-06
3.7606912876588915e-05
-4.7650015704509544e-05
1.640128873102648e-05
-8.186732340904864e-05
-6.200783246575778e-05
5.361109959707508e-05
-1.7477624009309108e-05
-8.660173711841183e-05
2.8614704096284214e-05
2.2821613833713975e-05
4.8958899165923977e-05
-3.5697909533392666e-05
-6.385234589553678e-05
4.364196347632976e-05
-1.7714145585866903e-05
6.889314185072143e-05
1.877233924775366e-05
-1.1858737190330519e-05
6.896351295080811e-05
6.46808194771157e-05
-3.206646941892108e-05
-8.757206832573515e-05
8.447173088816777e-06
-6.55745600259105e-05
-7.822903976360689e-05
-4.116694560685939e-05
5.452397977821377e-05
-7.542247103072125e-05
2.3296496164140784e-05
-8.270302773928919e-05
1.1940774462993638e-05
8.502080510203395e-05
-5.1402707685788334e-05
8.364134359543309e-05
3.443347751459135e-05
7.06006752027328e-05
8.543860794943083e-05
-1.1916306664459418e-05
-2.7610195011581212e-05
8.432867982645836e-05
-3.1781139759731956e-06
-9.26052523345322e-06
-8.133105467508542e-05
-9.05617780705051e-05
-2.2028344892476134e-05
-4.571340771380953e-05
7.7732216668819e-05
-9.04010856841244e-07
2.4091509264125377e-05
1.9297276905262075e-05
5.857906155821421e-05
-6.953129292704423e-05
-2.3136929436226675e-05
-8.338251014346403e-05
-2.947533219157738e-05
6.185205161191594e-05
-5.6508841042853e-05
5.993645434349905e-05
1.359677581268957e-05
-8.50891998568418e-05
8.46733872375503e-05
-8.242022737391271e-05
2.3614240571850774e-06
8.13334793122756e-05
8.334656788447063e-05
2.898996509668125e-06
4.302588791936245e-05
-2.7818177841994176e-05
4.9237050791479634e-05
-7.163942687294141e-05
-8.905675758309558e-05
5.470756645608035e-06
7.486014594936248e-05
3.192125635875891e-05
8.619931039354235e-05
-1.7645760718019977e-05
-5.978020420126523e-06
-7.975307843464244e-05
3.8706224214385e-05
3.689215558948384e-05
8.302655616193359e-07
-5.0236238942101183e-05
8.293131268974948e-07
-1.1389112281709152e-05
-2.0773571511726737e-05
7.850338085120142e-05
2.5225639502361378e-05
5.778883029009676e-05
7.811608255110138e-05
-3.86463240566839e-05
-7.062244913128588e-05
7.512081529873134e-05
7.217747225463119e-05
-5.9887662614997875e-05
5.221256330210633e-05
-5.9118261650998386e-05
-8.08544922295063e-05
-5.3224192139215754e-06
-7.141294154389388e-05
5.876953532894689e-05
-6.033893537487233e-05
1.9625123942197918e-05
7.655149317340474e-05
-4.647084964068215e-05
-3.81645112018324e-05
-7.960147479122679e-05
-3.068087727723074e-05
-5.2818657302093805e-05
-7.744130387923291e-05
4.803023003796373e-05
7.510626956974272e-06
7.450179874115691e-05
1.582923415549671e-05
-1.3446310820765369e-05
4.128887317252859e-05
3.026415737024281e-05
-3.318539879391269e-05
7.869212990792296e-05
-3.0451402191112842e-05
-7.657823109559044e-05
-7.340209901959293e-05
-6.416798235120967e-05
6.174168506156096e-05
3.292510104874889e-05
9.754299740716776e-06
4.256982720297839e-05
-2.413277554548374e-05
1.8348963028080912e-06
-8.138672230789199e-05
4.586253396802163e-05
-2.7644324824205705e-05
-6.785794250830378e-05
5.170376452983703e-05
-4.377098983202862e-05
-6.321848386946727e-05
1.3947661365464991e-05
1.7665933537618198e-05
-6.145370345920511e-05
-5.682175667340046e-05
3.618326696434543e-06
7.573199982549033e-05
4.2934144804165355e-06
7.773907022171693e-05
-3.2779366651263074e-05
3.0946969510759385e-05
5.359080280419743e-05
8.970586948396011e-06
-7.383309890577469e-05
1.9907627076340958e-05
-7.36080083506409e-05
-7.745140477372475e-05
-3.3117535445156226e-05
-6.745115362574768e-05
-7.508882233525706e-05
-7.173359172174754e-05
-5.524595368707853e-05
1.3547208618873904e-05
7.246005843654923e-05
7.930746517265295e-05
-1.31015788715338e-05
-1.2938699094838653e-06
5.3513502344059234e-05
-3.783328499355652e-05
-1.9113765500349966e-05
6.877337629658019e-05
-6.399404370349922e-05
-6.467233506559091e-05
6.941588989867067e-05
6.539344903587238e-05
5.378599075603223e-05
-4.4255401237752735e-05
7.874278878835676e-05
-7.530432405989008e-05
-3.160034869647224e-05
7.633017515812296e-05
4.1994984276810004e-05
6.721199167779438e-05
-5.4523185906326425e-05
-3.837151919676575e-05
7.113117016576658e-05
3.895460280414949e-05
-6.883256869928007e-05
-1.5516828026161517e-05
9.677785993725254e-06
2.533263302426949e-05
4.769067549290894e-05
1.968733048649365e-05
7.176536987779026e-05
-7.458721797981894e-05
-2.0670157874973198e-06
-2.0543463097045354e-05
-5.6440508446898186e-05
3.23715271070835e-05
3.6871610294156404e-05
-7.25275455507219e-05
-5.254247035101191e-05
-6.718125587747088e-05
1.9604357034896294e-05
-6.620660205036479e-05
6.755171492360922e-05
6.573591437202594e-05
-6.024368431638058e-05
7.125739342584943e-05
-4.889247766344214e-05
5.4076776855233905e-05
4.5492805324435025e-05
-4.8714936135435474e-05
-5.403932852336739e-05
7.053818737600395e-05
-5.685992330890591e-05
6.062416323314756e-06
3.658962362582922e-05
7.054813503517421e-05
4.478142460227226e-05
-2.539249920280664e-05
-5.58060698906342e-05
5.8011184867403636e-05
-9.135656369504851e-06
-7.16002663591862e-06
5.779234299874586e-05
2.6299520140557812e-05
3.0988849128631776e-05
-2.6425776813319455e-05
-2.6783471528801283e-05
6.893943496100763e-05
1.2662819284097234e-05
-6.718759014672125e-05
3.915592038464527e-05
-6.451123131710667e-05
6.18479226247457e-05
6.103860184132072e-05
7.249534578240425e-05
6.398366432165907e-05
3.1308849393474458e-06
-4.344991722433301e-05
4.909239066651549e-05
-6.116242102582737e-05
-5.269174147523021e-05
1.4508671786505751e-05
5.622641828351763e-07
-3.1222774932931505e-05
-6.118556681237441e-06
-4.303272786481478e-05
-3.484155084845655e-05
-2.606424218461404e-05
4.7786709494997746e-05
-7.0333076101375e-05
3.252387048945229e-05
-5.8209748877540855e-05
3.584277166140863e-05
-3.175241064724061e-05
4.926994956100841e-05
-6.801381558153391e-05
2.206749356921342e-05
-8.574463379103964e-06
6.47726395314303e-05
6.3077233665518e-05
-3.7621916588568775e-05
2.5607989568109473e-05
4.1509516709251014e-05
8.888949632412411e-06
-1.33082899239053e-05
-4.898852611100225e-05
-1.4464997958633975e-05
1.977672267487493e-05
6.367199035825446e-05
-4.887383604477808e-05
-6.53979819510194e-05
-6.009700249693651e-05
5.3373560646870975e-05
-1.8525839308716707e-05
-5.6704659088390647e-05
-4.955618753745787e-05
5.881264399326035e-06
-3.708018836958548e-05
-4.293026220543075e-05
3.136504474311144e-05
4.06242739260715e-05
-6.134288223258328e-05
-2.413337212809776e-05
-4.955244198841828e-05
6.20315220802468e-05
-5.874590813020066e-05
5.7635973411227436e-05
-3.342045811279611e-05
-2.0274583644117264e-05
-6.555827189912675e-05
6.529143968168626e-05
2.5852197196311332e-05
7.372963251470339e-05
-2.6536276421083567e-06
-5.050473354709082e-05
6.045984759550573e-05
-5.9458862604507686e-05
6.199978054637745e-05
1.9057020841741802e-05
3.4434008032858764e-05
-6.011123339823207e-05
-4.4181346725229354e-05
4.5029352007614665e-05
-3.686977823918621e-05
-1.5727167319695277e-06
2.0687122276845706e-05
5.467626524530156e-05
-5.3658292967695636e-05
-6.378093372491587e-05
1.1838448821697766e-05
1.4187395895581896e-05
-2.9927886742097024e-05
4.1655167028022286e-05
-1.0094985261864576e-05
2.812171527039129e-05
-6.106094976783865e-05
-5.482805818845915e-05
5.3975533560679794e-05
5.464380702457505e-05
-2.1401463927530998e-05
5.5748082841052407e-05
-4.501757066550001e-05
5.774116455445474e-05
3.492896838402541e-05
-4.061193272336598e-06
5.581134359373936e-05
4.260320251363549e-05
5.681245590761264e-05
2.13606755340205e-06
8.288792939212227e-06
6.555531764571453e-05
-5.238132947014969e-05
-4.914666423460204e-05
6.73830852018823e-05
-2.5893148551517818e-05
4.9443909985050075e-05
-1.587303283284083e-05
1.4036827244793987e-05
2.1460021896522503e-05
5.919278100947032e-05
-5.749999350674676e-05
-5.743809820050385e-05
-1.6834496175018554e-05
-5.128034954321037e-05
2.81853751246901e-05
4.16107864275397e-05
2.6018156911841468e-05
-4.2027713691066134e-05
5.867736333165522e-05
-6.060964442108916e-05
-9.986490350733178e-06
-4.763891628559707e-05
3.2912232855226935e-05
-4.346822360662444e-05
3.676684825922063e-05
-4.296090894001554e-05
3.487905403669019e-05
-5.365427869819574e-05
4.2513710519089695e-06
4.7965560192796534e-05
-3.1431709257340045e-05
1.4834775424152391e-05
-5.33311976376333e-05
-2.2578150841843725e-05
-3.617229779688722e-05
-1.9112829099741172e-05
4.687318038245856e-05
2.5862561941170944e-05
-6.0114937545476855e-06
5.175120753454972e-05
5.389278607752043e-05
-5.4461433348594373e-05
4.1404534332228093e-05
1.8458824394385424e-05
4.861765133382133e-05
-4.5994766720543555e-05
5.925078888353455e-05
4.695633216729475e-07
-4.1177318917721545e-05
-3.640406025231341e-05
7.599036642484225e-06
-5.062550388184041e-05
5.0661944764548205e-05
-1.2215798260676768e-05
4.7914001504042736e-05
1.0424846931674014e-05
-3.06286012874665e-05
-3.4292861217586e-06
-4.0978504800452415e-05
5.0114385346085724e-05
5.3118588612811373e-05
-1.0265224784550602e-05
-3.822489296578444e-05
-4.3727379231274865e-05
-5.344210661556919e-05
-1.489323193823387e-05
4.9675875933953254e-05
2.169680631388639e-05
-4.8751368848451566e-05
-4.329631256573074e-05
-2.253026180896321e-06
3.494437013441984e-05
-3.594763898024348e-05
2.8344066276178042e-05
3.747851516752144e-05
-2.95152458659961e-05
1.9732462429217525e-06
4.609033549953511e-05
4.166946902359838e-05
-2.0853369850574353e-05
-4.667825706194855e-05
3.309289960026825e-05
4.144094960679914e-05
-1.4009711917299344e-05
-0.00016782156114909992
-0.00016766823002770516
-0.0001607322450764832
-0.00016718122470779374
-0.00016042330596831718
-0.0001663450657887794
-0.00015977516959569282
-0.00016517316725044777
-0.00015876265255206852
-0.00016366561896029416
-0.00015740262884977575
-0.00016184036374096628
-0.0001557066943483866
-0.0001596519871902925
-0.00015366119895431375
-0.00015713717545377714
-0.00015127079056937416
-0.00015434901295847855
-0.0001485656098851092
-0.00015124489747110468
-0.0001455574115483711
-0.00014784447249922052
-0.0001421450313883656
-0.000144107322538764
-0.00013807465547549926
-0.0001400824858308328
-0.00013581214503582812
-0.00013274465750464525
-0.0001312506731419835
-0.00012814049830683474
-0.00012641555249529672
-0.00012343007649133963
-0.0001213338293354741
-0.00011851315998789826
-0.00011600699045308912
-0.00011334511092997523
-0.00011044582792436939
-0.00010794727273094658
-0.00010466868654759016
-0.0001022898876430274
-9.867256193774707e-05
-9.644428752676577e-05
-9.24672233983737e-05
-9.032370377861889e-05
-8.609994378970141e-05
-8.399403931952287e-05
-7.955785282080976e-05
-7.722650978066692e-05
-7.283449287673795e-05
-6.935509011123255e-05
-6.597082930822674e-05
-5.8974063777657046e-05
-6.072153399696126e-05
-5.1873912833822965e-05
-5.3342275937759626e-05
-4.4664507625589686e-05
-4.616103121701396e-05
-3.735445131127234e-05
-3.898471602953154e-05
-2.9973278717285897e-05
-3.172358923361827e-05
-2.2531650392420332e-05
-2.4429754047410838e-05
-1.5045317063385249e-05
-1.7052499970363872e-05
-7.529084137161529e-06
-9.6119499759146e-06
6.897083570713986e-20
-2.1822828851985783e-06
7.529084137163715e-06
5.336914839316447e-06
1.5045317063384613e-05
1.3156987885539108e-05
2.2531650392420267e-05
2.2257872620210832e-05
2.9973278717269315e-05
3.735445131126653e-05
3.1314641174692995e-05
4.466450762559757e-05
3.898646739723232e-05
5.187391283382496e-05
4.623231218880173e-05
5.897406377761652e-05
5.3305246555670186e-05
6.597082930817678e-05
6.0224608139426984e-05
7.283449287670129e-05
6.703125048870541e-05
7.9557852820792e-05
7.3660276396603e-05
8.609994378962309e-05
8.016614351333132e-05
9.246722339829413e-05
8.648361321837653e-05
9.867256193781595e-05
9.27873440426199e-05
0.00010466868654762419
9.911146033018394e-05
0.00011044582792440918
0.0001064026042179102
0.00011600699045305112
0.00012133382933545049
0.00011287512631319095
0.00012641555249516353
0.00011831518867142845
0.00013125067314194693
0.00012329567150468868
0.00013581214503574876
0.0001279507190719947
0.00014008248583099886
0.00013226431323070913
0.00014410732253879253
0.00013632288732422595
0.0001478444724993486
0.00014006825885370412
0.00015124489747119787
0.00014352326875385687
0.0001543490129585686
0.00014666236282291317
0.00015713717545384948
0.00014957957845575918
0.00015965198719025236
0.00015234871546511382
0.0001618403637408857
0.00015547996781865462
0.0001636656189603133
0.00016517316725062788
0.00015724414415208552
0.00016634506578877675
0.00015863633197107487
0.0001671812247078431
0.00015964291271808835
0.00016766823002756456
0.00016028637205365987
0.00016782156114914063
0.00016053794568449928
0.00016766823002763937
0.00016045553877367115
0.0001671812247077047
0.00016004490722144757
0.0001663450657887919
0.00015930609336463512
0.00016517316725048214
0.00015825095128754133
0.00016366561896026668
0.00015686780179183913
0.00016184036374093617
0.00015516067369469443
0.00015965198719028576
0.00015303631824385502
0.0001571371754538582
0.0001543490129585382
0.00014951591521344991
0.0001512448974710864
0.00014641776824346302
0.00014784447249925755
0.0001431288860349889
0.00014410732253871309
0.0001395584439029328
0.00014008248583083984
0.00013566677756535458
0.0001358121450358173
0.00013149928082088072
0.000131250673142015
0.00012708198231656248
0.00012641555249524335
0.0001223665071723752
0.00012133382933541649
0.00011742560428350311
0.0001160069904530818
0.00011216503567275585
0.00011044582792437643
0.00010653015966754356
0.00010466868654756767
9.99209930577222e-05
9.867256193776597e-05
9.246722339837163e-05
9.231207652825738e-05
8.609994378971668e-05
8.573871229457416e-05
7.955785282081101e-05
7.927536807792742e-05
7.283449287675617e-05
7.270919587464823e-05
6.597082930820609e-05
6.599432115948725e-05
5.897406377767695e-05
5.913067197162252e-05
5.187391283384595e-05
5.216483505654605e-05
4.4664507625584984e-05
4.5061529050682374e-05
3.7354451311266436e-05
3.788768574203282e-05
2.9973278717282106e-05
3.0486327433253446e-05
2.253165039241873e-05
2.280109740385482e-05
1.5045317063383514e-05
1.3862588779260764e-05
7.529084137160155e-06
6.914197181312933e-19
4.608327686410641e-06
-7.5290841371679344e-06
-3.2596464022648173e-06
-1.5045317063378913e-05
-1.08021526580777e-05
-2.2531650392416632e-05
-1.823608644189015e-05
-2.997327871726373e-05
-2.557885355235548e-05
-3.7354451311248174e-05
-3.288358107766941e-05
-4.4664507625605455e-05
-4.008764010570831e-05
-5.1873912833816785e-05
-4.724732915040075e-05
-5.897406377762879e-05
-5.42906506753773e-05
-6.59708293081982e-05
-6.139248828755526e-05
-7.283449287667731e-05
-6.860586119314559e-05
-7.955785282075122e-05
-7.695344973780835e-05
-8.60999437896503e-05
-9.246722339830349e-05
-8.474107262249944e-05
-9.867256193785037e-05
-9.131679384234472e-05
-0.00010466868654762619
-9.741531009697964e-05
-0.00011044582792441428
-0.00010322346819689477
-0.00011600699045307535
-0.00010875582456398131
-0.00012133382933543175
-0.00011406950078815524
-0.00012641555249516724
-0.00011911120611243462
-0.00013125067314197266
-0.00012395647157336086
-0.00013581214503571255
-0.00012853085388612415
-0.00014008248583094267
-0.00013293533961363996
-0.00014410732253879006
-0.0001372683095439275
-0.00014784447249937323
-0.0001422227060621294
-0.00015124489747115558
-0.00015434901295855775
-0.0001459605296218814
-0.0001571371754538795
-0.0001490315591678847
-0.0001596519871902899
-0.00015168001448487338
-0.00016184036374090614
-0.0001539930514144891
-0.00016366561896031208
-0.00015591902664817544
-0.00016517316725054565
-0.00015751917963698861
-0.00016634506578879106
-0.00015878537202721114
-0.0001671812247078494
-0.00015975113186968409
-0.00016766823002759338
-0.00016039215511717071
-0.00016071464308740446
-0.00015366241368510648
-0.00015120851491174178
-0.0001496733312966064
-0.00014777836242405062
-0.00014554967666924548
-0.00014298626578542508
-0.00014012982774371197
-0.00013695715170619123
-0.00013347272906313006
-6.185149879138656e-05
-0.00011569758550091445
-0.00012041212699942705
-0.00012491491502232023
-0.00011074045492820259
-0.00010550531926930296
-0.0001000443766927554
-9.42983326006254e-05
-8.840001376678278e-05
-8.22074796693156e-05
-7.583801153708486e-05
-6.910628398886296e-05
2.5991436436946494e-05
-4.050276689153015e-05
-4.7525412728409625e-05
-5.4614865864445385e-05
-3.344436210927175e-05
-2.6275184244335542e-05
-1.9084369005508796e-05
-1.187941189127964e-05
-4.556075993841908e-06
2.865297453919534e-06
1.0302042878893386e-05
1.803832665773202e-05
0.00010499617398995021
4.7787628836020204e-05
4.079399329611098e-05
3.357093901102566e-05
5.460976977449774e-05
6.133665469498338e-05
6.78664997981657e-05
7.429745053185845e-05
8.050769051107113e-05
8.671180579645661e-05
9.279602170432957e-05
9.898917025029895e-05
0.0001495604890999509
0.00012025548378060151
0.00011553443830747473
0.0001104574170440816
0.00012461527782902756
0.000128709897324072
0.00013245708840388376
0.0001359255098880763
0.00013907989262888236
0.00014201456378472405
0.0001447678508780503
0.00014742092952099736
0.00014452542810746167
0.00015302040693887363
0.00015223833528614042
0.000151064225830479
0.0001534152116106296
0.00015343512876763563
0.00015308828641099256
0.00015241422303030768
0.00015147909297906224
0.00015023754470979686
0.00014876814892426
0.00014697685165348973
9.155555062887362e-05
0.0001350594318965746
0.00013845426121741533
0.00014155411049279182
0.00013134669800775396
0.00012732167106262307
0.00012301779119763037
0.00011843784232930486
0.00011367508860173355
0.00010861466163493538
0.00010337173579711873
9.77590265783074e-05
8.487434925130355e-06
7.250622182222315e-05
7.887282123033658e-05
8.519132059790118e-05
6.600024835605899e-05
5.929879859735748e-05
5.2499214996800006e-05
4.551308807642677e-05
3.852560644439795e-05
3.1321809523925237e-05
2.402805329242821e-05
1.640166323561469e-05
-7.768029496178017e-05
-1.4071480941637606e-05
-6.743164462599813e-06
7.490165836791625e-07
-2.1290454729228008e-05
-2.84886642469736e-05
-3.557574404678581e-05
-4.26531701436777e-05
-4.957348285286378e-05
-5.656461669383212e-05
-6.350502638052554e-05
-7.063091352097977e-05
-0.00013796044325969592
-9.618005400601685e-05
-9.037441945871238e-05
-8.422587752251219e-05
-0.00010167590601214068
-0.00010695177683477832
-0.00011194786258314547
-0.00011676679668898867
-0.00012130731242441095
-0.00012570027562824516
-0.00012994769825402014
-0.00013416406714354513
-0.00014628412892191985
-0.00014388101614639919
-0.00014108966675634757
-0.00014829784292960915
-0.00014998758348765912
-0.00015132579130315766
-0.000152372999001658
-0.00015312471856445575
-0.0001294175783429226
-0.00015319566682949073
-0.00015236755312540766
-0.00015376754974478097
-0.00015358326860844256
-4.860849053423468e-05
-0.00014367663955929167
-0.00013762641030337487
-0.00013497485013471019
-0.00013200083325368698
-0.0001288030255759034
-0.00013335826386613636
-3.5081086768406884e-05
0.00013047778486075805
-0.00014654457553473489
-0.00010811748319854896
-0.0001171939304159497
-9.790950093663362e-05
-9.243458748409431e-05
-8.669849869178477e-05
-8.084720875528778e-05
-7.473637427045195e-05
4.904966815441996e-05
-2.820302415763738e-05
0.00014582387666004743
-5.533535887989136e-05
3.563834712747426e-05
-2.1207036947025523e-05
-1.4108576818913261e-05
-7.0385567086886004e-06
2.2123060197963566e-08
7.200612582014048e-06
0.000117058948202975
5.5578051333710654e-05
0.00011267208780626127
2.872788512236507e-05
0.00010799302265633213
6.202464234489569e-05
6.824934611324304e-05
7.439603088822581e-05
8.035948210684004e-05
8.627214680157725e-05
0.00014642968926880737
0.00012113461946349075
4.2366293153908945e-05
0.00010298491182540326
0.00014484695528609208
0.00012490851125227122
0.0001283179116757724
0.00013148325752458494
0.00013437759235269945
0.00013709816067046014
0.00012700191387236156
0.00014658919724506758
-4.188172090545291e-05
0.00014353777856990026
0.0001336522045748403
0.00014632764003104072
0.00014573078373460733
0.00014486738618765
0.00014379813390487888
0.00014247994721291465
6.592352389965323e-05
0.00012323582565931335
-0.00011279630012815018
0.00013647028908828868
7.819287265142452e-05
0.00011914489900655461
0.00011476483723709839
0.00011022475424944779
0.00010542013350769609
0.00010049484699131635
-1.7074973468039406e-05
5.9537250761783384e-05
-0.00010315111288803569
8.40914809905637e-05
-2.9890028422826486e-06
5.295429535411873e-05
4.627921631106536e-05
3.94300184850617e-05
3.2596185422865245e-05
2.5576272727080577e-05
-9.469933371253377e-05
-2.403252928454445e-05
-0.00013997435052616816
4.157827898692887e-06
-8.361864461640679e-05
-3.097961202678229e-05
-3.78198244189728e-05
-4.4663107784356414e-05
-5.138274616093752e-05
-5.8130802050341155e-05
-0.00014075451797742846
-9.985143121560828e-05
-0.00014199723995730277
-7.762436258177216e-05
-0.00010480125819639615
-0.00010950730812051706
-0.00011402944977017064
-0.0001183004731048785
-0.00012247497966773677
-0.00014250735956720085
-0.00013866265118691763
-0.00014394976306106116
-0.00014506080762290009
-0.00014589979966155218
7.21316926265419e-05
-0.00013621282984436199
-1.0045578571957928e-05
-8.927636704433516e-05
-0.00014500364057475556
1.136710267587701e-05
-0.00013009916959823092
-0.00012522523138296332
0.00014179528806956162
-0.0001468256149938301
0.00013890743242081347
8.982788494914976e-05
9.765825591753358e-05
-6.840388942441568e-05
-6.201189911081937e-05
2.1577305845380126e-05
1.4417850753134259e-05
9.208156761639668e-05
0.0001396195954548349
0.00014084939451450323
-7.131426477788744e-05
9.522138320821644e-05
1.844077546790701e-05
-6.485003663245377e-05
-0.0001264711629404895
-0.00014597740503133355
-0.000146459061107384
-0.00012137113587806568
-0.00012985821273304378
-7.940219270004655e-05
0.00013974652770462292
-9.055466042528157e-05
-7.3654702031078e-05
5.6275050460308375e-05
-2.998367735403214e-05
0.00011374509668907419
0.00010066177620079693
-8.508027912721398e-05
-2.3290847912668388e-05
-2.6951007877488638e-06
4.170896698651058e-06
5.000104475956663e-05
0.00010966108422278251
3.070817874368097e-05
0.00010528611914705124
0.00012864495887551195
6.832091318827279e-05
7.41123225264934e-05
7.981272292670635e-05
0.00013948089746499486
0.00012087874880718588
4.69552188322521e-05
0.00013861514476356493
7.712284170553844e-05
0.00012395119630255618
0.00012680632638473432
0.00012945688564271768
0.00012262532253510454
0.00013915807495547684
0.00011112144279203167
0.00012577879409060314
0.00013835107236038856
0.00013736440455678828
0.0001361934868778918
0.00011910747731970569
0.00010677888136608978
0.00013991145639232277
0.00011527099417004215
0.00010221932247695049
9.758278759668563e-05
5.963101964996382e-05
4.042739536865657e-05
0.00011748255008472205
5.338871898172471e-05
3.375234299777509e-05
2.7137625905577904e-05
-1.975180669842162e-05
-0.00013232087827577403
3.703264711893177e-07
-0.00012405510487642542
-2.6417907346012877e-05
-4.632122203556546e-05
-5.2766077865711135e-05
-0.00013663724315633732
-9.293811242798783e-05
-0.00010678585592303438
-9.774801666431689e-05
-0.00011097159450619553
-0.00011504198142859922
-0.00013512455752073008
-0.00013782785320821546
-0.00013333266947146053
-0.00013872347038596745
-0.00012711631640678376
-0.00014678132269597562
0.0001374854511244398
-7.714117569703578e-05
-4.93777433064661e-05
-1.6516448729164997e-05
-9.64676140767503e-06
6.234324613002535e-05
-3.310810357563518e-05
-3.9708537758899354e-05
-0.00010233861800107482
7.0352375329396e-06
-0.00012569006798895214
0.00013600549238623473
-1.3042962935926073e-05
-0.0001398619756681241
-9.578621131321467e-05
0.00013111163893049757
8.249965034550249e-05
9.578898134393375e-05
2.436990451441641e-05
-5.5579266345164325e-05
-3.655226467233299e-05
8.530153330912745e-05
1.094591425720608e-05
4.3650929846592224e-05
3.7177447907859037e-05
-4.3031662926572756e-05
-6.783083838742858e-05
-7.138871404336026e-05
7.15029938182909e-05
0.0001319337536758479
-0.00010969381012945787
-5.909636859352818e-05
0.0001348333872639265
-0.00012862549975477554
-0.00010075793663746389
2.05143804141264e-05
-0.00010538647579904294
-0.00013117888303754735
9.278676334706931e-05
-8.266536837744809e-05
-0.00011372449255148659
-8.790377362677048e-05
-0.00012087657679339125
-0.00013937086770998371
-0.00013622321598235953
-0.00013947288924899683
-0.0001376969959177774
-6.311506177234213e-06
-0.0001344331933369536
-0.00011886070989076348
6.565754716614349e-05
-2.525624742173464e-05
-0.0001224190404193313
-7.254586730165106e-05
-6.176606826365e-05
0.00011923877261930389
1.1937511923090534e-06
5.059706294457448e-05
1.7646275676700408e-05
9.063709726315156e-05
0.00010654322229276395
7.33925582965466e-05
-2.828416206921441e-05
6.7889097429499e-05
0.00013414909319438623
3.512072766634638e-05
0.0001164980543387191
0.00013195868861008104
0.00010341255364522442
0.0001327668108717801
0.0001332044510037776
0.00013135724307873037
0.00011484502207354037
0.0001300107426157603
9.485412456367347e-05
2.876538915317489e-05
-0.00013997242759684097
1.3754614393887524e-05
8.772939455754584e-05
4.14442147413933e-05
-0.00012492441614807287
-6.534676984574444e-05
-2.18778301500172e-05
-0.00013060169526056214
-4.737323559650037e-05
-9.080494627905993e-05
-0.00013161860412231517
-0.00012930407335576472
-0.00013876834423964243
-0.00012778322100538968
9.919821765319631e-05
-0.00011744740192878568
0.00013105872945993072
0.00012182165417962254
0.00013238839300852532
-1.879743466793179e-05
-0.0001036441179093402
-0.00010760866441367644
-0.0001270345291734303
-1.5652696477675593e-05
-0.00012601364601859792
2.230541467980932e-05
0.00011133998147916926
0.00012355843341151676
7.570197559599228e-05
9.358100885041804e-05
-6.695183727656923e-05
2.584830180929749e-05
-9.955725747958474e-05
-4.979989078376572e-05
-3.160843698770796e-05
0.0001024084650140283
7.938508358067255e-06
-5.525563293633476e-06
-8.341891471739236e-05
4.4509799194874745e-05
7.871714666192108e-05
0.0001102517691229451
-8.859320992540881e-05
-4.385730992358687e-05
9.808895280858747e-05
6.225619849543563e-05
0.00010749402356413472
5.3656284733839184e-05
-7.098494295201558e-05
3.204642879586342e-05
0.00012427410534269985
5.951436847011691e-05
0.0001334802423333794
-5.358895867460692e-05
-7.80446234838578e-05
0.00013335102673757738
-0.00012885552643081128
0.0001209314414683401
-9.355322995216483e-05
7.053930044973246e-05
-9.817735689500108e-05
-3.469058762733853e-05
-0.00013315321917848683
-0.00010635681380963307
4.76294556235777e-05
-0.00012237705517024832
-8.616358041929093e-05
0.0001301827815623476
0.00011352118659437141
-0.0001398134610612049
-0.000102448349119726
-9.528041695730098e-05
-0.00013290635862159896
5.648374505442768e-05
-0.00011139231944327215
-0.00013049136478095777
9.025037334354527e-05
-0.00011645036701113336
-7.633809637584903e-05
0.00011800384716241158
-1.221194847179164e-05
-3.023539349809474e-06
-0.00013234318393366866
-0.0001195090863831909
-0.00011813388784697204
-0.00012115730592452115
0.00012883832911968332
-4.104782025285093e-05
3.2670493950868704e-06
-0.00012381958869124959
8.072921124635945e-05
8.884652979220334e-05
8.387598310836343e-05
3.831211535323038e-05
6.717733731108283e-05
-3.783137333903364e-05
-6.537138513080672e-05
0.00011179372928418525
-2.343020137042358e-05
-5.5702205552427275e-05
0.00012577411379797494
-2.0961822816637295e-05
0.00011424837207029751
3.63178400436757e-05
3.0242804883153243e-05
-0.00013316763994363216
-0.00010992789100383124
-0.00012200913669586615
-0.00011489569072434735
-9.277948846565618e-06
-0.00011331394191075326
-0.000124515516901575
-0.00012335763644389492
6.517642958984769e-05
0.00012512910175133566
-8.138357769315804e-05
2.0359175648156243e-05
0.00012561712149029792
-0.00010027367848310876
2.413564963002677e-05
-8.837177473215257e-05
-1.720763343566806e-05
1.5971387609007523e-05
-0.00012051109160816609
0.0001227130533201843
-2.9735259360517494e-05
8.674702989636185e-05
-6.589425570068222e-05
0.00011666685328745489
-0.00012621275250247153
-6.146337235307825e-05
9.108639686669904e-05
9.956130377027923e-05
1.4452185806581492e-05
-1.7623650606254376e-06
0.00012743786377941789
4.5168212242073185e-05
-5.002920090930367e-05
6.185600456633495e-05
7.234101157591508e-05
-8.164872116720376e-05
-6.510957021994864e-05
0.0001265995377572697
-0.00013247648291818759
9.991817543960666e-05
0.00012865243109394262
4.228499577735039e-05
4.925007533013193e-06
-0.00013275385281345093
2.65389275350946e-05
-0.00012739863000302626
0.00011862550200960085
5.3729566503986686e-05
0.0001264942133380807
-8.400646828765516e-05
-5.9522902869865294e-05
-2.7077856812864502e-05
-1.4706209898789862e-05
-7.123827945225678e-05
0.00010332740348175809
-8.654665476050116e-05
1.941282532596553e-05
-0.00010405373650982517
0.0001262519408778335
-9.122332234770967e-05
-3.108682924068844e-07
5.085289469710307e-05
-4.809819318230683e-05
-0.00010273824524057453
0.00012381409949832874
9.623284792006271e-06
4.808776306000525e-05
0.00010923376741064334
0.00012413077793406002
-0.00010899217738701173
-7.650553508824277e-05
-0.00012325647918471998
8.563841485837505e-05
-9.930920130702626e-05
9.591408706655427e-05
-0.00012536785339449538
-7.076286488277659e-05
0.00011042378493480586
8.790009629856517e-05
-0.00013173137024401538
-9.641432518514306e-05
9.183451395556631e-05
-0.00011198833278919927
7.405103528398691e-05
-0.00011370308973898928
-4.2113381245577176e-05
0.0001247761554871561
-0.00011773895989290747
-0.00012160617508575593
0.0001160396167614028
6.926647444695497e-05
-0.00011079131246969959
-4.453391337033954e-05
-0.00012002578358657618
-6.295173458359591e-06
0.0001072948538174566
0.00012162638910222654
-0.00012600339698818928
5.786226058215217e-06
-5.554794125854087e-05
0.00012793806434399833
-8.294821066823755e-06
3.9234229917362287e-05
-5.965019154994612e-05
9.536040131177718e-05
8.217955008045018e-05
0.00011328195967887985
-0.00012573703756180683
3.302197005212955e-05
5.925259952519947e-05
-9.250874998203819e-05
-7.967119339617894e-05
0.00010678779405605786
-0.00012504460370443336
3.1554722151733225e-05
8.349156572463031e-05
-0.0001076078751792968
-9.549210679998461e-05
5.639827052654133e-05
-1.1837794645587156e-05
-0.00012593252798769728
-6.065732978881853e-05
-0.00011667252245931883
0.00010376776420583014
0.00010644282002065932
-3.5925458621222175e-05
-0.00011491024787364637
-0.00010593790804883214
-7.476732263961279e-05
7.879160643475509e-05
-0.00011459681027550792
-0.00011900028135603864
-2.4676741383586015e-05
9.728649850494889e-05
0.00010908589600059451
1.9997947246887846e-06
-4.504566471501111e-05
8.032146219327122e-05
-5.0368082190873414e-05
1.1821438425083655e-05
-0.00010177922033481439
-0.00011926607763572491
-3.3092622928221546e-05
0.00011132338725478963
4.002660152790153e-05
-5.995206251321938e-05
9.270351960157295e-05
-3.89463848707157e-05
0.00011908090907776625
-9.300843095767337e-05
-0.0001160108963646863
0.0001057863854265336
-0.00011860343135301559
-0.00012011127092944486
-0.00011797975884015151
-0.00010473076144749422
1.7991833002336574e-05
8.429788756429273e-05
5.3829622946247574e-05
2.8108183797724483e-05
6.769119652119173e-05
-8.157753043941126e-05
-0.00010937872383404366
-2.3028645793771693e-05
-6.45293038441708e-05
1.724361816604839e-06
0.00010448862240548885
2.1670535424428936e-05
2.5739958862678922e-05
8.172765936789794e-05
-4.731193592624854e-06
-8.43687360144466e-05
0.00010321658984198977
6.446727704688186e-05
0.00012058514558327671
4.549399610083387e-05
-5.3933287415006685e-05
-7.944094879489549e-05
-4.001034050271658e-06
-8.573468749653616e-05
0.0001179617208603205
-5.931384601541389e-05
0.00012314610175706046
0.00011445242935608238
-9.679770393709645e-05
-1.8136100838963482e-05
-4.268283262630138e-05
-0.00011735783539325323
-4.851678344737183e-05
4.8450985862743816e-05
0.00011563715351109283
-9.575878755958456e-05
-6.601131224512934e-05
8.466353592463635e-05
9.634539746024127e-05
-7.45895432234842e-05
0.00011911788657945975
6.616937731702956e-05
-0.00011048096784330837
-0.00011598928153888242
-9.876032935860642e-05
0.00011854608935964266
7.734932367359253e-05
-0.0001064455188930502
-0.00011384915551854521
-1.7124544920939014e-05
6.13094826674712e-05
3.729442677439351e-05
0.00011942833832641365
9.252358385551162e-05
0.0001166681755770967
7.246238450945418e-05
4.291943843496798e-05
-0.0001259664651840014
-3.081463588220207e-05
0.00010849868976329469
7.578910224373774e-05
-0.00011437670318801172
-0.00011927852903720175
0.00012146726316082403
9.99994382198482e-05
1.1890211016730488e-05
-1.100420366808237e-05
-8.932198734334962e-05
0.00011707802897188794
-2.8785276100933596e-05
-7.699544709659272e-05
7.948145393584436e-06
8.848571441112519e-05
-6.970378770895902e-05
6.284476844690341e-05
7.695969658706392e-05
-9.271921551504696e-05
0.00011462330312650041
-0.00010754309262525086
-5.440528147221059e-05
8.303612969035879e-06
-0.00011936058911164297
-0.00011328400236917812
0.00011764432340927457
4.293689200277848e-05
3.857342519152592e-05
3.68774294898889e-05
8.853698649087563e-05
5.907391925393595e-05
3.418651808810376e-05
-3.6789641648198654e-05
-3.969041365627457e-05
9.957605839894598e-05
-5.4232414584973826e-05
0.00011147665217230465
7.635911004585226e-05
0.00010103405950151746
9.193517031808263e-05
-0.00010378464323429114
0.00010160623611733656
7.441323096462428e-05
-7.958327944536702e-05
-0.00011259050567206128
4.845487694921427e-06
5.610241927504474e-05
-0.00011334400974304572
-0.00012042027238124002
0.00011147938234892052
0.00012054900084721873
-1.1256320388081437e-05
-0.0001127561087405662
-0.00010203554319447128
0.00010421677465586057
0.00011231201294500248
-0.00010860203894419019
9.291247188811035e-05
-9.464592604389459e-05
-6.306472642613905e-05
-8.893903883654963e-05
2.7058128177236638e-05
8.911680398103561e-05
-7.48651491011477e-05
6.111260015105272e-05
4.131725266027775e-06
-8.8851747123262e-05
-4.037941500644403e-05
0.00010223795784276667
2.3706267914367747e-05
1.9857642172040197e-05
-0.00010577252445781735
-4.687719394400724e-05
-7.777591321225071e-05
-1.8206518681060327e-06
2.951954342110598e-05
4.044824955231332e-05
-2.530067021195081e-05
0.00011189137479314174
-7.299459607319689e-05
0.00011069501098214923
9.934701900275046e-05
-0.00011408047920222542
-5.7824058355990234e-05
0.000107784196778578
5.320627298615691e-06
7.425124078608957e-08
-3.8107165108333493e-06
-3.739726467921009e-05
-9.756030836569091e-05
-2.0085035279627633e-05
-0.00010058646524579691
-0.00011150250391763004
4.9044196489553144e-05
1.5035066294783278e-05
-4.3148934574162255e-05
5.0828170773819126e-05
-0.00011259991829685187
-0.00011931996035557452
-5.988014814626605e-05
6.764714756620544e-06
-1.6319064677499872e-06
6.6731855278518784e-06
-2.5499420292964563e-05
7.74373084879551e-05
-5.436994932778215e-05
-0.00010350093819437582
-0.00010708187732489173
-1.2183953645316142e-06
7.10814717033296e-05
-1.967612016957231e-05
-0.00011061013113034944
1.3903572089478137e-05
1.6192223560842466e-05
-9.175187155130907e-05
9.823229931070165e-05
-8.956668537981517e-05
-0.0001071729693027348
-8.575354158467594e-05
3.451576308484519e-05
6.002041331162573e-05
3.259553940551105e-05
5.566819153427e-05
-3.0477883194142952e-05
-2.509975743884096e-05
-2.088030947695046e-05
0.00010959037943786498
6.652823903084951e-05
-1.4859245362263995e-06
6.51233262945631e-05
0.00010868385228212728
0.00010399529597773579
-0.00011268295946887007
-3.791573346910371e-05
-3.0599643209485846e-05
-3.511716606539556e-05
-0.0001130048919254893
-9.929327454751439e-05
-6.810905742957552e-05
-3.446748014797321e-05
0.00011054677706027445
-6.53278253794281e-05
-3.7560674381993275e-05
-4.242475766421138e-05
-3.4570909331448704e-05
0.00011696598854231466
-1.3567600567014421e-05
1.3920841379776335e-05
2.1462836049967645e-05
9.991230040935507e-06
-3.5005856647561793e-05
5.582577697370151e-05
9.66011212356112e-05
-8.22012456215209e-05
4.554836115635627e-05
-4.880740745969327e-05
0.00011396979621875267
7.034992157817766e-05
1.1225190145809124e-05
4.3486884633262785e-05
-5.19113128668517e-07
-0.0001101239625848469
-0.00010048540714634656
-7.21716858223803e-05
-2.745234116126748e-05
-8.23940895426139e-05
-9.347147691807713e-05
6.880323803714415e-06
9.673905050326671e-05
-3.1403246520748684e-05
6.961429973214117e-05
0.00011296211912343813
-1.080623893342555e-05
-2.686292870631204e-06
-2.033648143933406e-06
3.807779641231546e-05
-1.9155338661884572e-05
-7.453470851452573e-06
0.0001130721327439824
-8.755032893444327e-05
-9.621430741541251e-05
0.00010621691931331176
-7.678175408873973e-06
5.8499905554940783e-05
-8.005878463054344e-06
-0.00010646407460301299
-9.051781687930278e-05
-9.428098356327444e-05
-6.164838631723699e-05
-0.00010611358829591978
0.00010523547441645242
9.721445857152997e-05
9.640494153926644e-05
9.588088142026713e-05
0.0001098571163971581
3.752733576490526e-06
8.519318968572776e-05
-3.4146463694100045e-05
-8.663638824045323e-05
-5.242538600208271e-05
-0.00010290557181751073
9.321037675795572e-05
8.625111628878543e-05
5.205394232113513e-05
-4.0029110489125125e-05
6.08874778951984e-06
-8.688035672708538e-05
-7.4187301297638e-05
3.8042943814855906e-05
2.9449985101332788e-05
2.9060776464038512e-05
9.060036977914911e-05
1.0956237944022124e-07
0.00010278420649077302
8.637354693597223e-05
-0.00010586628280936016
-3.0526983532753964e-05
9.411564865136758e-05
-7.13515775424929e-05
0.00010482918199446046
-7.646605666769862e-05
-5.662769340638396e-05
9.99936839553054e-05
0.00010436407491321115
3.7035610040343246e-05
6.950992416395854e-05
1.7551785330803438e-05
-7.02063655344899e-05
-0.00010123424458412577
-3.0902624949865014e-05
-2.3398405509494336e-05
-2.3477615690805938e-05
4.156462838198507e-05
3.364092729962207e-05
-5.459196012049818e-05
2.6398675122435455e-05
-9.701789584423618e-05
-2.2947162665894737e-05
0.00010351560453348595
-0.00010860357055992369
3.1228889998492343e-05
2.3179741230006565e-05
2.9776991695516776e-05
-8.465789842895475e-05
8.093014809849701e-05
5.51189377921794e-05
-9.899768692288026e-05
-8.240551806435874e-05
-1.3766790276754986e-05
-2.9110210789386113e-05
3.445211425929691e-05
2.8070994676615017e-05
-5.8655951623536326e-05
-3.197121866655475e-05
8.166878178332333e-05
4.9360094527655826e-05
4.021545126805511e-05
6.71401138406028e-05
-6.391769220877491e-06
4.4506058629793115e-05
-3.7853717782896276e-05
6.184544129603096e-05
7.69339461073198e-06
1.5491152637367667e-06
2.273342887552961e-05
3.682119466453499e-05
-1.2158406383881888e-05
8.954445988474671e-05
8.421221692984236e-05
2.0112178808725862e-05
-2.5845091507506014e-05
0.00010659985221375992
-0.0001059676874338294
-0.00010603430619383512
-6.644291411084852e-05
0.00010605699558973877
9.886581547274603e-05
-9.345831427718815e-05
-9.148666453448474e-05
-9.762047633348331e-05
-7.36985914565536e-06
8.87378458825416e-06
1.0570723980412291e-05
4.548668892527232e-06
8.246526346363859e-05
7.333924949177714e-05
-8.17919497672329e-05
-6.826229301013101e-05
5.059212558903422e-05
1.1986400462473997e-05
-7.823425176513281e-05
0.00010205079518015962
0.00010662177282710187
7.424285933152145e-05
1.353615545577196e-05
3.340969497015642e-05
4.592894993479029e-05
3.868352303242216e-05
-1.9012715353720355e-05
-1.674012634283638e-05
-1.6762190387502804e-05
-4.921648292102384e-05
-8.063577622634011e-05
1.2460380074829293e-05
-0.0001033387943702598
6.333534153907723e-05
1.3893477219658547e-05
1.5789326525850294e-05
-0.00010457422905052072
-7.784051019189311e-05
-6.379206330811256e-06
9.127568827467164e-05
8.123488361187249e-05
4.2537458588248196e-05
-4.362468956856927e-05
4.313118474735752e-06
-8.334140269807346e-05
-6.613179377397703e-05
9.896112533512654e-05
2.2728615898832816e-05
-7.930946856172712e-05
9.916943272501359e-05
8.884756745932525e-05
-6.006724433579836e-05
-2.6733761804966145e-05
-7.787595644880396e-07
-9.785721860430548e-05
-5.126875544051034e-05
-7.53526895414697e-05
8.927426129857718e-05
6.68523576558173e-05
2.300879401790133e-06
4.8826931024241896e-05
-3.359499128115334e-05
5.438784274347479e-05
1.7352477638876858e-05
1.1921416076006548e-05
-7.091195353365146e-05
-8.352932108433511e-05
8.240092817255674e-05
-8.930279959823224e-05
8.488376645640616e-06
-9.755496642411799e-05
3.2247417591140883e-06
6.174099510512282e-05
6.984643436154634e-06
-1.263940967002357e-05
2.9164493705009977e-05
-1.9882910126376147e-05
-9.89677365705932e-05
2.883236456751302e-05
9.208105890386464e-05
0.0001032925431113597
-9.944518908353708e-05
-1.6137839260310528e-05
9.275970956185426e-05
6.687571583248212e-05
1.9669565461386673e-05
2.0521182028567785e-05
5.427934052432375e-05
9.810445640584081e-05
-8.750409481337993e-05
-9.84075593905818e-05
1.924831338408313e-05
1.0498629046262084e-05
4.5989499844231045e-05
-2.7100845119254337e-05
-9.564813949796726e-05
2.5949642268851278e-05
-3.0529152350867983e-05
4.7333650369134077e-07
1.0338338651605864e-05
2.3588374879979183e-05
-2.065232487607099e-05
8.029805391902424e-05
-3.272359414953058e-05
-8.88785779562877e-05
-5.552842325698134e-05
9.6468897978316e-05
-4.579980913664889e-05
-5.086836102497341e-05
1.3960742172729955e-05
7.664484309395066e-05
1.736347345043335e-05
0.00010109518382402044
-9.183214010958085e-05
3.518554697082838e-05
9.61284391904919e-05
-0.00010120440620229457
-1.603153393041878e-05
-6.478173891528985e-05
-4.563606830746913e-06
-7.000333059377839e-05
9.36242490246346e-05
7.813769783562948e-05
-3.947045142083325e-05
1.643749548988254e-05
-9.917968745028014e-05
-6.333539917623776e-05
-6.110828536578805e-05
-9.96643594501589e-05
9.986298786463188e-05
-5.7975812370288294e-05
-8.638188151813755e-05
-1.4574538815596639e-05
-9.93779996764426e-06
-1.6581658883651305e-06
7.151096907638844e-05
-4.4486854476320375e-05
1.3213302869893272e-05
8.507917838042832e-05
3.50881387669583e-05
0.00010137884196564433
7.917573990461804e-05
9.760547346651359e-05
7.189022205210468e-05
9.616514560472413e-05
-8.047810622259466e-05
-9.574105691237889e-05
-7.349197673761256e-05
-1.0669350325479974e-05
9.723504614677629e-05
-2.488118968195043e-05
-1.366420468194859e-05
6.120934217595213e-05
-9.165550511220204e-05
-2.7949809447448654e-05
-2.1863164374011534e-05
5.865417358882571e-05
-4.289844791224167e-05
-3.5109517942011016e-05
8.552371052509838e-05
-9.19322105950988e-05
-2.1680171644415233e-05
-9.382923735282057e-05
7.595228625979407e-05
1.8308734730501145e-05
6.044724539627784e-05
1.8751034168520488e-05
-1.5506519744644103e-05
-9.249948561022362e-05
-5.896289313161124e-05
1.8759184749101926e-05
-5.606414673387933e-05
2.1411582020711898e-05
-9.131995934556993e-05
-5.3582240714944555e-05
-3.0291547965488817e-06
-6.339661874110492e-05
8.617340904523923e-05
-8.225965269607727e-05
-7.5247214168105e-05
8.67300495209398e-05
-3.3913302032260434e-05
8.465650995117224e-07
-5.047653810708371e-05
6.546869789699499e-05
6.835810709662901e-06
-4.386069143511808e-05
7.166694349540577e-06
6.486020594962786e-05
5.9959100252170775e-05
4.41672777274927e-05
1.5102564991643774e-06
4.2491677842986544e-05
-8.550438518829279e-05
-6.381637276715109e-05
-7.663320124904593e-05
-2.771803537707741e-05
4.084115381761792e-05
8.016966405778787e-06
9.188176872881518e-05
-9.924845307326571e-05
-9.05643428453547e-05
3.0202012920405038e-05
9.432318144368784e-05
8.263249500976035e-05
5.3929932927639246e-05
8.585090005805443e-05
-7.078783214139579e-05
9.255673543594084e-05
-3.858930113183451e-05
4.812465975736235e-05
-9.021925771731465e-05
2.461405891831249e-05
-7.603187260981629e-05
5.142545177614859e-05
-9.23184196285286e-05
7.465645998628456e-05
-9.368881422185169e-05
7.389105488600773e-05
9.005270812834684e-05
8.375257463176842e-05
-1.0400905869915552e-05
-8.780222794272583e-06
4.656762088642472e-05
7.739753014543468e-05
3.0423514056556728e-05
-2.0426596933520572e-05
2.4798732128716375e-05
-1.5684836144337095e-05
8.947605943825546e-05
-1.6283433078108846e-05
3.666953582721738e-05
2.461180941477502e-05
-4.899669294389772e-05
9.292540044278429e-05
7.882818470152726e-05
7.898757210449493e-05
-5.3992551247144666e-05
-9.25941107514561e-05
-7.964150256106335e-05
8.842836469346002e-05
-7.5634275090660805e-06
-1.5474566349666588e-05
-3.934730722591247e-05
5.549209805963402e-05
-8.562795644018966e-05
9.57928902964565e-05
-6.628272951272668e-05
-8.778074168724145e-05
4.414037592622909e-05
2.2820393741991517e-06
-3.391268601230052e-05
4.6432176550564524e-05
-2.841137338335262e-05
1.3456810943758188e-05
-8.390718649253697e-06
-8.347964335624032e-05
1.2798077033851993e-05
2.0852126483911062e-05
-4.5074681929917945e-05
9.094125092599582e-05
-5.001960113280811e-06
2.603859587242834e-05
3.593791776356474e-05
-2.330771030851584e-05
-9.160082746495532e-06
-8.899072014088642e-06
-1.6593583941250133e-05
6.947881238376227e-05
7.05884406866254e-05
-8.126114305278471e-05
1.5258305755892991e-05
-8.630424285121767e-05
-1.0221311063824112e-05
-5.215294771732359e-05
-8.672501705705844e-05
-7.235686774230738e-05
-5.013778623762344e-05
-5.5233753769550105e-05
-1.0399407826460026e-05
-3.616071234701071e-05
8.11847926832615e-05
8.124249958195502e-05
8.37366489794977e-05
-2.9113104068974054e-05
7.88698427461025e-05
-7.265001971947503e-05
-7.620577568721569e-05
5.989106786845358e-05
3.268201303118195e-05
2.761882700849524e-05
-7.880987064907275e-05
8.207802912653372e-06
2.587549375915495e-05
2.6114911542422826e-05
-6.828707833269811e-05
-6.959564735799798e-05
1.4892865620325985e-05
-3.3687343710615644e-05
2.7881097075988632e-05
2.454084078768286e-05
7.036668027264866e-05
7.829610400925817e-05
-5.691063637274157e-05
-7.514500501653066e-05
-8.464389899408144e-05
-5.0353936270570944e-05
9.045665825943215e-05
2.2037275129900517e-05
5.4006440788998425e-05
5.805705601947984e-05
9.006703477855486e-05
8.027555801077218e-06
8.796574309395935e-05
5.41201749958932e-05
3.725446504856426e-05
7.638122610334685e-05
6.648259523704306e-05
-4.199773777766971e-05
1.333001848623145e-05
-2.2777151848193876e-05
-8.552066672904164e-05
3.1884702570205398e-06
7.088501457046561e-05
-3.939655249987015e-05
-8.623010287152657e-05
4.8459634722156776e-05
-3.037431413956026e-06
-8.530087659615985e-05
-8.866229710013895e-05
-1.7097904331142545e-05
8.573089618879727e-05
8.47413861035668e-05
3.193142435274428e-05
1.90290343705693e-05
8.275898400612112e-05
7.260877000155296e-05
1.9197107398010674e-05
-8.576292812392598e-05
6.141330123518169e-06
8.345359808184965e-05
-5.9327104256013934e-05
4.7597710072873654e-05
-8.43979077780406e-05
2.0229081269666444e-05
8.204479695429894e-05
4.996932936736293e-05
6.601215851965989e-05
6.26141441981845e-05
8.563090190566561e-05
1.4211717252975304e-05
9.277404841480224e-06
2.1015626972562825e-06
-9.250283736491103e-05
-4.481564658380464e-05
4.0493273303841696e-05
8.686824859366682e-05
7.366338332065109e-05
-1.5448869142147825e-05
-7.343122936471388e-05
-4.7235976540605417e-05
-3.751025435907153e-06
-8.546631429721262e-05
-2.6847730931385448e-05
4.531629314847839e-06
-1.0079988230505133e-05
7.650923458944667e-05
-7.972855990725318e-05
-1.1667663063989472e-05
-7.028041813105846e-05
7.637905320858367e-05
-2.5413908514659674e-05
-6.919335885146973e-05
7.98000499725003e-05
7.756618636925812e-05
-7.754219701243593e-05
-3.389402825675242e-05
7.402704372188923e-05
-5.272345083921547e-05
5.727287507913173e-06
-6.865151239287602e-05
3.895189020483117e-05
2.5905460886930796e-05
4.284883091509402e-05
-6.165310026303358e-05
-6.254524486709723e-05
5.414733317231206e-05
-2.9078343461073356e-05
7.861854289400567e-05
-3.5739311392520165e-05
5.629172391497551e-05
-5.057487367790004e-05
7.646708535029759e-05
-1.9390145363685613e-05
6.490407219200853e-05
6.990114952641078e-05
9.352893389075544e-06
7.281786924844828e-05
5.8174486171323186e-05
-1.7664677062950222e-05
6.272263429137803e-05
8.116993312192468e-05
-4.658954405233145e-05
-7.940493164664015e-05
-7.874067791731078e-05
-1.0851330449068118e-05
-7.990369925109328e-05
-7.864077187823764e-05
-4.34719155352055e-07
-2.2094324736799336e-05
2.2552013837857845e-05
3.0073501632165122e-05
-4.5676627950924306e-05
-4.764872745009654e-05
-7.324838039381935e-05
4.5178201457710973e-05
6.609531540025833e-05
7.516228434383705e-05
-7.85349132615592e-05
-5.086919358088671e-06
-6.719894719721876e-05
-8.124365034006236e-05
-4.0836693455224185e-05
-5.495433471541818e-05
-6.533529844712735e-05
4.153428633366811e-05
7.892359044337394e-05
-3.91193044548872e-05
4.825222540261849e-05
-5.537566881222055e-05
4.4956649278612145e-05
-3.9940391741462586e-05
7.383685298519185e-05
1.2090372385423449e-05
-7.126786341611656e-05
7.166668220316229e-05
5.9428154777433655e-05
-7.844120187032913e-05
-2.9852611229934367e-05
-7.419549325898833e-05
4.93026137787858e-06
1.6078501458026183e-05
-6.466473385503126e-05
-3.056000663693647e-05
-7.366485156675615e-06
1.1867477438368786e-05
-6.578105121140369e-05
-7.202673550447977e-05
3.1951422208186056e-05
-6.561226263335178e-06
7.043551204010853e-05
7.263283774695428e-05
-4.737232191772653e-05
-6.112257607844759e-05
6.92600725728092e-05
-2.0878527555504716e-05
-3.4939347832160026e-05
3.449784542894616e-05
2.021288366767166e-05
4.326957117944231e-05
5.259364419766967e-05
5.709540848067249e-05
-1.3077200046176285e-05
-2.3736451532365067e-05
6.491043267661963e-05
3.840974954764133e-05
5.856905757429809e-05
-4.1740361820648445e-05
5.019038282847e-05
6.144095752650475e-05
7.840442913884677e-06
-6.243256639402066e-05
2.0425274147816375e-05
-7.259688922498314e-05
7.491508048307059e-05
6.683975658191092e-05
5.537708886802411e-05
6.925002405707606e-05
1.74675125014361e-06
-1.548698933794784e-06
-7.207613915752744e-05
-6.889980012249116e-05
-4.4647738252762255e-05
-6.606142044163088e-05
6.910290725246581e-05
-1.2613663950989334e-05
-4.987215854738061e-05
-2.446295051714081e-05
-6.687450477203858e-05
6.776788769611101e-06
2.6239559684228793e-05
-2.746161597724605e-05
-3.967721322805205e-05
-1.4705284258407954e-05
-6.239977842276178e-05
4.655157571772131e-05
-5.8628146724131964e-05
5.2298498471091545e-05
-6.0101475486891586e-05
1.4079708007335558e-05
3.680057615783653e-05
-7.023522715074875e-05
6.190732567430774e-05
-3.400426924599398e-05
-4.916677655517408e-05
6.75032269312615e-05
4.351866347722503e-05
4.221271725072864e-05
-7.2415025334812e-05
7.14814191628221e-05
-4.0841540143187025e-05
-7.183726359183821e-05
6.469153452607521e-05
-6.470681020762355e-05
-7.37282100056187e-05
3.748451691750918e-05
-6.381682609831425e-05
3.0392404489964893e-07
-5.4995843936311904e-05
1.3143529707720908e-05
2.1307058390984462e-05
-2.1321682231448955e-05
-4.022780400732244e-06
9.533011452589775e-06
6.675285376559571e-05
-5.783433149609438e-05
-4.0970894624213905e-05
-2.8609492960292385e-05
-3.839714163529487e-05
7.209126359693799e-05
-6.542560451948723e-05
-5.812699536551734e-05
-6.525958788482239e-05
4.9313725279124546e-05
2.1999692042916666e-05
6.0193973983012106e-05
4.820791609189454e-05
-1.851887694061583e-05
-5.7807889931545506e-05
3.025571509408395e-05
5.451366708373412e-05
5.702780129920399e-05
4.0748249028065994e-05
-6.618349383486008e-06
3.116673255935301e-05
6.435889235449532e-05
3.4202315402886374e-06
1.5536399355956055e-05
5.339025506997864e-05
5.951697051710487e-05
5.1101039258528155e-05
6.874642564959532e-05
-6.601386471021337e-05
4.583909196355981e-05
6.341420630733324e-05
6.190345248012088e-05
-1.4803567193114418e-05
-4.3875109419107485e-05
2.7828894175242857e-05
2.4006479152443176e-05
-3.3971081542357445e-05
-6.075494329574696e-05
-3.33363206653927e-05
3.8944227015541224e-05
-6.0803426735769246e-05
-5.3704282819801696e-05
4.187884165615321e-05
5.833566546403502e-05
-4.096568199137819e-05
1.8307559167733837e-05
-5.5567796833927304e-05
-5.554833500998766e-05
-3.4323702868298967e-05
-2.231191894985275e-05
-2.78156978913614e-05
-2.947674738732693e-05
6.23413256070435e-05
-1.3255727601863387e-05
3.186620906327629e-05
-6.219321491387593e-05
-9.447119427780105e-06
6.545436619365361e-05
3.201075380796981e-05
2.7006235781867763e-05
8.229401607006066e-06
3.7423670699549404e-05
-5.827914052796338e-05
-4.845810111872381e-05
2.310670780002942e-06
-5.005849022488876e-05
-3.361038281327115e-05
4.558009587860736e-05
-5.85968437076403e-05
5.4272262389238265e-05
3.599443268883951e-05
-2.680873764573589e-05
-1.87604190493314e-05
-5.508500084984689e-05
6.503384171618441e-05
-5.0396872379358697e-05
4.3726014577410284e-05
5.737459095430073e-05
5.16778828079598e-05
-9.35147971352876e-06
1.9496757672510413e-05
-2.171722638374199e-05
2.3136282419287365e-05
5.6242449782614455e-05
1.7226319607537424e-05
-3.737081862801315e-05
5.203244753147669e-06
4.7241809178189085e-05
5.831407065090976e-05
-1.5443642710245617e-05
1.5234237634919272e-05
1.1266467655984623e-05
5.933902655418118e-05
6.153283607488598e-05
-2.828368495614691e-06
2.550770183376327e-05
-3.193440840366907e-05
-9.03541299880544e-06
5.2883157453181144e-05
-2.692510523918456e-05
5.65032578423609e-05
5.7277477365851906e-05
4.6389779632812775e-05
3.2232759906965945e-05
1.3907735342000979e-05
-1.5040547316584652e-05
-5.261297716839347e-05
-1.990429324963405e-05
4.3155649657537235e-05
3.6232225282691815e-05
-5.3167068425689e-05
-4.2943032902952964e-05
-1.0082331346972376e-06
-3.624690488071829e-06
-5.7745972558328255e-05
1.9914962929447753e-05
-3.999902263564204e-05
2.6321716357194434e-05
-3.321682202308301e-05
3.4287909288362906e-05
3.9570276040365935e-05
9.72261644203757e-06
-5.257725901320041e-05
3.287736514525106e-05
4.943501443216418e-05
4.95822455441548e-05
4.28730612375698e-06
-4.7284223925081985e-05
-4.619524153228269e-05
4.975615751642086e-05
-1.8370854700475788e-05
-4.3897547843498915e-05
5.14203960928411e-05
9.233890491805279e-07
2.9409124896011728e-05
-8.14963350443277e-06
-2.5781430358412524e-05
-4.914829718205977e-05
1.9343546993904135e-05
-2.5122379296722815e-05
-8.491508815910135e-06
5.2206405189232076e-05
-3.08435703631257e-05
3.780112027922578e-05
5.287231881072072e-05
1.4385231018695451e-05
7.051895251635168e-06
5.040081687218662e-05
2.5881963497430618e-05
-4.6285918522566846e-05
4.180762395007625e-05
-5.0937497594861234e-05
1.9231243963685302e-05
-1.0549616943058623e-05
-4.742916720136991e-06
-4.969511033091351e-05
-2.3617613858775654e-05
1.35226815043549e-05
-1.7254416970950297e-06
-4.417677722612451e-05
1.3183341041157716e-05
3.8544855058220296e-05
-1.285891141403058e-05
-1.7978748992053057e-05
4.605918290336038e-05
3.207905384730217e-05
2.9950388872794693e-05
3.535812636766587e-05
-1.8236137555470266e-05
3.4004819256135115e-05
-4.41775954316181e-05
-4.394254920364787e-06
2.17925221020741e-05
-3.893744929991278e-05
-5.633050035564485e-06
-2.5974797643203406e-05
2.8924504961484315e-05
4.3484402310161624e-05


==> output/example8normal/nPred0/stepSize-1/gfsetFinal.txt <==
3930
-1.2446946487156249e-15
-0.008244966781412035
-0.003949720650849158
-0.016357622038795556
-0.010807038829115573
-0.02421049143331345
-0.017500729716087793
-0.03166994702022085
-0.023847030165470587
-0.0386085400851115
-0.02969494245944896
-0.04490034552324803
-0.034897780829885656
-0.050414849082082484
-0.03934379084963119
-0.05503511267359383
-0.04286454982021242
-0.0586362052563097
-0.045410257562221876
-0.061102386270174426
-0.04694221892803017
-0.06232089085772257
-0.04746210452530024
-0.0621771102397603
-0.04732558237245096
-0.060566692665457784
-0.05738157496812993
-0.04277096687639025
-0.05251860928215623
-0.037911619490330964
-0.04587532712533325
-0.03169192469869385
-0.03734979423852647
-0.02386768937917177
-0.026841614148204306
-0.014293583641495628
-0.014256108213918931
-0.0029330795490180605
0.0004900775702560198
0.010389552735919938
0.017454026413803142
0.025578550612901735
0.03664477190566104
0.04293280273762753
0.057991626807696664
0.06231824289228809
0.08130123727610926
0.08444206022583162
0.10618727619453526
0.11192513609768984
0.13201422813440153
0.15784222173118173
0.1405614430379828
0.18243108453612594
0.16415003652200183
0.20436831609579298
0.18478877123933451
0.2223448862765936
0.20189325277017894
0.23556592632296364
0.21483563585461524
0.24399866887301944
0.2232935333859513
0.24834276143364398
0.22719327138240264
0.24992869208560906
0.22669745880134137
0.2502082865330159
0.223827087367077
0.24992869208560523
0.22450895025050083
0.24834276143362993
0.22730080655240462
0.24399866887303912
0.22692386801514822
0.23556592632295603
0.22234488627659368
0.21589585994564417
0.20436831609579417
0.20206846574049156
0.18243108453612483
0.18459476501334862
0.1578422217311829
0.16415403605510648
0.1320142281344017
0.14193127098266464
0.10618727619453541
0.11892364411462249
0.08130123727611023
0.09631571729705626
0.05799162680769688
0.07453727576257178
0.0366447719056615
0.05435251029926455
0.01745402641380386
0.03556181734150171
0.0004900775702566159
0.018166114747031153
-0.014256108213918438
-3.193442273878246e-05
-0.026841614148203817
-0.037349794238526066
-0.013727560221539977
-0.04587532712533321
-0.023766353049681617
-0.05251860928215599
-0.03162391129837653
-0.057381574968130185
-0.03774606482259264
-0.060566692665456924
-0.0422350800777104
-0.062177110239760705
-0.04526654546006211
-0.062320890857723056
-0.04689997402474073
-0.06110238627017394
-0.047305626290679824
-0.05863620525630975
-0.04654221579501012
-0.05503511267359294
-0.0446617962202288
-0.05041484908208318
-0.0416814065875554
-0.044900345523247405
-0.03732898504219884
-0.03860854008511357
-0.03166994702022212
-0.0303148828329027
-0.024210491433308598
-0.023890587636968722
-0.01635762203879612
-0.017179503146819014
-0.008244966781416459
-0.010174376401157918
8.40722715731125e-16
-0.0030171064611534382
0.008244966781417042
0.004166851767821403
0.016357622038793415
0.011238236368132006
0.02421049143330958
0.01809354400191596
0.03166994702022357
0.02450613438656621
0.03860854008511237
0.030525612948774733
0.04490034552324805
0.03609514778954187
0.05041484908208135
0.04208973164797432
0.055035112673592734
0.05863620525631131
0.04511670466258356
0.06110238627017416
0.04692489280118167
0.06232089085772243
0.047509554784333156
0.06217711023976082
0.046831687152096936
0.060566692665457535
0.04480291878533054
0.05738157496812986
0.041365301859921974
0.05251860928215624
0.03645618980963319
0.04587532712533351
0.03000140446302061
0.03734979423852649
0.021967258208935678
0.026841614148204233
0.012079941384177438
0.014256108213918928
6.345957314513257e-05
-0.0004900775702560039
-0.015827115088675656
-0.017454026413803204
-0.03664477190566108
-0.0367850609544608
-0.05799162680769657
-0.05658109659930041
-0.08130123727610951
-0.07740982612460519
-0.10618727619453498
-0.09946949190068377
-0.13201422813440117
-0.12229633991320961
-0.15784222173118354
-0.14522380749637015
-0.182431084536125
-0.16710497407312308
-0.20436831609579179
-0.18698631839174876
-0.22234488627659485
-0.20351162963298206
-0.23556592632296242
-0.21615410635828727
-0.24399866887302327
-0.22464503203559286
-0.2483427614336451
-0.22920770266454754
-0.24992869208560003
-0.2502082865330181
-0.22532030904496872
-0.24992869208559984
-0.22473533220315106
-0.24834276143364992
-0.22728773504894928
-0.2439986688730226
-0.2270448060387345
-0.23556592632296272
-0.22225163060946415
-0.22234488627659257
-0.2128729063154718
-0.2043683160957925
-0.1991791918302254
-0.18243108453612622
-0.1814297768321572
-0.15784222173118226
-0.1607796607314063
-0.13201422813440203
-0.13791324032723018
-0.10618727619453555
-0.11357514019061486
-0.08130123727610977
-0.08569746345258213
-0.057991626807697136
-0.036644771905661525
-0.059758047331238275
-0.017454026413803926
-0.039776187229770256
-0.0004900775702566441
-0.022684101228515476
0.014256108213918418
-0.007812229430974652
0.0268416141482038
0.004911410179213128
0.037349794238526066
0.015772140004010667
0.045875327125333376
0.024798610842319702
0.05251860928215587
0.03224128732905803
0.057381574968129775
0.03810680602099039
0.06056669266545734
0.04261109743445681
0.06217711023976131
0.04586278641767477
0.062320890857722286
0.048661626727208855
0.06110238627017357
0.05863620525631088
0.047326881368123366
0.055035112673592616
0.04555990787239554
0.05041484908208319
0.04279652567536513
0.04490034552324791
0.03905439943770262
0.03860854008511113
0.03441627849531141
0.03166994702022275
0.029012263870933388
0.024210491433310832
0.023025507710235652
0.016357622038796163
0.016567504982312884
0.008244966781413912
0.009800291899420617
0.002956448034816427
-0.006436374156807546
-0.021871861035553004
-0.025935996147531837
-0.029307428728575172
-0.03179948818477469
-0.033393606150126376
-0.03411020062379651
-0.03394318192307965
-0.03299576340357722
0.12752107080736458
-0.01225997192304616
-0.01941187475063622
-0.0252184422755797
-0.003594402263781335
0.006702899808960276
0.018629946675795806
0.03237079759473683
0.04768385401403654
0.06499931918727894
0.08395268530563102
0.10515093964235238
0.2054574833241316
0.18368179185799738
0.1676662961703753
0.14865934901636918
0.19595078037779515
0.2039972728938798
0.20765037411783424
0.2074313028520592
0.20442729287284853
0.20276478727810232
0.2058968763718825
0.20823144575854205
0.007318480959015266
0.16677957490487483
0.18301107628547897
0.1961367217393398
0.1482567024547501
0.12831162828322729
0.10818654369131488
0.08830617635688541
0.06962094440370137
0.05195817499083486
0.035742240663672216
0.020530029894784432
-0.026807518554920494
-0.01934602863517719
-0.012283590966752312
-0.0035021678592508346
-0.02483611984106699
-0.028958779436322166
-0.031753997181282155
-0.033401182817089196
-0.03400970562848482
-0.03367408767227411
-0.03245187142506983
-0.03036206859238883
0.03340625374524103
-0.011110828569919228
-0.016796453195542935
-0.022030961810340203
-0.005145685445908284
0.0009962986899513418
0.006979314464993836
0.01277562757801996
0.01804043074953032
0.022854374253491863
0.027097288869399088
0.03093494112056344
-0.03862923177608593
0.03348516339147774
0.03453988566102438
0.03444099658410138
0.031192853202380313
0.027625692779143878
0.022720903970559887
0.0164533923214274
0.008886116404107771
-0.00019012303418198122
-0.010713938273303806
-0.02330494264195565
-0.20659143533442065
-0.09366139273516694
-0.07431094455692429
-0.05596809167981325
-0.11374615076436001
-0.13401168499931118
-0.15342206847798617
-0.17127135790484493
-0.18618597474297516
-0.1977091836227118
-0.2052146695008463
-0.20890058996058594
-0.07856152499707257
-0.20820606039678566
-0.2060121309139907
-0.20405689850394026
-0.207039190285548
-0.20171036048743793
-0.19210763495274297
-0.1783632230960041
-0.1616109023580508
-0.14236896495529666
-0.12179834806676133
-0.10012231451774585
0.034846226386783294
-0.02735885848883367
-0.04211433441493701
-0.05905379791265254
-0.014637641878125836
-0.0036336905964358145
0.00567402352097557
0.013613111285857469
0.02012982501509476
0.025498466727541337
0.029764050595327406
0.033195507557939305
0.03163458716125307
0.03360102112367336
0.034634717434936846
0.02874829159218582
0.025021027939158
0.020621996698883018
0.015619477844884027
0.010330024694726369
-0.030000355934292972
-0.01192469817337761
-0.017138749591287975
-0.0008151640200288449
0.004806314716128943
0.15363571497574718
-0.01768852645739084
-0.02245112478399163
-0.022496913368864672
-0.021724222226165404
-0.020177672923760846
0.022672980085275626
0.17940788117798173
0.02124590320184042
-0.007175480742940041
0.006206189550464106
-0.008078115126573337
0.02607935414356188
0.03818047276117231
0.051813333984042594
0.06668917619858887
0.0831048093212675
0.15189560775606756
0.18679295661867995
-0.010600825521228287
0.13697634222876293
0.17847957492589756
0.18993643705349797
0.18977639349153141
0.18778154619504725
0.18670638762286737
0.1871864372784463
-0.008111564845367313
0.13541235491032266
-0.0017865567713354889
0.18705579112813517
0.005887234381729795
0.11793490950472128
0.10054001742760303
0.0834464749469342
0.06740049934954294
0.052261741270159534
-0.006122272749609269
-0.013086041263364276
0.16658275830580116
0.015213368586437497
-0.014533040169139646
-0.01688226470071517
-0.01955737604809742
-0.021268456718155238
-0.022199657786701178
-0.0223415897564918
0.018808309485076936
-0.0014050621651334994
0.16803193410100184
-0.017881313889651793
0.0226698238097084
0.0033146149007053836
0.007751553390798453
0.011792357426121496
0.015249084681842022
0.018227833583697794
-0.10706754376100489
0.015236778398435518
-0.0015764396036503348
0.022978153444228988
-0.07310655349220305
0.01047020529757131
0.004521105936523136
-0.0025503038458330376
-0.010839438711880886
-0.020160508663498833
-0.19049287837533402
-0.12463256763589461
0.015401112630051523
-0.057582920837339256
-0.18851200863173273
-0.14174762920325604
-0.15740902422214512
-0.1708948966989464
-0.18109758213644975
-0.18758615807680104
-0.03260167897487222
-0.18886875630280398
-0.02165224125022571
-0.18824158052728787
-0.05923139721146058
-0.1836079095152849
-0.17426379897893038
-0.16125069815272614
-0.14594490732739535
-0.1287439014948511
0.02140575847755524
-0.021729189729360245
-0.02004484573483705
-0.07526370835419062
-0.012218980136288717
-0.004050114167328635
0.003028883664108354
0.008936835893709303
0.01395559393032737
0.019388226636371877
0.022685039189234785
0.0166202501839808
0.01336034623626976
0.009579326525778087
-0.0896933727763273
0.023130350444978676
-0.1896074979981051
-0.045099099309238055
-0.014721839871528253
-0.18943690933429472
0.021009461428441758
-0.017378150238800544
-0.02030688435129943
-0.002997317511255962
0.022303931091379795
-0.043443924449916856
0.02601106904754324
0.10096162498897139
0.11896220914799699
0.19044969928713273
0.1892665299793872
0.038329190631185894
-0.021716929622221173
0.020703688566425463
-0.09265451162350884
-0.03125437236478218
-0.1902511629544396
-0.11064587270742521
0.01803756420273859
-0.011179913746077581
0.005450058239342432
-0.013375915549027863
-0.01193765497376713
0.06902625586545144
0.000649750622945855
0.0438340152541082
0.0829953524307452
0.12534339559629024
0.17164740521782043
0.002202218104952108
0.023090989965009856
0.05584723998144396
0.1746853358281125
0.17238602367708325
0.1728640389344537
0.13977177952087055
0.007916119485358964
0.17089736045365087
0.014899718868318462
0.011622950654468079
0.09544922125305515
0.08103185375163781
0.06719126175148034
-0.005467920652528596
-0.0058338020103477365
-0.14575622653821785
-0.007993872261516348
-0.07381893387634403
-0.008418897349899446
-0.010274849592853522
-0.01152204576320611
0.0075226182407287165
0.0035277434125204495
-0.006380994609100066
0.010002541874904678
0.006035043301056556
0.00813629545660815
0.00990855787631062
0.0039346236037188
-0.013057589893123667
-0.00247765054995735
-0.0007212003792500337
-0.020715944158204845
-0.029126730165434902
-0.1174580902948676
-0.15740203097292407
-0.0023348661068912755
-0.13213664936009362
-0.1664126717831194
-0.1720813545640994
-0.17509542029638572
-0.012503008500863756
-0.17444727151474096
-0.008567726261415548
-0.17299193936674667
-0.14713113542533926
-0.13360975972299768
0.010883636903039656
-0.038367184574892285
-0.01332812012387195
-0.028972232120346393
-0.006971989976371008
-0.0014654063729737073
0.012142397125423072
0.0091444682959445
0.012772596086575798
0.0070034425308048145
-0.010658935713038815
0.0012636573122205065
-0.010036763443096428
-0.07426037744840072
0.14224052261937092
0.17461100783633438
0.17297663226521623
0.11044961668066397
-0.1676528781034631
-0.1588469641806138
-0.020703091721032244
-0.1736216884562377
0.009932916201076338
-0.011490110046962225
-0.17494366102211326
-0.0033031781600399222
0.03304791915753348
0.012254836864166016
-0.06101271711702088
0.032357414335915
0.17515618648227133
0.12818365634346182
0.164859418442735
0.054503524844391
0.17319794331059407
0.1526791871843318
0.16327517990373727
0.15472514096052079
0.09772799090790177
-0.08855328230428795
-0.08774205681940929
-0.012232295406314599
0.008396132269220424
-0.11903809016720748
0.011302111350988834
0.011814179179341947
0.023503015849995538
-0.1744720486788712
0.015357206546786992
0.012710513935862073
-0.03858041120209298
-0.06088450014672438
0.0026005356673145887
-0.04899042525080393
-0.005747925961148736
0.004629192266044155
-0.011562113533124372
-0.005874876481032459
-0.010129301268116835
-0.17460077293956625
-0.012370151683970522
0.003215596348124052
-0.10247863565419953
0.16150703226152038
0.007042339738101076
0.08346086637070872
0.11304803539568069
0.0016093957031285168
0.16127082060680958
0.1298772089637359
0.17515810174658863
0.042866267433986485
0.01662671244754903
0.08038550839723221
-0.15912542110857994
0.09273987233298561
-0.012208026284930255
-0.15326438385436447
0.004231185523476343
0.001497999707827078
-0.022425449546442305
0.0006719633709377982
0.012139732917594756
-0.0035957500399950377
-0.006415753548901612
0.0026745451898286627
-0.03685494258113384
-0.15851798515928617
-0.0006135243877146264
-0.1740619865758046
-0.049199443521684
-0.14549451944520264
-0.0027939019335883825
-0.10373589627075408
-0.16194381527037688
0.0036875209057054712
-0.1359660879229643
-0.0443999935938367
0.003040822151399671
0.004004471648233518
-0.00820398095746232
0.004008254269633854
-0.029308408322930343
-0.0020916013667949852
0.002128630234368627
-0.00048309923572488527
-0.002866280222162825
0.16215189997692744
-0.02214972467383829
-0.0161643553720157
-0.0036859724577537395
-0.16309942424671592
0.0035382355093934747
-0.16109780267991847
-0.01080961473030789
0.0017116670745335465
-0.07582221579660715
0.03869111768320489
0.09613830251410767
0.16104350231438896
-0.028744649617291965
0.13307243595335894
0.158278290663538
0.02309516320575205
0.16150354500643285
0.16077995938145376
0.05983259379641073
0.14089141165283003
0.06867751959285134
0.01146856091529584
0.049256362951168815
0.14349273814885938
0.03053020648986534
0.10532655227658269
-0.01616578575902588
-0.12439985678580946
-0.0866878196629899
0.15687000746067672
-0.0021590241772305617
-0.11219748997019575
-0.00047352683432927173
-0.1244158951118127
0.0713208430730697
-0.0019180749242776749
-0.00416278318831625
-0.00025604181730994323
0.03962689919399043
-0.08739423862113135
0.031161820775520203
-0.15381059044684933
-0.000715163645245574
0.01773960894071115
-0.13569402715806075
-0.001036488778221822
-0.05349676925490533
-0.004111201151294673
0.007477211212883126
0.002046760993186175
0.02387941419723571
-0.03615240858904366
-0.0017473409340367074
0.11786756027155239
-0.010955103257222083
-0.004195593291486579
-0.045522948077503754
0.004639229459238372
-0.07457968891805737
-0.002947108757068185
0.16113665964148818
-0.16306094130605928
0.002224718849892264
0.001483752131904608
-0.0028041992376931003
0.00025642667554425115
0.003064556722860432
-0.14600663276092643
-0.16243191654625033
0.0023407480229265735
-0.06488399349665097
0.0477423505507173
0.057786275901117116
0.15010762963259922
0.09128004784003763
0.15210029680394765
-0.0994026875345702
0.013392546211290515
-0.15093818868785824
0.12122936011785118
0.0028277899332166045
0.1517400012832266
0.010612375076051183
-0.14240337725621885
-0.14729077830179443
0.0003979362581182144
0.012618433737050044
-0.003485620808209969
-0.006518499354135242
-0.1633697475447178
0.008266722117417327
-0.0017955442409869375
-0.002547694099501418
-0.0996323183005712
0.001015547520369863
-0.0634831049107308
0.16447628856174396
-0.0007367796876091347
-0.030191180820536442
-0.15020810119200895
-0.050301094725919135
-0.15269779400100528
-0.16149142530004962
-0.004530314615834216
-0.0032457441605387902
-0.14768374221844804
0.05275810773924191
0.09489954626346354
0.008052746795336988
0.0004059952794087301
0.10863580853917483
0.04490628482746727
0.030292835419475424
0.16178760761511432
0.15252466147591426
0.0031096466317290738
0.13140770690222725
0.1256520478771998
0.10194705525411478
0.08085690073502459
0.06322513183400788
-0.09646581000358792
-0.003491901906850541
-0.002694510349592379
-0.03063986760491057
-0.004181574590431576
-0.13570103634713981
0.15274734079361568
0.0012729832625957879
0.14959659487382243
6.606705507449915e-06
-0.006322094564392491
-0.11822711920906022
-0.00010666301605186928
-0.05837334268139652
-0.11219567686652963
0.1505127383309284
0.15163739859481373
0.08401621908545207
0.02441357704814928
0.05387168284373391
0.15243461522180657
-0.024375613351480717
0.0003932561985008554
0.04524946391646851
-0.15405132958437953
0.1223398268572812
-0.12717511773518628
0.026017833326550183
-0.002402464829964751
-0.16158864097247946
-0.12750438938494854
0.016511808713150937
0.0016267959324828794
0.017147456365898
0.07339758704001458
0.0022642771759263775
-0.054589219947417604
0.031364339966826554
-0.03713292694700502
-0.0012688647347619576
-0.0852263014401171
-0.015462377324314273
-0.0510734636600867
-0.003592059276364661
-0.0363694422148731
-0.0440428689882923
0.013329843917192176
-0.07806353849428709
-0.01145824878202862
-0.1355976423482959
-0.0015444803889815308
0.006738976706391903
0.003484295990774427
-0.008989459671402543
-0.08783050096059283
-0.015020174032384561
0.13399005792765156
0.0046557557659306975
-0.1544278132653534
-0.019622909606005857
-0.0040750915229738295
0.0007703696755670279
-0.15334088550433814
0.11572648149890409
-0.0001082152675863584
0.1519247893320232
0.13937143486268336
-0.10715859556829424
0.037399276420079085
0.061399996434373084
-0.01200201740969123
-0.00032685390046065585
0.14555708929483854
-0.10826790487561588
-0.04295065233552084
0.06592013592585079
0.02093332786767158
0.001140227581037742
-0.13776014333932213
-0.059326570298059336
-0.01929198412606271
0.03768900069665354
0.11242266842227182
-0.15522672442751254
-0.0007821446529451386
0.10550548716891155
-0.007950745993222133
-0.024638383500817738
0.02009553540323387
-0.14261697756261202
0.009835948237306158
0.02133430228008235
0.07484202437743172
-0.06852104593724716
-0.010909646268689432
-0.005693845657051563
-0.14214594221989477
0.0350674795750501
0.017622161914812813
-0.1466434975420464
0.12593145842794104
0.06427244626239946
0.11960664618509965
0.15257722020159922
0.02842330361854158
0.002457504363652875
0.1471010478415827
-0.015415740359948776
0.13054726250852353
-0.10235649897928034
0.04268757413223107
0.141374385981068
0.005620446042707652
-0.042816249026606384
-0.008847706942119482
-0.02286595533484336
-0.004919886084072375
0.0005389651727308591
0.006370071304608799
0.0240268792300483
-0.15133685032383185
0.057114751827179115
-0.11247697745140489
0.13998973975897908
-0.08801378139634958
-0.06259938513435466
-0.0180650522444617
0.14283202200797968
0.09364179206865549
0.14554166546271588
0.02430005722029074
0.14233097412019075
-0.14084561579519558
-0.062122562725340676
0.14517948560311755
0.05754972084357797
-0.026608005905598545
-0.09777362954049751
-0.004732277108831839
0.1237372805355115
-0.11757397098919793
-0.06723887482824539
-0.14714786753000125
-0.05521195848387608
0.004948515535513567
0.10301644498873594
0.0022534400850304157
-0.01153938495094732
-0.03668153350398933
-0.14440721269272383
-0.12748583549668027
-0.006841542257792281
-0.12006782518680223
-0.1202004730636149
-0.009027616032441281
0.03800255581111762
-0.09171140002373157
-0.05673465286625147
-0.03716535011293903
-0.07710781810818808
0.0030546756692804394
0.09006887735590444
0.01601402225136412
0.008739040289037218
0.03316158366398526
-0.0028329055814641626
0.07083189272461116
-0.02209822117420446
0.011829235135059882
0.14323794459930378
0.09887788134708932
-0.1331429336076481
-0.000765452575570704
-0.04335088452871295
-0.006976673242575638
-0.07905431399742519
-0.12727697917865066
0.0009038713915920632
-0.13844620678850175
-0.019095810260549313
0.07251457946466852
0.010828530138400929
-0.003306863891726207
0.003413402442494663
-0.03138675140379269
-0.15218169030896292
0.14417933778040073
-0.04898273645455707
0.006725276277535276
0.14160684500877974
-0.07086165195201231
-0.14567200170886885
0.04983650569453478
0.08415839160078793
-0.09690753188421251
-0.07067965343953511
0.04304323921493872
-0.010861094251395302
0.020009552352747352
0.11185203412811812
0.14526531136998427
0.003781726243748252
-0.01273698794376915
-0.004902085751588685
-0.027124029443671132
-0.0334048758748726
-0.02423853050994629
-0.04998084559233373
-0.10456237340125539
0.13630911567085327
-0.13363815073112384
0.13222647601140966
0.03155429743205966
-0.11171544205467576
-0.005609623772465221
-0.06926433836588315
-0.027898759376739652
0.04317479039925791
-0.025955468422369822
0.025993747329374095
0.0727084003406731
-0.06434135695888689
0.005529616828757752
0.1387193388353621
0.1078912496457055
-0.0060394447934780755
0.004104158150762398
0.014310708399800068
0.0011035575900797013
-0.1471252407709501
-0.013619905223151678
-0.026570900534491834
-0.02298548037352242
-0.002507739511345434
-0.01494416064278543
-0.04132645126312823
0.03802230151797552
0.09134511941697132
0.04799449539337737
-0.13241683145779065
-0.04741415981284006
-0.07192078186958024
-0.09514848123836438
-0.13964084399319565
0.04971563282286155
0.12382615777541513
0.027634847833741535
0.13389628978901996
-0.14261587705704604
-0.02117628886048951
0.1171105742427004
0.06679074414555115
-0.14042144149642022
0.1323978629349043
0.12270054619172825
0.13479462173867207
0.006298413908397948
0.0747441474488259
0.009474373430161673
0.03008345638861699
0.007317165813831228
0.09981374695337748
-0.017951953068224172
-0.006459271515131029
-0.01555224279406571
-0.006576907018452692
-0.1254502543563343
0.03304402383132506
-0.13709775522296327
-0.030707241950336004
-0.008868541324728274
-0.11298928549604806
0.14456083010289683
-0.11984849419750217
0.11612660946098974
0.0025185886165752904
-0.0016230430927462302
-0.09771190015817813
-0.0582913878255209
-0.055190763816851
-0.04661646165145367
-0.13372929294790947
0.06685742513781566
-0.10609432376556839
0.02342929283993021
-0.01815559722391925
-0.04013222837418263
0.0811465001291384
0.13536610471398475
0.011279967276232698
-0.052195877666153356
-0.03965793943607146
0.043067809101507815
-0.03248278804378687
-0.046755850889699406
0.018127815050414182
-0.05312754091279905
0.1280221979583161
0.0959988823140298
-0.12926219519810492
-0.10454962217084508
-0.02865142610227265
-0.019720303563759662
-0.03136326163735683
-0.011886545851701793
-0.08660848103603108
0.13880122998049
0.08799660181300217
-0.014884538551770672
0.021748557563280816
-0.003815443735898398
0.011335937241489584
0.008456813763804038
-0.0017008306914655233
-0.0006710102723750398
-0.031077661700291723
0.08292791627679416
0.1378885952611276
-0.0087102719921776
-0.08864746939150259
-0.04960554975725206
-0.03928119895741379
-0.038828051047121816
0.0076957554318199325
-0.13771528140304573
-0.1440356622061721
-0.1345655740206689
-0.13855344967735503
0.1294353091889101
0.10341128267064459
-0.03024786091589258
-0.05931851512675375
0.116729046145486
-0.113330594598617
0.011056300404878039
-0.07915014492767289
0.13815879990995328
-0.11950866856808566
0.00450859415325396
-0.011821768439588208
0.028217961301789513
-0.07994296678385916
-0.03763047145246983
0.05923778779455239
-0.040472164173815044
0.005032120927344513
-0.03542063057421418
-0.130060632711404
0.08036672733785102
0.0033296373694750416
0.04604907331649611
0.055500642904561796
0.04082745991545551
-0.12478043025717489
-0.12984453171082777
-0.14105597892194796
0.0005011314923568648
0.046083824030259464
0.03001933634982035
0.006007993803304858
0.13811411315233282
0.09358532789321725
0.0024985504170021927
-0.007785782133721648
0.04058366361244214
-0.034695974540898365
0.08798030947960664
0.010211543006639213
-0.00506704827333764
0.03394867358670431
0.0286026546568927
0.03671893773165613
0.012695898697120366
0.015466004809786021
-0.05384509984517299
0.12188998359667144
-0.04776085745807723
0.10826981426324837
-0.01656382164611782
-0.03613565210092018
-0.048630961134939615
0.10213184881589626
0.11635016619667492
-0.13328579239638305
0.05201566314158525
-0.06958764837224525
-0.0023735112929111997
-0.009260608373045293
0.0027849736383782336
-0.041647062063702354
-0.1333829667255869
-0.0168139744545618
0.051743098566342675
0.005605777008611166
0.13436628230097616
0.033549826651532624
0.07305114138486651
0.00992039788718572
0.06566724216965356
0.09558589124509193
-0.024786295121224135
-0.008982336114084558
0.01096792363924381
0.0764632881387741
0.13639145128298533
-0.07998593195367322
-0.02062937880180427
0.01883053744710387
0.013049113982078926
0.024781161644569942
0.021700406240201565
0.022046414256538416
-0.10111297074773262
0.12569848860875388
-0.029501977703127978
0.12776653412914113
-0.012983251579675547
0.01466865062178015
-0.03152673501626317
-0.02942667030521902
-0.020802102383373572
0.05162462228653977
-0.06102763196815741
-0.09866143825869818
0.02484963892230183
-0.05474762936983105
0.13670563094318156
0.12771697040141758
0.1210004474270917
-0.12443101178472445
-0.09427128239988002
-0.12246157617880203
0.05954749777179886
-0.10622474296844842
0.11571400484326458
-0.0787547243573454
0.015524819535146386
-0.11254133400664591
-0.11820770370157427
-0.08888320392224669
0.131980073687378
0.1322893159462888
-0.12677446833492
-0.014258195917262125
-0.0074360878623133024
0.043721517406128424
0.05179288706548337
0.12844873604175075
-0.1261172514370999
0.017424650186783276
-0.0033181456249364574
0.0010098542422180108
0.08048751173049827
-0.0012919142972730416
0.02352728439791265
0.03514176368030682
-0.04032043645091662
-0.03421919631087951
-0.017899217014125564
0.06380437302463109
0.05430739974127529
0.05728975046494363
-0.054857161875504365
-0.0694309230987799
0.05752767714667478
-0.07862946926039965
0.11012876101592767
-0.13189249580582135
-0.06193223302409189
-0.020452864484759685
0.0023750530995322833
0.06791140564573007
-7.651168606686022e-05
-0.12119361277932084
-0.03358562009007323
-0.11658706630180427
0.04356202511118541
0.033285512737441514
0.12924772072686808
-0.10698019195067389
0.052828368065410636
0.012246469369793416
0.01526243859231748
0.08548017809907967
0.13069540313535805
-0.13665654241267144
-0.012524545698138701
0.05859580698121881
-0.13398920048759164
0.029118283223699127
0.05117760741357587
-0.10724432646739995
-0.1129594320511542
0.12564577865780183
-0.047307524633619605
-0.07606557585103159
-0.0035533125308267197
0.12080755191717413
-0.05399287514363768
0.00872121424922451
0.03487068528295754
0.0840881334914674
-0.11837225002917122
-0.02691365236424512
0.014582028366182782
0.10300668062859275
0.06382514370452458
-0.03601685767305157
-0.07350746011890685
0.06532630615483503
-0.10045356775888868
0.11447046607600582
0.09311031377310518
0.05136579227373469
0.04471793056026372
-0.0684189963855419
0.04706881757165769
-0.04920422031127548
0.03573515237743076
-0.1277407766880275
-0.016254297900654708
-0.12674979638628361
-0.0797417404871495
-0.020224587769506672
-0.13071622822616377
0.1172402050929894
0.12183160499917024
0.009281420195289916
-0.11674016535844466
0.03821861616150747
0.014109185548014965
-0.024807242856870665
0.005404323409967846
-0.03013029732724365
0.074309446850096
0.04108282378919138
0.006945670552384148
-0.09344373826772785
-0.008104976808186134
-0.04106771256049096
-0.007314979811171952
0.018540348563656803
0.025032878348389576
0.10929147181603392
0.11979633769394746
-0.021105988159419924
-0.040230083762003564
0.02899109882165562
0.027240349284729588
0.12477393203766028
-0.11913987565358373
-0.12134818599348134
-0.05414487141429706
-0.11490975734343525
-0.03625864235507493
0.0909615894887664
-0.017500212881347982
0.11002378968068183
-0.09922229767782205
-0.012213944445746657
0.05841357828725885
-0.12932964488399598
0.004620022878512977
0.030372864132923186
0.11340379831693208
-0.021729212217432157
0.02006920799253355
-0.01956393107622518
0.07703577161072403
0.13210400630613572
0.07042805017283553
0.023542032660831668
-0.06175248639326854
0.10906422750216356
0.12316586780068131
0.003973928883269983
-0.08666892784995266
-0.0837104972855068
-0.011677867350702332
0.0008095752008377818
0.07974101945846761
0.0413379348129866
-0.12417518391256369
-0.03144452757272176
0.12573761566497635
-0.06686472628099004
-0.10579501017376179
-0.12501731198162772
-0.04290624383141588
-0.11280389381218674
0.018577371354181395
0.05975011347395402
0.01328985083997214
0.06613481211261964
-0.025057773799721135
-0.044435826472570515
0.020019705778724445
0.05881883848306028
0.13109961908790768
-0.012894277198857487
0.036048403751901596
0.12411198630219442
0.0829073964840669
-0.03077256491812439
0.11099235462272569
0.11423575596499341
-0.08619758808610553
-0.009223780262128032
-0.017321683312696283
0.04480437766119424
0.012846932004768951
-0.1136312856500108
-0.025774326012406347
-0.06027099646048274
-0.12195716268924582
-0.07560462686679328
0.1159742247993458
0.020302244282217954
-0.013643941110046824
-0.07966064918411941
0.02939387579599273
-0.09124202375309012
-0.004943904556532658
-0.009046202143722124
0.08663249160939918
-0.12532987146830687
0.07211498731817738
0.027863427168376385
0.0405669685178853
-0.06099973566254312
0.04036126201357759
0.10670583742080923
0.11909350206286638
0.09775372239978072
-0.06897481345756407
0.11849629030185103
-0.09925312264336791
-0.03348123171215918
0.07073330090817652
0.07841171968351719
-0.01093169532498445
-0.06647036845236098
-0.10010391387444188
0.03502436563394298
-0.07258612499679579
0.05245541147366879
-0.11068318455578087
0.10809519670938705
-0.12175596390924301
-0.006173527356227582
-0.0014683254791115663
-0.019500694429323596
-0.10907443960068078
0.0048407993625748415
-0.03939934647803043
0.08633501471163471
-0.03354810808068893
0.06525340873599111
0.010646718021676908
-0.11117772971642412
-0.09540124366396568
0.018911306381458014
0.04999602701906801
-0.051788767546300185
-0.08922579015619853
0.007242198761841686
-0.056505013658978566
0.025329390619671748
0.055631737044282474
-0.017291428515539838
0.03414816977302049
-0.05802682379343718
-0.046389983738088794
0.09333260572159276
-0.049906442554488784
0.1094881310106042
-0.008564119909913216
0.11322506641310719
0.11687820169202699
-0.022821065848306597
-0.05079556987037551
-0.10520758866445018
-0.11148898205768205
-0.09318646184112384
-0.0007884193436616064
0.04785183287951203
-0.04472478146246213
-0.08661139070046515
-0.003992860924158812
0.046410309770450596
0.021862709083205357
0.12552619277039392
-0.11703300233652514
-0.10471025145811153
-0.0825977716418222
0.01658419194997659
0.018268819374134358
0.0640663701278245
0.02484976058967736
-0.09257731415126809
-0.11893731501003586
0.038640040440539626
0.10154678794234928
-0.00947018253741248
-0.11791669039429871
0.03052531666345544
-0.03680900507442962
0.11742830800922953
0.10940949926275377
0.10357431164454783
-0.011675762427872702
0.11911302927831108
0.10543927659866076
0.10657954258833033
0.10608405217825109
-0.12023430119537283
-0.12682226497121094
-0.1094373819384009
0.06315037623507466
-0.06299961801285792
0.023075470875083694
0.11006243616242063
-0.030169738117921667
-0.11260881534580043
-0.08092469535223534
-0.006614658308319293
-0.0583973230328885
0.09272581103261288
0.07517872175332836
0.11959529262677751
-0.0992797219225053
0.025164749791871083
0.040707056679440204
-0.015552314022978499
0.1037352617142113
0.031718425569964896
-0.04801913468328123
-0.04110229645212055
-0.06943496825886694
0.10094272255309081
0.014236726104492989
0.03717902661889582
-0.06771680193022897
0.02478705664982437
-0.10355078257478573
-0.06546449534418364
0.056868903933392737
-0.025557445654584683
-0.1074837178779075
0.04130312594839311
0.03387801186564168
0.05235118561969807
-0.03647694710108614
-0.07463931868492864
0.04471236337059567
-0.017690007796468545
0.08231188904009616
0.016195440744948227
-0.017204317661907775
0.08001504386139621
0.07367697953589819
-0.027476527353230973
-0.11402126534896022
0.0075962087724002455
-0.07703630322923749
-0.09718995617772229
-0.04212686132793089
0.059511774892378445
-0.09301615289830956
0.035306723097418315
-0.10595239040319913
0.010942705106505565
0.11197285259926153
-0.05420709830643204
0.10190116019957587
0.030376183065246472
0.08438401831743265
0.11240350412678518
-0.01206147701416406
-0.02482286005462708
0.10944307354755071
-0.003319470270700761
-0.009370644703180239
-0.10186575276311736
-0.11450465560606043
-0.02211674249818481
-0.0482299483306461
0.10231607932841558
-0.0011242192252242677
0.0367592101767348
0.01890798248264593
0.06776679189173508
-0.08428757680695012
-0.022709316852521085
-0.10674602790439638
-0.029311314547474456
0.07541221923043795
-0.06164205051672067
0.06665153511769896
0.012980562465245786
-0.11012670780395983
0.11107988556938264
-0.10900621814221612
0.0016304209486671121
0.09717361711453706
0.10075750172603756
0.00246492276135303
0.04539196112619009
-0.04060078409976856
0.05054804044708663
-0.08705603851195796
-0.11590423004814991
0.004928762248362212
0.09692545134061584
0.04818553231430521
0.11253427402961534
-0.019268155978777093
-0.006492855671488945
-0.1050037478886856
0.042683586047689744
0.038430346364814814
0.0009800652298784798
-0.054729421760701565
0.0007500796561042693
-0.012465480834727228
-0.02242919866411445
0.0986845508860194
0.02800563421662927
0.0702495743854916
0.1043992286728516
-0.043794408718041584
-0.08864726942449548
0.09774920664039809
0.08861158049934953
-0.06819489035202993
0.0599468613859044
-0.07070251263760814
-0.10283260483441124
-0.005914295542308528
-0.09094917684904878
0.06921572017121176
-0.07433840189829383
0.02132670274739585
0.10087994367974766
-0.0531793732034212
-0.04256026123937871
-0.10521800357614174
-0.03394892857464934
-0.06254443640937317
-0.10153234891212459
0.05561433346692055
0.007661618463985657
0.08972548611389411
0.01603741378776971
-0.01467207921144719
0.060504341737698905
0.03011092155751092
-0.0343476017109537
0.10529666593062627
-0.04346355632269454
-0.0989324795466178
-0.09390040929735437
-0.08021813001680685
0.07650052158842138
0.035508702715247725
0.013844118059267156
0.04871211084061445
-0.026506882589860236
0.0016158450841279907
-0.10757912345373702
0.05133317901736627
-0.02802086260973591
-0.08573710964659342
0.06314232182240902
-0.05043326782645338
-0.08003610116235096
0.01471499534361749
0.02481173657171395
-0.07583140470810056
-0.0686453215179474
0.005431258844033098
0.0938159576961101
0.004782898183961012
0.10338347858664895
-0.03691045908062194
0.03477762013787624
0.06264495495448502
0.009060861591392775
-0.09515281693303886
0.021482768749104434
-0.09905397115330025
-0.10155166138206058
-0.03947215124206391
-0.08782751726108659
-0.10044623509563862
-0.09614199726260621
-0.06139974285568266
0.01490507365659028
0.09283966679732941
0.10578382158158392
-0.015364104402116722
-0.0017197892966768719
0.06808173401829483
-0.045803981877182244
-0.022417599551322297
0.09225157102193822
-0.08314996627833257
-0.08344167181841272
0.09298501113843131
0.08168448912957095
0.06596789019298124
-0.053903962463485715
0.1044631989222492
-0.09781705423887437
-0.037554961336626
0.09460610188450416
0.05114203313052211
0.08452987488942705
-0.06769112138363934
-0.0461861957673204
0.09659049867960084
0.04641686893663263
-0.09123443116621373
-0.0180404458936569
0.010768748047154797
0.030364679031051164
0.05844041220021895
0.02336138957797009
0.09761380748260912
-0.10034916370649175
-0.0027937651312168192
-0.024428212241050122
-0.07234244007252826
0.03781608716648751
0.0418273284455738
-0.09695087724194501
-0.06641828405787138
-0.08867509518675372
0.023242475919044252
-0.09049354960431787
0.08933668550155893
0.08691903516007968
-0.07787758170492275
0.09612754965380547
-0.05707524858324319
0.06873414811205328
0.055052702586253076
-0.06053681414712795
-0.06345906758512819
0.09534309506576677
-0.07424434437270443
0.006437045189565627
0.04417302444963252
0.09054847744568821
0.05779543420921908
-0.02993299458777278
-0.07131210023886307
0.07430698181291624
-0.01096064540347162
-0.008484739011674057
0.0749595195739408
0.02928420040057326
0.03725130764455408
-0.03212252865365192
-0.02982121207259765
0.08762557479446498
0.015360125763529216
-0.09194421129180179
0.04949749839538019
-0.08785348608783623
0.0840434498514219
0.08343115672480836
0.09852957398786126
0.08843488379135284
0.0037474805768411223
-0.05327749658716955
0.0651693345916059
-0.0810399941306117
-0.06952064385003609
0.016804813158405405
0.00027355138612122497
-0.039115202411375775
-0.007935844728942121
-0.054857995918411055
-0.04971427944602145
-0.032241178144093996
0.061269367317230775
-0.0935077117704512
0.040843871929625936
-0.07753094090933091
0.045666578041429394
-0.03978324841707851
0.0648523380912101
-0.09266849059488079
0.03205576697902919
-0.01048136354144067
0.08966203579420759
0.086609874557187
-0.047384774407554626
0.03251723711339231
0.053208348635053436
0.010735410896660594
-0.016515440217872813
-0.06274920783524941
-0.017722060879676486
0.025059539141398985
0.08769637698443032
-0.06398164412734564
-0.08583922077478758
-0.08062302021572296
0.0715738782911734
-0.02349743997046005
-0.07512939567054154
-0.06518698637169806
0.007305528765520722
-0.047242152508683
-0.05645025710209399
0.03948432234288624
0.05493038985493044
-0.08314036233118366
-0.030969578960939735
-0.060998710781293715
0.081215816296881
-0.07942835940238685
0.07763682824951215
-0.04692643266947279
-0.024918222764736323
-0.0888938372799256
0.0852359577676899
0.03168328032361331
0.09959222058197388
-0.003283325162464619
-0.06815031348172833
0.08112417911372043
-0.08246156285553254
0.08016611291596216
0.02410358871934814
0.045827793520993934
-0.0835470564468049
-0.05686273056009106
0.061538632770254856
-0.048217838927112
-0.0023779243780872915
0.02709751638884714
0.07223489512767665
-0.07265860426645646
-0.08596277052173466
0.015389166218448722
0.017694219057299294
-0.039232061700902175
0.05507149301813022
-0.01281607078088124
0.036928715912376474
-0.08423115735751438
-0.07542000180340373
0.07487145620888905
0.07518032231298499
-0.02722576818169858
0.07758245290827144
-0.06062132985066117
0.08143529020521818
0.04612094427699366
-0.005078083826242935
0.07827485258238304
0.06136019520177638
0.07974732942856474
0.002795040037164314
0.0105248312844505
0.09067762806555078
-0.07152992612114456
-0.0665301024442775
0.09261519293354463
-0.033452227637495426
0.06808537596885827
-0.020314625937526563
0.018283483481585712
0.029387231506902478
0.07817869160343117
-0.07925175261166617
-0.07911866862212645
-0.021924637326501586
-0.07093989460707535
0.03853059266616321
0.056714044920586924
0.03397527306080812
-0.05599580488796451
0.08266861842475194
-0.08417731133284409
-0.012995004244705658
-0.06685615389119211
0.0453722493468017
-0.060502587883410265
0.05098868438213668
-0.058360954175366915
0.047678707995863705
-0.0750965616498933
0.0051540617581989495
0.06498319927236698
-0.04073502836730009
0.020155210510789542
-0.07521319273730312
-0.030046267101068284
-0.04804509248568279
-0.02552141710504518
0.06668672672896869
0.03581128111173375
-0.007948074636292603
0.07436396285020805
0.07265960337273604
-0.07642364715087972
0.0581435111024339
0.024949831309626018
0.06847276651100273
-0.06371371509839714
0.08320624558360772
0.0007378398190766304
-0.056997962406959576
-0.04926759983484555
0.01026309742415254
-0.07099205007505455
0.07260098644784085
-0.01639572140387239
0.0662296228455613
0.013983266554639563
-0.041170835706452205
-0.00505567641350936
-0.05829045993244474
0.0717733571528627
0.0760215726823829
-0.01387776269616017
-0.053894804734612445
-0.06239873744632178
-0.07549126294427647
-0.02051329474964197
0.0706835374290196
0.030803527488608262
-0.06856899428435978
-0.061160672759100185
-0.002920342292367577
0.04912439011468002
-0.050125347658902905
0.0400722443072071
0.05442553900003994
-0.04090239625298245
0.002349067650063925
0.06735204810779763
0.05901892692326451
-0.029269162362883194
-0.06672628059750274
0.047060549596744855
0.057763839032697294
-0.01944664503311108
0.19994283027410711
0.19927925327983706
0.19850339325848046
0.19729288318366328
0.19716699990828607
0.1939968293501797
0.19459440071967152
0.18941350199651652
0.19075365064769356
0.18357422360938763
0.18569428282833092
0.1765193568861564
0.17940783545353298
0.1682995181900149
0.17194368491169681
0.15897508591328885
0.16336163739866916
0.14861558546137266
0.15366922287434423
0.13730088843150307
0.1429562653888927
0.12512219035291997
0.13075406192760686
0.11218410663020935
0.11560917461129099
0.0986050897385048
0.08451585641146221
0.099478477172013
0.07006601370562637
0.08529305356520869
0.05542658736494792
0.07131838761158757
0.04079317135562469
0.057546310201272904
0.02639049295258141
0.043981592422611744
0.012480505862643498
0.030917113595329327
-0.0006335417562005623
0.01847552911847051
-0.012599667652685644
0.007053085475408861
-0.023015151266463706
-0.0031750285704170394
-0.03143153940143379
-0.011744891472004934
-0.0373715303550388
-0.018518046627746677
-0.04036485611901956
-0.023953391445598514
-0.04002741702184239
-0.03618339249880204
-0.022526839560081734
-0.029039121994941918
-0.019018789265898867
-0.019358297249901457
-0.013437508561964157
-0.008553386338513394
-0.006719623059062423
0.0014922736274331238
-0.00021620023044418868
0.00876504894999977
0.004542249975468505
0.011288390714942944
0.006680525115814503
0.008058672140281817
0.0058957635278890546
-1.144453332401527e-13
0.002346977128475356
-0.008058672140183071
-0.002713917207315202
-0.01128839071487146
-0.0063147549129754475
-0.008765048950077865
-0.006206080668627323
-0.0014922736274087646
0.008553386338511769
-0.00027316051283256834
0.019358297249900024
0.006689202811611404
0.029039121994943528
0.013446791208690604
0.03618339249880078
0.018929978550653877
0.04002741702184287
0.022176466337411306
0.04036485611901968
0.02278228666837236
0.037371530355038714
0.020595788521394844
0.03143153940143394
0.015793302471487743
0.02301515126646384
0.008682784829349696
0.012599667652686069
-0.0005566748918741101
0.0006335417562010378
-0.011728671686026152
-0.012480505862642996
-0.025459665137535867
-0.026390492952580853
-0.04079317135562414
-0.04255760921542665
-0.05542658736494739
-0.05707733500965249
-0.07006601370562597
-0.0711354712939027
-0.0845158564114617
-0.0849751606241861
-0.09860508973850443
-0.09849796859284955
-0.11218410663020886
-0.11165319766917726
-0.12512219035291944
-0.12415973462219133
-0.13730088843150276
-0.136068773085904
-0.14861558546137246
-0.14715029365967028
-0.1589750859132888
-0.15753002408887873
-0.16829951819001476
-0.16721859146063778
-0.17651935688615658
-0.17733858364808852
-0.18357422360938735
-0.1894135019965163
-0.1852334084895976
-0.19399682935017998
-0.19079222967730458
-0.1972928831836632
-0.19475195702483872
-0.19927925327983712
-0.1973224206982593
-0.19994283027410717
-0.1985400212898254
-0.19927925327983695
-0.19842177533439412
-0.19729288318366342
-0.19696160438606236
-0.19399682935017995
-0.19415136646892853
-0.1894135019965163
-0.19006252995938416
-0.1835742236093876
-0.18458155597798195
-0.17651935688615641
-0.1776148409462987
-0.168299518190015
-0.16821732213702278
-0.15897508591328904
-0.14861558546137238
-0.1564470309137727
-0.1373008884315031
-0.14554205637116668
-0.1251221903529201
-0.13413588002528118
-0.11218410663020924
-0.12207119782110688
-0.09860508973850482
-0.10945345951648096
-0.08451585641146228
-0.09629062352872259
-0.07006601370562643
-0.08283800266319957
-0.05542658736494785
-0.06908202622266578
-0.04079317135562474
-0.055305476224938636
-0.026390492952581432
-0.04143912440995215
-0.012480505862643525
-0.027488576935188344
0.0006335417562005689
-0.011311904441717245
0.012599667652685694
0.023015151266463682
0.00104039264671579
0.03143153940143381
0.010482737857620088
0.037371530355038714
0.01735115490312155
0.04036485611901971
0.021672582038674372
0.04002741702184295
0.02322294498517134
0.03618339249880008
0.022014500987068936
0.029039121994943323
0.018270384260296455
0.01935829724990348
0.012549105225412926
0.00855338633851087
0.005878806605996791
-0.001492273627429946
-0.0004840479463578208
-0.00876504895001229
-0.00507067602293361
-0.011288390714961152
-0.0074649706956000554
-0.008058672140148757
-3.338182699778862e-14
-0.0029990896840086058
0.008058672140157971
0.0023351340880897902
0.011288390714989842
0.005982203149739095
0.008765048950009182
0.0065575785901492295
0.0014922736274308134
0.004036231592622781
-0.008553386338515677
-0.0010616600665565754
-0.019358297249902328
-0.00758616273123459
-0.029039121994941654
-0.014100905206860822
-0.03618339249880147
-0.019243236551848536
-0.04002741702184239
-0.02229843913444596
-0.04036485611901962
-0.022700473337831217
-0.03737153035503898
-0.02050463244334166
-0.031431539401433777
-0.023015151266463897
-0.011717214791397394
-0.01259966765268613
-0.0024748790709161334
-0.0006335417562010749
0.008128775012564734
0.012480505862642953
0.019933938818817547
0.026390492952580853
0.03268452829525605
0.04079317135562413
0.04606334759786536
0.055426587364947336
0.05973767493109359
0.07006601370562601
0.07358931994988122
0.0845158564114619
0.087283421309927
0.0986050897385043
0.10095743620120458
0.11218410663020867
0.11454235364014763
0.12512219035291963
0.12957922245650894
0.13730088843150282
0.14861558546137238
0.14370983477062382
0.15897508591328885
0.15480271513248686
0.16829951819001468
0.1644516021152301
0.17651935688615644
0.1729628202941835
0.1835742236093877
0.18030005297961593
0.18941350199651627
0.18645705245844638
0.19399682935017987
0.19137429477631818
0.19729288318366317
0.1950440316999423
0.19927925327983717
0.19745057477943848
0.19858408881371042
0.19592216198359977
0.18652564951091022
0.18099262405811142
0.17430720537094485
0.16646965889344106
0.1575701042958125
0.14777947529031063
0.13679966730157808
0.1246629288814439
-0.008605970085378445
0.07225648928874817
0.08515004134777798
0.09808060827152831
0.05969650091967392
0.04744609633236307
0.035826255184852884
0.024901641344244198
0.015035982118057208
0.006313312486092192
-0.0007858451891697758
-0.0063480439763946616
-0.005158930238997877
-0.0014147164750976493
-0.005137726050147226
-0.007669957548765924
0.0025390504032314883
0.005428695478045397
0.00610302451725206
0.004704291265154369
0.0021715339326103546
-0.0004122516298259089
-0.003326545020509507
-0.005627937500634969
-0.04536596495289192
0.0053822595497003784
0.0017881096424462908
-0.00211491090064137
0.007637466203064469
0.007980164776561785
0.006085697922582499
0.001946263566696528
-0.004192484559935855
-0.012280905076013425
-0.021845209632219514
-0.03264058361207037
-0.18055735171799378
-0.08509286060149375
-0.07210901041150984
-0.05895118069683342
-0.09787902808590558
-0.11047005527550775
-0.12246229216679462
-0.13398420905347583
-0.14466595026862702
-0.15476741665132565
-0.16401552855948892
-0.17280613760223434
-0.16184513900484693
-0.19434876157785855
-0.19121062238104358
-0.18654888377465537
-0.19613908858805032
-0.19657513356580436
-0.19565598865279646
-0.1933137667687177
-0.18970196417683516
-0.18477659216720138
-0.17863397602543846
-0.1712006681540481
-0.01810658503040094
-0.13018145296069233
-0.14130404471796987
-0.1517781938192097
-0.11854308578671921
-0.10635313350158407
-0.09390477433083341
-0.0811597913961161
-0.06845134327758755
-0.05557231677279026
-0.04291680322903194
-0.02992141676759222
-0.00287157751869345
0.004559035999683753
-0.0009456095899683443
-0.008678286511296835
0.0076877379298759515
0.008523790323212932
0.007274015692915991
0.004397642730337484
0.0007035555858486965
-0.002927749462260715
-0.005129597990962822
-0.005049937845886227
-0.0004587823050694749
0.0050943386344140746
0.0026754105127485303
2.1214133285031155e-05
0.0060529175474494795
0.00479661612573836
0.0016360602562354581
-0.00217790643486
-0.005402101442475249
-0.0073595474184300295
-0.007503219265971109
-0.0057370192800509055
0.13922141861687234
0.027236328397163664
0.016803123126562458
0.007557177574293634
0.0387438828038329
0.05096479280488787
0.06353339134696077
0.07643725471947173
0.08916282326430469
0.10200333952531239
0.11445566612491756
0.1269306256107931
0.16850568483608325
0.15984437150003739
0.15008368338706313
0.17608395286892634
0.1825469860338923
0.1878305244450319
0.19188484490646995
0.1946773782199683
0.1114327287428283
0.19404034841410364
0.19088379179942597
0.19665869615152118
0.1962375949487942
0.0043508832540790085
0.18128607627500892
0.16050367527822207
0.15174821561894328
0.1420153663410367
0.1315818270538647
0.14557181041864756
0.007297572005092323
-0.13660385157568647
0.19227250619198108
0.07358106996807338
0.09678923273841496
0.051529892787792624
0.04134868004262502
0.031849718462861144
0.02329204191832952
0.01577728383972198
-0.004023207809170573
0.00838995268379835
-0.19030950850954087
0.004106508139964638
-0.006488061225197529
0.008015111005353886
0.005910360645417752
0.002855051535605454
0.000159884995286299
-0.0020437404367482223
-0.09697922330774347
-0.004272011575264404
-0.08522280908430113
-0.0073974278001749305
-0.07343451447701571
-0.006188127238884707
-0.009868176909724332
-0.015363037895842594
-0.022353421317163915
-0.030789568299081898
-0.19267511603961743
-0.1086426206410856
-0.005041727707838966
-0.06165089912013595
-0.18653846992505274
-0.12001475551088713
-0.1308075066218153
-0.1411410377946083
-0.1506238800329965
-0.1596060214846062
-0.1260642706431185
-0.1936962428634517
0.005638847776566301
-0.18152839562305786
-0.14660803476413126
-0.19333844451115972
-0.1916031206975583
-0.18843551924233742
-0.18418655972721848
-0.17877505372895983
-0.007216907315690807
-0.11500421250650678
0.08517462348494094
-0.15593403590483906
-0.01800316301108283
-0.10364110932080424
-0.09203532354787732
-0.08047864870120074
-0.06880502340963633
-0.057404423742185726
0.00655847809387105
-0.0047033643610278324
0.062371049520280664
-0.025894791561671484
0.0011744661469298675
-0.003927230864481925
-0.004499515398730891
-0.0058348888878308755
-0.007107084088846527
-0.007534500003913038
0.044592082462873585
0.008086868371507685
0.16849681905718009
-0.000988814532160244
0.02538954211674307
0.008001459784613583
0.0068428138629485
0.005553720231240223
0.004827733984623958
0.0053208635138669216
0.17094531476130168
0.05542117089303156
0.1754907266143796
0.017469483579176093
0.066762222943148
0.07829672865503642
0.09007194375618197
0.10168125667728706
0.11323984490839942
0.17751490795282424
0.16331966645582485
0.183141393219978
0.18753282091173518
0.19079620670350583
-0.011706824423197246
0.15488086932660905
0.003820200621339323
0.034449154692850315
0.1861266185652123
-0.003783888644978008
0.13536564655261268
0.12010095952928587
-0.17524955846888338
0.1934726202397922
-0.16466807492249755
-0.03546474556837485
-0.0503895611281266
0.00971785216992304
0.005780751443616351
-0.00699891255895338
-0.00490366877790402
-0.040173000714063656
-0.16789533841707532
-0.1723212218511793
0.011246816138393755
-0.045991734699631685
-0.006432064456380851
0.0072316653866426744
0.12459580742666988
0.18983802005486913
0.1928656712780842
0.10846352843675632
0.1543949186559545
0.03850536439759536
-0.189760050401863
0.055707482650296736
0.031010904069986044
-0.015972558043452385
0.010893248248243568
-0.10669137617735566
-0.07507805188922488
0.04680185090237204
0.009269878990267707
0.0011739336222686416
-0.00133035520607979
-0.013497426345183213
-0.09602874872506241
-0.010048037376366616
-0.08552758987360327
-0.15005636462891786
-0.024828399635056668
-0.03118564240042914
-0.038692446720988434
-0.1879491947011972
-0.1273201845546548
-0.013095507257660446
-0.18496103957223664
-0.033480849298925155
-0.13695501975673427
-0.14604287435868962
-0.15441735518515837
-0.13185694462614145
-0.1885437435762562
-0.10116129524601435
-0.14122082249021364
-0.18596775685932412
-0.1822755627537945
-0.1776166050217426
-0.1219190587768658
-0.09068096977127074
-0.18951683836302718
-0.11167993233659905
-0.08023256762560335
-0.07003320811471345
-0.017262767858414806
-0.012050446991902228
-0.11714353755645303
-0.014669050472447006
-0.010960031179272436
-0.009516283310529663
0.007706118932953405
0.16222662123130016
8.882934598750771e-05
0.13658349573761336
0.009678709734628105
0.013617594784780291
0.015263197761594809
0.17745899886588198
0.05956193747106879
0.09039839741897236
0.06953752607515
0.10100635092827809
0.11153695057637814
0.17168469172162662
0.18204064446328322
0.16521459125867846
0.18566374017112414
0.14587034072293031
0.19372163160310943
-0.18086312452054537
0.03345049876561326
0.013638737614410359
0.006966216636176292
0.004046078020488438
-0.01971179364100553
0.011193644368559477
0.012410593991759988
0.07980947220792216
-0.0023576454000731675
0.140968642992936
-0.17557342842266574
0.005170538300452195
0.18902985856788307
0.06519355206333032
-0.15826544978918192
-0.04149097738580339
-0.06503909180126227
-0.008364814573555396
0.015692879524565193
0.011880683911419429
-0.046759363547556276
-0.0036541369563052152
-0.012057225617772935
-0.01112590905915959
0.012619658237638857
0.02434873733334526
0.026861495824390968
-0.026723567466293435
-0.16219004606112633
0.0956535291273819
0.01768677543184909
-0.1722405579371172
0.1496720011047456
0.0750974989838181
-0.007552980168313326
0.08533976706498363
0.15778413952569542
-0.059956128562658216
0.04125553259120923
0.10617662341893294
0.050111574613156344
0.12683048126551189
0.1881290082648356
0.17532417742470033
0.18737806231812323
0.18029854502059137
0.0025073726455850666
0.16929052536671155
0.12167022159773026
-0.021251708534692153
0.010081986251416784
0.13146143475634142
0.0441767131338142
0.019179546492468745
-0.14052731798112938
-0.0001418240825835569
-0.02216909712663295
-0.006197321628503813
-0.055497801252385126
-0.10447404172173147
-0.044556986803242486
0.01084537988762323
-0.03770639153764872
-0.16929392193666923
-0.014333129749001422
-0.13206773876813432
-0.18202416224876963
-0.09903705430965001
-0.18401382999033103
-0.16573450627376668
-0.17839370287520387
-0.12700471341370884
-0.1752206164444893
-0.08055562411164456
-0.011143485042750464
0.18960716562426994
-0.005012034382595982
-0.05038821699075761
-0.017576314476315497
0.15583029267229315
0.021542653063864374
0.007956229163897063
0.1754224552284396
0.020981250826352695
0.07169425920490415
0.17913029301713435
0.17071008756937509
0.18440918602029946
0.16513220723035774
-0.08972547587260235
0.11657430097016686
-0.17909638728990132
-0.14844339631604192
-0.18170275712864276
0.007161595249461235
0.09949163584554904
0.10890980893019764
0.16265659660935594
0.0054368086036855195
0.15896396056935277
-0.008057267687895647
-0.11782302249099764
-0.15184180551470058
-0.04693241979096815
-0.07670374367878054
0.03729727734943676
-0.009118289864271418
0.08999203956863958
0.02212322614905469
0.01299863741978469
-0.09496487018799551
-0.0023077843683150224
0.001984356680247013
0.05943506835141589
-0.018349668255564278
-0.05186703627388044
-0.1139300954691659
0.06774364230396544
0.018837978806819297
-0.08575369672930304
-0.031704595288203075
-0.10849108025824022
-0.024501668281252043
0.04024959501047544
-0.011956615578884399
-0.15591841678075638
-0.028661561670881883
-0.1847830631239462
0.02482820566889455
0.05155112105863274
-0.18400979381669857
0.16859025852768875
-0.14399931575056488
0.0764350524389756
-0.039837161163494596
0.08547048222349068
0.014061317447009643
0.18403858035706042
0.1039291241081234
-0.020898778305473986
0.14830286179486865
0.06303493381792734
-0.1742108498787314
-0.12314519463934336
0.18947805810168003
0.09461697065325483
0.08069074321623704
0.18312023506691136
-0.02655325997608403
0.11822123193633638
0.17376116834277044
-0.07143750702403752
0.13156362280267409
0.04698984328173189
-0.1357975949241502
0.004348587042448668
0.0012092462488344185
0.1818693414613616
0.140242679629669
0.1360080970596661
0.14416209517827158
-0.1706846170308164
0.01740750092356732
-0.0008937448576733458
0.1518786871143204
-0.0545653171125051
-0.06801559687036568
-0.05973275212194952
-0.01501855510797235
-0.04830641896639749
0.01588753948508882
0.03430045886472058
-0.13449357308183252
0.009554970873987058
0.026046852002806684
-0.1589297413430346
0.008585963793874505
-0.14190529047881545
-0.018687034344883162
-0.014377343037298875
0.18416806933647994
0.11321759046743701
0.1631973250794045
0.12739405203531787
0.0032088277874179547
0.12264095153483606
0.17156994244134877
0.16772233886622123
-0.03370542441230959
-0.17403516943468486
0.054749970336277445
-0.006719325806410016
-0.1763974429984972
0.1059079891611268
-0.01041615770338028
0.08077271375746643
0.006237267550585398
-0.005236213780135395
0.15791849660012391
-0.16723693820531743
0.013596491661875747
-0.07769758142229197
0.04725116033994287
-0.14892700001881234
0.17699180948160545
0.031072934976173184
-0.08575619505445135
-0.1020669829385001
-0.004330481095427377
0.0006568357820020995
-0.16520788320781765
-0.024766955039082654
0.029120285554403512
-0.04167685245261825
-0.05522830245334974
0.069195555826752
0.04483581622273659
-0.16274557144555618
0.18115399810829172
-0.10508226910621503
-0.16885872771835392
-0.02324353080466552
-0.0015319299555635521
0.18355437332669947
-0.01072967627238933
0.17838877099181608
-0.1519150212531695
-0.03289174949634622
-0.17796039642082814
0.07293324840748111
0.029160855737004727
0.01215529590728876
0.005348335352867014
0.05424035421250609
-0.11054688267615846
0.07694236915913329
-0.0066002409131381895
0.1143465246617882
-0.17681235214264152
0.08496364386598945
9.265160933700864e-05
-0.030004122178529904
0.02796413086818344
0.10971499874718402
-0.1710696287095096
-0.002877034330108004
-0.027998336749839446
-0.12678598102112712
-0.17074826629441095
0.1263247598224546
0.061532775021182866
0.16625955702366138
-0.0627268658849114
0.10136381624905895
-0.09665014627225706
0.17437055918895603
0.05003882014287385
-0.13007683746744506
-0.08022091477501986
0.1779466723639307
0.09745151938015453
-0.08835967476897513
0.13436605988135114
-0.05732034054840869
0.13836818329448408
0.022910202835712767
-0.1741060602191324
0.1491149478104428
0.1611802408088038
-0.1451239082250245
-0.05040083502643299
0.13078729425430324
0.024646243074453338
0.15582671417909874
0.002089172476492534
-0.12193405113849907
-0.1628727111548924
0.17579975642000625
-0.001902714457223455
0.034353240042400215
-0.17921439354450916
0.0027797133828708982
-0.019762459983642934
0.038935604146191204
-0.09391470592623759
-0.06985991528616409
-0.13775036742761915
0.17667053715653502
-0.015085338750819015
-0.037822833773964004
0.08896849299567468
0.0760014619954491
-0.13440886822050327
0.17092095363290502
-0.01849126253854691
-0.07219226830684879
0.12266888419030592
0.09302784972078962
-0.035603526951477435
0.003966218331157871
0.1762949265587067
0.04061575370007058
0.14557202517731588
-0.113583877100645
-0.11868981198135159
0.018032895874528058
0.1420086236354745
0.11816896910875023
0.0685585536838684
-0.06469299297829806
0.1545216280197803
0.15236482294576867
0.013006834504987623
-0.10687275664489732
-0.14104757957822464
-0.0008176617591343036
0.030223996934869518
-0.07694533297698511
0.03460230626473276
-0.0039020776189272865
0.12066916365723243
0.1686279235129337
0.016003096873859497
-0.14462479341773432
-0.025217911693364375
0.04720288314343768
-0.09995958457497506
0.02017756934336366
-0.15551335557614354
0.10203916016682812
0.15893281701070472
-0.1308845196702329
0.1661715430026688
0.1702328910635535
0.1628058014979636
0.1281879160447676
-0.0068968638015176175
-0.08445101350490909
-0.0396497022881772
-0.014842075738253187
-0.05741850318712566
0.07930665083963051
0.1389160914777781
0.011694241614328168
0.054029978866632584
-0.0006855814201804568
-0.12759719309707732
-0.010253518037197937
-0.013931084205068384
-0.07854506147601707
0.0020362145293931306
0.08340091402283015
-0.12396376383573722
-0.04370217248443945
-0.15809769153924227
-0.030739795808979096
0.033291308469079905
0.06528004621672158
0.001633393312761274
0.08678560056342026
-0.16538114209733565
0.047126610941080053
-0.1667955950233076
-0.1509534121002282
0.10977540584226375
0.008555998371339727
0.02857845620734996
0.1628971499101934
0.03447319805207383
-0.03415510381096935
-0.15843100492759987
0.10543659908295012
0.054827117756415654
-0.08552201049861866
-0.10872438488245859
0.0574092798254142
-0.16841284121168998
-0.05583246618961028
0.1423469992654591
0.15786062027480563
0.11308019725002211
-0.1677103197647851
-0.06228424591037595
0.1320510999221036
0.14898302578280864
0.00798882353106283
-0.04900779013576304
-0.023432044566792872
-0.16960678563872053
-0.10099510183382712
-0.1621984541285986
-0.0646246606942541
-0.028642459906799592
0.17415979445016805
0.017853176481384188
-0.1379315505447945
-0.0696635357613929
0.1530533380948287
0.1683082269826323
-0.1615506413223331
-0.11637056063604527
-0.004076914203565147
0.004792158315659212
0.09437803214993301
-0.16212794098183522
0.015627135298686964
0.07213327768963076
-0.003411783654201257
-0.09217378709792952
0.0611717191180333
-0.05083032321596425
-0.07201401832156207
0.09808794824180732
-0.15440967803715852
0.13532849197858599
0.0405635994969242
-0.0035526125236540816
0.1676668024718339
0.1497530836149278
-0.16523809623356453
-0.05901713178842612
-0.05248884738777415
-0.05089402345108317
-0.09316356674433555
-0.04433007252116508
-0.01974645483287829
0.02305087095498437
0.02513008168806997
-0.1135616369798026
0.04058281103744198
-0.15828337926644628
-0.07879409326431028
-0.1297310710050808
-0.10611019134668903
0.12505359869370078
-0.132130324511986
-0.07402822477168931
0.08294787682165985
0.159637961221716
-0.0026277699160959967
-0.0424208399010083
0.16045994220259222
0.16745726260169502
-0.1474366268333709
-0.17114491425282155
0.004659648184965884
0.14557498811891462
0.1313635660932232
-0.1369150534742266
-0.1602606320357315
0.1492279778833501
-0.11041158511712298
0.11383021366139828
0.05823256486541974
0.09987740838017266
-0.017723561958936512
-0.10301388886083929
0.07648617916129316
-0.05507259071847767
-0.0023107301295406165
0.090480611877217
0.02970691965583432
-0.12087244384611939
-0.014268925839978071
-0.009790368427635176
0.1394236644096826
0.03643432533766387
0.0804066308946311
0.0008941978628959721
-0.0187071098595639
-0.029856433998364053
0.015471533981565562
-0.15889579534728032
0.07302162374485555
-0.1554752340175666
-0.12581252624703454
0.16024550752190733
0.050993804427482844
-0.1446076365535177
-0.00701422287246581
0.0004132326450214381
0.0056171914581389475
0.027263127338007006
0.12092730180962134
0.011538611088677772
0.1174869132005994
0.15691939131008864
-0.03980449514457389
-0.006593694749602752
0.03329727091270531
-0.03647577418087652
0.16055721478746363
0.1690680713573938
0.05321266505101349
-0.008772017843254558
0.0018225628460391318
-0.009187504056137752
0.0160935100264516
-0.08068255084071937
0.04601015523133854
0.13517609663729158
0.1446171036024807
0.0015546055553052873
-0.06262185196665712
0.01144766164293341
0.15378356567325127
-0.018260339460768306
-0.02218558406483858
0.10683660748959911
-0.12278051778511909
0.10406927944041083
0.14319405656709214
0.09658835498058134
-0.023891527679875697
-0.05397062860020448
-0.02266543715443178
-0.047234562661644636
0.04204739674060667
0.03511473714680528
0.028916696153492287
-0.15253055427208145
-0.061931955064862446
0.0008171935237295962
-0.060780333553534203
-0.14890865499792388
-0.13843608450400766
0.16042115033563134
0.05279674209232521
0.042597437744865796
0.04942025931495935
0.16124258554926046
0.12450086122952429
0.06562337090545298
0.0201610780695979
-0.15569702788473144
0.061197883628721784
0.04889980782403416
0.05677431442586536
0.04632191982741927
-0.1593677848323565
0.007512076365489129
-0.00630399732118884
-0.013146866783422844
-0.005568520814326977
0.0240317763565355
-0.0472910943765632
-0.12729615066798455
0.089368419537459
-0.035587495129897936
0.03956861782846791
-0.1534568877713155
-0.06945547727366291
-0.00614643144030545
-0.03367774106770152
0.0010316449273196765
0.15342620081822061
0.1279756650265849
0.06426046678185103
0.036961808217694694
0.08733047894003315
0.11162521195305056
-0.009194267152959816
-0.11740422919783802
0.02141941567948617
-0.06767623128833909
-0.16140068982833253
0.013747185603905024
0.002707672489038041
0.001998551048684045
-0.028058960516929476
0.01326514036488179
0.0037580604486069633
-0.1617771564488907
0.10594322575320736
0.12611273474673446
-0.15213458406316296
0.004189081386903827
-0.05595962562383588
0.011355242637693424
0.15157862300091404
0.11276703602796948
0.12153302146937942
0.061196856198205855
0.15031170715387354
-0.15043359449501464
-0.1195788614757757
-0.1283344814994275
-0.11418095995276328
-0.15181329381407982
-0.005130827613941245
-0.09550763289683922
0.026192625334857573
0.10525369055888148
0.04380840399275308
0.14346919925375523
-0.1199137586067755
-0.1041388089043306
-0.04782922018609015
0.03271274826926704
-0.0039691410368390655
0.09382901390808654
0.08118755368751113
-0.05327337219519578
-0.04083741006796716
-0.040350706381901594
-0.11283756728674475
-0.00012816062921376076
-0.1428344722915845
-0.09702823119638573
0.15109358228809572
0.01922846730521554
-0.12231681483130863
0.07606010274429241
-0.14897005258569057
0.08337075306790363
0.053831890854245126
-0.1343748080580628
-0.14830580368609955
-0.051683075128494405
-0.07290026213671175
-0.010042326987633894
0.06907497575030054
0.1391056233140356
0.042443862656045495
0.03226133740844429
0.032012630575347895
-0.05780081177083795
-0.04665598222869728
0.05060998487445681
-0.019032894637895304
0.12817757474092675
0.015753693650643656
-0.14563132448874241
0.14851873433435658
-0.04262635575171102
-0.031766140420847674
-0.041259946358489764
0.09918695109756347
-0.08764791353566115
-0.051910429019476526
0.1326803463006301
0.09716284058902315
0.007663516395816922
0.020391490985335305
-0.026883407445752187
-0.02117441776995722
0.05729301605751596
0.025373831909637167
-0.08839845343801989
-0.04454732396044417
-0.033239289239467985
-0.07141965975064941
0.008741240432383824
-0.03812823568674084
0.031511559360439714
-0.0614131312795205
-0.0050653296468266915
-0.0010486341180951516
-0.01629521100715896
-0.05125915452582976
0.01699253664574885
-0.10926810264845915
-0.09970230483288928
-0.01403462181632599
0.019391595629039405
-0.1447292247801711
0.15165772655684737
0.15191896221907703
0.06854864713408687
-0.1521741886452228
-0.13435740446287636
0.1195349513564204
0.11435627785995656
0.11890178198022931
0.010669512561658904
-0.011659620432641168
-0.014155251465268458
-0.006370214800536013
-0.09671353810145457
-0.0807754152882179
0.0918188813720394
0.07222674930118715
-0.041582521033270654
-0.00784147612848337
0.08927740035779645
-0.13956811517993614
-0.15314316600362965
-0.08167797824922476
-0.018399563947604936
-0.026465497653106036
-0.062477335063625086
-0.03229697484490284
0.024948654696259797
0.022492538559727947
0.011228668513780167
0.04452792751454159
0.09767389604241562
-0.017149429877610665
0.1442668940175919
-0.0638838583111965
-0.009397226929830086
-0.009080242360215034
0.14738107480280438
0.0914409107641064
0.00407456207361581
-0.12370154358509135
-0.10010573498785098
-0.039493664474971456
0.03792225816025729
-0.003220334375067173
0.10485784211009472
0.07364618074618036
-0.14209759220869353
-0.018140561497813602
0.09706201122406714
-0.14208697402368758
-0.11785873826523073
0.06336142145231043
0.022740923006037948
0.001337999168509708
0.13860568112035582
0.04663548085293293
0.08555292083920339
-0.11788760725344237
-0.07535956370980762
-0.0034826577328538775
-0.04736935775655633
0.02847675077240057
-0.054752677308028005
-0.023115858734672062
-0.016800207392212347
0.0815611924720776
0.10414128562991447
-0.10288276654155892
0.11700464407065443
-0.005905108749556228
0.13738947649199768
-0.0021120777471325194
-0.06804506296733802
-0.00922658247114235
0.008809513799666713
-0.024036810437331347
0.015356520311715775
0.14121827843118936
-0.02440472675236626
-0.1163910816929991
-0.14508523164425075
0.13437848676292105
0.022490754382050563
-0.12486069898609428
-0.07413772359267172
-0.027059607132976518
-0.02835571478530368
-0.0549602876596829
-0.14017108675279324
0.11244621360623733
0.14081601562649415
-0.02668405490176475
-0.014654685063513808
-0.04020037732115555
0.021356009039442837
0.13318878195223274
-0.03512769640504133
0.04156437391803126
-0.0009944480503144158
-0.00793265837034326
-0.01913697611044785
0.016818027078054285
-0.09739767700945055
0.02897911708999796
0.11726940634331601
0.05628258490204199
-0.13528176858194774
0.0396038963208302
0.050399992364582494
-0.019033132155555292
-0.09169913783555594
-0.01181807649962481
-0.14535337631692677
0.12296694735914791
-0.03039085349198591
-0.13307888049218497
0.13856155048180652
0.022631121756671743
0.07085652541109347
0.0029563923625576787
0.07821873869359208
-0.1292992873947334
-0.08901370480930047
0.03546342200145127
-0.012875740662625364
0.1420746138751661
0.06453522647324551
0.06580129862821794
0.14151100255604573
-0.14367125556772473
0.06460437621546143
0.11051623670328095
0.011526731380016092
0.013911727163462914
0.001264129514001379
-0.08278150642477977
0.04235700359722785
-0.009720688769761504
-0.10976288238064123
-0.031148408320057802
-0.14024258678775514
-0.09069397461115362
-0.13864450847794577
-0.08311312238960203
-0.13118005097946256
0.10453899528126419
0.13346049620467337
0.08869688797608287
0.007001838146240217
-0.1378047570356604
0.03351128531501618
0.010376619561710801
-0.0651527680204615
0.12368032509105009
0.025032715482595908
0.018922965280421283
-0.06216428008330604
0.060500997857198355
0.04911275645679379
-0.10771290509728479
0.130946271752632
0.01976206321470082
0.12877606717906795
-0.09020894893365108
-0.014178498734439804
-0.06931189049092196
-0.016221100524089312
0.02118146221910403
0.13129884713609305
0.06638346854102445
-0.025980988236485286
0.058221497203467074
-0.02936268692574788
0.13059418141753554
0.05737700987971026
0.002709543435775818
0.07297514312217614
-0.1185347729998899
0.10763005702230341
0.08934082070022631
-0.11225196196888493
0.03180416065616118
-0.0006127899553470834
0.04909890104720657
-0.07718169130402597
-0.005741571732604351
0.044814120331102845
-0.009848095949022442
-0.07541317114064004
-0.06700144824905307
-0.061924356450315465
-0.002298087845916763
-0.04255822000564702
0.11399907954247951
0.07397159676298924
0.09533763575862557
0.025990367892351818
-0.03717593401178079
-0.006168410964901779
-0.13177928275231854
0.1424797964721725
0.12725130712865093
-0.028166810377255134
-0.1357259586357486
-0.10972636373804842
-0.05805368284439617
-0.11612154490395551
0.08260157657419441
-0.1325370224702902
0.035314436278030666
-0.04939747702889608
0.12733702241630018
-0.0325621568564207
0.09609667955557209
-0.055096654534463246
0.13212755752949243
-0.09232246102098461
0.12805907551103157
-0.09183847056672773
-0.12699237626413715
-0.11293527635596425
0.012751869967957444
0.011551601835534114
-0.048402124626294396
-0.09861179119591684
-0.02760623821335831
0.028436160934885612
-0.021851419143514638
0.013299226274756595
-0.1246025469194981
0.020795189991941805
-0.03542974329038537
-0.02222038780606628
0.051814570043348544
-0.1336839654992871
-0.10085048959169118
-0.10321639387336909
0.05892552576074468
0.13288875337106085
0.10163103049280098
-0.12370627458328949
0.005708785806163477
0.013778632559718276
0.03859008499792692
-0.061603116091411975
0.12144804418371245
-0.13436513210839665
0.07947668586571875
0.12181565751189888
-0.04691351726801062
-0.0015314952362215327
0.04556405186342135
-0.044589162688150406
0.03964148499407946
-0.01120210498117052
0.011131420870797463
0.11191193260117994
-0.010956782397153253
-0.019566293918091567
0.0422733644911096
-0.12942610928886464
0.004258465422934687
-0.0251387745370019
-0.033573053762752
0.02208475272338363
0.008036817046854062
0.006857405568572976
0.016087378958431993
-0.08359009055225729
-0.08488154380875958
0.11420257024366776
-0.014375043584411766
0.11812264701780979
0.009838086082881432
0.0592739755218229
0.12421474170836372
0.08890431873310832
0.05155172513788943
0.06370625990728386
0.008635074628881627
0.03734980334404491
-0.11313904901943889
-0.10709260451696262
-0.11849453822134759
0.02812454301754776
-0.10796475126892183
0.09446545565717435
0.10169143638184114
-0.07166147348768305
-0.032457823245341584
-0.03843691034624462
0.10558894922172662
-0.01044507933002754
-0.03581639042113794
-0.025647942367549297
0.08144235330826274
0.08635189431204136
-0.020372006637365214
0.03244071968626301
-0.037756274193351654
-0.03366064103892735
-0.09007322388892955
-0.10592542358287826
0.0664044250799686
0.09801697572818216
0.11950188290271081
0.05623595317614696
-0.1282178312242457
-0.030447306095220714
-0.06090633699560438
-0.06778192504897654
-0.12363011357544643
-0.006973591464115009
-0.12631204001652382
-0.06254942679788922
-0.03853528426707344
-0.10145434976871484
-0.08270448651925931
0.045079607144718495
-0.01868862342538563
0.02246355341283387
0.12212895644494605
-0.003017826286673357
-0.08986899078956859
0.03842424227699179
0.11727091272950847
-0.05368019432843384
0.0027201456726912146
0.12151547970309055
0.12320962644275071
0.01577092610053591
-0.12313416651117076
-0.12099733722947205
-0.03193839663540806
-0.016580045385875035
-0.1158254617838305
-0.0946722533580575
-0.01928644299114544
0.12285817998335229
-0.009074375797339874
-0.11797675265355263
0.07076460681409169
-0.053205871528934905
0.1181977148366581
-0.019340155098751477
-0.11304227935405547
-0.058857225685251306
-0.0814893003361392
-0.07544415750669708
-0.12232662722180404
-0.013168484584744077
-0.008724506046568475
-0.0017605000399944363
0.13263780590667856
0.04508097641737691
-0.03992578545396152
-0.12491564944904368
-0.09664460815010169
0.02096821946302754
0.09330579608445928
0.052196727123201614
0.0037793415824058513
0.12240575998828757
0.027559025142341775
-0.006891570718443265
0.009026275497689123
-0.1074992864097148
0.11387983813832622
0.011757625725861207
0.093060237975734
-0.10248465264782722
0.03556555181663437
0.08762749653460736
-0.11455289616145391
-0.11016754954415041
0.1087517041514965
0.0340934806106118
-0.10269498803044305
0.0626229297482712
-0.005686547644075533
0.09135107138412976
-0.042645245720802416
-0.026897540793770616
-0.046468499578240424
0.0737403608495146
0.07751498059214049
-0.06508112453429016
0.029354901473155275
-0.11242268452089547
0.039003795530692865
-0.06785973418003832
0.05953400860801989
-0.1076519213563056
0.019515641847796566
-0.08385892261089195
-0.09350960926939329
-0.009196665060962696
-0.09960548255756074
-0.0726606768298883
0.01803284675372256
-0.08020032481509894
-0.11633552586115427
0.0495709618890245
0.11264728780949942
0.11156776578596406
0.013008388250710243
0.10995661147118763
0.10707735373579028
0.0004730738218370584
0.029356692403951612
-0.023203529917185512
-0.03170662743605548
0.052439317757040686
0.05507476628883175
0.09951737271311434
-0.06324025067681316
-0.08650264281796768
-0.10432726001473175
0.11237486333709441
0.005216923717602764
0.0862159347661655
0.1126234685804534
0.04569963030934499
0.06764221400564396
0.08477808679456889
-0.04793321307521586
-0.11243649510666832
0.05364209060070213
-0.05677744926399847
0.06665339257646154
-0.06313882149907876
0.041545634427699006
-0.10564726376151391
-0.012086926166987972
0.09666745675093123
-0.09767082055848537
-0.07382122418318658
0.11207585288581785
0.03169781742363658
0.10441750268993392
-0.005206033380300043
-0.016312344601193837
0.08726035961589368
0.033843709688745574
0.00756432792859373
-0.012706361822933412
0.08092541634844141
0.10212296909537277
-0.034280130426564054
0.006479179114960507
-0.09945123020679182
-0.1038244677301953
0.057239886521899465
0.08109283670110042
-0.09660383403246225
0.022240185013457286
0.03955168073406122
-0.039119041258672556
-0.021888490314322575
-0.04951709385818907
-0.06483580085883339
-0.07400392268767125
0.012819456829290992
0.0247175983052274
-0.08818939163302433
-0.040074410382356894
-0.07641718563669402
0.046442744478957
-0.0616297820682546
-0.08164309233080984
-0.008388948559239119
0.08189359148438007
-0.022251997339071097
0.1023465682368641
-0.10690068206258882
-0.09231234570966862
-0.07050060654180351
-0.09705800667669279
-0.001956534155644831
0.0015627529561267038
0.10283483187505098
0.09625131357591885
0.05310838210924908
0.08943744937954481
-0.09229524978811018
0.013146831462976953
0.06078662796206966
0.02681964006654335
0.09366410048989286
-0.007750377783927968
-0.029054965472629434
0.030158142026346157
0.04605170944844024
0.015323426201294179
0.07883910713333553
-0.057036398291648756
0.07463732310934552
-0.0661018535680101
0.0737838219166604
-0.015048998530036831
-0.04388988633672708
0.10025100134191824
-0.08240489459565745
0.036477051867595096
0.06215268031918912
-0.09302233269012879
-0.05260848683509806
-0.050529993402278296
0.10266652918432104
-0.10175759162139798
0.04789747767867227
0.09965824901434996
-0.0877540548190905
0.08908186090027662
0.10195573763538929
-0.041482629449362374
0.09004205472963242
-0.0006090041404193262
0.07148364990266298
-0.014926663485671688
-0.02442145088684512
0.023944642735934506
0.0040841181194257
-0.010753869121962101
-0.09506246606875644
0.07447042143149223
0.05024188479091081
0.03244645840634693
0.04599409523381895
-0.10223856789029696
0.0931909723521198
0.07852199055091638
0.09237011103697346
-0.0637161737120546
-0.02907681461131472
-0.08239293134485567
-0.06105476024137057
0.019750353338400372
0.07766162351996923
-0.03569048707265345
-0.07244832224823608
-0.07694772931338713
-0.05093888581578258
0.006923195469051917
-0.04265795589119315
-0.09117374199825788
-0.004004255374006765
-0.01758774424733518
-0.07073228044172927
-0.08180772907764985
-0.066486236744141
-0.097776868413747
0.09300252276072371
-0.05742241082473133
-0.08894882767956316
-0.08634886904223689
0.016162972545066066
0.05386740347226676
-0.031405139827054424
-0.028089145013731148
0.040462439718530425
0.08476010314502695
0.03890995915076843
-0.04825506024074571
0.08635046415027252
0.07094829719777083
-0.053752499319024656
-0.07878524613508253
0.05228540496004167
-0.021400066332163136
0.07650390704070544
0.06923207751533954
0.039048211004796364
0.025418710412831787
0.032222706586089826
0.03865350503684315
-0.08630217996455981
0.014362606823158939
-0.036003526864692534
0.08588991731974364
0.009620297759382335
-0.09319700611128948
-0.03925969174334221
-0.03133219336111319
-0.00988129431849807
-0.04354445559989303
0.08122008542539758
0.0639064834433357
-0.0030482939756082397
0.06344746471385665
0.0415967954855918
-0.06016620364494975
0.08297733960595656
-0.07513760491760735
-0.043603715313920016
0.031538658417440975
0.02073782879860747
0.07744437888014236
-0.0918640751354459
0.06785665012631394
-0.05650179034890767
-0.08082606579171203
-0.07020214705249718
0.010258179376239079
-0.02353663783277382
0.02539208470192322
-0.027800604032143284
-0.07737245024237578
-0.020551668058543898
0.04634491841450142
-0.006256891869197571
-0.06260032398400822
-0.08273867325786348
0.017631063172320716
-0.019722625089274314
-0.013371322300877848
-0.08418838458893857
-0.08703383302486871
0.002820063950329669
-0.030904974971223527
0.038587138965688855
0.009561244346582357
-0.07197740567584339
0.032370934419621515
-0.07864592042932711
-0.08042290571224579
-0.06379750775997098
-0.03794671295917614
-0.016783589088006385
0.01700731248429767
0.07321811176682855
0.02355375121105483
-0.05844425251883773
-0.046674685563264776
0.07284180108199344
0.05448096709397371
0.0008308144140183254
0.0037535781929366047
0.08124174964430499
-0.024719402734600552
0.05273900246347676
-0.03334615195279563
0.04284167130379502
-0.043769402221183765
-0.052251514811712155
-0.012197710407135427
0.07424128728085877
-0.04120309202539984
-0.06650321474797048
-0.0692424732958621
-0.005720434021814046
0.06491275466639437
0.060739889254516705
-0.06852860603980804
0.021912155236849407
0.05972568684010893
-0.07264973344360287
-0.00152860441119546
-0.03566296168025364
0.009006034796059935
0.0321046952048381
0.06813570036169021
-0.0241572201798554
0.03068163743957975
0.009274159773845346
-0.07388948341839172
0.03879564982631128
-0.04980830469253651
-0.07439554982002909
-0.01786940759624809
-0.008937177212080462
-0.07040489563523027
-0.0324984200810887
0.06458618758488496
-0.05622589185442072
0.07189822091255985
-0.024529382867735965
0.01211298110235207
0.005122088067166258
0.06986212775267073
0.029921849314408628
-0.017007009499635437
0.001385949540692907
0.061620372268570346
-0.016461436947746974
-0.052886813313322206
0.015238779274743626
0.02204013820505979
-0.06497959370488111
-0.04231976992498412
-0.03938626897269514
-0.04783850756214522
0.022933981682464192
-0.045819185145457665
0.062195638879527795
0.00480651395833532
-0.028249581716076375
0.05357807803913677
0.006451262108733803
0.03392737956904941
-0.03734175866139883
-0.06030992500977638


==> output/example8normalnew/nPred0/stepSize-1.0/gfsetAfterIt0.txt <==
3930
-3.372193175983889e-19
7.5290841371677235e-06
4.154329962803607e-06
1.5045317063380839e-05
1.130675548505806e-05
2.253165039242013e-05
1.8463384943637756e-05
2.9973278717253063e-05
2.5619602475272806e-05
3.7354451311259775e-05
3.2759981734865605e-05
4.466450762560358e-05
3.9871738805123665e-05
5.187391283383775e-05
4.6932756375213185e-05
5.8974063777614986e-05
5.3917624105078766e-05
6.597082930819343e-05
6.089319738994584e-05
7.283449287669713e-05
6.781459261647117e-05
7.955785282076332e-05
7.494079533242478e-05
8.609994378966302e-05
8.30904720700554e-05
9.246722339829023e-05
9.867256193780333e-05
9.070220075417397e-05
0.00010466868654760824
9.706570186476502e-05
0.00011044582792445571
0.00010298058724735101
0.0001160069904530612
0.00010856610737733061
0.00012133382933550432
0.00011390051914439623
0.00012641555249519722
0.00011895974486150343
0.00013125067314196073
0.0001237954306378411
0.00013581214503574963
0.00012836151633314425
0.00014008248583096148
0.00013269687552893182
0.0001441073225388377
0.00013684237252680574
0.00014784447249930406
0.0001409251513553204
0.00015124489747118534
0.00014548658189579897
0.00015434901295855791
0.00015713717545388502
0.00014888607216412484
0.00015965198719025713
0.00015163904244654177
0.00016184036374091335
0.00015398555862889673
0.00016366561896034556
0.00015592339491509813
0.00016517316725062412
0.00015750178250726363
0.0001663450657887994
0.00015873401664437528
0.00016718122470783944
0.00015963151262283795
0.00016766823002756405
0.0001601953481817984
0.00016782156114912287
0.000160454531424824
0.00016766823002761864
0.00016044504904238793
0.00016718122470783418
0.00016015843971727977
0.0001663450657887826
0.00015966635200266645
0.00016517316725053787
0.00016366561896031726
0.00015777640876694034
0.00016184036374094395
0.00015599494089670797
0.00015965198719025762
0.00015395355417901542
0.00015713717545377847
0.00015158778304677126
0.00015434901295844115
0.00014891805971572062
0.00015124489747111026
0.0001459508929684906
0.0001478444724992725
0.00014268513518569302
0.00014410732253869986
0.00013909017603976566
0.00014008248583084206
0.00013520979728113666
0.00013581214503584701
0.0001310079805598515
0.0001312506731420015
0.00012643469931427907
0.00012641555249524322
0.00012100299492169754
0.00012133382933546516
0.00011600699045303687
0.00011444423758539608
0.00011044582792434024
0.00010873980535704931
0.00010466868654758022
0.00010303580203590005
9.867256193774668e-05
9.717609829725045e-05
9.246722339839808e-05
9.112286038927206e-05
8.609994378967927e-05
8.48610339372475e-05
7.95578528208335e-05
7.846942268335267e-05
7.283449287674358e-05
7.187231597869119e-05
6.597082930823151e-05
6.514751182738461e-05
5.89740637776421e-05
5.816525604656697e-05
5.1873912833823256e-05
5.086135490917689e-05
4.4664507625581426e-05
4.233546244848717e-05
3.7354451311266125e-05
2.9973278717285755e-05
3.328786186153475e-05
2.253165039241899e-05
2.552109760072364e-05
1.5045317063385335e-05
1.8009878790566677e-05
7.529084137161585e-06
1.0525805083326802e-05
2.7919143799251707e-19
3.076262903345763e-06
-7.529084137165616e-06
-4.360781263287251e-06
-1.5045317063372699e-05
-1.1766770833272928e-05
-2.2531650392421057e-05
-1.919552062848703e-05
-2.997327871725974e-05
-2.6546112534539853e-05
-3.735445131125466e-05
-3.399699448472607e-05
-4.466450762559513e-05
-4.162238606526399e-05
-5.187391283383376e-05
-5.0436549611302544e-05
-5.897406377764584e-05
-6.597082930821901e-05
-5.898718914230508e-05
-7.283449287669008e-05
-6.622808295476372e-05
-7.955785282078372e-05
-7.304768849602547e-05
-8.609994378963058e-05
-7.960745749170791e-05
-9.246722339829302e-05
-8.594622111667246e-05
-9.867256193779487e-05
-9.212897661097193e-05
-0.00010466868654763443
-9.807313900028477e-05
-0.00011044582792441019
-0.00010384430875529965
-0.00011600699045300408
-0.00010939212366519442
-0.00012133382933549623
-0.00011483698663178935
-0.00012641555249520624
-0.0001202443913103428
-0.00013125067314193007
-0.00012645305163136504
-0.0001358121450357732
-0.00014008248583095796
-0.00013165309992583597
-0.00014410732253885905
-0.0001359816008685836
-0.00014784447249930702
-0.00013985674830519615
-0.0001512448974712243
-0.0001433574546136508
-0.00015434901295850858
-0.00014649431016249578
-0.0001571371754539403
-0.00014932102179975347
-0.00015965198719031793
-0.00015184122881056565
-0.00016184036374095032
-0.00015408050193817452
-0.0001636656189603013
-0.00015597791215739523
-0.0001651731672506119
-0.00015761109487791064
-0.00016634506578877206
-0.00015901606860325388
-0.0001671812247078229
-0.00016053194855536904
-0.00016766823002754594
-0.00016782156114903307
-0.00016067485764399158
-0.00016766823002771435
-0.0001606623768812522
-0.00016718122470776444
-0.0001603324573668072
-0.00016634506578875753
-0.0001596498950386527
-0.00016517316725050453
-0.00015859740149205798
-0.0001636656189602366
-0.000157202116029443
-0.00016184036374096986
-0.00015548126482895576
-0.00015965198719023382
-0.00015341943800275523
-0.00015713717545380693
-0.00015103573868281977
-0.0001543490129584909
-0.00014833537887250334
-0.00015124489747106107
-0.00014528665633361723
-0.00014784447249919873
-0.00014163829008192043
-0.00014410732253874767
-0.00014008248583085488
-0.00013665537782721235
-0.0001358121450358944
-0.00013230141584516148
-0.0001312506731420033
-0.00012786894973269524
-0.0001264155524952496
-0.00012319199278908237
-0.00012133382933549021
-0.0001182604221800634
-0.00011600699045301869
-0.00011307133256938443
-0.00011044582792434416
-0.00010765877539858652
-0.00010466868654760037
-0.00010199104849418297
-9.86725619377199e-05
-9.613479837551228e-05
-9.246722339836289e-05
-8.995945589036117e-05
-8.609994378967627e-05
-8.342888408663024e-05
-7.955785282084577e-05
-7.57994135584296e-05
-7.28344928767207e-05
-6.597082930822723e-05
-6.73681633145151e-05
-5.897406377765394e-05
-6.0134219854078116e-05
-5.1873912833835304e-05
-5.30829804140063e-05
-4.466450762558697e-05
-4.6020179034894775e-05
-3.735445131126534e-05
-3.8924464378734267e-05
-2.9973278717270525e-05
-3.173543168199171e-05
-2.2531650392421748e-05
-2.456866599471978e-05
-1.5045317063385826e-05
-1.7348044749634222e-05
-7.5290841371626955e-06
-1.0126842320504676e-05
-2.993515669984984e-06
7.871793336857145e-06
2.834157335935872e-05
3.521690575029601e-05
4.208818582482021e-05
4.891332808852139e-05
5.57692788190538e-05
6.255194976667343e-05
6.944980834458546e-05
7.643544021517403e-05
0.0001409805970854158
0.000101313879757237
9.569225227914077e-05
8.97542206523864e-05
0.00010660612722570892
0.00011166459904283517
0.00011645005040734527
0.00012102856192186666
0.00012534189292402859
0.00012952345477707598
0.00013354227310467107
0.00013748183814021279
0.0001518727923601976
0.00014833951210421279
0.0001462849046896987
0.00014382758084574137
0.0001499989195019509
0.00015129572888042164
0.00015224926423157618
0.0001528791331973454
0.00015321944472888267
0.00015331576951745473
0.00015323419661998855
0.00015292784054356015
0.00011242791670716765
0.00014611972393557002
0.00014830450619920845
0.00015023090543679073
0.00014361401564833294
0.00014077276386522457
0.00013765662549957192
0.00013418653288162596
0.00013050112976120194
0.00012648799949665344
0.0001222507217561443
0.00011765811437293498
3.591458570642935e-05
9.56684702064916e-05
0.0001013535317742946
0.00010689748172368165
8.979425501805978e-05
8.368615566448667e-05
7.743395441028462e-05
7.096524833557168e-05
6.445356388005016e-05
5.767729161466231e-05
5.080420636971664e-05
4.357295117072185e-05
-5.2722501084188514e-05
1.3505001048829775e-05
2.084877676220802e-05
2.8285058793625887e-05
6.180518789189152e-06
-1.2235715923904459e-06
-8.51334568390787e-06
-1.585777211080231e-05
-2.3058536462751834e-05
-3.0361317068080754e-05
-3.7638871014886344e-05
-4.5142125641277116e-05
-0.00012371429111090622
-7.327984031868337e-05
-6.674325144611035e-05
-5.9914726131695485e-05
-7.957908816558486e-05
-8.572187778810026e-05
-9.160632218728857e-05
-9.733855191375436e-05
-0.000102815671108796
-0.00010821177420121651
-0.00011344797089837512
-0.00011874458350243138
-0.00015362389004728924
-0.00013563493908919533
-0.0001320585766213781
-0.0001280830491972498
-0.00013882634459380725
-0.0001416795500272745
-0.00014421751822609025
-0.00014646504821816227
-0.00014840308115546575
-0.00015010319215722932
-0.00015157461505694583
-0.00015288190750342595
-0.0001329170076184435
-0.0001530710254825589
-0.0001535870047951499
-0.0001537486312131935
-0.00015216365100192484
-0.000150885157785525
-0.00014927847876823407
-0.00014731685903971963
-0.0001450949627107181
-0.00014255960957557974
-0.00013977908916286037
-0.00013669181211385407
-6.812365852842297e-05
-0.00011998868211756407
-0.00012445678885093854
-0.0001287379535689359
-0.00011524804908084764
-0.00011021740323182157
-0.00010496976860244665
-9.943653845224762e-05
-9.376347439887633e-05
-8.77841532071985e-05
-8.164541809311893e-05
-7.51458494788637e-05
-4.725045041751151e-05
-5.414952841858141e-05
-6.10749913111072e-05
-4.035856169302972e-05
-3.33667982946277e-05
-2.6423353720447417e-05
-1.9415581916414702e-05
-1.2567254290277473e-05
8.32927813919219e-05
1.4661536806438495e-05
2.1489882851297687e-05
1.0388962005858153e-06
-5.760313149732048e-06
0.00013874265727285105
3.06937551619087e-05
5.052786193844461e-05
5.709604346888391e-05
6.369414318887291e-05
7.01863592185709e-05
-6.144667152734143e-05
0.0001425783128300567
-6.713636778424776e-05
1.1082072435243803e-05
9.941362411438661e-05
8.860782379039775e-05
0.0001091489712630691
0.00011365086060556885
0.00011795710973036846
0.0001220738468240372
0.00012604422726520418
0.0001383321868998704
0.00014394956531361825
1.6355077202108806e-05
0.00013621200821052165
0.00014263938512112904
0.00014497208143447626
0.00014567172071154656
0.00014608247712703977
0.00014629577859471925
0.0001463186412237324
8.846174415262276e-05
0.00013571353525325863
9.406297255776549e-05
0.00014439762461060043
9.94431810290575e-05
0.00013277096884183542
0.00012954430437625526
0.00012601012282058974
0.00012230411278052412
0.00011828752613566055
9.213823756782242e-06
8.264751763637008e-05
0.00014061011767901475
0.00010460364925493173
2.343466633930621e-05
7.658453885092379e-05
7.040299923047047e-05
6.40254793672144e-05
5.7652782132249255e-05
5.104947757752643e-05
-7.332307751357137e-05
2.05594154629623e-06
0.0001408235583873258
3.050911004828651e-05
-6.075408787310624e-05
-5.078803759866572e-06
-1.2159633464202891e-05
-1.92942515647381e-05
-2.626905976482327e-05
-3.334205397145799e-05
-0.00013125520503860384
-7.935562374521664e-05
9.414137046473604e-05
-5.413640080032869e-05
-0.000124461235652131
-8.514953991215388e-05
-9.0772473370488e-05
-9.615030043406531e-05
-0.0001014242415702276
-0.0001064767862434162
-0.00014582519085405503
-0.00013412435382098857
0.00010439149477290454
-0.00012048527426104142
-0.00014686413038442396
-0.00013669102737610687
-0.00013894341055805155
-0.0001409004706822963
-0.00014262633512161449
-0.00014411570669144077
-0.00011222793262301954
-0.00014470010366655586
4.389980585765127e-05
-0.00014678784386802963
-0.00012089379743810853
-0.00014321646076070153
-0.00014143274842483666
-0.00013932992447245225
-0.00013704319604231213
-0.00013443995465029868
-4.1701189142519544e-05
-0.00010747589670149308
3.729545669241403e-05
-0.0001248237521302009
-0.00010243614198948494
-9.719788965654258e-05
-9.168968841730745e-05
-8.60644156226304e-05
-8.017792398643092e-05
-3.504560680793825e-05
-4.8347926834264254e-05
-2.8303168837783997e-05
-2.1639400286187715e-05
-1.4939351987374925e-05
-0.00012801599566303744
-5.490118687519193e-05
-0.00014653946600317238
-0.00011668732137663047
2.4102115141818776e-05
-0.00014630129594175024
-6.788929691348825e-05
7.665911040332012e-05
3.74975117845695e-05
4.645838040789446e-06
-4.730667048091238e-05
-0.00011612953976776251
0.00010950521586942709
0.00012980518012863774
0.00013322009530038548
0.0001456565044675359
0.0001461696816517421
0.00011400287472543179
4.4304326727390194e-05
-4.0399583586086835e-05
-0.00012841737312081083
-0.000111458266083269
-0.0001453775114581279
-0.00013157216994306742
-7.40635604531047e-05
1.7568821996234217e-05
-8.287213014053772e-06
8.278833453032665e-05
5.1719149630059615e-05
0.00011469392476979558
-1.663683861441372e-06
0.00010639554870722934
0.00011857789019169031
0.00012795168595637984
0.00013672541695247117
8.151175347202572e-05
9.716201030455178e-05
0.00011061543069914106
0.00013781053863212632
0.0001392552450261098
0.00013935942842111153
0.00013065257248833295
8.700898760620975e-05
0.00013692415597749553
9.220437164769772e-05
-5.5115576391708746e-05
0.00012159098403788135
0.00011807889021149975
0.0001143242655779368
1.2159777967417444e-05
6.977089832274206e-05
-0.00013153937319355556
1.8907917480799762e-05
-0.00011699148999122605
6.369442466509075e-05
5.747038288544473e-05
5.131771814861844e-05
-6.728670394689223e-05
-8.522945369373768e-06
-8.432653529237116e-05
-6.12741578596361e-05
-1.546634591916937e-05
-2.2245035499207972e-05
-2.907373489929724e-05
-7.316154658138729e-05
-8.957607659591009e-05
5.297366918625661e-06
-7.881727052551008e-05
-9.469670275289628e-05
-9.958603026292665e-05
-0.00012672092342718154
-0.00013349086101145544
7.576327289852958e-05
-0.00012928322747771768
-0.00013520322782685577
-0.00013670079559462037
-0.00013861221059315864
4.535968059820152e-05
-0.00014002312422428545
6.420630788551822e-05
-0.00013724982656057475
-0.00013148886623981835
-0.00012914739600156653
-3.0038695518079876e-05
-0.0001046734789008728
-8.969700294894243e-05
-9.993723571735051e-05
-8.431964355259228e-05
-7.871826515942857e-05
-3.6485879999509766e-05
-2.3628448171949925e-05
-4.2842973778096184e-05
-1.714830172047202e-05
5.799829499112061e-05
-1.8797117935661986e-06
2.55848178667407e-05
-0.00011707756914399645
0.0001312891547725801
0.00013854428170251415
0.0001390130025340775
0.00012490770813839542
-0.00013558813753588377
-0.00013366889623282483
-9.495575423353277e-05
-0.00013967324952647667
-6.134439106732199e-05
3.217535407497371e-05
-0.0001395788845332477
7.733152402075462e-06
0.00010195856260948098
-4.878077330646229e-05
-0.00011307418937205057
0.00010185836439523068
0.00013859486866010627
0.00012870450561526533
0.00013526319194973868
0.00011041413056865725
0.0001394204744576665
0.00013301629817008648
0.0001350629979942299
0.0001334460815215658
0.00012223856619866813
-0.00012052370355826308
-0.00012059428694432948
4.510701552326437e-05
8.724038056170983e-05
-0.0001265812252856052
-3.567937042126551e-05
-5.535029461263224e-05
9.730386410654897e-05
-0.0001379838249050694
9.239919729395925e-05
-4.913778790201691e-05
-0.00010430308817954031
-0.00011324159720840507
8.177704406360895e-05
-0.00010908620233261443
7.025741022985116e-05
-1.0871474267039872e-05
3.264567218244418e-05
1.3853594918979202e-05
2.6359077150487343e-05
-0.0001400491297460453
3.8995957081063994e-05
-7.308698195907715e-05
-0.00012382999012669073
0.0001307183760226903
-6.734087584116048e-05
0.00011113780100135013
0.00012565850829771588
5.752529780230492e-05
0.0001324342890878214
0.00012305512255376876
0.00013943034212001934
0.00010628207241925257
8.028331323897498e-05
0.00011047984440951675
-0.0001298332395790004
0.00011398310426077709
3.8692817789608636e-05
-0.00012786561387876071
6.34747699895513e-05
-1.1353250908119432e-05
-8.304759263562443e-05
-4.703207288377131e-06
-4.225196630848749e-05
2.1028467170647706e-05
-6.712684439175725e-05
-2.4612114565512026e-05
-9.275331121566695e-05
-0.00012935707203943166
1.5630147687947173e-06
-0.00013897507563755498
-0.00010882356448415397
-0.00012613561603875612
4.642447409140818e-05
-0.00012368199435216275
-0.00013139654465916804
-2.559067302092781e-05
-0.0001238886209978742
-9.734332073721656e-05
-1.950225455606728e-05
-3.171843602071916e-05
2.0061118344810056e-05
-3.7763168363602815e-05
-8.796258446213576e-05
7.612938741536285e-05
-1.7967503252032473e-05
5.160600892382595e-05
1.4658534999618779e-05
0.00013151116068126493
-8.268562257191663e-05
-7.749006600856207e-05
4.0311771074435544e-05
-0.00013280640824799516
-4.3780345932499915e-05
-0.00013062353417200463
-7.265731396398797e-05
-4.98172402715559e-05
-0.00010968724234526686
9.453018146060445e-05
0.00011477626683501167
0.00013121643448565188
-8.77703311991399e-05
0.00012399377606045408
0.00012958074280867757
8.528242399453939e-05
0.00013244046419520772
0.0001323016494072552
0.00010334105386451669
0.0001254726170484864
0.00010682904916965946
7.491630223145807e-05
9.924516610879606e-05
0.00012616281794774117
8.997896266202538e-05
0.00011724042438568867
-7.79581132322054e-05
-0.00012195054737393235
-0.00011300690153799375
0.00012942848020469985
4.559629976185897e-05
-0.00011945837711728989
1.7559769312767746e-06
-0.00012148858307820985
0.00010731737130535043
8.350602391285826e-06
3.425581535799956e-05
-5.568744639101484e-05
9.494200211282973e-05
-0.00011330079299441317
9.041009873151233e-05
-0.00012807002894612505
4.49221386293257e-06
8.05033134665797e-05
-0.00012417319027561004
5.2422040674523e-05
-0.00010170771047190309
2.732467882253088e-05
6.927146944313727e-05
-4.6741462137482525e-06
8.557451626488634e-05
-9.269381092633445e-05
1.0332719513309807e-05
0.00012028682851326827
-7.209261411489468e-05
2.8257111738176546e-05
-9.734102868119235e-05
6.404601164222184e-05
-0.00010959769848362555
-6.14446146028679e-05
0.00013200064352904717
-0.00013333652543771933
-1.3371035384024525e-05
5.823992697986615e-05
-6.102744319497278e-05
-5.547252489756377e-05
-3.105269164375441e-05
-0.00012608932794180993
-0.00013305290529634476
-4.9670273415283975e-05
-0.0001057883634633825
9.883392897990196e-05
0.00010288723007867733
0.00012759190331199154
0.00010652932093583324
0.00012805270037322464
-0.00011607216188454187
5.747809752921599e-05
-0.00012412905925407114
0.00012136769590805088
-4.371270167960992e-05
0.00012453256125284724
5.1735583004124474e-05
-0.0001205803700722626
-0.0001220867710383696
-1.394225400062366e-06
7.523290249208223e-05
-3.3105964782118124e-05
-6.65358406765543e-05
-0.00013351407889402602
6.96904302376254e-05
-2.1516270280647535e-05
-2.734700462629402e-05
-0.0001166109874196323
1.670287935755751e-05
-0.00010580177309485463
0.0001334878121764236
-7.180963933067964e-06
-7.598209375622596e-05
-0.0001233989398767509
-9.032966481201231e-05
-0.00012564257602125503
-0.00013169274485653679
-3.883818198941307e-05
-2.665903188686801e-05
-0.00012251810474353956
9.163288545232554e-05
0.00010738486942313291
4.600124501577384e-05
7.0355383240543e-06
0.00011823786546995219
8.735422159710214e-05
7.880030511073082e-05
0.0001326549929236079
0.00012555188969668647
-3.746478918984587e-05
0.00011806678999397663
0.00011697451111882327
0.00010978425429584619
0.00010309925667462221
9.619428720433628e-05
-0.00010864143872672424
3.966934376184032e-05
1.6194232112408552e-05
-7.670576267830872e-05
3.358805969300851e-05
-0.00011884168942590845
0.0001255856942049141
-7.328890969381557e-06
0.00012388814214819226
1.6813628000595528e-06
-4.483086417804415e-05
-0.00011473743849958837
-7.601760714012111e-07
-9.458441152532642e-05
-0.00011891956404460214
0.0001237789684999722
0.00012504953279289941
0.00010380653510055798
7.394906916207985e-05
9.227627913864283e-05
0.0001260057055112606
-7.099604678747627e-05
1.049826082677548e-05
8.817284644927632e-05
-0.00012651874832906768
0.00011555542233390316
-0.00011640522377563541
7.396678983119336e-05
-2.0257049563269354e-05
-0.0001325061434216202
-0.00011686857398676868
6.316809155129121e-05
2.2838418339882078e-05
6.347578940224713e-05
0.00010006943391558736
2.9751805158885375e-05
-0.00010170139735356194
7.898130318273737e-05
-8.143187501782443e-05
-1.5676438839105134e-05
-0.00010655567748666537
-6.129855728218373e-05
-9.060204152706291e-05
2.2195136524628293e-05
-8.089837263398345e-05
-8.6037009861566e-05
5.7974881681590805e-05
-0.00010250408998522036
-5.5140340043644823e-05
-0.00011859327327025626
-1.3704091620898607e-05
4.7100138219607864e-05
3.55162769192427e-05
-5.0291306042188747e-05
-0.00010615739980971902
-6.049739863564335e-05
0.00011897018218971043
4.131504422579674e-05
-0.00012684140637191798
-6.66641269060396e-05
-3.2856486418895294e-05
1.266688964248892e-05
-0.00012601488718708644
0.00011424216691494792
4.91672953569499e-06
0.0001253816629422992
0.00012025468419749341
-0.00011143356423640765
8.302473195312965e-05
9.571413098776652e-05
-5.580302128869539e-05
-3.858798858358774e-06
0.00012215337276127167
-0.00011257235883436941
-8.572006834024014e-05
8.925597534971496e-05
5.190259187079211e-05
2.4160467004660033e-05
-0.00011487868817208179
-9.48678848817557e-05
-6.58491519600078e-05
8.376352873150513e-05
0.00011278276608186672
-0.00012761450225916982
-9.862098172275916e-06
0.00011085739436524926
-5.0025305889699546e-05
-7.181265585943032e-05
6.871371394287118e-05
-0.00012064780555018751
5.246651348257027e-05
6.879681883747607e-05
9.295764096769081e-05
-9.863452383877302e-05
-3.450633414302244e-05
-4.451259232372084e-05
-0.00011726473365504806
7.301546703543728e-05
4.6211489252882865e-05
-0.00011961135130216981
0.0001117499514179754
8.878849480335513e-05
0.00011076093823537808
0.0001256224622426002
6.253818365744083e-05
9.56630706090416e-06
0.0001226025064608291
-4.4881616035124814e-05
0.00011300845252120104
-0.00010397553865707492
7.60799396173346e-05
0.00012095604755411189
4.0340543583817366e-05
-7.423419095339442e-05
-2.892661530363376e-05
-5.557567729802413e-05
-1.776455862567692e-05
2.680432570777596e-06
2.5324361647752313e-05
5.723956287022876e-05
-0.00012449674278515316
8.447777401094876e-05
-0.00010760420853522477
0.00011655080839407342
-9.924089029321075e-05
-8.796291692086447e-05
-4.952113298940854e-05
0.00011772322864945825
0.0001001464830840016
0.00011878852336465857
5.751236809444308e-05
0.00011788259418182812
-0.00011622972639162887
-8.86423979345086e-05
0.00011871233855374114
8.559315074786962e-05
-6.0887506492361264e-05
-0.00010959123559290014
-3.889314319203524e-05
0.00011064594808503887
-0.00011403756020533993
-9.857942372906424e-05
-0.00012014445688764121
-8.360047348484438e-05
1.8599522425013334e-05
0.00010357765484635345
2.8856947313927246e-05
-4.0261307945323145e-05
-6.954351741664701e-05
-0.00011882105404382019
-0.00011125793555395822
-2.3311337565292682e-05
-0.00010905978305644373
-0.00010955882907777977
-2.86128147132643e-05
7.262279099161202e-05
-0.00010073122707886291
-8.407156062445158e-05
-7.055222576080692e-05
-0.00010255258828011256
1.2051544377380525e-05
9.934603736265258e-05
4.6609897763207606e-05
3.0838373466655556e-05
6.766517052793087e-05
-9.420909661992941e-06
9.95492308815191e-05
-5.4558459700326696e-05
4.2175853538108846e-05
0.0001181037057394574
0.0001026923604678586
-0.00011329022505522282
-2.6694897013896045e-06
-7.51050270798369e-05
-2.2343099652442158e-05
-9.541807187486739e-05
-0.0001115504820661993
1.8320588509529277e-05
-0.0001152382204887933
-5.0212319905976776e-05
9.261303453014878e-05
3.663238130020411e-05
-1.1660485014980967e-05
3.4774731604034945e-05
-6.598073663671831e-05
-0.00012539165676374666
0.00011848409519475801
-7.89487771083514e-05
2.4710916630907484e-05
0.00011729286335368149
-9.174586216406727e-05
-0.00011909762629991373
8.017771742809172e-05
9.661074096007675e-05
-0.00010252599206230268
-9.152364944060992e-05
7.746736444010825e-05
-3.468815001976536e-05
5.189203213498412e-05
0.00010706463347992707
0.00011873143964886499
1.5224226957062636e-05
-3.9978255762481034e-05
-1.5969175211343585e-05
-1.987211061965774e-05
-2.4272750722107757e-05
-1.7348613904037744e-05
-7.962619293692926e-05
-0.00010635001080475689
0.00011508284096981665
-0.00011329028304997171
0.00011366484883304259
6.820406081170519e-05
-0.00010672011257132407
-1.1864575625409563e-05
-8.352443203483813e-05
-4.996627257575454e-05
6.841890776890872e-05
-5.98231251636458e-05
4.654452980868059e-05
8.652673286828759e-05
-8.190441239006035e-05
1.3091553303747641e-05
0.00011197401499181971
0.00010568119354899436
-1.41554358315896e-05
2.0512919572630458e-05
4.052646210917474e-05
4.7819348924408974e-06
-0.00012069166152821079
-4.530788827074653e-05
-4.857366037701528e-05
-4.434291378112584e-05
-5.380543393628974e-06
-3.043610180699406e-05
-6.444408424761386e-05
6.155327885341634e-05
9.300262157244074e-05
7.144070700411628e-05
-0.00010910309467946977
-6.888970182482376e-05
-8.464165440540529e-05
-9.564553774642379e-05
-0.00011274448307203652
8.191565734105885e-05
0.00010626863466501463
6.292960412874035e-05
0.00011066547633805419
-0.00011742970480237985
-4.2791134317216296e-05
0.00010418784467493244
8.239753012554743e-05
-0.00011331959027162317
0.00011032262782404464
0.00010566504751896855
0.00011115520468144237
1.4627071647023645e-05
8.588795489499523e-05
2.117097112162089e-05
5.223998859814142e-05
1.957849211852162e-05
9.650287775108002e-05
-3.810394923313394e-05
-4.851567745416297e-06
-1.0838385019112086e-05
-4.8382967020933625e-06
-0.0001060254888295948
5.641903410172314e-05
-0.00011255160120843364
-6.495725767444318e-05
-1.921299618081415e-05
-0.00010216470862468029
0.0001186226811442979
-0.00010400118406880368
0.000108159985601099
6.122950857301259e-06
-5.216672780994932e-06
-9.678472335442364e-05
-4.0164621858124304e-05
-3.762309428933724e-05
-3.1572583488135353e-05
-0.00011004926185216799
8.186560650994019e-05
-9.973083350960817e-05
4.533383911123282e-05
-3.6311435194452834e-05
-2.7166908285058663e-05
9.604434311340993e-05
0.0001112212349007267
2.5520200996856938e-05
-3.6041137784207935e-05
-2.7165488041669664e-05
6.658169747291808e-05
-5.540871570161104e-05
-6.760631815638099e-05
3.9189025126882075e-05
-7.233886904521529e-05
0.00010781347656206618
9.540629535655673e-05
-0.00010768661535197993
-9.997630222264472e-05
-1.9793949077632753e-05
-1.3255111962702182e-05
-2.143945495621794e-05
-2.4533845606002636e-05
-9.292583686018215e-05
0.00011201501144754379
9.24086857252584e-05
-3.098001205500819e-05
4.070893034128608e-05
-8.356225116495604e-06
8.059100518905706e-06
5.866892161125549e-06
-1.181826136780908e-06
-1.2371097087555966e-06
-5.414687338390258e-05
8.946035395036442e-05
0.0001158946153284081
-1.821837892072037e-05
-9.303687641409459e-05
-3.6207585871681526e-05
-2.8907510096821576e-05
-2.7552899448831624e-05
3.0303461086858782e-05
-0.00011211317655120558
-0.00011835190198076798
-0.00011039672913986709
-0.00011233852620938948
0.00010877372293925268
9.92679958353573e-05
-4.443708456331703e-05
-7.712804642932102e-05
0.00010320327156063244
-0.00010189459472452687
3.5031769352759774e-05
-8.800928202467333e-05
0.0001117706565900625
-0.00010419754203272093
2.4820029818228093e-06
-2.4765345128671492e-05
5.103465877720042e-05
-9.596650272739645e-05
-2.6314353997916733e-05
7.899162953434439e-05
-6.308517223550483e-05
2.8150526143985745e-06
-6.06895416234665e-05
-0.00010801802730616812
8.899595220899195e-05
7.95704802763689e-06
3.0809252980674985e-05
3.70844001635542e-05
2.692707353664196e-05
-0.00010593798528846234
-0.00010544032842751173
-0.00011447790106131364
1.229828483049186e-06
6.074880433738822e-05
4.5010055041475674e-05
1.063291320647044e-05
0.00011188966067413748
8.974608583041887e-05
1.412294225340936e-06
-1.3102859220417076e-05
5.566922001812484e-05
-4.896992011115309e-05
8.58806751003756e-05
1.8170071075792862e-05
-8.062495849613322e-06
5.7868348986116165e-05
4.128949674141179e-05
6.335479522322817e-05
2.8307677989935812e-05
9.763233444118756e-06
-7.338964899172473e-05
0.0001015326610788302
-6.066104671408201e-05
0.00010005501936744728
-2.5959195914762515e-05
-5.022610081975142e-05
-6.241876675613681e-05
9.291589160366808e-05
9.878683648159234e-05
-0.00010646165166275346
7.626033551808327e-05
-7.68635349948521e-05
-1.870421118063609e-06
-6.609078798935175e-06
1.406505111956573e-06
-5.689318880881392e-05
-0.00010617584174254336
-2.6667900234203186e-05
7.271560713125255e-05
9.768474785372173e-06
0.00011166548502009511
4.719297277825504e-05
7.885619679385047e-05
1.6738695603803177e-05
7.576487828415762e-05
8.946787484050074e-05
-3.894930305039602e-05
-1.427234923910308e-05
7.334190018315557e-06
8.13034919679356e-05
0.00011128302046436397
-8.869462473417196e-05
-3.1655447442770444e-05
1.3032694706497506e-05
9.010908351871678e-06
1.7183639451515144e-05
1.5194233428629869e-05
1.5054108472218373e-05
-9.350106483312572e-05
0.00010348105989083427
-4.320943286052063e-05
0.00010445298114992074
-2.0490472592733832e-05
3.195482406731344e-05
-2.2272041963149477e-05
-2.0168219540627598e-05
-1.4544411476599645e-05
6.600528266325951e-05
-7.788650874634879e-05
-9.1536396554641e-05
3.911969187808995e-05
-6.570106350517917e-05
0.00011157981558258351
0.00010549770060813189
0.00010109301770988631
-0.00010193941121369455
-8.95457636214932e-05
-0.00010080872860305541
7.736821222073382e-05
-9.470038949222143e-05
9.84136514788139e-05
-8.024802306136177e-05
1.0113945783384435e-05
-9.77531976754231e-05
-9.890165268053121e-05
-8.727031974150875e-05
0.00010508560339598062
0.0001052801702687545
-0.00010330241010885903
-1.0076155053952836e-05
-5.2954054953120345e-06
6.016318847674487e-05
6.532828146348058e-05
0.0001041383920381906
-0.00010280962031149492
3.470930057921391e-05
-5.278083072066625e-06
2.181965019387139e-06
8.223327608509646e-05
-1.8441822536958593e-06
3.531488777181423e-05
5.047932742627629e-05
-5.550538478466549e-05
-5.943460611342605e-05
-1.2503068701954282e-05
4.3893228685138597e-05
3.6840149981314545e-05
3.872203447898815e-05
-6.71859426315346e-05
-7.590202660180185e-05
7.18133998966692e-05
-8.114597183368075e-05
0.00010075973102906072
-0.00010591894340508112
-7.091566587566555e-05
-3.287474650449631e-05
4.3437935703377866e-06
7.551306253224066e-05
-5.85124367781207e-07
-0.00010041875250883389
-2.5178999938539415e-05
-9.830445833140629e-05
2.9876336920144822e-05
2.258322810052007e-05
0.00010465599070685109
-9.480980908623394e-05
6.0135890891681295e-05
7.5470809717028305e-06
2.586542758915753e-05
8.517721727482671e-05
0.00010471296213630408
-0.00011156177541759779
-2.0268021324154783e-05
6.514386314575398e-05
-0.00010713959216695098
3.597305237270575e-05
5.827913148924331e-05
-9.087547280588288e-05
-9.689800615260194e-05
9.844801938340359e-05
-5.389273143158751e-05
-7.382428888078959e-05
-4.451860267115537e-06
9.723136759167009e-05
-5.883515707753344e-05
1.2192382651890269e-05
4.197111941653757e-05
7.860925013969542e-05
-9.548269041023432e-05
-1.840406073869481e-05
2.036399305091894e-05
9.27697768858727e-05
6.991567258357362e-05
-4.380965753911887e-05
-7.210705550008785e-05
4.472940088409549e-05
-8.768091659607392e-05
9.410220117998687e-05
8.417774863575307e-05
3.544322100346923e-05
2.9936458041878677e-05
-6.911354693104405e-05
5.499137065372749e-05
-5.6203940784278216e-05
4.49016879900054e-05
-0.00010111497640105061
-2.125375768513869e-05
-9.954946048493285e-05
-7.468945252346522e-05
-1.3895867414114183e-05
-0.00010506101452587354
9.59895429864388e-05
9.769380374617018e-05
1.3104259895370106e-05
-9.48040435043966e-05
5.32243522957625e-05
2.3061996062953985e-05
-3.7429305677711405e-05
3.5542558490381925e-06
-3.865022884404331e-05
7.376401487969945e-05
2.789358569969789e-05
4.2461634655825546e-06
-8.419096297146782e-05
-1.0557083502180538e-05
-4.954593619267914e-05
-9.476337206456673e-06
1.1983604580188074e-05
1.605693963126397e-05
9.55766829674365e-05
9.750586571473793e-05
-2.6938528671935634e-05
-2.81585491093684e-05
2.0235557526372097e-05
1.780436016540174e-05
9.815070559575773e-05
-9.618112527015316e-05
-9.738498188557832e-05
-6.149627880211529e-05
-9.361932052206895e-05
-4.342758490636448e-05
8.251289829442552e-05
-2.2736311243742856e-05
9.602146756266952e-05
-8.727292817204535e-05
-8.72069989000209e-06
6.327511351695343e-05
-0.00010467529333462681
6.986540511273283e-06
3.933662326185094e-05
9.378731780730281e-05
-2.8707684619700335e-05
3.283234179185513e-05
-1.3351666263585548e-05
7.47929803156494e-05
0.00010533409233593656
7.188866593668519e-05
3.0016106161643145e-05
-7.145099598744806e-05
9.119320786943265e-05
9.775457698190328e-05
5.745950321723424e-06
-8.54532321857572e-05
-7.818879794661825e-05
-1.5938284355330148e-05
1.5408079724384645e-06
7.110590147855716e-05
4.98802889792961e-05
-9.879967125820688e-05
-2.1517263254706375e-05
9.866576837310397e-05
-6.860884243130523e-05
-8.981572549880847e-05
-9.930097318450117e-05
-4.9609225987384295e-05
-9.293315748156103e-05
2.9241987642402977e-05
7.039630786241691e-05
1.8064756020713906e-05
6.85198104670795e-05
-3.4252338083128486e-05
-4.643950628365516e-05
2.719345609754871e-05
5.964010027016935e-05
0.00010518005887549536
-1.667226539730682e-05
2.5140164427659063e-05
9.857852147400253e-05
7.864284196141805e-05
-3.796254035759813e-05
8.890174549941128e-05
9.038948493949135e-05
-7.965250842182802e-05
-6.500174729271719e-06
-1.1858823341452539e-05
5.395993367292241e-05
1.573486974357821e-05
-8.997206242456819e-05
-3.248598205688037e-05
-6.483782870333294e-05
-9.766666235342406e-05
-6.83506814223963e-05
9.110893395010913e-05
1.3633146246041427e-05
-1.5717544114008165e-05
-7.09655917312154e-05
1.9424854817625114e-05
-8.251154539610469e-05
-3.6854365658594927e-06
-9.918291119577843e-06
7.55352242949528e-05
-9.81914853309432e-05
6.640580465665794e-05
3.057583117807139e-05
4.427849149990465e-05
-6.397801125547171e-05
4.8044322019010255e-05
8.644355737638266e-05
9.187128853839816e-05
8.591819351442444e-05
-6.477897967661504e-05
9.155904856285343e-05
-8.256396691071709e-05
-2.267145443795791e-05
6.664467589144112e-05
7.157089943622845e-05
-7.836170062585683e-06
-4.6264491540557764e-05
-8.327744372568812e-05
3.9952963945032464e-05
-6.668417595587068e-05
5.450499770738267e-05
-8.815268068783602e-05
9.096722002073394e-05
-9.502217400465426e-05
-6.838581034540269e-06
-1.5698197553305105e-06
-2.1954551951546775e-05
-8.779355331834986e-05
6.2217187250437596e-06
-4.1929059553888017e-05
7.595047034669482e-05
-3.679517777095486e-05
6.530176959069009e-05
1.2901736919401119e-05
-9.208462696081011e-05
-8.157689369120555e-05
2.2368066807635656e-05
3.4957734096418755e-05
-5.2030219408292155e-05
-7.696693387025323e-05
9.01447649442779e-06
-5.7517236300284446e-05
3.341668781269894e-05
5.5881269014788414e-05
-1.9264071511232087e-05
3.658030180987261e-05
-4.040674940754672e-05
-3.162995999670166e-05
7.876333226507718e-05
-5.141251604458746e-05
8.850989536342154e-05
-5.651233003867186e-06
9.022782292633962e-05
9.14646602959808e-05
-2.5697363643680338e-05
-3.528886172276358e-05
-8.601713706089387e-05
-8.904554414296952e-05
-7.910637463885809e-05
-5.632531633651198e-07
5.012142409950286e-05
-4.6126395984481904e-05
-7.513623580094787e-05
-4.089675233940399e-06
4.9392969696387414e-05
2.467209388202878e-05
9.896099703601938e-05
-9.186672090553274e-05
-8.59282893530528e-05
-7.247874652150423e-05
1.7981683536503714e-05
2.4035511179455975e-05
5.930304092379222e-05
2.8397659854968103e-05
-7.637502709117904e-05
-9.182632698952438e-05
2.74541686654006e-05
8.760927220259927e-05
-6.2375055287325324e-06
-9.2352296887886e-05
2.0220936667673822e-05
-3.901951045303104e-05
9.130405119368376e-05
8.511133348247756e-05
8.854394141316268e-05
-1.3000514128656351e-05
9.223294354676206e-05
8.265356122638639e-05
8.730201865446563e-05
8.275049448492572e-05
-9.392099801107226e-05
-0.00010053522794216944
-8.469677991200884e-05
6.140960399765024e-05
-6.209630042208872e-05
2.330777313987281e-05
8.449998404551527e-05
-3.2816959510504266e-05
-8.66738265912804e-05
-6.776892954279428e-05
-6.582733344629787e-06
-5.7013269409172384e-05
7.98787264541559e-05
6.413372341102129e-05
9.338068791039636e-05
-7.935617485692148e-05
2.5036026905749278e-05
4.289249171973049e-05
-1.5495941401357286e-05
8.217833443671329e-05
3.092443552251943e-05
-4.4981501043396106e-05
-3.9293831201617346e-05
-6.10625322489335e-05
8.066071431714557e-05
9.200411114747607e-06
3.760691287658494e-05
-4.765001570450955e-05
1.6401288731028413e-05
-8.186732340905475e-05
-6.200783246575776e-05
5.361109959707132e-05
-1.7477624009308417e-05
-8.660173711841259e-05
2.8614704096287642e-05
2.282161383371566e-05
4.895889916592784e-05
-3.5697909533393046e-05
-6.385234589553404e-05
4.364196347632513e-05
-1.7714145585869657e-05
6.889314185071529e-05
1.8772339247755284e-05
-1.1858737190331085e-05
6.89635129508111e-05
6.468081947711998e-05
-3.206646941892446e-05
-8.75720683257378e-05
8.447173088818044e-06
-6.557456002591454e-05
-7.822903976361075e-05
-4.1166945606862166e-05
5.452397977821712e-05
-7.542247103072068e-05
2.329649616414324e-05
-8.270302773928886e-05
1.194077446298999e-05
8.502080510203531e-05
-5.140270768579037e-05
8.364134359542819e-05
3.443347751458878e-05
7.060067520273736e-05
8.543860794943368e-05
-1.1916306664462096e-05
-2.7610195011583675e-05
8.432867982645726e-05
-3.17811397597253e-06
-9.26052523345221e-06
-8.133105467508705e-05
-9.056177807050912e-05
-2.2028344892476066e-05
-4.571340771381127e-05
7.773221666882232e-05
-9.040108568439129e-07
2.4091509264126817e-05
1.9297276905266154e-05
5.857906155820847e-05
-6.95312929270406e-05
-2.3136929436229657e-05
-8.338251014346859e-05
-2.9475332191577338e-05
6.185205161191883e-05
-5.650884104285463e-05
5.9936454343502576e-05
1.359677581269256e-05
-8.508919985684568e-05
8.467338723755309e-05
-8.242022737390733e-05
2.3614240571835875e-06
8.133347931227335e-05
8.334656788447366e-05
2.898996509668953e-06
4.3025887919366554e-05
-2.78181778419936e-05
4.923705079147558e-05
-7.16394268729419e-05
-8.905675758310243e-05
5.470756645605921e-06
7.486014594935996e-05
3.1921256358758726e-05
8.619931039354299e-05
-1.764576071801693e-05
-5.978020420130076e-06
-7.975307843464648e-05
3.870622421437917e-05
3.6892155589487744e-05
8.302655616191131e-07
-5.023623894210248e-05
8.293131269011844e-07
-1.1389112281705843e-05
-2.0773571511731273e-05
7.850338085120062e-05
2.5225639502364122e-05
5.7788830290090157e-05
7.811608255110233e-05
-3.8646324056688183e-05
-7.06224491312973e-05
7.512081529873284e-05
7.217747225463574e-05
-5.9887662614996676e-05
5.22125633021012e-05
-5.9118261651001333e-05
-8.085449222950625e-05
-5.322419213918156e-06
-7.141294154389408e-05
5.876953532895065e-05
-6.033893537487183e-05
1.9625123942201994e-05
7.65514931734036e-05
-4.647084964068291e-05
-3.8164511201832976e-05
-7.960147479122641e-05
-3.068087727722738e-05
-5.281865730209515e-05
-7.744130387923313e-05
4.803023003796664e-05
7.510626956977308e-06
7.450179874115405e-05
1.5829234155492488e-05
-1.3446310820769406e-05
4.128887317253126e-05
3.0264157370238145e-05
-3.318539879391623e-05
7.869212990792589e-05
-3.0451402191110362e-05
-7.657823109559304e-05
-7.340209901959237e-05
-6.416798235121216e-05
6.174168506155343e-05
3.29251010487435e-05
9.754299740718028e-06
4.2569827202981784e-05
-2.4132775545479743e-05
1.8348963028040853e-06
-8.138672230790129e-05
4.5862533968016595e-05
-2.7644324824209046e-05
-6.785794250830526e-05
5.1703764529829035e-05
-4.377098983203168e-05
-6.321848386946455e-05
1.3947661365469252e-05
1.766593353761551e-05
-6.145370345920191e-05
-5.682175667339995e-05
3.6183266964361457e-06
7.573199982548556e-05
4.293414480420318e-06
7.773907022172018e-05
-3.277936665126887e-05
3.094696951076305e-05
5.359080280420045e-05
8.970586948390675e-06
-7.383309890577525e-05
1.9907627076335378e-05
-7.36080083506366e-05
-7.745140477372672e-05
-3.3117535445161565e-05
-6.745115362574787e-05
-7.508882233526504e-05
-7.173359172174792e-05
-5.524595368707834e-05
1.3547208618868448e-05
7.246005843655125e-05
7.930746517265368e-05
-1.310157887152991e-05
-1.293869909479627e-06
5.351350234405243e-05
-3.783328499356063e-05
-1.9113765500345358e-05
6.877337629657818e-05
-6.399404370350112e-05
-6.467233506560565e-05
6.941588989867428e-05
6.53934490358763e-05
5.378599075603549e-05
-4.425540123775192e-05
7.874278878835696e-05
-7.530432405989163e-05
-3.160034869647084e-05
7.633017515812715e-05
4.199498427681229e-05
6.72119916777895e-05
-5.4523185906323436e-05
-3.837151919676447e-05
7.113117016576789e-05
3.895460280414223e-05
-6.883256869928106e-05
-1.551682802616673e-05
9.677785993729375e-06
2.533263302427277e-05
4.769067549291139e-05
1.968733048649594e-05
7.176536987779282e-05
-7.458721797982083e-05
-2.0670157875012797e-06
-2.0543463097051344e-05
-5.644050844689763e-05
3.237152710707567e-05
3.6871610294160165e-05
-7.252754555072355e-05
-5.2542470351013366e-05
-6.718125587747317e-05
1.960435703488961e-05
-6.620660205036069e-05
6.755171492360963e-05
6.573591437202488e-05
-6.024368431638376e-05
7.125739342584915e-05
-4.889247766344358e-05
5.407677685523651e-05
4.549280532442791e-05
-4.871493613543087e-05
-5.4039328523367624e-05
7.05381873760094e-05
-5.6859923308905974e-05
6.062416323307671e-06
3.658962362583214e-05
7.0548135035175e-05
4.478142460226373e-05
-2.539249920280222e-05
-5.580606989063116e-05
5.8011184867407384e-05
-9.135656369509086e-06
-7.160026635915143e-06
5.779234299874224e-05
2.6299520140551317e-05
3.098884912863509e-05
-2.642577681332627e-05
-2.6783471528806592e-05
6.893943496100921e-05
1.2662819284089247e-05
-6.718759014672415e-05
3.915592038463788e-05
-6.45112313171053e-05
6.184792262474744e-05
6.10386018413203e-05
7.249534578240532e-05
6.398366432166236e-05
3.130884939350735e-06
-4.344991722433527e-05
4.909239066651274e-05
-6.116242102582806e-05
-5.269174147523002e-05
1.4508671786509585e-05
5.622641828298905e-07
-3.122277493293754e-05
-6.118556681240732e-06
-4.3032727864810264e-05
-3.4841550848458875e-05
-2.6064242184613167e-05
4.7786709495000544e-05
-7.033307610137668e-05
3.2523870489444816e-05
-5.8209748877550485e-05
3.584277166141046e-05
-3.175241064723986e-05
4.926994956101161e-05
-6.801381558153774e-05
2.2067493569217517e-05
-8.574463379101372e-06
6.477263953143325e-05
6.307723366552343e-05
-3.76219165885681e-05
2.5607989568112227e-05
4.150951670925294e-05
8.888949632415867e-06
-1.3308289923909298e-05
-4.898852611100009e-05
-1.446499795863022e-05
1.977672267487759e-05
6.367199035825404e-05
-4.887383604477888e-05
-6.539798195101927e-05
-6.009700249693853e-05
5.337356064687282e-05
-1.8525839308721315e-05
-5.6704659088393486e-05
-4.955618753745815e-05
5.881264399319831e-06
-3.70801883695895e-05
-4.293026220543134e-05
3.136504474311398e-05
4.0624273926067494e-05
-6.134288223258142e-05
-2.413337212810289e-05
-4.955244198841923e-05
6.20315220802479e-05
-5.87459081302e-05
5.763597341122735e-05
-3.342045811279534e-05
-2.027458364411375e-05
-6.555827189912757e-05
6.529143968168746e-05
2.5852197196303322e-05
7.372963251470368e-05
-2.6536276421055085e-06
-5.0504733547088316e-05
6.0459847595505194e-05
-5.945886260450378e-05
6.199978054637955e-05
1.9057020841732332e-05
3.443400803284971e-05
-6.011123339823579e-05
-4.4181346725232004e-05
4.502935200761648e-05
-3.686977823918438e-05
-1.5727167319739344e-06
2.068712227684802e-05
5.467626524530375e-05
-5.36582929676942e-05
-6.37809337249157e-05
1.183844882169078e-05
1.4187395895583426e-05
-2.9927886742099694e-05
4.165516702802598e-05
-1.009498526186464e-05
2.8121715270393774e-05
-6.10609497678415e-05
-5.4828058188457705e-05
5.397553356067962e-05
5.464380702457522e-05
-2.1401463927532313e-05
5.5748082841055436e-05
-4.501757066549923e-05
5.7741164554459416e-05
3.492896838402802e-05
-4.0611932723370026e-06
5.5811343593739945e-05
4.2603202513635424e-05
5.681245590761602e-05
2.136067553401454e-06
8.288792939213221e-06
6.555531764571506e-05
-5.238132947016104e-05
-4.914666423459926e-05
6.738308520188267e-05
-2.5893148551519705e-05
4.944390998504987e-05
-1.587303283284051e-05
1.4036827244796382e-05
2.146002189652317e-05
5.919278100947206e-05
-5.749999350674556e-05
-5.743809820050282e-05
-1.68344961750225e-05
-5.1280349543209214e-05
2.8185375124691118e-05
4.1610786427541e-05
2.601815691183262e-05
-4.2027713691065904e-05
5.867736333165627e-05
-6.060964442109423e-05
-9.986490350736226e-06
-4.7638916285600624e-05
3.291223285522404e-05
-4.346822360662422e-05
3.676684825922227e-05
-4.2960908940013156e-05
3.487905403669226e-05
-5.365427869819204e-05
4.25137105190274e-06
4.796556019279742e-05
-3.143170925734206e-05
1.4834775424153294e-05
-5.333119763763632e-05
-2.2578150841846012e-05
-3.6172297796887836e-05
-1.911282909974143e-05
4.687318038245954e-05
2.586256194116526e-05
-6.011493754546628e-06
5.175120753455279e-05
5.38927860775212e-05
-5.4461433348597856e-05
4.1404534332228846e-05
1.8458824394379563e-05
4.861765133382286e-05
-4.599476672053787e-05
5.9250788883534225e-05
4.695633216729405e-07
-4.11773189177193e-05
-3.640406025231177e-05
7.599036642485173e-06
-5.062550388183857e-05
5.066194476455301e-05
-1.2215798260676187e-05
4.791400150404431e-05
1.042484693167025e-05
-3.0628601287462995e-05
-3.4292861217643633e-06
-4.0978504800453106e-05
5.011438534608727e-05
5.311858861281205e-05
-1.0265224784555997e-05
-3.8224892965780975e-05
-4.372737923128029e-05
-5.344210661557464e-05
-1.4893231938237946e-05
4.967587593395445e-05
2.1696806313888023e-05
-4.875136884845314e-05
-4.32963125657281e-05
-2.253026180895826e-06
3.494437013442186e-05
-3.594763898024304e-05
2.8344066276180743e-05
3.747851516752408e-05
-2.951524586599644e-05
1.9732462429167038e-06
4.609033549953743e-05
4.166946902360147e-05
-2.085336985057743e-05
-4.667825706195323e-05
3.30928996002692e-05
4.144094960680083e-05
-1.4009711917300984e-05
-0.00016782156114909954
-0.0001676682300277045
-0.00016073224507648265
-0.00016718122470778967
-0.00016042330596831455
-0.00016634506578878046
-0.00015977516959569143
-0.00016517316725044685
-0.00015876265255206857
-0.0001636656189602906
-0.0001574026288497734
-0.00016184036374096674
-0.00015570669434838505
-0.0001596519871902963
-0.00015366119895431616
-0.00015713717545377457
-0.00015127079056937446
-0.0001543490129584802
-0.00014856560988510918
-0.0001512448974711007
-0.00014555741154836935
-0.00014784447249922017
-0.0001421450313883642
-0.00014410732253876776
-0.000138074655475503
-0.00014008248583083507
-0.00013581214503582866
-0.00013274465750464696
-0.00013125067314198252
-0.00012814049830683455
-0.0001264155524952966
-0.00012343007649133868
-0.0001213338293354756
-0.00011851315998789848
-0.0001160069904530888
-0.00011334511092997607
-0.0001104458279243692
-0.00010794727273094615
-0.0001046686865475912
-0.0001022898876430276
-9.867256193774664e-05
-9.644428752676641e-05
-9.246722339837436e-05
-9.032370377861879e-05
-8.609994378970464e-05
-8.39940393195248e-05
-7.9557852820809e-05
-7.72265097806686e-05
-7.283449287673789e-05
-6.935509011123251e-05
-6.597082930822706e-05
-5.897406377765593e-05
-6.072153399696281e-05
-5.1873912833824604e-05
-5.334227593775846e-05
-4.4664507625589334e-05
-4.616103121701685e-05
-3.7354451311273226e-05
-3.8984716029531394e-05
-2.997327871728506e-05
-3.172358923362108e-05
-2.253165039242209e-05
-2.442975404740845e-05
-1.5045317063384856e-05
-1.705249997036897e-05
-7.529084137161612e-06
-9.61194997591452e-06
7.821661128490096e-20
-2.1822828851999374e-06
7.529084137163756e-06
5.3369148393156035e-06
1.5045317063384393e-05
1.3156987885537277e-05
2.2531650392420345e-05
2.2257872620210388e-05
2.9973278717269288e-05
3.7354451311266545e-05
3.131464117469274e-05
4.466450762559756e-05
3.8986467397232e-05
5.1873912833824964e-05
4.623231218880146e-05
5.897406377761649e-05
5.3305246555669895e-05
6.597082930817688e-05
6.0224608139426795e-05
7.283449287670088e-05
6.703125048870468e-05
7.95578528207922e-05
7.366027639660302e-05
8.609994378962274e-05
8.016614351333074e-05
9.246722339829405e-05
8.648361321837626e-05
9.867256193781664e-05
9.27873440426204e-05
0.00010466868654762399
9.91114603301834e-05
0.00011044582792440925
0.00010640260421790996
0.0001160069904530511
0.00012133382933545046
0.00011287512631319049
0.00012641555249516353
0.000118315188671428
0.0001312506731419469
0.00012329567150468827
0.00013581214503574895
0.00012795071907199435
0.00014008248583099816
0.00013226431323070813
0.00014410732253879519
0.0001363228873242274
0.00014784447249934873
0.00014006825885370467
0.00015124489747119779
0.00014352326875385652
0.00015434901295856884
0.00014666236282291303
0.00015713717545384848
0.00014957957845575817
0.00015965198719025252
0.00015234871546511354
0.00016184036374088573
0.00015547996781865443
0.00016366561896031333
0.00016517316725062788
0.00015724414415208528
0.00016634506578877675
0.00015863633197107466
0.0001671812247078431
0.00015964291271808822
0.00016766823002756456
0.00016028637205365982
0.00016782156114914063
0.00016053794568449936
0.00016766823002763937
0.0001604555387736711
0.0001671812247077047
0.00016004490722144752
0.0001663450657887919
0.00015930609336463515
0.00016517316725048214
0.0001582509512875414
0.00016366561896026668
0.00015686780179183932
0.00016184036374093617
0.00015516067369469484
0.00015965198719028576
0.00015303631824385537
0.0001571371754538582
0.0001543490129585382
0.00014951591521345038
0.0001512448974710864
0.00014641776824346378
0.00014784447249925755
0.00014312888603498932
0.00014410732253871309
0.00013955844390293348
0.00014008248583083984
0.0001356667775653554
0.0001358121450358173
0.00013149928082088148
0.000131250673142015
0.00012708198231656324
0.00012641555249524335
0.00012236650717237644
0.0001213338293354165
0.00011742560428350473
0.00011600699045308175
0.00011216503567275709
0.00011044582792437664
0.00010653015966754482
0.00010466868654756689
9.992099305772263e-05
9.867256193776395e-05
9.24672233983719e-05
9.231207652825587e-05
8.609994378971747e-05
8.573871229457502e-05
7.955785282081078e-05
7.927536807792859e-05
7.283449287675624e-05
7.270919587464862e-05
6.5970829308206e-05
6.599432115948795e-05
5.897406377767737e-05
5.913067197162313e-05
5.1873912833844174e-05
5.216483505654727e-05
4.466450762559897e-05
4.506152905068053e-05
3.7354451311262926e-05
3.788768574204979e-05
2.9973278717283064e-05
3.0486327433249946e-05
2.2531650392418238e-05
2.2801097403856967e-05
1.5045317063383622e-05
1.3862588779260842e-05
7.529084137160132e-06
6.937896720349448e-19
4.608327686410134e-06
-7.5290841371679234e-06
-3.259646402265146e-06
-1.5045317063378969e-05
-1.080215265807827e-05
-2.2531650392416388e-05
-1.823608644188979e-05
-2.9973278717263816e-05
-2.5578853552356383e-05
-3.735445131124773e-05
-3.288358107766909e-05
-4.466450762560442e-05
-4.0087640105707674e-05
-5.1873912833817435e-05
-4.724732915040246e-05
-5.897406377762651e-05
-5.429065067537482e-05
-6.597082930819859e-05
-6.13924882875569e-05
-7.283449287667815e-05
-6.860586119314693e-05
-7.955785282075164e-05
-7.695344973780888e-05
-8.609994378965085e-05
-9.246722339830264e-05
-8.474107262249834e-05
-9.867256193785093e-05
-9.131679384234455e-05
-0.00010466868654762601
-9.741531009697891e-05
-0.00011044582792441436
-0.00010322346819689427
-0.00011600699045307531
-0.00010875582456398061
-0.00012133382933543173
-0.00011406950078815457
-0.00012641555249516727
-0.00011911120611243367
-0.00013125067314197257
-0.00012395647157335991
-0.00013581214503571298
-0.00012853085388612358
-0.00014008248583094452
-0.00013293533961364102
-0.00014410732253878903
-0.0001372683095439257
-0.0001478444724993722
-0.00014222270606212728
-0.00015124489747115076
-0.00015434901295855764
-0.00014596052962187863
-0.00015713717545387952
-0.00014903155916788473
-0.00015965198719028996
-0.00015168001448487327
-0.00016184036374090595
-0.00015399305141448896
-0.00016366561896031279
-0.0001559190266481756
-0.00016517316725054302
-0.00015751917963698704
-0.0001663450657887938
-0.00015878537202721176
-0.00016718122470784816
-0.00015975113186968447
-0.00016766823002759557
-0.00016039215511717155
-0.00016071464308740514
-0.00015366241368510415
-0.0001512085149117404
-0.00014967333129660567
-0.0001477783624240508
-0.0001455496766692445
-0.0001429862657854271
-0.00014012982774370869
-0.0001369571517061912
-0.00013347272906313098
-6.185149879138716e-05
-0.00011569758550091406
-0.00012041212699942686
-0.0001249149150223212
-0.00011074045492820238
-0.00010550531926930376
-0.0001000443766927554
-9.429833260062544e-05
-8.8400013766784e-05
-8.220747966931674e-05
-7.583801153708586e-05
-6.910628398886496e-05
2.599143643694581e-05
-4.0502766891532516e-05
-4.7525412728409334e-05
-5.461486586444642e-05
-3.344436210927289e-05
-2.6275184244335946e-05
-1.9084369005509246e-05
-1.187941189128353e-05
-4.556075993842136e-06
2.8652974539185254e-06
1.0302042878891885e-05
1.8038326657731483e-05
0.00010499617398994993
4.7787628836019824e-05
4.0793993296110525e-05
3.357093901102518e-05
5.460976977449743e-05
6.133665469498266e-05
6.786649979816572e-05
7.429745053185813e-05
8.050769051107109e-05
8.671180579645744e-05
9.279602170432933e-05
9.898917025029892e-05
0.00014956048909995067
0.00012025548378060127
0.00011553443830747436
0.00011045741704408117
0.00012461527782902653
0.00012870989732407357
0.0001324570884038839
0.00013592550988807695
0.00013907989262888242
0.00014201456378472324
0.00014476785087805036
0.00014742092952099706
0.0001445254281074617
0.00015302040693887352
0.0001522383352861403
0.00015106422583047893
0.00015341521161062974
0.00015343512876763587
0.0001530882864109922
0.00015241422303030732
0.000151479092979062
0.0001502375447097965
0.0001487681489242602
0.00014697685165349002
9.155555062887347e-05
0.00013505943189657445
0.000138454261217416
0.00014155411049279225
0.00013134669800775415
0.00012732167106262353
0.00012301779119763042
0.00011843784232930482
0.0001136750886017348
0.00010861466163493696
0.00010337173579711963
9.775902657830744e-05
8.487434925130146e-06
7.250622182222355e-05
7.887282123033665e-05
8.51913205978992e-05
6.600024835605866e-05
5.92987985973574e-05
5.2499214996799836e-05
4.551308807642568e-05
3.8525606444398965e-05
3.132180952393862e-05
2.4028053292424887e-05
1.640166323561509e-05
-7.76802949617803e-05
-1.4071480941637835e-05
-6.743164462600632e-06
7.490165836785574e-07
-2.129045472922908e-05
-2.8488664246974213e-05
-3.557574404678556e-05
-4.265317014368009e-05
-4.9573482852862824e-05
-5.656461669383408e-05
-6.350502638052855e-05
-7.063091352098143e-05
-0.00013796044325969532
-9.618005400601764e-05
-9.037441945871239e-05
-8.422587752251329e-05
-0.00010167590601214097
-0.00010695177683477855
-0.00011194786258314523
-0.00011676679668898835
-0.00012130731242441115
-0.00012570027562824675
-0.00012994769825401903
-0.000134164067143544
-0.00014628412892191974
-0.0001438810161463992
-0.00014108966675634548
-0.0001482978429296093
-0.00014998758348765722
-0.00015132579130315918
-0.0001523729990016568
-0.00015312471856445816
-0.00012941757834292536
-0.00015319566682949024
-0.0001523675531254055
-0.00015376754974478132
-0.00015358326860844213
-4.86084905342368e-05
-0.00014367663955929186
-0.0001376264103033757
-0.00013497485013470932
-0.0001320008332536858
-0.00012880302557590563
-0.00013335826386613587
-3.508108676841077e-05
0.00013047778486075862
-0.00014654457553473445
-0.00010811748319854865
-0.000117193930415951
-9.790950093663514e-05
-9.243458748409443e-05
-8.669849869178562e-05
-8.084720875529043e-05
-7.473637427045288e-05
4.904966815441903e-05
-2.8203024157637144e-05
0.0001458238766600473
-5.53353588798925e-05
3.563834712747317e-05
-2.1207036947029195e-05
-1.410857681891384e-05
-7.038556708693169e-06
2.2123060197066214e-08
7.200612582011551e-06
0.00011705894820297393
5.557805133370945e-05
0.00011267208780626079
2.8727885122363707e-05
0.00010799302265633149
6.20246423448952e-05
6.824934611324233e-05
7.439603088822547e-05
8.035948210684064e-05
8.627214680157676e-05
0.00014642968926880737
0.00012113461946349199
4.236629315390788e-05
0.00010298491182540263
0.00014484695528609203
0.00012490851125227147
0.0001283179116757725
0.0001314832575245858
0.00013437759235269885
0.0001370981606704602
0.0001270019138723606
0.000146589197245068
-4.1881720905453146e-05
0.00014353777856989996
0.00013365220457484068
0.00014632764003104097
0.00014573078373460654
0.00014486738618764924
0.00014379813390487826
0.00014247994721291419
6.592352389965269e-05
0.00012323582565931308
-0.00011279630012815067
0.0001364702890882886
7.819287265142154e-05
0.00011914489900655458
0.00011476483723709755
0.00011022475424944717
0.00010542013350769722
0.0001004948469913178
-1.707497346804087e-05
5.9537250761782164e-05
-0.00010315111288803594
8.409148099056287e-05
-2.989002842283498e-06
5.2954295354117745e-05
4.62792163110623e-05
3.9430018485065055e-05
3.2596185422864486e-05
2.5576272727093215e-05
-9.469933371253467e-05
-2.4032529284545055e-05
-0.00013997435052616564
4.15782789869267e-06
-8.361864461640721e-05
-3.097961202678255e-05
-3.78198244189752e-05
-4.4663107784355865e-05
-5.1382746160940296e-05
-5.8130802050344163e-05
-0.0001407545179774282
-9.985143121560888e-05
-0.00014199723995730377
-7.76243625817737e-05
-0.00010480125819639595
-0.00010950730812051686
-0.0001140294497701708
-0.0001183004731048803
-0.00012247497966773546
-0.00014250735956719882
-0.00013866265118691744
-0.00014394976306106194
-0.00014506080762289995
-0.00014589979966155275
7.213169262654107e-05
-0.00013621282984435993
-1.0045578571958246e-05
-8.927636704433631e-05
-0.00014500364057475255
1.1367102675877144e-05
-0.0001300991695982305
-0.00012522523138296384
0.00014179528806956116
-0.00014682561499382865
0.00013890743242081356
8.98278849491494e-05
9.765825591753312e-05
-6.840388942441745e-05
-6.201189911082176e-05
2.1577305845378795e-05
1.4417850753133063e-05
9.208156761639645e-05
0.00013961959545483486
0.0001408493945145034
-7.13142647778882e-05
9.522138320821619e-05
1.8440775467903504e-05
-6.485003663245634e-05
-0.0001264711629404886
-0.00014597740503133235
-0.00014645906110738514
-0.00012137113587806782
-0.00012985821273304172
-7.940219270004823e-05
0.00013974652770462343
-9.055466042528266e-05
-7.365470203108001e-05
5.6275050460307827e-05
-2.998367735403408e-05
0.00011374509668907548
0.0001006617762007962
-8.508027912721434e-05
-2.329084791267069e-05
-2.6951007877530265e-06
4.1708966986492514e-06
5.000104475956532e-05
0.00010966108422278137
3.0708178743679605e-05
0.00010528611914705062
0.00012864495887551195
6.832091318827242e-05
7.411232252649398e-05
7.981272292670593e-05
0.00013948089746499483
0.00012087874880718618
4.6955218832249325e-05
0.0001386151447635649
7.712284170553703e-05
0.00012395119630255664
0.00012680632638473478
0.0001294568856427181
0.00012262532253510492
0.00013915807495547692
0.00011112144279203117
0.00012577879409060355
0.0001383510723603873
0.000137364404556787
0.00013619348687789117
0.00011910747731970423
0.0001067788813660888
0.00013991145639232305
0.00011527099417004155
0.00010221932247694983
9.758278759668708e-05
5.9631019649963086e-05
4.0427395368657895e-05
0.0001174825500847221
5.3388718981723426e-05
3.375234299777597e-05
2.7137625905577138e-05
-1.9751806698422632e-05
-0.00013232087827577302
3.703264711887245e-07
-0.00012405510487642623
-2.6417907346013134e-05
-4.632122203556867e-05
-5.2766077865715065e-05
-0.00013663724315633795
-9.293811242798898e-05
-0.00010678585592303464
-9.774801666431678e-05
-0.00011097159450619733
-0.00011504198142859804
-0.00013512455752072772
-0.00013782785320821486
-0.00013333266947146
-0.00013872347038596897
-0.00012711631640678438
-0.00014678132269597483
0.00013748545112443947
-7.714117569703644e-05
-4.937774330646768e-05
-1.6516448729167884e-05
-9.646761407676196e-06
6.234324613002463e-05
-3.310810357563781e-05
-3.9708537758899056e-05
-0.00010233861800107467
7.0352375329394995e-06
-0.00012569006798895195
0.00013600549238623427
-1.3042962935927684e-05
-0.0001398619756681241
-9.578621131321521e-05
0.00013111163893049784
8.249965034550214e-05
9.578898134393305e-05
2.436990451441498e-05
-5.5579266345166806e-05
-3.6552264672334286e-05
8.530153330912715e-05
1.0945914257204424e-05
4.365092984659108e-05
3.717744790785785e-05
-4.303166292657475e-05
-6.783083838742964e-05
-7.138871404336217e-05
7.15029938182876e-05
0.0001319337536758479
-0.00010969381012945935
-5.909636859353112e-05
0.0001348333872639258
-0.0001286254997547751
-0.00010075793663746363
2.0514380414135997e-05
-0.00010538647579904289
-0.00013117888303754534
9.278676334707042e-05
-8.266536837744986e-05
-0.00011372449255148855
-8.790377362677167e-05
-0.00012087657679339251
-0.00013937086770998334
-0.00013622321598236113
-0.00013947288924899583
-0.00013769699591777604
-6.311506177234668e-06
-0.00013443319333695188
-0.00011886070989076245
6.565754716614243e-05
-2.5256247421739167e-05
-0.00012241904041933113
-7.254586730165269e-05
-6.17660682636517e-05
0.00011923877261930389
1.1937511923039337e-06
5.05970629445735e-05
1.7646275676699042e-05
9.063709726315103e-05
0.00010654322229276486
7.339255829654583e-05
-2.8284162069216373e-05
6.788909742949932e-05
0.00013414909319438598
3.5120727666346066e-05
0.00011649805433871946
0.00013195868861008104
0.00010341255364522418
0.00013276681087178054
0.00013320445100377764
0.00013135724307872997
0.00011484502207354082
0.00013001074261575904
9.485412456367282e-05
2.876538915317616e-05
-0.00013997242759683872
1.3754614393884224e-05
8.77293945575459e-05
4.144421474139517e-05
-0.00012492441614806948
-6.534676984574578e-05
-2.1877830150017183e-05
-0.00013060169526056165
-4.737323559650413e-05
-9.080494627905982e-05
-0.00013161860412231593
-0.0001293040733557647
-0.0001387683442396404
-0.00012778322100538708
9.919821765319547e-05
-0.0001174474019287853
0.0001310587294599289
0.00012182165417962398
0.0001323883930085254
-1.879743466793413e-05
-0.00010364411790934196
-0.00010760866441367495
-0.00012703452917343003
-1.5652696477676105e-05
-0.00012601364601859535
2.230541467980813e-05
0.00011133998147916725
0.00012355843341151735
7.570197559599151e-05
9.358100885041695e-05
-6.695183727657198e-05
2.584830180929566e-05
-9.955725747958478e-05
-4.9799890783768887e-05
-3.160843698770856e-05
0.00010240846501402677
7.93850835806562e-06
-5.525563293635238e-06
-8.341891471739405e-05
4.4509799194872976e-05
7.871714666192058e-05
0.00011025176912294521
-8.859320992540945e-05
-4.385730992358904e-05
9.808895280858648e-05
6.225619849543497e-05
0.00010749402356413366
5.36562847338383e-05
-7.098494295201608e-05
3.204642879586166e-05
0.00012427410534270004
5.951436847011591e-05
0.0001334802423333798
-5.3588958674609995e-05
-7.804462348385931e-05
0.0001333510267375777
-0.00012885552643081052
0.00012093144146834024
-9.355322995216532e-05
7.053930044973079e-05
-9.817735689500123e-05
-3.469058762733798e-05
-0.00013315321917848567
-0.00010635681380963545
4.762945562357559e-05
-0.00012237705517024794
-8.616358041929205e-05
0.00013018278156234705
0.00011352118659437123
-0.00013981346106120568
-0.00010244834911972722
-9.528041695730062e-05
-0.00013290635862159828
5.648374505442666e-05
-0.0001113923194432711
-0.00013049136478095804
9.025037334354652e-05
-0.00011645036701113371
-7.633809637585086e-05
0.00011800384716241185
-1.221194847179542e-05
-3.0235393498091035e-06
-0.00013234318393366918
-0.00011950908638319317
-0.00011813388784697209
-0.0001211573059245209
0.00012883832911968242
-4.104782025285366e-05
3.2670493950870898e-06
-0.000123819588691249
8.072921124635985e-05
8.884652979220225e-05
8.387598310836248e-05
3.831211535322874e-05
6.717733731108126e-05
-3.783137333903682e-05
-6.537138513080844e-05
0.00011179372928418493
-2.3430201370424886e-05
-5.570220555242964e-05
0.0001257741137979753
-2.096182281664177e-05
0.00011424837207029831
3.6317840043676714e-05
3.0242804883153883e-05
-0.00013316763994363162
-0.00010992789100383122
-0.00012200913669586573
-0.0001148956907243468
-9.277948846566604e-06
-0.0001133139419107537
-0.00012451551690157583
-0.00012335763644389416
6.51764295898443e-05
0.00012512910175133517
-8.13835776931595e-05
2.035917564815443e-05
0.00012561712149029847
-0.00010027367848310671
2.4135649630027965e-05
-8.837177473215191e-05
-1.7207633435667288e-05
1.5971387609015973e-05
-0.00012051109160816169
0.0001227130533201827
-2.9735259360516312e-05
8.674702989635993e-05
-6.589425570068464e-05
0.00011666685328745587
-0.0001262127525024699
-6.14633723530797e-05
9.108639686669718e-05
9.956130377027925e-05
1.445218580657931e-05
-1.7623650606285778e-06
0.000127437863779417
4.5168212242071186e-05
-5.0029200909306815e-05
6.185600456633445e-05
7.234101157591368e-05
-8.164872116720516e-05
-6.510957021994834e-05
0.00012659953775726938
-0.00013247648291818607
9.991817543960619e-05
0.00012865243109394232
4.228499577735239e-05
4.92500753300827e-06
-0.00013275385281345025
2.6538927535091822e-05
-0.0001273986300030262
0.00011862550200960185
5.372956650398603e-05
0.00012649421333808098
-8.400646828765448e-05
-5.95229028698665e-05
-2.70778568128678e-05
-1.4706209898793277e-05
-7.12382794522581e-05
0.00010332740348175763
-8.654665476050196e-05
1.9412825325962622e-05
-0.00010405373650982364
0.00012625194087783392
-9.122332234771044e-05
-3.1086829240532377e-07
5.085289469710116e-05
-4.809819318230947e-05
-0.00010273824524057499
0.000123814099498327
9.623284792004076e-06
4.808776306000497e-05
0.00010923376741064268
0.0001241307779340592
-0.00010899217738701148
-7.650553508824563e-05
-0.00012325647918471844
8.563841485837696e-05
-9.930920130702841e-05
9.591408706655494e-05
-0.00012536785339449527
-7.076286488277792e-05
0.0001104237849348064
8.790009629856436e-05
-0.0001317313702440148
-9.641432518514443e-05
9.183451395556593e-05
-0.00011198833278920076
7.405103528398743e-05
-0.00011370308973898937
-4.211338124558036e-05
0.00012477615548715586
-0.00011773895989290594
-0.0001216061750857564
0.00011603961676140397
6.926647444695446e-05
-0.00011079131246969918
-4.453391337034328e-05
-0.0001200257835865736
-6.295173458359218e-06
0.0001072948538174573
0.00012162638910222561
-0.00012600339698818822
5.7862260582141825e-06
-5.5547941258543284e-05
0.00012793806434399874
-8.294821066828006e-06
3.923422991735953e-05
-5.9650191549947324e-05
9.536040131177485e-05
8.217955008044815e-05
0.00011328195967887996
-0.00012573703756180513
3.302197005212676e-05
5.925259952519668e-05
-9.25087499820378e-05
-7.967119339618094e-05
0.00010678779405605827
-0.00012504460370443417
3.155472215173587e-05
8.349156572463282e-05
-0.00010760787517929606
-9.549210679998609e-05
5.639827052653976e-05
-1.183779464558694e-05
-0.00012593252798769733
-6.065732978882174e-05
-0.00011667252245931858
0.00010376776420582759
0.00010644282002065897
-3.5925458621224276e-05
-0.00011491024787364759
-0.00010593790804883275
-7.476732263961592e-05
7.87916064347582e-05
-0.00011459681027550563
-0.00011900028135603722
-2.4676741383584246e-05
9.728649850494769e-05
0.00010908589600059497
1.9997947246897718e-06
-4.5045664715015256e-05
8.032146219326809e-05
-5.036808219087692e-05
1.1821438425081483e-05
-0.0001017792203348146
-0.00011926607763572317
-3.309262292822423e-05
0.00011132338725479157
4.002660152789829e-05
-5.995206251321851e-05
9.270351960157192e-05
-3.894638487071904e-05
0.0001190809090777658
-9.300843095767147e-05
-0.00011601089636468557
0.00010578638542653415
-0.00011860343135301577
-0.00012011127092944441
-0.00011797975884015032
-0.00010473076144749483
1.7991833002336293e-05
8.429788756428975e-05
5.382962294624614e-05
2.8108183797720397e-05
6.769119652119309e-05
-8.157753043941133e-05
-0.00010937872383404443
-2.3028645793776074e-05
-6.452930384417354e-05
1.7243618166008523e-06
0.00010448862240548744
2.1670535424424846e-05
2.5739958862680535e-05
8.172765936789888e-05
-4.7311935926309745e-06
-8.436873601444776e-05
0.00010321658984199076
6.446727704688048e-05
0.00012058514558327619
4.5493996100830745e-05
-5.393328741500746e-05
-7.944094879489649e-05
-4.001034050269591e-06
-8.573468749653646e-05
0.00011796172086031957
-5.9313846015417437e-05
0.00012314610175705987
0.00011445242935608258
-9.679770393709529e-05
-1.8136100838963983e-05
-4.268283262630366e-05
-0.00011735783539325366
-4.85167834473722e-05
4.845098586274489e-05
0.00011563715351109124
-9.575878755958501e-05
-6.60113122451312e-05
8.466353592463624e-05
9.634539746023954e-05
-7.458954322348517e-05
0.00011911788657945959
6.61693773170271e-05
-0.00011048096784330824
-0.00011598928153888181
-9.876032935860732e-05
0.00011854608935964308
7.734932367359085e-05
-0.00010644551889305041
-0.00011384915551854409
-1.7124544920945122e-05
6.130948266746851e-05
3.729442677439599e-05
0.00011942833832641404
9.252358385551265e-05
0.00011666817557709463
7.246238450945836e-05
4.291943843497169e-05
-0.00012596646518400124
-3.081463588220358e-05
0.00010849868976329629
7.578910224373467e-05
-0.00011437670318800941
-0.00011927852903720108
0.00012146726316082345
9.999943821984904e-05
1.1890211016738913e-05
-1.1004203668087171e-05
-8.932198734335155e-05
0.00011707802897188708
-2.878527610093918e-05
-7.699544709659303e-05
7.94814539359355e-06
8.848571441112168e-05
-6.970378770896216e-05
6.284476844690376e-05
7.695969658706836e-05
-9.271921551504943e-05
0.00011462330312650005
-0.0001075430926252514
-5.4405281472215874e-05
8.303612969029914e-06
-0.00011936058911164306
-0.00011328400236917516
0.00011764432340927488
4.293689200278201e-05
3.857342519152772e-05
3.687742948989061e-05
8.853698649087756e-05
5.907391925393553e-05
3.418651808809973e-05
-3.678964164820138e-05
-3.9690413656279526e-05
9.957605839894503e-05
-5.423241458497476e-05
0.00011147665217230577
7.635911004585523e-05
0.00010103405950151993
9.19351703180808e-05
-0.00010378464323429117
0.00010160623611733643
7.441323096462054e-05
-7.958327944536726e-05
-0.00011259050567206094
4.8454876949165185e-06
5.610241927504311e-05
-0.000113344009743045
-0.00012042027238124079
0.00011147938234892073
0.00012054900084721923
-1.1256320388079387e-05
-0.0001127561087405651
-0.00010203554319447128
0.00010421677465586327
0.00011231201294500259
-0.00010860203894418772
9.291247188811294e-05
-9.464592604389543e-05
-6.306472642614296e-05
-8.893903883655066e-05
2.7058128177239172e-05
8.91168039810355e-05
-7.486514910114779e-05
6.111260015105794e-05
4.1317252660369515e-06
-8.885174712326415e-05
-4.037941500645091e-05
0.00010223795784276584
2.370626791436248e-05
1.9857642172042687e-05
-0.00010577252445781503
-4.6877193944012514e-05
-7.777591321225258e-05
-1.8206518681055465e-06
2.951954342110097e-05
4.0448249552309166e-05
-2.5300670211956776e-05
0.00011189137479314109
-7.299459607320029e-05
0.00011069501098214822
9.934701900274957e-05
-0.00011408047920222572
-5.7824058355993215e-05
0.0001077841967785786
5.320627298620801e-06
7.425124079012277e-08
-3.8107165108278283e-06
-3.73972646792125e-05
-9.756030836569197e-05
-2.0085035279625987e-05
-0.00010058646524579622
-0.00011150250391762948
4.90441964895502e-05
1.5035066294779283e-05
-4.31489345741627e-05
5.08281707738164e-05
-0.00011259991829685162
-0.00011931996035557316
-5.98801481462681e-05
6.764714756629701e-06
-1.6319064677358618e-06
6.6731855278521e-06
-2.5499420292966253e-05
7.7437308487951e-05
-5.4369949327781425e-05
-0.00010350093819437545
-0.00010708187732489017
-1.2183953645309873e-06
7.10814717033267e-05
-1.9676120169578104e-05
-0.00011061013113034894
1.3903572089476232e-05
1.619222356084458e-05
-9.175187155130985e-05
9.823229931070279e-05
-8.956668537981317e-05
-0.0001071729693027346
-8.575354158467328e-05
3.451576308484079e-05
6.002041331162246e-05
3.2595539405513835e-05
5.566819153427394e-05
-3.0477883194140367e-05
-2.509975743883708e-05
-2.0880309476944868e-05
0.00010959037943786279
6.652823903085649e-05
-1.4859245362328092e-06
6.512332629455944e-05
0.00010868385228212624
0.00010399529597773543
-0.00011268295946886802
-3.7915733469102815e-05
-3.059964320948672e-05
-3.5117166065390256e-05
-0.00011300489192548841
-9.92932745475143e-05
-6.810905742957852e-05
-3.446748014797689e-05
0.00011054677706027452
-6.532782537943024e-05
-3.756067438198482e-05
-4.242475766420776e-05
-3.457090933144341e-05
0.00011696598854231385
-1.3567600567013459e-05
1.392084137977778e-05
2.1462836049969576e-05
9.991230040937587e-06
-3.500585664756865e-05
5.5825776973698076e-05
9.660112123561338e-05
-8.220124562152271e-05
4.5548361156352476e-05
-4.880740745969431e-05
0.00011396979621875197
7.034992157818539e-05
1.122519014580227e-05
4.3486884633266024e-05
-5.191131286635534e-07
-0.00011012396258484685
-0.00010048540714634661
-7.217168582238246e-05
-2.7452341161260254e-05
-8.239408954261647e-05
-9.347147691807567e-05
6.880323803719275e-06
9.673905050326785e-05
-3.140324652075162e-05
6.961429973213714e-05
0.00011296211912343764
-1.0806238933425247e-05
-2.686292870629931e-06
-2.0336481439341847e-06
3.807779641231843e-05
-1.915533866189014e-05
-7.453470851449803e-06
0.00011307213274398302
-8.75503289344437e-05
-9.62143074154109e-05
0.00010621691931331096
-7.678175408880205e-06
5.8499905554936616e-05
-8.005878463049594e-06
-0.0001064640746030112
-9.051781687930338e-05
-9.42809835632745e-05
-6.164838631723936e-05
-0.00010611358829592046
0.00010523547441645313
9.72144585715286e-05
9.64049415392659e-05
9.588088142026566e-05
0.00010985711639715707
3.752733576491675e-06
8.519318968573043e-05
-3.414646369410617e-05
-8.663638824045097e-05
-5.242538600208766e-05
-0.00010290557181750909
9.321037675795747e-05
8.625111628878786e-05
5.205394232113129e-05
-4.002911048912906e-05
6.0887477895186834e-06
-8.68803567270884e-05
-7.418730129764027e-05
3.804294381485618e-05
2.94499851013363e-05
2.9060776464038922e-05
9.060036977914897e-05
1.0956237944320676e-07
0.00010278420649077103
8.637354693597056e-05
-0.0001058662828093612
-3.0526983532760116e-05
9.411564865136644e-05
-7.13515775424941e-05
0.00010482918199446
-7.646605666770026e-05
-5.6627693406386785e-05
9.999368395530562e-05
0.00010436407491321183
3.703561004034586e-05
6.950992416395431e-05
1.7551785330798488e-05
-7.020636553448995e-05
-0.00010123424458412399
-3.090262494986329e-05
-2.3398405509494648e-05
-2.3477615690805884e-05
4.156462838198751e-05
3.364092729962391e-05
-5.4591960120502186e-05
2.6398675122430722e-05
-9.701789584423332e-05
-2.294716266590051e-05
0.0001035156045334859
-0.00010860357055992075
3.122888999849334e-05
2.3179741230009147e-05
2.9776991695520703e-05
-8.46578984289555e-05
8.09301480984998e-05
5.511893779218389e-05
-9.899768692287873e-05
-8.240551806435615e-05
-1.376679027676189e-05
-2.911021078939115e-05
3.445211425929253e-05
2.8070994676614963e-05
-5.865595162354099e-05
-3.197121866656107e-05
8.166878178331893e-05
4.9360094527660766e-05
4.021545126805106e-05
6.714011384060327e-05
-6.391769220878e-06
4.4506058629792865e-05
-3.785371778290009e-05
6.18454412960383e-05
7.693394610727367e-06
1.5491152637311213e-06
2.2733428875529234e-05
3.6821194664538014e-05
-1.2158406383876653e-05
8.954445988474486e-05
8.42122169298403e-05
2.011217880872134e-05
-2.584509150751321e-05
0.0001065998522137597
-0.00010596768743382737
-0.00010603430619383447
-6.644291411085034e-05
0.00010605699558973892
9.886581547274603e-05
-9.345831427718801e-05
-9.148666453448354e-05
-9.762047633348256e-05
-7.369859145651216e-06
8.873784588252745e-06
1.057072398041061e-05
4.548668892526812e-06
8.246526346363702e-05
7.333924949177979e-05
-8.179194976723482e-05
-6.826229301013283e-05
5.059212558903155e-05
1.1986400462473783e-05
-7.823425176512967e-05
0.00010205079518015893
0.0001066217728271015
7.424285933151638e-05
1.3536155455776304e-05
3.3409694970157016e-05
4.5928949934794906e-05
3.8683523032422476e-05
-1.9012715353719044e-05
-1.6740126342834556e-05
-1.6762190387507944e-05
-4.921648292102609e-05
-8.063577622634078e-05
1.2460380074831848e-05
-0.0001033387943702573
6.333534153907269e-05
1.389347721965256e-05
1.578932652585333e-05
-0.00010457422905051967
-7.784051019189429e-05
-6.379206330816573e-06
9.127568827467236e-05
8.123488361187215e-05
4.253745858824393e-05
-4.3624689568573515e-05
4.31311847472995e-06
-8.334140269807076e-05
-6.613179377397798e-05
9.896112533512713e-05
2.2728615898828594e-05
-7.930946856172377e-05
9.916943272501362e-05
8.884756745932435e-05
-6.0067244335800635e-05
-2.6733761804972037e-05
-7.787595644855364e-07
-9.785721860430359e-05
-5.1268755440513114e-05
-7.535268954147163e-05
8.927426129857646e-05
6.685235765581465e-05
2.3008794017908103e-06
4.8826931024240975e-05
-3.359499128115767e-05
5.438784274347099e-05
1.7352477638876736e-05
1.192141607600806e-05
-7.091195353364703e-05
-8.352932108433512e-05
8.240092817255452e-05
-8.930279959823088e-05
8.488376645639547e-06
-9.755496642411542e-05
3.2247417591114176e-06
6.174099510511772e-05
6.984643436157654e-06
-1.2639409670030916e-05
2.91644937050057e-05
-1.9882910126382218e-05
-9.896773657059532e-05
2.8832364567512607e-05
9.208105890386426e-05
0.00010329254311135869
-9.944518908353615e-05
-1.6137839260308837e-05
9.275970956185159e-05
6.687571583247806e-05
1.9669565461389044e-05
2.052118202856923e-05
5.4279340524323095e-05
9.810445640584058e-05
-8.750409481337888e-05
-9.840755939057987e-05
1.9248313384088122e-05
1.0498629046266487e-05
4.598949984422826e-05
-2.7100845119260046e-05
-9.564813949796578e-05
2.5949642268851925e-05
-3.052915235086732e-05
4.733365036934385e-07
1.0338338651601336e-05
2.3588374879978224e-05
-2.0652324876077715e-05
8.029805391902359e-05
-3.272359414953364e-05
-8.887857795628404e-05
-5.552842325698359e-05
9.646889797831619e-05
-4.579980913665288e-05
-5.086836102497731e-05
1.3960742172734465e-05
7.664484309395001e-05
1.7363473450432447e-05
0.00010109518382401999
-9.183214010957829e-05
3.5185546970824376e-05
9.612843919048995e-05
-0.00010120440620229335
-1.603153393041573e-05
-6.478173891529043e-05
-4.563606830752036e-06
-7.000333059378042e-05
9.362424902463643e-05
7.813769783562987e-05
-3.947045142083686e-05
1.6437495489876642e-05
-9.917968745028082e-05
-6.333539917623944e-05
-6.110828536578855e-05
-9.966435945015657e-05
9.986298786463065e-05
-5.797581237028835e-05
-8.638188151813713e-05
-1.4574538815601867e-05
-9.937799967643377e-06
-1.6581658883702468e-06
7.15109690763853e-05
-4.448685447632143e-05
1.3213302869891436e-05
8.507917838042721e-05
3.5088138766958035e-05
0.00010137884196564482
7.917573990461606e-05
9.760547346651403e-05
7.189022205210373e-05
9.616514560472223e-05
-8.047810622258995e-05
-9.574105691237851e-05
-7.349197673761347e-05
-1.0669350325486655e-05
9.723504614677652e-05
-2.488118968194788e-05
-1.36642046819542e-05
6.120934217594932e-05
-9.165550511220018e-05
-2.7949809447452777e-05
-2.1863164374016016e-05
5.8654173588821314e-05
-4.2898447912237365e-05
-3.510951794200704e-05
8.552371052509841e-05
-9.19322105950983e-05
-2.1680171644411293e-05
-9.382923735281935e-05
7.595228625978762e-05
1.8308734730499943e-05
6.044724539626881e-05
1.875103416851588e-05
-1.5506519744646047e-05
-9.249948561022034e-05
-5.896289313160717e-05
1.8759184749104908e-05
-5.606414673388041e-05
2.1411582020715466e-05
-9.131995934556705e-05
-5.358224071494602e-05
-3.029154796549749e-06
-6.339661874110595e-05
8.6173409045241e-05
-8.225965269607541e-05
-7.524721416810161e-05
8.673004952093987e-05
-3.3913302032263456e-05
8.4656509950765e-07
-5.047653810708699e-05
6.54686978969858e-05
6.835810709658488e-06
-4.386069143511463e-05
7.1666943495431566e-06
6.486020594962678e-05
5.995910025216676e-05
4.416727772749286e-05
1.510256499166427e-06
4.249167784298073e-05
-8.550438518829047e-05
-6.38163727671421e-05
-7.663320124904554e-05
-2.7718035377071184e-05
4.0841153817615245e-05
8.01696640577349e-06
9.188176872881527e-05
-9.924845307326422e-05
-9.056434284535255e-05
3.020201292039988e-05
9.432318144368744e-05
8.26324950097588e-05
5.3929932927636244e-05
8.585090005805014e-05
-7.07878321413966e-05
9.255673543594123e-05
-3.858930113183784e-05
4.812465975736114e-05
-9.021925771731503e-05
2.4614058918311736e-05
-7.603187260980992e-05
5.142545177613679e-05
-9.231841962853035e-05
7.465645998627998e-05
-9.368881422184971e-05
7.389105488600731e-05
9.005270812834799e-05
8.375257463176798e-05
-1.0400905869901386e-05
-8.78022279426076e-06
4.656762088642096e-05
7.739753014543293e-05
3.0423514056553397e-05
-2.0426596933518163e-05
2.4798732128713007e-05
-1.5684836144342266e-05
8.947605943825603e-05
-1.628343307809687e-05
3.666953582720848e-05
2.461180941476982e-05
-4.899669294389286e-05
9.29254004427838e-05
7.88281847015274e-05
7.898757210449344e-05
-5.39925512471404e-05
-9.259411075145496e-05
-7.964150256106217e-05
8.842836469346194e-05
-7.563427509072261e-06
-1.5474566349662976e-05
-3.9347307225907225e-05
5.549209805962361e-05
-8.56279564401915e-05
9.579289029645774e-05
-6.628272951272902e-05
-8.778074168723981e-05
4.414037592623388e-05
2.2820393741929645e-06
-3.391268601229767e-05
4.643217655056066e-05
-2.8411373383347674e-05
1.3456810943752877e-05
-8.390718649253397e-06
-8.347964335623769e-05
1.2798077033848384e-05
2.0852126483904835e-05
-4.50746819299206e-05
9.09412509259956e-05
-5.00196011328544e-06
2.60385958724224e-05
3.593791776356227e-05
-2.3307710308521042e-05
-9.16008274649024e-06
-8.89907201409613e-06
-1.6593583941250285e-05
6.947881238376138e-05
7.058844068661481e-05
-8.126114305278467e-05
1.5258305755887445e-05
-8.630424285121623e-05
-1.0221311063824846e-05
-5.215294771732052e-05
-8.672501705705607e-05
-7.235686774230052e-05
-5.013778623762578e-05
-5.523375376955277e-05
-1.0399407826464429e-05
-3.616071234700821e-05
8.118479268326274e-05
8.124249958195472e-05
8.373664897949873e-05
-2.9113104068978794e-05
7.886984274610262e-05
-7.265001971946974e-05
-7.62057756872129e-05
5.9891067868454624e-05
3.268201303117674e-05
2.761882700849916e-05
-7.88098706490709e-05
8.207802912655297e-06
2.5875493759158355e-05
2.611491154241706e-05
-6.828707833269059e-05
-6.959564735799898e-05
1.489286562032919e-05
-3.36873437106102e-05
2.7881097075989743e-05
2.4540840787686255e-05
7.03666802726476e-05
7.829610400925631e-05
-5.691063637273257e-05
-7.514500501652927e-05
-8.464389899407846e-05
-5.0353936270571994e-05
9.045665825943423e-05
2.2037275129905016e-05
5.400644078899335e-05
5.80570560194777e-05
9.006703477855179e-05
8.027555801071211e-06
8.796574309395912e-05
5.4120174995894806e-05
3.725446504855914e-05
7.638122610334849e-05
6.64825952370413e-05
-4.199773777766521e-05
1.3330018486233489e-05
-2.277715184819103e-05
-8.552066672904087e-05
3.188470257014521e-06
7.088501457046588e-05
-3.9396552499872e-05
-8.623010287152341e-05
4.84596347221518e-05
-3.0374314139629272e-06
-8.53008765961562e-05
-8.866229710013814e-05
-1.7097904331148248e-05
8.573089618879656e-05
8.474138610356735e-05
3.193142435273624e-05
1.9029034370564077e-05
8.275898400612305e-05
7.26087700015536e-05
1.91971073980089e-05
-8.576292812392617e-05
6.141330123519885e-06
8.345359808185206e-05
-5.9327104256016644e-05
4.7597710072874785e-05
-8.439790777803919e-05
2.022908126966106e-05
8.204479695429848e-05
4.996932936736158e-05
6.601215851965989e-05
6.261414419818262e-05
8.563090190566708e-05
1.4211717252969542e-05
9.277404841473475e-06
2.101562697259688e-06
-9.2502837364911e-05
-4.481564658380732e-05
4.049327330383791e-05
8.686824859366789e-05
7.366338332065017e-05
-1.5448869142135556e-05
-7.343122936471369e-05
-4.723597654060163e-05
-3.751025435905979e-06
-8.546631429721366e-05
-2.6847730931387467e-05
4.5316293148479005e-06
-1.0079988230511262e-05
7.650923458944848e-05
-7.972855990725104e-05
-1.1667663063986115e-05
-7.028041813105697e-05
7.63790532085833e-05
-2.5413908514659495e-05
-6.919335885146307e-05
7.980004997250141e-05
7.756618636926011e-05
-7.754219701243391e-05
-3.389402825675613e-05
7.402704372188936e-05
-5.272345083921983e-05
5.727287507909486e-06
-6.865151239287123e-05
3.895189020484552e-05
2.590546088692983e-05
4.284883091508854e-05
-6.165310026302594e-05
-6.254524486709872e-05
5.4147333172314175e-05
-2.9078343461071184e-05
7.861854289400529e-05
-3.5739311392513105e-05
5.629172391497439e-05
-5.05748736778891e-05
7.64670853502999e-05
-1.9390145363688547e-05
6.490407219200982e-05
6.990114952641369e-05
9.35289338907891e-06
7.281786924845001e-05
5.817448617132429e-05
-1.7664677062943717e-05
6.272263429137698e-05
8.116993312192556e-05
-4.658954405233571e-05
-7.940493164664247e-05
-7.874067791730706e-05
-1.0851330449067357e-05
-7.990369925109058e-05
-7.864077187823608e-05
-4.347191553562306e-07
-2.209432473678688e-05
2.2552013837860826e-05
3.0073501632166396e-05
-4.567662795091929e-05
-4.764872745010073e-05
-7.324838039381763e-05
4.5178201457714226e-05
6.609531540025737e-05
7.516228434383867e-05
-7.853491326156039e-05
-5.086919358085028e-06
-6.719894719721881e-05
-8.124365034006142e-05
-4.0836693455218114e-05
-5.495433471542018e-05
-6.53352984471204e-05
4.153428633367024e-05
7.892359044337627e-05
-3.911930445488492e-05
4.825222540262126e-05
-5.5375668812210825e-05
4.495664927861491e-05
-3.994039174146759e-05
7.383685298519219e-05
1.2090372385419429e-05
-7.126786341611467e-05
7.166668220316325e-05
5.942815477743225e-05
-7.844120187032749e-05
-2.985261122992849e-05
-7.41954932589893e-05
4.930261377884307e-06
1.6078501458030086e-05
-6.46647338550278e-05
-3.056000663692792e-05
-7.366485156669901e-06
1.1867477438374333e-05
-6.578105121139633e-05
-7.20267355044819e-05
3.195142220818398e-05
-6.56122626333889e-06
7.043551204011082e-05
7.263283774695524e-05
-4.737232191773035e-05
-6.112257607844129e-05
6.92600725728101e-05
-2.087852755550637e-05
-3.493934783215248e-05
3.4497845428957905e-05
2.0212883667670845e-05
4.3269571179440634e-05
5.259364419766903e-05
5.7095408480676064e-05
-1.307720004617963e-05
-2.3736451532359135e-05
6.491043267662483e-05
3.8409749547635864e-05
5.8569057574297016e-05
-4.174036182065244e-05
5.0190382828475937e-05
6.144095752650877e-05
7.840442913882289e-06
-6.243256639402069e-05
2.0425274147820823e-05
-7.259688922498005e-05
7.491508048307285e-05
6.683975658191199e-05
5.537708886802354e-05
6.925002405707735e-05
1.7467512501404158e-06
-1.5486989337920655e-06
-7.207613915752656e-05
-6.889980012248929e-05
-4.4647738252749705e-05
-6.606142044162977e-05
6.910290725246569e-05
-1.2613663950980476e-05
-4.9872158547369596e-05
-2.446295051713229e-05
-6.687450477203904e-05
6.776788769620567e-06
2.6239559684227014e-05
-2.7461615977249076e-05
-3.967721322804576e-05
-1.4705284258410324e-05
-6.239977842275323e-05
4.655157571772056e-05
-5.8628146724133306e-05
5.229849847109445e-05
-6.010147548688271e-05
1.4079708007334165e-05
3.680057615784081e-05
-7.023522715074677e-05
6.190732567430758e-05
-3.4004269245997346e-05
-4.916677655517485e-05
6.750322693126391e-05
4.351866347723025e-05
4.221271725072824e-05
-7.241502533480956e-05
7.148141916282245e-05
-4.0841540143190453e-05
-7.183726359183638e-05
6.469153452607635e-05
-6.470681020762224e-05
-7.372821000561728e-05
3.7484516917506245e-05
-6.381682609831709e-05
3.039240449066376e-07
-5.499584393631218e-05
1.3143529707729165e-05
2.1307058390983327e-05
-2.1321682231450716e-05
-4.02278040073483e-06
9.533011452589882e-06
6.675285376559547e-05
-5.783433149608562e-05
-4.097089462421663e-05
-2.8609492960284033e-05
-3.8397141635281545e-05
7.209126359694014e-05
-6.542560451948372e-05
-5.8126995365513e-05
-6.525958788482068e-05
4.931372527912604e-05
2.199969204291551e-05
6.019397398301696e-05
4.820791609189483e-05
-1.851887694060774e-05
-5.780788993154483e-05
3.0255715094098652e-05
5.451366708373389e-05
5.702780129920896e-05
4.074824902806573e-05
-6.618349383480572e-06
3.1166732559356125e-05
6.435889235449539e-05
3.4202315402869154e-06
1.553639935595591e-05
5.339025506998255e-05
5.951697051710617e-05
5.1101039258527416e-05
6.874642564959762e-05
-6.601386471021151e-05
4.583909196356381e-05
6.341420630733436e-05
6.190345248012338e-05
-1.4803567193114813e-05
-4.3875109419095755e-05
2.7828894175249684e-05
2.400647915245014e-05
-3.3971081542359884e-05
-6.075494329574689e-05
-3.3336320665386e-05
3.89442270155437e-05
-6.080342673576491e-05
-5.3704282819793266e-05
4.18788416561547e-05
5.833566546403605e-05
-4.0965681991379445e-05
1.8307559167741348e-05
-5.55677968339281e-05
-5.554833500997765e-05
-3.43237028683023e-05
-2.2311918949847065e-05
-2.781569789136361e-05
-2.9476747387316383e-05
6.234132560704452e-05
-1.3255727601858623e-05
3.186620906327375e-05
-6.219321491387335e-05
-9.44711942778296e-06
6.545436619365515e-05
3.201075380797307e-05
2.7006235781866086e-05
8.229401607012927e-06
3.7423670699548116e-05
-5.827914052796439e-05
-4.8458101118724114e-05
2.3106707800081955e-06
-5.005849022487805e-05
-3.361038281327435e-05
4.558009587860687e-05
-5.859684370763525e-05
5.427226238924085e-05
3.599443268883923e-05
-2.6808737645731577e-05
-1.8760419049325564e-05
-5.508500084984704e-05
6.503384171618568e-05
-5.039687237935514e-05
4.372601457740973e-05
5.737459095429926e-05
5.167788280796074e-05
-9.351479713524464e-06
1.9496757672516796e-05
-2.171722638374436e-05
2.3136282419286504e-05
5.6242449782617274e-05
1.7226319607537095e-05
-3.737081862800355e-05
5.2032447531487e-06
4.7241809178188604e-05
5.831407065091071e-05
-1.544364271024753e-05
1.5234237634917181e-05
1.1266467655986205e-05
5.933902655418102e-05
6.153283607488748e-05
-2.8283684956164118e-06
2.5507701833776142e-05
-3.193440840365759e-05
-9.035412998806877e-06
5.28831574531847e-05
-2.6925105239187154e-05
5.650325784236164e-05
5.727747736585425e-05
4.6389779632815954e-05
3.223275990696491e-05
1.3907735342007321e-05
-1.50405473165798e-05
-5.261297716839446e-05
-1.990429324963143e-05
4.315564965753926e-05
3.623222528269163e-05
-5.3167068425687724e-05
-4.294303290294352e-05
-1.008233134697225e-06
-3.6246904880674285e-06
-5.77459725583271e-05
1.991496292946252e-05
-3.999902263564159e-05
2.6321716357196263e-05
-3.321682202308308e-05
3.428790928836536e-05
3.9570276040366945e-05
9.722616442045087e-06
-5.2577259013193836e-05
3.28773651452514e-05
4.943501443216757e-05
4.958224554415767e-05
4.2873061237624845e-06
-4.7284223925082995e-05
-4.619524153227468e-05
4.9756157516424826e-05
-1.8370854700477218e-05
-4.3897547843495595e-05
5.14203960928411e-05
9.233890491819436e-07
2.9409124896012084e-05
-8.149633504427367e-06
-2.5781430358414388e-05
-4.914829718205913e-05
1.9343546993902553e-05
-2.5122379296711424e-05
-8.491508815910543e-06
5.2206405189232035e-05
-3.084357036311681e-05
3.780112027922778e-05
5.28723188107243e-05
1.4385231018703327e-05
7.051895251636341e-06
5.040081687218541e-05
2.5881963497430465e-05
-4.628591852256586e-05
4.180762395007877e-05
-5.093749759485567e-05
1.9231243963684797e-05
-1.0549616943059687e-05
-4.742916720136859e-06
-4.969511033091163e-05
-2.3617613858764602e-05
1.3522681504363229e-05
-1.7254416970895348e-06
-4.4176777226122896e-05
1.3183341041157678e-05
3.8544855058223426e-05
-1.2858911414026864e-05
-1.7978748992040183e-05
4.60591829033595e-05
3.207905384730235e-05
2.995038887279502e-05
3.535812636766824e-05
-1.823613755547028e-05
3.400481925613758e-05
-4.417759543161155e-05
-4.39425492036414e-06
2.1792522102072432e-05
-3.8937449299911556e-05
-5.633050035561155e-06
-2.597479764320194e-05
2.8924504961483478e-05
4.348440231016245e-05


==> output/example8normalnew/nPred0/stepSize-1.0/gfsetFinal.txt <==
3930
-8.624903003834561e-16
-0.00824496678141217
-0.0039497206508490555
-0.016357622038795587
-0.01080703882911549
-0.024210491433313133
-0.017500729716087675
-0.031669947020221245
-0.023847030165470462
-0.03860854008511141
-0.02969494245944877
-0.04490034552324799
-0.034897780829885434
-0.050414849082082484
-0.03934379084963092
-0.05503511267359388
-0.042864549820212115
-0.05863620525630962
-0.04541025756222151
-0.06110238627017443
-0.04694221892802972
-0.06232089085772259
-0.04746210452529983
-0.06217711023976025
-0.04732558237245047
-0.060566692665457854
-0.05738157496812997
-0.042770966876389635
-0.05251860928215622
-0.03791161949033037
-0.04587532712533326
-0.03169192469869315
-0.03734979423852647
-0.023867689379171053
-0.026841614148204303
-0.014293583641494799
-0.014256108213918926
-0.002933079549017126
0.0004900775702559967
0.010389552735920949
0.017454026413803194
0.025578550612902866
0.03664477190566104
0.04293280273762867
0.057991626807696664
0.06231824289228925
0.08130123727610925
0.08444206022583287
0.10618727619453522
0.11192513609769096
0.13201422813440153
0.15784222173118173
0.1405614430379838
0.18243108453612616
0.1641500365220031
0.20436831609579276
0.1847887712393349
0.2223448862765931
0.20189325277017914
0.23556592632296466
0.21483563585461748
0.24399866887301966
0.22329353338595154
0.24834276143364237
0.22719327138239606
0.24992869208561014
0.22669745880135284
0.2502082865330157
0.22382708736707416
0.24992869208560628
0.2245089502504947
0.24834276143362907
0.22730080655241341
0.24399866887303862
0.22692386801514333
0.2355659263229563
0.22234488627659385
0.21589585994564317
0.20436831609579406
0.2020684657404906
0.18243108453612483
0.18459476501334707
0.15784222173118287
0.16415403605510512
0.13201422813440164
0.14193127098266314
0.1061872761945355
0.11892364411462093
0.0813012372761102
0.09631571729705486
0.057991626807696914
0.07453727576257045
0.03664477190566147
0.05435251029926317
0.01745402641380391
0.035561817341500414
0.000490077570256593
0.01816611474702999
-0.014256108213918433
-3.193442273983143e-05
-0.026841614148203796
-0.03734979423852608
-0.013727560221540959
-0.04587532712533322
-0.023766353049682522
-0.05251860928215598
-0.03162391129837735
-0.05738157496813017
-0.037746064822593385
-0.060566692665456945
-0.04223508007771111
-0.0621771102397606
-0.04526654546006272
-0.06232089085772314
-0.04689997402474125
-0.06110238627017411
-0.047305626290680275
-0.05863620525630957
-0.04654221579501054
-0.055035112673592866
-0.04466179622022909
-0.050414849082083206
-0.04168140658755566
-0.044900345523247495
-0.037328985042199066
-0.03860854008511345
-0.03166994702022208
-0.03031488283290283
-0.024210491433308768
-0.02389058763696881
-0.01635762203879596
-0.017179503146819066
-0.0082449667814166
-0.010174376401157858
9.963677752346365e-16
-0.0030171064611533593
0.008244966781417014
0.004166851767821575
0.01635762203879326
0.011238236368132202
0.024210491433309823
0.018093544001916192
0.03166994702022337
0.024506134386566552
0.0386085400851124
0.030525612948775063
0.04490034552324817
0.03609514778954231
0.05041484908208127
0.04208973164797482
0.05503511267359265
0.058636205256311365
0.04511670466258417
0.061102386270174135
0.04692489280118229
0.06232089085772238
0.047509554784333885
0.06217711023976086
0.046831687152097706
0.06056669266545753
0.04480291878533137
0.05738157496812981
0.04136530185992287
0.05251860928215628
0.036456189809634186
0.04587532712533348
0.030001404463021634
0.0373497942385265
0.021967258208936854
0.02684161414820425
0.012079941384178651
0.014256108213918903
6.345957314640384e-05
-0.000490077570255975
-0.0158271150886743
-0.01745402641380322
-0.03664477190566105
-0.03678506095445926
-0.05799162680769657
-0.05658109659929884
-0.08130123727610947
-0.07740982612460355
-0.10618727619453507
-0.09946949190068224
-0.13201422813440103
-0.12229633991320765
-0.157842221731183
-0.14522380749636876
-0.18243108453612622
-0.16710497407312228
-0.20436831609579137
-0.1869863183917457
-0.22234488627659305
-0.2035116296329798
-0.2355659263229648
-0.21615410635829055
-0.2439986688730223
-0.22464503203558875
-0.24834276143364525
-0.2292077026645486
-0.24992869208559998
-0.25020828653301813
-0.22532030904496775
-0.24992869208559934
-0.22473533220315373
-0.24834276143365083
-0.2272877350489449
-0.24399866887302216
-0.22704480603873894
-0.2355659263229625
-0.22225163060946337
-0.22234488627659288
-0.21287290631547184
-0.2043683160957926
-0.19917919183022648
-0.18243108453612597
-0.18142977683215797
-0.15784222173118237
-0.16077966073140693
-0.13201422813440203
-0.137913240327231
-0.10618727619453557
-0.11357514019061567
-0.08130123727610976
-0.08569746345258293
-0.057991626807697164
-0.0366447719056615
-0.05975804733123914
-0.017454026413803923
-0.03977618722977097
-0.0004900775702566162
-0.022684101228516204
0.014256108213918433
-0.007812229430975295
0.02684161414820378
0.004911410179212504
0.037349794238526066
0.015772140004010025
0.04587532712533337
0.024798610842319126
0.05251860928215583
0.032241287329057504
0.05738157496812982
0.03810680602098985
0.06056669266545734
0.042611097434456346
0.062177110239761336
0.045862786417674384
0.062320890857722175
0.0486616267272085
0.06110238627017356
0.05863620525631113
0.04732688136812306
0.055035112673592367
0.04555990787239529
0.05041484908208331
0.04279652567536487
0.044900345523248
0.03905439943770247
0.038608540085110825
0.03441627849531134
0.031669947020223056
0.029012263870933246
0.024210491433310888
0.023025507710235683
0.01635762203879596
0.016567504982312842
0.008244966781413685
0.00980029189942055
0.0029564480348164613
-0.0064363741568080205
-0.021871861035553334
-0.025935996147532385
-0.029307428728575658
-0.03179948818477509
-0.033393606150126764
-0.03411020062379686
-0.03394318192308
-0.032995763403577516
0.12752107080736486
-0.01225997192304632
-0.019411874750636392
-0.025218442275579903
-0.0035944022637813995
0.006702899808960323
0.018629946675795955
0.03237079759473712
0.047683854014036804
0.06499931918727922
0.08395268530563142
0.1051509396423526
0.20545748332412786
0.18368179185799738
0.16766629617037526
0.14865934901636962
0.19595078037779634
0.20399727289387973
0.20765037411783266
0.20743130285206113
0.20442729287284986
0.20276478727810357
0.20589687637188417
0.2082314457585441
0.007318480959014716
0.1667795749048739
0.1830110762854782
0.1961367217393395
0.14825670245474903
0.12831162828322626
0.10818654369131378
0.08830617635688448
0.0696209444037005
0.051958174990834056
0.035742240663671446
0.02053002989478377
-0.026807518554920456
-0.019346028635177603
-0.012283590966752774
-0.0035021678592513598
-0.024836119841067372
-0.028958779436322503
-0.03175399718128243
-0.03340118281708935
-0.034009705628484856
-0.03367408767227423
-0.032451871425069855
-0.030362068592388804
0.03340625374524169
-0.01111082856991912
-0.016796453195542675
-0.02203096181034011
-0.005145685445907945
0.0009962986899515515
0.006979314464994221
0.012775627578020398
0.01804043074953059
0.02285437425349246
0.027097288869399563
0.03093494112056395
-0.03862923177608464
0.0334851633914785
0.034539885661025053
0.034440996584101956
0.031192853202381063
0.02762569277914469
0.02272090397056078
0.01645339232142831
0.008886116404108798
-0.00019012303418090997
-0.010713938273302723
-0.023304942641954488
-0.2065914353344225
-0.09366139273516572
-0.07431094455692294
-0.05596809167981197
-0.11374615076435836
-0.1340116849993102
-0.15342206847798537
-0.17127135790484255
-0.18618597474297363
-0.19770918362271217
-0.20521466950084666
-0.20890058996058522
-0.07856152499707399
-0.20820606039678666
-0.20601213091399093
-0.2040568985039386
-0.20703919028554854
-0.20171036048743876
-0.19210763495274347
-0.17836322309600536
-0.161610902358052
-0.1423689649552978
-0.12179834806676268
-0.10012231451774721
0.03484622638678232
-0.02735885848883498
-0.042114334414938365
-0.059053797912653985
-0.014637641878127088
-0.0036336905964370675
0.00567402352097432
0.013613111285856294
0.020129825015093604
0.025498466727540182
0.02976405059532635
0.033195507557938306
0.031634587161252205
0.033601021123672595
0.03463471743493583
0.028748291592185032
0.025021027939157454
0.02062199669888219
0.015619477844883316
0.010330024694725787
-0.030000355934293226
-0.011924698173378179
-0.017138749591288728
-0.0008151640200296563
0.00480631471612839
0.1536357149757465
-0.017688526457391877
-0.022451124783992686
-0.022496913368865744
-0.021724222226166483
-0.020177672923761922
0.022672980085274276
0.17940788117798226
0.021245903201841228
-0.007175480742941153
0.006206189550463131
-0.00807811512657434
0.026079354143561106
0.03818047276117166
0.05181333398404195
0.0666891761985882
0.08310480932126693
0.15189560775606728
0.18679295661867887
-0.010600825521227696
0.13697634222876245
0.17847957492589775
0.18993643705349725
0.1897763934915343
0.18778154619504286
0.1867063876228723
0.1871864372784521
-0.008111564845367108
0.13541235491032247
-0.001786556771335277
0.1870557911281324
0.005887234381729999
0.11793490950472106
0.10054001742760274
0.0834464749469341
0.06740049934954292
0.05226174127015958
-0.006122272749608691
-0.013086041263364021
0.1665827583058011
0.015213368586437714
-0.01453304016913907
-0.016882264700714935
-0.01955737604809706
-0.02126845671815477
-0.022199657786700706
-0.022341589756491375
0.018808309485077782
-0.0014050621651329285
0.1680319341010013
-0.01788131388965129
0.02266982380970919
0.003314614900706036
0.007751553390799154
0.011792357426122132
0.015249084681842716
0.01822783358369856
-0.10706754376100347
0.015236778398436367
-0.0015764396036513637
0.022978153444229737
-0.07310655349220184
0.010470205297572206
0.0045211059365240485
-0.0025503038458320392
-0.010839438711879874
-0.020160508663497792
-0.19049287837533313
-0.1246325676358937
0.015401112630050631
-0.057582920837338104
-0.18851200863173045
-0.14174762920325526
-0.1574090242221432
-0.17089489669894556
-0.18109758213644903
-0.1875861580767999
-0.0326016789748737
-0.188868756302805
-0.021652241250226814
-0.18824158052728787
-0.05923139721146217
-0.18360790951528624
-0.1742637989789309
-0.1612506981527275
-0.1459449073273966
-0.12874390149485238
0.021405758477554056
-0.02172918972936172
-0.020044845734838185
-0.07526370835419216
-0.012218980136290192
-0.004050114167330104
0.003028883664106911
0.008936835893707874
0.013955593930325964
0.019388226636370798
0.022685039189233574
0.016620250183979706
0.01336034623626846
0.009579326525776973
-0.08969337277632614
0.023130350444977407
-0.189607497998108
-0.04509909930923956
-0.014721839871529398
-0.18943690933429508
0.021009461428440446
-0.017378150238801588
-0.020306884351298963
-0.0029973175112571406
0.022303931091380548
-0.04344392444991568
0.026011069047543373
0.10096162498897067
0.1189622091479963
0.190449699287134
0.18926652997938492
0.03832919063118594
-0.021716929622220726
0.020703688566426154
-0.09265451162351031
-0.031254372364781104
-0.19025116295444147
-0.11064587270742667
0.01803756420273724
-0.011179913746078813
0.005450058239341433
-0.013375915549028927
-0.011937654973768636
0.06902625586545025
0.000649750622946801
0.043834015254106934
0.08299535243074399
0.1253433955962906
0.17164740521781902
0.002202218104952767
0.02309098996501061
0.05584723998144273
0.17468533582811147
0.17238602367708483
0.17286403893446042
0.13977177952087097
0.007916119485359602
0.17089736045364892
0.014899718868319159
0.011622950654469008
0.09544922125305547
0.08103185375163835
0.06719126175148092
-0.005467920652527686
-0.005833802010347036
-0.1457562265382163
-0.007993872261515558
-0.07381893387634281
-0.008418897349898627
-0.010274849592852705
-0.01152204576320525
0.007522618240729599
0.003527743412521334
-0.006380994609099126
0.01000254187490557
0.006035043301057397
0.008136295456609124
0.009908557876311432
0.003934623603719737
-0.01305758989312265
-0.002477650549956603
-0.0007212003792490991
-0.02071594415820383
-0.029126730165433875
-0.1174580902948667
-0.15740203097292346
-0.0023348661068905846
-0.13213664936009278
-0.16641267178311867
-0.17208135456409795
-0.17509542029638595
-0.012503008500865328
-0.17444727151474038
-0.008567726261417143
-0.1729919393667478
-0.14713113542534065
-0.13360975972299896
0.010883636903038209
-0.03836718457489389
-0.01332812012387359
-0.028972232120347996
-0.006971989976372623
-0.001465406372975297
0.012142397125421726
0.0091444682959431
0.012772596086574368
0.007003442530803346
-0.010658935713040414
0.0012636573122193086
-0.010036763443095575
-0.07426037744840239
0.14224052261936976
0.17461100783633596
0.17297663226521376
0.1104496166806643
-0.1676528781034644
-0.15884696418061447
-0.02070309172103386
-0.1736216884562369
0.009932916201074785
-0.011490110046961424
-0.174943661022114
-0.003303178160041534
0.03304791915753209
0.012254836864166849
-0.061012717117019735
0.032357414335915664
0.17515618648227202
0.12818365634346074
0.164859418442735
0.05450352484439163
0.1731979433105967
0.1526791871843321
0.16327517990373805
0.1547251409605198
0.09772799090790048
-0.0885532823042895
-0.08774205681940819
-0.012232295406313813
0.008396132269218839
-0.11903809016720887
0.011302111350989739
0.011814179179340462
0.02350301584999402
-0.17447204867887148
0.015357206546785445
0.012710513935860495
-0.038580411202091915
-0.06088450014672608
0.0026005356673129776
-0.04899042525080554
-0.005747925961150308
0.004629192266042757
-0.011562113533125834
-0.005874876481034029
-0.010129301268118462
-0.1746007729395663
-0.012370151683972054
0.0032155963481224695
-0.10247863565419825
0.16150703226151958
0.00704233973809952
0.08346086637070793
0.11304803539567941
0.0016093957031288048
0.16127082060681308
0.1298772089637356
0.17515810174658686
0.042866267433987075
0.01662671244754912
0.08038550839723202
-0.159125421108581
0.09273987233298522
-0.012208026284929514
-0.15326438385436372
0.004231185523476587
0.0014979997078275423
-0.022425449546441566
0.000671963370938331
0.012139732917595639
-0.003595750039994624
-0.006415753548901005
0.0026745451898292165
-0.0368549425811331
-0.15851798515928509
-0.0006135243877160455
-0.17406198657580607
-0.04919944352168286
-0.1454945194452023
-0.002793901933589697
-0.10373589627075563
-0.16194381527037735
0.0036875209057042266
-0.13596608792296555
-0.04439999359383811
0.0030408221513985763
0.004004471648232304
-0.008203980957463804
0.004008254269632682
-0.02930840832292959
-0.002091601366796571
0.002128630234369257
-0.0004830992357245529
-0.0028662802221623997
0.16215189997692814
-0.022149724673839737
-0.016164355372017124
-0.003685972457755042
-0.16309942424671706
0.0035382355093921455
-0.16109780267991838
-0.010809614730307204
0.0017116670745341417
-0.07582221579660624
0.03869111768320492
0.09613830251410682
0.16104350231438883
-0.02874464961729341
0.13307243595335805
0.15827829066353696
0.023095163205752126
0.16150354500643635
0.16077995938145678
0.05983259379640982
0.14089141165282978
0.06867751959285122
0.01146856091529597
0.04925636295116786
0.14349273814885874
0.030530206489865465
0.10532655227658223
-0.01616578575902521
-0.12439985678580874
-0.08668781966299122
0.15687000746067478
-0.0021590241772301913
-0.11219748997019499
-0.000473526834328707
-0.12441589511181382
0.07132084307306895
-0.0019180749242772026
-0.004162783188317473
-0.0002560418173093192
0.03962689919398931
-0.08739423862113045
0.03116182077551898
-0.15381059044685055
-0.0007151636452468349
0.017739608940709816
-0.1356940271580595
-0.0010364887782231456
-0.05349676925490674
-0.00411120115129425
0.00747721121288333
0.002046760993184693
0.023879414197234456
-0.03615240858904509
-0.0017473409340381242
0.1178675602715519
-0.010955103257223472
-0.004195593291487967
-0.045522948077502984
0.004639229459237073
-0.07457968891805888
-0.0029471087570675874
0.1611366596414854
-0.16306094130606008
0.0022247188498910504
0.001483752131903246
-0.002804199237694478
0.00025642667554294746
0.003064556722860923
-0.14600663276092693
-0.16243191654624925
0.00234074802292522
-0.06488399349665011
0.047742350550717245
0.057786275901117075
0.15010762963259922
0.09128004784003962
0.1521002968039478
-0.09940268753457157
0.013392546211292588
-0.15093818868785866
0.12122936011785039
0.0028277899332171436
0.1517400012832267
0.01061237507605327
-0.1424033772562183
-0.1472907783017935
0.0003979362581170616
0.01261843373704873
-0.003485620808211289
-0.006518499354136632
-0.16336974754471645
0.008266722117416034
-0.001795544240988206
-0.002547694099502731
-0.09963231830057018
0.0010155475203716432
-0.06348310491073228
0.16447628856174246
-0.0007367796876077016
-0.030191180820537736
-0.15020810119200875
-0.05030109472592035
-0.1526977940010064
-0.16149142530004984
-0.0045303146158355255
-0.0032457441605374788
-0.14768374221844893
0.05275810773924414
0.09489954626346198
0.008052746795339013
0.0004059952794072575
0.10863580853917397
0.044906284827469584
0.03029283541947751
0.16178760761511696
0.15252466147591853
0.0031096466317296844
0.13140770690222897
0.12565204787719825
0.10194705525411674
0.08085690073502681
0.06322513183400634
-0.09646581000358906
-0.003491901906850227
-0.002694510349593628
-0.03063986760490958
-0.004181574590431245
-0.13570103634713962
0.15274734079361688
0.0012729832625944866
0.14959659487382396
6.606705506079065e-06
-0.006322094564391362
-0.11822711920905955
-0.00010666301605035789
-0.05837334268139775
-0.11219567686653088
0.15051273833092738
0.15163739859481065
0.08401621908545075
0.02441357704815132
0.05387168284373231
0.15243461522180735
-0.02437561335148203
0.00039325619850246845
0.04524946391646681
-0.15405132958437986
0.12233982685728305
-0.1271751177351873
0.026017833326548334
-0.0024024648299633797
-0.16158864097247932
-0.12750438938494757
0.01651180871315307
0.0016267959324846662
0.01714745636589625
0.07339758704001317
0.0022642771759247486
-0.05458921994741674
0.03136433996682474
-0.03713292694700406
-0.0012688647347631763
-0.08522630144011827
-0.015462377324313254
-0.05107346366008581
-0.003592059276366009
-0.03636944221487441
-0.04404286898829137
0.013329843917190404
-0.07806353849428618
-0.011458248782029926
-0.13559764234829627
-0.0015444803889800415
0.006738976706390182
0.003484295990772872
-0.008989459671401447
-0.08783050096059192
-0.015020174032385907
0.1339900579276502
0.0046557557659291
-0.15442781326535282
-0.01962290960600487
-0.004075091522972623
0.0007703696755654904
-0.15334088550433753
0.11572648149890265
-0.00010821526758481025
0.15192478933202547
0.1393714348626853
-0.10715859556829517
0.03739927642008137
0.06139999643437535
-0.01200201740969016
-0.0003268539004620471
0.14555708929483835
-0.10826790487561513
-0.04295065233552211
0.06592013592584917
0.020933327867673577
0.0011402275810361703
-0.13776014333932116
-0.05932657029805839
-0.019291984126064022
0.03768900069665179
0.1124226684222737
-0.1552267244275119
-0.0007821446529466126
0.10550548716891
-0.00795074599322348
-0.024638383500816756
0.02009553540323595
-0.14261697756261285
0.009835948237304397
0.02133430228008053
0.07484202437743023
-0.06852104593724628
-0.01090964626869095
-0.00569384565705289
-0.14214594221989563
0.03506747957505211
0.01762216191481481
-0.14664349754204672
0.12593145842793937
0.06427244626240164
0.11960664618509809
0.15257722020160225
0.028423303618539706
0.0024575043636513643
0.14710104784158126
-0.015415740359947482
0.13054726250852539
-0.10235649897928169
0.04268757413223323
0.1413743859810675
0.0056204460427096165
-0.042816249026607904
-0.008847706942120967
-0.02286595533484211
-0.0049198860840737576
0.00053896517272929
0.006370071304607105
0.024026879230046472
-0.15133685032383187
0.05711475182718125
-0.11247697745140404
0.13998973975898038
-0.08801378139634845
-0.06259938513435617
-0.0180650522444632
0.14283202200797937
0.0936417920686541
0.1455416654627181
0.024300057220292784
0.1423309741201919
-0.14084561579519517
-0.06212256272533955
0.14517948560312072
0.05754972084357623
-0.026608005905597327
-0.09777362954049648
-0.004732277108830687
0.12373728053551314
-0.11757397098919879
-0.06723887482824667
-0.1471478675300003
-0.05521195848387753
0.004948515535515401
0.10301644498873433
0.0022534400850321976
-0.01153938495094602
-0.03668153350399086
-0.1444072126927253
-0.12748583549668102
-0.00684154225779365
-0.12006782518680356
-0.12020047306361376
-0.009027616032439813
0.03800255581111578
-0.09171140002373307
-0.056734652866250346
-0.037165350112937826
-0.07710781810818927
0.003054675669282217
0.09006887735590643
0.016014022251362264
0.008739040289035452
0.03316158366398336
-0.0028329055814625
0.07083189272461342
-0.022098221174205956
0.011829235135058128
0.1432379445993008
0.09887788134709115
-0.1331429336076473
-0.0007654525755691479
-0.04335088452871177
-0.006976673242574135
-0.07905431399742407
-0.12727697917865025
0.0009038713915905146
-0.13844620678850272
-0.019095810260548053
0.07251457946467067
0.01082853013839926
-0.0033068638917276216
0.0034134024424964673
-0.031386751403791525
-0.15218169030896198
0.14417933778040248
-0.0489827364545586
0.006725276277537045
0.14160684500877857
-0.07086165195201387
-0.1456720017088676
0.04983650569453698
0.08415839160078656
-0.09690753188421132
-0.07067965343953399
0.043043239214936864
-0.010861094251394005
0.020009552352745524
0.1118520341281166
0.14526531136998513
0.003781726243746526
-0.012736987943770595
-0.004902085751587161
-0.027124029443670147
-0.03340487587487183
-0.02423853050994551
-0.04998084559233259
-0.10456237340125434
0.13630911567085352
-0.13363815073112498
0.13222647601140872
0.031554297432061625
-0.11171544205467697
-0.0056096237724635204
-0.06926433836588192
-0.02789875937673838
0.043174790399260046
-0.025955468422371335
0.02599374732937607
0.07270840034067533
-0.06434135695888846
0.005529616828756111
0.13871933883536397
0.10789124964570737
-0.00603944479347958
0.004104158150760749
0.014310708399802013
0.0011035575900813276
-0.1471252407709497
-0.01361990522315314
-0.02657090053449338
-0.02298548037352113
-0.0025077395113436416
-0.014944160642787082
-0.041326451263126944
0.038022301517973624
0.09134511941696993
0.04799449539337551
-0.13241683145779018
-0.04741415981283879
-0.07192078186958188
-0.095148481238363
-0.13964084399319537
0.0497156328228598
0.12382615777541389
0.027634847833743575
0.13389628978902104
-0.14261587705704581
-0.021176288860491034
0.1171105742426988
0.06679074414554925
-0.14042144149641933
0.13239786293490574
0.12270054619173014
0.13479462173867146
0.006298413908399865
0.07474414744882436
0.009474373430163602
0.03008345638861906
0.007317165813829368
0.0998137469533761
-0.01795195306822284
-0.00645927151513084
-0.015552242794065516
-0.006576907018452686
-0.1254502543563356
0.033044023831323155
-0.1370977552229647
-0.030707241950337517
-0.008868541324729761
-0.11298928549604692
0.14456083010289852
-0.11984849419750322
0.11612660946099157
0.002518588616573702
-0.0016230430927477535
-0.0977119001581796
-0.058291387825520485
-0.05519076381685075
-0.04661646165145321
-0.13372929294791028
0.06685742513781795
-0.1060943237655698
0.023429292839928378
-0.01815559722392087
-0.040132228374182316
0.08114650012914058
0.13536610471398192
0.011279967276230774
-0.05219587766615284
-0.039657939436070926
0.04306780910150595
-0.032482788043785585
-0.04675585088970101
0.01812781505041231
-0.05312754091280065
0.12802219795831676
0.09599888231403188
-0.12926219519810386
-0.10454962217084389
-0.028651426102273007
-0.019720303563759905
-0.03136326163735724
-0.011886545851700186
-0.08660848103602992
0.13880122998049146
0.08799660181300432
-0.014884538551769185
0.021748557563282814
-0.0038154437358998163
0.011335937241488738
0.008456813763803868
-0.0017008306914659528
-0.000671010272376752
-0.031077661700293236
0.08292791627679273
0.13788859526112612
-0.008710271992175968
-0.08864746939150422
-0.04960554975725261
-0.03928119895741449
-0.038828051047122294
0.007695755431821734
-0.13771528140304581
-0.14403566220617103
-0.13456557402066854
-0.13855344967735372
0.1294353091889084
0.10341128267064657
-0.030247860915891298
-0.05931851512675527
0.11672904614548783
-0.11333059459861854
0.011056300404879963
-0.07915014492767161
0.13815879990995322
-0.11950866856808501
0.004508594153253904
-0.011821768439589762
0.028217961301787695
-0.07994296678386066
-0.0376304714524703
0.059237787794550564
-0.04047216417381661
0.0050321209273446
-0.035420630574212936
-0.13006063271140517
0.08036672733785327
0.0033296373694769138
0.04604907331649573
0.055500642904561706
0.040827459915455465
-0.12478043025717399
-0.1298445317108287
-0.1410559789219471
0.0005011314923585915
0.04608382403025789
0.030019336349818786
0.006007993803306673
0.13811411315233535
0.09358532789321909
0.0024985504170021424
-0.007785782133722966
0.04058366361244048
-0.03469597454089985
0.08798030947960561
0.01021154300663763
-0.005067048273335972
0.03394867358670636
0.028602654656894558
0.036718937731658206
0.0126958986971223
0.015466004809785924
-0.053845099845171766
0.1218899835966698
-0.047760857458078655
0.10826981426324682
-0.01656382164611929
-0.03613565210091891
-0.04863096113493832
0.10213184881589801
0.116350166196674
-0.13328579239638264
0.05201566314158346
-0.06958764837224649
-0.00237351129291065
-0.009260608373044864
0.0027849736383785263
-0.0416470620637011
-0.13338296672558558
-0.016813974454560315
0.0517430985663449
0.0056057770086095455
0.13436628230097494
0.03354982665153452
0.07305114138486504
0.009920397887187528
0.06566724216965192
0.09558589124509091
-0.024786295121222827
-0.008982336114082917
0.010967923639244277
0.07646328813877619
0.13639145128298724
-0.07998593195367483
-0.020629378801805775
0.018830537447103595
0.013049113982078945
0.02478116164456973
0.02170040624020232
0.022046414256538895
-0.1011129707477337
0.1256984886087553
-0.0295019777031294
0.12776653412913863
-0.012983251579673973
0.014668650621778188
-0.03152673501626238
-0.02942667030521854
-0.020802102383373076
0.051624622286538205
-0.061027631968156214
-0.09866143825869701
0.024849638922300243
-0.05474762936983243
0.13670563094318286
0.12771697040141666
0.121000447427092
-0.12443101178472386
-0.09427128239988108
-0.12246157617880296
0.059547497771801086
-0.1062247429684472
0.115714004843266
-0.07875472435734411
0.015524819535146263
-0.11254133400664532
-0.11820770370157532
-0.08888320392224552
0.1319800736873789
0.13228931594628995
-0.12677446833491954
-0.014258195917261499
-0.007436087862313218
0.04372151740613034
0.051792887065485356
0.1284487360417522
-0.1261172514371005
0.01742465018678523
-0.0033181456249379206
0.0010098542422164259
0.08048751173049724
-0.0012919142972712897
0.02352728439791453
0.03514176368030516
-0.040320436450918005
-0.03421919631088107
-0.01789921701412544
0.06380437302463113
0.05430739974127566
0.05728975046494332
-0.054857161875503116
-0.06943092309877864
0.05752767714667334
-0.07862946926040087
0.11012876101592964
-0.1318924958058201
-0.061932233024093196
-0.02045286448475828
0.0023750530995340566
0.06791140564573213
-7.651168606665311e-05
-0.12119361277931981
-0.03358562009007216
-0.11658706630180332
0.04356202511118541
0.03328551273744155
0.12924772072686888
-0.10698019195067521
0.05282836806540839
0.012246469369793449
0.015262438592315861
0.08548017809908154
0.13069540313535838
-0.13665654241267025
-0.012524545698140129
0.058595806981216594
-0.13398920048759094
0.029118283223700872
0.051177607413577714
-0.10724432646739931
-0.11295943205115501
0.12564577865780224
-0.04730752463362117
-0.07606557585103282
-0.0035533125308250583
0.12080755191717588
-0.05399287514363921
0.008721214249226237
0.034870685282959314
0.08408813349146552
-0.11837225002917186
-0.026913652364244808
0.014582028366180817
0.103006680628592
0.06382514370452248
-0.03601685767305023
-0.07350746011890552
0.06532630615483428
-0.10045356775888735
0.11447046607600325
0.09311031377310684
0.05136579227373519
0.04471793056026402
-0.06841899638554322
0.047068817571655486
-0.04920422031127408
0.03573515237742853
-0.12774077668802689
-0.01625429790065636
-0.12674979638628234
-0.07974174048714824
-0.020224587769506412
-0.13071622822616388
0.11724020509299019
0.12183160499917121
0.009281420195287932
-0.11674016535844413
0.0382186161615094
0.014109185548016837
-0.024807242856872087
0.005404323409968086
-0.0301302973272423
0.07430944685009797
0.041082823789192036
0.006945670552384377
-0.09344373826772673
-0.008104976808184507
-0.04106771256049248
-0.007314979811173705
0.01854034856365692
0.02503287834838948
0.10929147181603527
0.11979633769394475
-0.02110598815942156
-0.04023008376200269
0.028991098821655327
0.027240349284729418
0.12477393203766146
-0.11913987565358332
-0.1213481859934822
-0.05414487141429573
-0.11490975734343611
-0.03625864235507649
0.09096158948876452
-0.01750021288134651
0.11002378968068062
-0.0992222976778232
-0.012213944445746423
0.0584135782872607
-0.1293296448839948
0.004620022878514726
0.03037286413292112
0.11340379831693241
-0.021729212217430734
0.020069207992531906
-0.019563931076225265
0.07703577161072167
0.13210400630613678
0.07042805017283336
0.02354203266083352
-0.06175248639326732
0.10906422750216155
0.12316586780068152
0.003973928883267995
-0.08666892784995388
-0.08371049728550804
-0.011677867350703983
0.0008095752008395701
0.07974101945846561
0.04133793481298435
-0.1241751839125642
-0.031444527572721835
0.12573761566497713
-0.06686472628098879
-0.1057950101737627
-0.12501731198162652
-0.04290624383141455
-0.11280389381218583
0.018577371354183296
0.05975011347395603
0.013289850839973928
0.06613481211262158
-0.02505777379971976
-0.04443582647257196
0.020019705778722374
0.05881883848305828
0.13109961908790957
-0.012894277198855893
0.03604840375190144
0.12411198630219575
0.08290739648406863
-0.03077256491812596
0.11099235462272357
0.11423575596499506
-0.08619758808610435
-0.009223780262128703
-0.017321683312696796
0.044804377661196035
0.012846932004767208
-0.1136312856500116
-0.02577432601240792
-0.06027099646048153
-0.12195716268924481
-0.07560462686679172
0.11597422479934635
0.020302244282218263
-0.0136439411100486
-0.07966064918412048
0.02939387579599289
-0.09124202375309129
-0.004943904556532365
-0.00904620214372379
0.08663249160939766
-0.12532987146830557
0.07211498731817532
0.02786342716837818
0.040566968517883266
-0.0609997356625445
0.040361262013579355
0.10670583742080696
0.11909350206286656
0.09775372239977917
-0.06897481345756244
0.11849629030185173
-0.09925312264336858
-0.033481231712158714
0.0707333009081781
0.07841171968351873
-0.01093169532498353
-0.06647036845236068
-0.10010391387444076
0.035024365633940915
-0.07258612499679691
0.05245541147366672
-0.11068318455578144
0.10809519670938819
-0.1217559639092421
-0.006173527356225955
-0.0014683254791132642
-0.019500694429325328
-0.10907443960067992
0.0048407993625766334
-0.03939934647802895
0.086335014711636
-0.033548108080687485
0.0652534087359892
0.010646718021678752
-0.11117772971642512
-0.09540124366396416
0.01891130638145621
0.04999602701906887
-0.05178876754630159
-0.08922579015619693
0.007242198761839898
-0.056505013658976914
0.02532939061966959
0.05563173704428398
-0.017291428515538342
0.03414816977302222
-0.05802682379343722
-0.04638998373808882
0.09333260572159364
-0.04990644255448719
0.10948813101060495
-0.008564119909913175
0.1132250664131084
0.11687820169202838
-0.0228210658483052
-0.05079556987037586
-0.1052075886644492
-0.11148898205768135
-0.09318646184112488
-0.0007884193436598746
0.047851832879513626
-0.04472478146246054
-0.0866113907004662
-0.0039928609241603906
0.04641030977044858
0.02186270908320725
0.12552619277039462
-0.11703300233652553
-0.10471025145811252
-0.08259777164182057
0.016584191949975013
0.018268819374136186
0.0640663701278227
0.024849760589675456
-0.09257731415126687
-0.11893731501003478
0.03864004044053887
0.10154678794235049
-0.009470182537412825
-0.11791669039429727
0.03052531666345554
-0.03680900507443122
0.1174283080092304
0.10940949926275409
0.10357431164454621
-0.01167576242787111
0.11911302927831148
0.10543927659866198
0.10657954258833066
0.10608405217825241
-0.12023430119537254
-0.12682226497121063
-0.10943738193840154
0.06315037623507626
-0.06299961801285635
0.023075470875082122
0.11006243616242184
-0.030169738117923277
-0.11260881534580033
-0.08092469535223622
-0.006614658308320751
-0.058397323032889754
0.09272581103261149
0.07517872175332646
0.1195952926267778
-0.0992797219225062
0.025164749791872953
0.040707056679441904
-0.015552314022976913
0.10373526171420917
0.03171842556996674
-0.048019134683282554
-0.0411022964521219
-0.06943496825886565
0.10094272255309142
0.014236726104493263
0.03717902661889377
-0.06771680193022846
0.02478705664982463
-0.10355078257478484
-0.06546449534418483
0.056868903933390835
-0.02555744565458431
-0.10748371787790831
0.04130312594839355
0.03387801186564199
0.052351185619699696
-0.03647694710108468
-0.07463931868492968
0.044712363370593665
-0.017690007796470085
0.08231188904009448
0.016195440744950104
-0.01720431766190738
0.0800150438613979
0.07367697953589979
-0.027476527353229568
-0.11402126534895939
0.007596208772402108
-0.07703630322923612
-0.09718995617772126
-0.04212686132792933
0.059511774892380125
-0.09301615289831028
0.035306723097418516
-0.10595239040320005
0.01094270510650406
0.11197285259926194
-0.05420709830643046
0.10190116019957476
0.030376183065244533
0.08438401831743356
0.11240350412678513
-0.012061477014165576
-0.0248228600546287
0.10944307354755259
-0.003319470270698973
-0.00937064470317856
-0.10186575276311659
-0.11450465560605919
-0.022116742498183312
-0.04822994833064453
0.1023160793284161
-0.00112421922522567
0.03675921017673456
0.01890798248264787
0.06776679189173311
-0.0842875768069489
-0.02270931685252259
-0.10674602790439512
-0.02931131454747301
0.07541221923043981
-0.06164205051671922
0.06665153511770061
0.012980562465247687
-0.11012670780395838
0.11107988556938307
-0.10900621814221546
0.0016304209486655006
0.09717361711453566
0.1007575017260385
0.002464922761354865
0.04539196112619178
-0.04060078409976893
0.050548040447084566
-0.08705603851195896
-0.11590423004814925
0.004928762248360839
0.0969254513406157
0.04818553231430527
0.11253427402961537
-0.01926815597877557
-0.006492855671490384
-0.10500374788868566
0.04268358604768795
0.03843034636481657
0.000980065229878325
-0.054729421760702786
0.0007500796561060997
-0.01246548083472562
-0.022429198664115867
0.09868455088601785
0.028005634216631155
0.07024957438549034
0.1043992286728518
-0.043794408718042896
-0.08864726942449437
0.09774920664039961
0.0886115804993508
-0.06819489035203104
0.059946861385902696
-0.07070251263760678
-0.10283260483441195
-0.005914295542306754
-0.0909491768490497
0.06921572017121347
-0.07433840189829474
0.021326702747397754
0.10087994367974899
-0.05317937320341959
-0.04256026123937714
-0.10521800357614101
-0.03394892857464787
-0.06254443640937184
-0.1015323489121252
0.05561433346692234
0.007661618463987549
0.08972548611389271
0.016037413787768236
-0.014672079211448667
0.06050434173769854
0.03011092155750926
-0.03434760171095516
0.10529666593062645
-0.043463556322694934
-0.0989324795466166
-0.09390040929735366
-0.08021813001680769
0.07650052158842038
0.03550870271524591
0.013844118059268051
0.048712110840616135
-0.02650688258985875
0.001615845084126705
-0.10757912345373649
0.05133317901736438
-0.028020862609737376
-0.08573710964659415
0.06314232182240788
-0.050433267826454534
-0.08003610116234976
0.014714995343619438
0.024811736571713167
-0.07583140470809933
-0.06864532151794846
0.005431258844033909
0.09381595769610884
0.004782898183962914
0.10338347858664974
-0.03691045908062324
0.034777620137878065
0.06264495495448681
0.009060861591391576
-0.09515281693303954
0.021482768749102984
-0.09905397115329968
-0.10155166138205929
-0.03947215124206516
-0.08782751726108726
-0.10044623509563834
-0.0961419972626055
-0.06139974285568382
0.014905073656589125
0.09283966679733084
0.10578382158158352
-0.015364104402115138
-0.0017197892966750357
0.06808173401829364
-0.04580398187718332
-0.022417599551320742
0.0922515710219386
-0.08314996627833326
-0.08344167181841165
0.09298501113843198
0.08168448912957263
0.06596789019298303
-0.05390396246348426
0.10446319892225005
-0.09781705423887524
-0.03755496133662438
0.09460610188450543
0.05114203313052395
0.08452987488942644
-0.06769112138363814
-0.046186195767318756
0.09659049867960134
0.04641686893663153
-0.09123443116621245
-0.018040445893658306
0.01076874804715674
0.03036467903105301
0.05844041220022076
0.023361389577971986
0.09761380748260907
-0.10034916370649129
-0.0027937651312181957
-0.024428212241051534
-0.07234244007252898
0.03781608716648642
0.04182732844557554
-0.09695087724194504
-0.06641828405787213
-0.08867509518675454
0.023242475919043333
-0.09049354960431723
0.08933668550156076
0.08691903516007937
-0.07787758170492316
0.09612754965380613
-0.05707524858324432
0.06873414811205511
0.0550527025862521
-0.06053681414712678
-0.06345906758512929
0.095343095065767
-0.07424434437270336
0.006437045189564486
0.04417302444963423
0.09054847744568766
0.057795434209218385
-0.029932994587771225
-0.07131210023886195
0.0743069818129183
-0.010960645403473062
-0.008484739011672324
0.07495951957393991
0.02928420040057186
0.03725130764455587
-0.032122528653653164
-0.02982121207259907
0.08762557479446696
0.015360125763528354
-0.09194421129180132
0.04949749839537961
-0.08785348608783554
0.08404344985142292
0.08343115672480898
0.09852957398786108
0.08843488379135277
0.0037474805768428526
-0.0532774965871706
0.06516933459160533
-0.08103999413061239
-0.06952064385003667
0.016804813158407303
0.0002735513861199509
-0.0391152024113767
-0.007935844728943533
-0.054857995918409945
-0.049714279446020464
-0.03224117814409246
0.0612693673172325
-0.09350771177045171
0.04084387192962531
-0.07753094090933002
0.04566657804143119
-0.03978324841707697
0.0648523380912115
-0.0926684905948806
0.03205576697902966
-0.010481363541439156
0.08966203579420769
0.08660987455718729
-0.04738477440755325
0.032517237113393986
0.05320834863505518
0.01073541089666241
-0.016515440217874263
-0.06274920783524827
-0.017722060879675053
0.025059539141400727
0.0876963769844306
-0.06398164412734642
-0.0858392207747869
-0.08062302021572215
0.07157387829117293
-0.02349743997046134
-0.0751293956705422
-0.06518698637169702
0.007305528765519674
-0.047242152508683924
-0.056450257102092956
0.03948432234288791
0.05493038985493015
-0.0831403623311826
-0.030969578960940713
-0.060998710781294686
0.08121581629688021
-0.07942835940238763
0.07763682824951208
-0.046926432669473356
-0.024918222764734873
-0.08889383727992571
0.08523595776769168
0.03168328032361261
0.09959222058197431
-0.0032833251624630076
-0.06815031348172738
0.08112417911372242
-0.08246156285553188
0.08016611291596414
0.024103588719347535
0.04582779352099364
-0.08354705644680434
-0.056862730560091876
0.06153863277025448
-0.04821783892711096
-0.0023779243780884286
0.027097516388848678
0.07223489512767862
-0.07265860426645707
-0.08596277052173527
0.015389166218447884
0.01769421905730109
-0.03923206170090315
0.055071493018131634
-0.012816070780879844
0.03692871591237794
-0.08423115735751428
-0.0754200018034029
0.07487145620888959
0.07518032231298619
-0.02722576818169714
0.07758245290827194
-0.06062132985066178
0.0814352902052176
0.04612094427699512
-0.005078083826241531
0.07827485258238336
0.061360195201777136
0.07974732942856458
0.0027950400371658545
0.010524831284452177
0.09067762806555026
-0.07152992612114356
-0.0665301024442782
0.09261519293354518
-0.03345222763749399
0.06808537596885823
-0.0203146259375252
0.018283483481587297
0.02938723150690374
0.07817869160343281
-0.07925175261166546
-0.07911866862212676
-0.021924637326502416
-0.07093989460707584
0.03853059266616448
0.05671404492058814
0.03397527306080757
-0.05599580488796533
0.08266861842475146
-0.08417731133284385
-0.012995004244706843
-0.06685615389119128
0.04537224934680117
-0.06050258788340935
0.050988684382136086
-0.05836095417536607
0.047678707995864926
-0.07509656164989269
0.005154061758198042
0.06498319927236867
-0.040735028367298816
0.020155210510790864
-0.07521319273730259
-0.03004626710106908
-0.0480450924856837
-0.025521417105043902
0.0666867267289689
0.0358112811117331
-0.007948074636291387
0.07436396285020719
0.07265960337273755
-0.07642364715087965
0.05814351110243348
0.0249498313096252
0.0684727665110037
-0.0637137150983977
0.08320624558360776
0.0007378398190778948
-0.056997962406960194
-0.04926759983484469
0.010263097424153917
-0.07099205007505408
0.07260098644784045
-0.016395721403871102
0.06622962284556223
0.013983266554638612
-0.04117083570645135
-0.0050556764135102706
-0.05829045993244387
0.07177335715286266
0.07602157268238291
-0.013877762696160928
-0.053894804734612896
-0.062398737446321274
-0.07549126294427615
-0.020513294749642697
0.07068353742901994
0.03080352748860903
-0.06856899428435985
-0.061160672759100615
-0.002920342292366652
0.049124390114680665
-0.05012534765890209
0.040072244307207794
0.054425539000039734
-0.04090239625298165
0.00234906765006303
0.06735204810779745
0.059018926923265214
-0.029269162362883776
-0.0667262805975025
0.047060549596744286
0.05776383903269839
-0.01944664503311004
0.19994283027410711
0.19927925327983706
0.19850339325848088
0.19729288318366328
0.19716699990828587
0.1939968293501797
0.19459440071967124
0.18941350199651658
0.19075365064769415
0.18357422360938766
0.18569428282833064
0.17651935688615636
0.17940783545353303
0.16829951819001493
0.17194368491169684
0.1589750859132888
0.16336163739866913
0.1486155854613727
0.15366922287434417
0.137300888431503
0.1429562653888928
0.12512219035292002
0.130754061927607
0.11218410663020931
0.11560917461129104
0.09860508973850479
0.08451585641146223
0.09947847717201312
0.07006601370562646
0.08529305356520892
0.055426587364947835
0.07131838761158779
0.04079317135562471
0.057546310201273126
0.026390492952581387
0.043981592422612056
0.012480505862643486
0.03091711359532966
-0.000633541756200515
0.018475529118471026
-0.012599667652685732
0.0070530854754094
-0.0230151512664637
-0.003175028570416445
-0.031431539401433777
-0.01174489147200412
-0.03737153035503886
-0.01851804662774592
-0.040364856119019535
-0.02395339144559746
-0.0400274170218424
-0.03618339249880219
-0.022526839560080586
-0.02903912199494152
-0.019018789265897697
-0.01935829724990174
-0.013437508561962708
-0.008553386338514718
-0.0067196230590609125
0.0014922736274356853
-0.00021620023044362707
0.008765048950001353
0.004542249975469804
0.011288390714932138
0.0066805251158168185
0.008058672140293623
0.005895763527888091
-1.1140099543510138e-13
0.0023469771284761755
-0.008058672140196588
-0.002713917207312864
-0.0112883907148651
-0.006314754912973552
-0.008765048950076631
-0.006206080668623548
-0.0014922736274098022
0.008553386338511444
-0.00027316051283002903
0.01935829724990039
0.0066892028116137155
0.029039121994943344
0.013446791208692369
0.03618339249880084
0.018929978550655615
0.040027417021842746
0.022176466337412645
0.04036485611901968
0.022782286668373637
0.03737153035503874
0.02059578852139598
0.031431539401433936
0.015793302471488715
0.02301515126646382
0.008682784829350466
0.012599667652686155
-0.0005566748918733486
0.0006335417562009975
-0.0117286716860256
-0.012480505862643005
-0.025459665137535375
-0.02639049295258083
-0.04079317135562415
-0.04255760921542631
-0.0554265873649474
-0.05707733500965219
-0.07006601370562597
-0.07113547129390246
-0.08451585641146178
-0.08497516062418595
-0.09860508973850438
-0.09849796859284939
-0.11218410663020888
-0.11165319766917721
-0.12512219035291947
-0.12415973462219122
-0.13730088843150268
-0.13606877308590387
-0.14861558546137252
-0.14715029365967042
-0.15897508591328882
-0.1575300240888786
-0.1682995181900148
-0.16721859146063767
-0.17651935688615655
-0.17733858364808855
-0.18357422360938733
-0.1894135019965163
-0.18523340848959757
-0.19399682935018
-0.19079222967730441
-0.19729288318366323
-0.194751957024839
-0.19927925327983712
-0.19732242069825914
-0.19994283027410711
-0.19854002128982562
-0.199279253279837
-0.19842177533439398
-0.19729288318366345
-0.19696160438606236
-0.1939968293501799
-0.19415136646892878
-0.18941350199651633
-0.1900625299593838
-0.1835742236093876
-0.1845815559779822
-0.17651935688615633
-0.17761484094629873
-0.168299518190015
-0.16821732213702256
-0.15897508591328904
-0.1486155854613724
-0.15644703091377274
-0.137300888431503
-0.14554205637116652
-0.12512219035292016
-0.134135880025281
-0.11218410663020921
-0.12207119782110677
-0.09860508973850479
-0.1094534595164807
-0.08451585641146227
-0.09629062352872232
-0.07006601370562646
-0.08283800266319932
-0.055426587364947794
-0.06908202622266542
-0.04079317135562482
-0.05530547622493826
-0.026390492952581446
-0.041439124409951726
-0.012480505862643487
-0.027488576935187786
0.0006335417562005169
-0.011311904441716623
0.012599667652685703
0.02301515126646367
0.0010403926467166395
0.03143153940143381
0.010482737857621056
0.03737153035503869
0.017351154903122622
0.04036485611901964
0.021672582038675784
0.040027417021843
0.023222944985172668
0.03618339249880063
0.022014500987070713
0.029039121994941592
0.018270384260298995
0.019358297249904007
0.012549105225413686
0.008553386338515106
0.005878806605998703
-0.0014922736274364987
-0.0004840479463520045
-0.008765048950009067
-0.005070676022932839
-0.01128839071496148
-0.007464970695597606
-0.008058672140148614
-3.219351956612955e-14
-0.0029990896840078572
0.008058672140152654
0.002335134088091624
0.01128839071499604
0.005982203149741098
0.008765048950006642
0.006557578590149709
0.0014922736274305469
0.0040362315926243215
-0.008553386338515028
-0.0010616600665553418
-0.019358297249902442
-0.007586162731233746
-0.029039121994941835
-0.01410090520685993
-0.03618339249880146
-0.01924323655184768
-0.04002741702184236
-0.022298439134445132
-0.040364856119019646
-0.022700473337830526
-0.03737153035503896
-0.020504632443341064
-0.03143153940143382
-0.02301515126646386
-0.011717214791396889
-0.012599667652686134
-0.002474879070915673
-0.0006335417562010185
0.00812877501256512
0.012480505862642995
0.019933938818817887
0.026390492952580807
0.032684528295256324
0.04079317135562414
0.04606334759786558
0.055426587364947356
0.05973767493109381
0.07006601370562597
0.07358931994988135
0.0845158564114619
0.08728342130992708
0.09860508973850438
0.10095743620120476
0.1121841066302087
0.11454235364014771
0.12512219035291958
0.129579222456509
0.13730088843150287
0.1486155854613722
0.1437098347706236
0.1589750859132889
0.1548027151324871
0.16829951819001468
0.16445160211522988
0.17651935688615644
0.1729628202941835
0.1835742236093877
0.18030005297961615
0.18941350199651624
0.1864570524584459
0.19399682935017984
0.19137429477631834
0.19729288318366323
0.19504403169994255
0.19927925327983723
0.19745057477943856
0.19858408881370992
0.19592216198359969
0.18652564951091027
0.1809926240581112
0.17430720537094477
0.16646965889344087
0.1575701042958123
0.14777947529031044
0.13679966730157805
0.12466292888144379
-0.00860597008537827
0.07225648928874802
0.0851500413477779
0.0980806082715282
0.0596965009196737
0.04744609633236289
0.03582625518485271
0.024901641344244184
0.015035982118057224
0.00631331248609222
-0.0007858451891696965
-0.0063480439763944395
-0.005158930238995975
-0.0014147164750970768
-0.005137726050146982
-0.007669957548765736
0.002539050403232063
0.005428695478044975
0.006103024517252212
0.00470429126515731
0.00217153393260772
-0.00041225162982577414
-0.003326545020505284
-0.005627937500634766
-0.04536596495289178
0.005382259549701396
0.001788109642447227
-0.002114910900640097
0.007637466203065225
0.007980164776562541
0.006085697922583127
0.001946263566697021
-0.004192484559935492
-0.012280905076013081
-0.021845209632219344
-0.0326405836120702
-0.18055735171799384
-0.08509286060149376
-0.07210901041150983
-0.05895118069683336
-0.09787902808590551
-0.11047005527550785
-0.12246229216679469
-0.13398420905347583
-0.1446659502686272
-0.1547674166513257
-0.164015528559489
-0.17280613760223446
-0.16184513900484684
-0.1943487615778587
-0.19121062238104375
-0.18654888377465548
-0.19613908858805043
-0.19657513356580442
-0.19565598865279654
-0.19331376676871778
-0.18970196417683519
-0.1847765921672014
-0.17863397602543862
-0.17120066815404805
-0.018106585030400513
-0.13018145296069214
-0.14130404471796984
-0.15177819381920965
-0.11854308578671911
-0.10635313350158389
-0.09390477433083327
-0.08115979139611586
-0.06845134327758733
-0.05557231677278995
-0.0429168032290316
-0.02992141676759179
-0.0028715775186920183
0.004559035999684659
-0.0009456095899676592
-0.008678286511296167
0.007687737929876844
0.008523790323214084
0.007274015692917472
0.004397642730338819
0.0007035555858489673
-0.0029277494622594416
-0.005129597990958619
-0.005049937845885773
-0.0004587823050685287
0.005094338634414403
0.002675410512751463
2.1214133286174734e-05
0.006052917547451802
0.004796616125740189
0.0016360602562367414
-0.0021779064348585757
-0.005402101442473872
-0.007359547418428691
-0.007503219265969928
-0.00573701928004982
0.13922141861687237
0.027236328397164257
0.0168031231265632
0.0075571775742944245
0.038743882803833465
0.05096479280488836
0.06353339134696113
0.07643725471947208
0.08916282326430504
0.10200333952531268
0.1144556661249178
0.12693062561079332
0.1685056848360833
0.1598443715000374
0.15008368338706327
0.17608395286892645
0.1825469860338923
0.1878305244450318
0.19188484490647026
0.19467737821996847
0.11143272874282803
0.19404034841410353
0.19088379179942597
0.19665869615152118
0.19623759494879398
0.004350883254078218
0.18128607627500898
0.1605036752782218
0.15174821561894286
0.14201536634103648
0.1315818270538645
0.14557181041864778
0.007297572005091636
-0.13660385157568647
0.19227250619198108
0.07358106996807272
0.09678923273841453
0.05152989278779188
0.04134868004262419
0.03184971846286061
0.023292041918328912
0.01577728383972127
-0.004023207809170835
0.008389952683797379
-0.19030950850954095
0.004106508139963789
-0.006488061225197759
0.008015111005352639
0.005910360645417259
0.002855051535604381
0.000159884995284696
-0.0020437404367482457
-0.09697922330774358
-0.0042720115752645305
-0.08522280908430138
-0.007397427800174765
-0.073434514477016
-0.00618812723888487
-0.009868176909724613
-0.01536303789584291
-0.022353421317164206
-0.03078956829908229
-0.1926751160396177
-0.10864262064108585
-0.005041727707839075
-0.061650899120136216
-0.18653846992505302
-0.12001475551088743
-0.1308075066218155
-0.14114103779460863
-0.15062388003299665
-0.1596060214846064
-0.12606427064311834
-0.19369624286345163
0.005638847776565537
-0.181528395623058
-0.1466080347641312
-0.19333844451115997
-0.19160312069755844
-0.1884355192423373
-0.18418655972721884
-0.17877505372895972
-0.007216907315690206
-0.11500421250650666
0.08517462348494058
-0.1559340359048389
-0.01800316301108231
-0.10364110932080413
-0.09203532354787715
-0.08047864870120063
-0.06880502340963612
-0.05740442374218542
0.006558478093872976
-0.004703364361026989
0.062371049520279956
-0.025894791561671127
0.001174466146931427
-0.003927230864480851
-0.004499515398730015
-0.005834888887830106
-0.0071070840888461636
-0.007534500003911713
0.044592082462874244
0.008086868371509485
0.16849681905717975
-0.0009888145321582781
0.02538954211674385
0.008001459784615169
0.006842813862949946
0.005553720231241624
0.004827733984625372
0.005320863513868217
0.1709453147613018
0.055421170893032154
0.1754907266143793
0.017469483579177002
0.06676222294314847
0.07829672865503684
0.09007194375618238
0.10168125667728743
0.11323984490839967
0.17751490795282407
0.16331966645582502
0.1831413932199782
0.18753282091173523
0.1907962067035059
-0.011706824423196635
0.15488086932660897
0.0038202006213408413
0.034449154692850974
0.18612661856521187
-0.003783888644976893
0.13536564655261285
0.12010095952928548
-0.1752495584688835
0.19347262023979186
-0.16466807492249755
-0.03546474556837455
-0.05038956112812694
0.009717852169922497
0.005780751443615708
-0.006998912558954084
-0.004903668777903436
-0.04017300071406402
-0.1678953384170755
-0.17232122185117926
0.011246816138394808
-0.04599173469963143
-0.006432064456378576
0.007231665386643828
0.12459580742667008
0.1898380200548692
0.19286567127808413
0.10846352843675579
0.15439491865595417
0.03850536439759445
-0.18976005040186325
0.05570748265029553
0.031010904069984985
-0.01597255804345314
0.010893248248241871
-0.10669137617735608
-0.0750780518892254
0.0468018509023708
0.009269878990266028
0.0011739336222678558
-0.0013303552060813953
-0.013497426345183996
-0.09602874872506269
-0.010048037376367558
-0.08552758987360373
-0.15005636462891775
-0.024828399635057535
-0.03118564240042993
-0.03869244672098929
-0.1879491947011974
-0.12732018455465532
-0.013095507257659697
-0.18496103957223684
-0.03348084929892487
-0.13695501975673477
-0.1460428743586899
-0.15441735518515856
-0.1318569446261414
-0.18854374357625633
-0.10116129524601424
-0.1412208224902136
-0.185967756859324
-0.18227556275379464
-0.1776166050217427
-0.12191905877686561
-0.09068096977127064
-0.1895168383630272
-0.11167993233659897
-0.08023256762560321
-0.0700332081147133
-0.017262767858414168
-0.012050446991901595
-0.11714353755645342
-0.014669050472446207
-0.0109600311792718
-0.009516283310529054
0.007706118932954983
0.16222662123129974
8.882934598941432e-05
0.13658349573761303
0.00967870973462965
0.013617594784781693
0.015263197761596134
0.17745899886588212
0.05956193747106946
0.09039839741897285
0.06953752607515055
0.10100635092827849
0.11153695057637848
0.1716846917216265
0.18204064446328355
0.1652145912586786
0.18566374017112403
0.14587034072292993
0.19372163160310962
-0.18086312452054565
0.03345049876561411
0.013638737614408907
0.00696621663617474
0.004046078020485315
-0.019711793641006364
0.011193644368561023
0.012410593991761346
0.07980947220792262
-0.0023576454000716045
0.14096864299293618
-0.1755734284226659
0.005170538300454516
0.1890298585678829
0.0651935520633292
-0.15826544978918183
-0.04149097738580312
-0.0650390918012629
-0.008364814573556747
0.01569287952456394
0.01188068391141791
-0.04675936354755696
-0.003654136956307515
-0.012057225617773908
-0.011125909059160477
0.012619658237637423
0.024348737333344174
0.02686149582439193
-0.026723567466292935
-0.16219004606112658
0.09565352912738133
0.017686775431850297
-0.17224055793711712
0.14967200110474557
0.0750974989838171
-0.007552980168312599
0.08533976706498299
0.1577841395256955
-0.05995612856265794
0.04125553259120987
0.10617662341893216
0.05011157461315707
0.12683048126551147
0.1881290082648355
0.17532417742470027
0.18737806231812332
0.18029854502059106
0.0025073726455859522
0.1692905253667112
0.12167022159773051
-0.021251708534691736
0.010081986251415816
0.13146143475634164
0.04417671313381359
0.019179546492467694
-0.14052731798112963
-0.00014182408258328437
-0.022169097126632904
-0.006197321628504349
-0.05549780125238582
-0.1044740417217317
-0.044556986803242875
0.010845379887624422
-0.03770639153764904
-0.16929392193666942
-0.01433312974900107
-0.1320677387681348
-0.1820241622487697
-0.09903705430965008
-0.1840138299903312
-0.16573450627376676
-0.17839370287520398
-0.12700471341370886
-0.17522061644448939
-0.08055562411164459
-0.011143485042750069
0.18960716562426982
-0.00501203438259439
-0.050388216990757434
-0.017576314476315105
0.1558302926722928
0.021542653063865453
0.007956229163898234
0.17542245522843974
0.020981250826353742
0.07169425920490459
0.1791302930171345
0.1707100875693751
0.18440918602029915
0.16513220723035762
-0.08972547587260239
0.1165743009701663
-0.17909638728990152
-0.14844339631604206
-0.181702757128643
0.007161595249460462
0.09949163584554938
0.10890980893019793
0.16265659660935558
0.005436808603687016
0.15896396056935272
-0.008057267687895461
-0.11782302249099759
-0.1518418055147007
-0.04693241979096809
-0.0767037436787808
0.03729727734943607
-0.009118289864271453
0.08999203956864002
0.022123226149053897
0.012998637419783608
-0.09496487018799551
-0.0023077843683167046
0.00198435668024633
0.059435068351414835
-0.01834966825556417
-0.051867036273880694
-0.1139300954691662
0.06774364230396439
0.01883797880681835
-0.08575369672930319
-0.03170459528820333
-0.10849108025824022
-0.024501668281251644
0.040249595010476126
-0.011956615578884123
-0.15591841678075644
-0.02866156167088162
-0.18478306312394652
0.024828205668895518
0.051551121058631695
-0.18400979381669855
0.16859025852768864
-0.14399931575056485
0.0764350524389746
-0.03983716116349447
0.08547048222349014
0.014061317447010764
0.18403858035706047
0.1039291241081227
-0.02089877830547361
0.14830286179486848
0.0630349338179279
-0.1742108498787316
-0.12314519463934369
0.1894780581016803
0.09461697065325435
0.08069074321623743
0.18312023506691133
-0.02655325997608418
0.11822123193633659
0.17376116834277014
-0.07143750702403748
0.13156362280267378
0.04698984328173239
-0.13579759492415022
0.0043485870424466375
0.001209246248835415
0.18186934146136152
0.14024267962966866
0.13600809705966627
0.14416209517827155
-0.1706846170308165
0.017407500923568478
-0.0008937448576721369
0.15187868711432048
-0.054565317112505105
-0.06801559687036597
-0.059732752121949784
-0.015018555107972285
-0.04830641896639981
0.015887539485087886
0.034300458864721314
-0.13449357308183327
0.009554970873987595
0.026046852002806018
-0.15892974134303461
0.008585963793872565
-0.14190529047881603
-0.01868703434488298
-0.014377343037298746
0.18416806933647992
0.11321759046743653
0.16319732507940451
0.127394052035318
0.0032088277874191755
0.12264095153483569
0.17156994244134885
0.16772233886622137
-0.0337054244123094
-0.17403516943468514
0.05474997033627801
-0.0067193258064100776
-0.17639744299849713
0.10590798916112705
-0.01041615770338025
0.08077271375746678
0.0062372675505860675
-0.005236213780134987
0.1579184966001237
-0.16723693820531743
0.013596491661876263
-0.07769758142229355
0.04725116033994182
-0.1489270000188128
0.1769918094816056
0.031072934976172455
-0.08575619505445267
-0.10206698293850111
-0.004330481095428876
0.0006568357820004785
-0.16520788320781768
-0.02476695503908523
0.02912028555440222
-0.04167685245262062
-0.055228302453351676
0.06919555582675052
0.04483581622273699
-0.16274557144555632
0.18115399810829158
-0.10508226910621497
-0.1688587277183541
-0.02324353080466533
-0.0015319299555655904
0.1835543733266996
-0.010729676272392484
0.17838877099181621
-0.15191502125316947
-0.032891749496346046
-0.17796039642082828
0.07293324840748144
0.02916085573700561
0.012155295907286798
0.005348335352864216
0.05424035421250453
-0.11054688267615945
0.0769423691591318
-0.006600240913141604
0.11434652466178838
-0.17681235214264174
0.08496364386598858
9.265160933739355e-05
-0.030004122178532464
0.027964130868183983
0.10971499874718334
-0.17106962870950956
-0.002877034330106704
-0.02799833674983929
-0.126785981021128
-0.17074826629441126
0.12632475982245414
0.0615327750211813
0.166259557023661
-0.06272686588491133
0.101363816249058
-0.09665014627225701
0.1743705591889561
0.050038820142874196
-0.13007683746744497
-0.08022091477501979
0.17794667236393052
0.09745151938015481
-0.08835967476897505
0.13436605988135064
-0.0573203405484087
0.13836818329448408
0.022910202835713392
-0.17410606021913255
0.1491149478104424
0.16118024080880364
-0.14512390822502447
-0.050400835026432944
0.13078729425430335
0.024646243074451818
0.15582671417909838
0.0020891724764934973
-0.12193405113849906
-0.1628727111548925
0.175799756420006
-0.0019027144572226855
0.034353240042398904
-0.17921439354450933
0.002779713382869313
-0.0197624599836456
0.038935604146191696
-0.09391470592623856
-0.06985991528616572
-0.137750367427619
0.17667053715653497
-0.015085338750822007
-0.03782283377396381
0.08896849299567511
0.07600146199544755
-0.13440886822050385
0.17092095363290488
-0.018491262538546414
-0.07219226830684874
0.12266888419030607
0.09302784972078885
-0.03560352695147992
0.003966218331158526
0.17629492655870685
0.04061575370006938
0.145572025177316
-0.11358387710064481
-0.1186898119813525
0.018032895874528724
0.14200862363547417
0.11816896910874974
0.06855855368386679
-0.06469299297829793
0.15452162801978028
0.15236482294576864
0.01300683450498869
-0.10687275664489823
-0.141047579578225
-0.0008176617591335057
0.030223996934868245
-0.0769453329769866
0.03460230626473148
-0.003902077618930356
0.12066916365723203
0.1686279235129338
0.01600309687385757
-0.1446247934177342
-0.025217911693366745
0.04720288314343841
-0.0999595845749759
0.02017756934336185
-0.15551335557614382
0.10203916016682843
0.1589328170107048
-0.13088451967023268
0.16617154300266887
0.17023289106355372
0.16280580149796334
0.12818791604476706
-0.006896863801517563
-0.08445101350491037
-0.03964970228817673
-0.01484207573825615
-0.057418503187125505
0.07930665083963097
0.13891609147777823
0.01169424161432635
0.05402997886663098
-0.0006855814201828213
-0.12759719309707804
-0.01025351803720081
-0.013931084205067952
-0.07854506147601692
0.00203621452939176
0.08340091402282923
-0.12396376383573701
-0.04370217248443944
-0.1580976915392422
-0.030739795808981528
0.033291308469080426
0.06528004621672197
0.0016333933127623628
0.08678560056342087
-0.16538114209733595
0.04712661094107904
-0.16679559502330804
-0.15095341210022806
0.109775405842264
0.008555998371340964
0.028578456207351003
0.1628971499101935
0.03447319805207475
-0.03415510381096897
-0.15843100492759982
0.10543659908294938
0.05482711775641631
-0.08552201049861842
-0.10872438488245834
0.05740927982541464
-0.16841284121169006
-0.05583246618961218
0.1423469992654587
0.15786062027480524
0.11308019725002158
-0.16771031976478515
-0.062284245910377754
0.1320510999221036
0.14898302578280828
0.007988823531060361
-0.04900779013576529
-0.02343204456679238
-0.16960678563872053
-0.10099510183382693
-0.16219845412859848
-0.06462466069425381
-0.028642459906799145
0.17415979445016797
0.017853176481385364
-0.1379315505447943
-0.0696635357613945
0.1530533380948285
0.16830822698263254
-0.16155064132233352
-0.11637056063604513
-0.004076914203564793
0.0047921583156578205
0.09437803214993337
-0.16212794098183558
0.01562713529868515
0.07213327768963122
-0.0034117836542005074
-0.09217378709793035
0.061171719118031674
-0.05083032321596408
-0.07201401832156186
0.09808794824180635
-0.1544096780371585
0.13532849197858562
0.04056359949692299
-0.003552612523656214
0.16766680247183383
0.14975308361492762
-0.16523809623356453
-0.05901713178842579
-0.052488847387773825
-0.05089402345108278
-0.0931635667443354
-0.044330072521164846
-0.01974645483288083
0.023050870954985484
0.02513008168806842
-0.11356163697980354
0.040582811037442816
-0.1582833792664462
-0.07879409326431004
-0.1297310710050806
-0.10611019134668996
0.125053598693701
-0.1321303245119864
-0.07402822477169083
0.08294787682166048
0.1596379612217161
-0.0026277699160984344
-0.04242083990101059
0.16045994220259238
0.16745726260169488
-0.14743662683337116
-0.1711449142528217
0.004659648184967121
0.14557498811891462
0.13136356609322336
-0.13691505347422644
-0.16026063203573163
0.14922797788335007
-0.11041158511712286
0.1138302136613979
0.05823256486541808
0.09987740838017187
-0.017723561958935843
-0.10301388886083898
0.07648617916129366
-0.055072590718477456
-0.002310730129539903
0.09048061187721616
0.02970691965583314
-0.1208724438461203
-0.014268925839980828
-0.009790368427634682
0.13942366440968257
0.03643432533766267
0.08040663089463015
0.0008941978628971718
-0.018707109859566525
-0.02985643399836658
0.015471533981563845
-0.15889579534728046
0.07302162374485385
-0.155475234017567
-0.12581252624703515
0.16024550752190717
0.050993804427481235
-0.14460763655351755
-0.0070142228724656645
0.00041323264502150716
0.005617191458138989
0.027263127338008168
0.12092730180962084
0.011538611088678966
0.11748691320059962
0.1569193913100887
-0.039804495144573286
-0.00659369474960598
0.03329727091270638
-0.036475774180878856
0.16055721478746365
0.1690680713573937
0.05321266505101427
-0.008772017843254347
0.0018225628460392966
-0.009187504056137687
0.01609351002645296
-0.0806825508407206
0.04601015523133937
0.13517609663729116
0.14461710360248065
0.0015546055553053255
-0.06262185196665881
0.011447661642931114
0.153783565673251
-0.018260339460768167
-0.022185584064838584
0.10683660748959854
-0.12278051778511881
0.10406927944041115
0.14319405656709192
0.09658835498058167
-0.023891527679878267
-0.05397062860020639
-0.022665437154431114
-0.047234562661644275
0.042047396740606854
0.03511473714680546
0.02891669615349235
-0.1525305542720813
-0.06193195506486207
0.0008171935237275121
-0.06078033355353597
-0.1489086549979237
-0.13843608450400796
0.16042115033563156
0.05279674209232525
0.04259743774486593
0.04942025931495949
0.16124258554926055
0.12450086122952429
0.06562337090545127
0.020161078069596067
-0.15569702788473136
0.061197883628722444
0.04889980782403428
0.056774314425865446
0.046321919827419386
-0.15936778483235697
0.007512076365490095
-0.006303997321188148
-0.01314686678342216
-0.005568520814326101
0.024031776356534012
-0.047291094376565486
-0.12729615066798444
0.08936841953745941
-0.03558749512990039
0.03956861782846886
-0.1534568877713158
-0.06945547727366265
-0.006146431440307998
-0.03367774106770096
0.001031644927319709
0.15342620081822064
0.12797566502658453
0.06426046678185164
0.03696180821769475
0.08733047894003226
0.11162521195305082
-0.009194267152959703
-0.1174042291978378
0.021419415679487422
-0.06767623128834067
-0.16140068982833256
0.013747185603905265
0.0027076724890380014
0.0019985510486844665
-0.028058960516928844
0.013265140364882562
0.0037580604486081005
-0.16177715644889074
0.10594322575320701
0.12611273474673407
-0.15213458406316302
0.004189081386902483
-0.05595962562383745
0.011355242637693408
0.15157862300091424
0.11276703602796906
0.12153302146937955
0.06119685619820446
0.1503117071538736
-0.15043359449501456
-0.11957886147577648
-0.12833448149942783
-0.11418095995276428
-0.15181329381408015
-0.005130827613941129
-0.09550763289683896
0.026192625334857004
0.10525369055888162
0.04380840399275204
0.1434691992537552
-0.11991375860677528
-0.10413880890433047
-0.04782922018609186
0.032712748269266324
-0.00396914103683848
0.09382901390808546
0.08118755368751153
-0.05327337219519542
-0.040837410067966914
-0.04035070638190131
-0.11283756728674443
-0.00012816062921289023
-0.14283447229158427
-0.09702823119638654
0.15109358228809583
0.019228467305213756
-0.12231681483130899
0.07606010274429173
-0.14897005258569085
0.08337075306790302
0.05383189085424373
-0.1343748080580626
-0.14830580368609936
-0.05168307512849412
-0.07290026213671304
-0.010042326987636683
0.06907497575030107
0.1391056233140356
0.04244386265604542
0.032261337408444404
0.032012630575347895
-0.05780081177083796
-0.046655982228697206
0.05060998487445728
-0.019032894637897146
0.1281775747409267
0.015753693650641713
-0.1456313244887423
0.14851873433435614
-0.04262635575171067
-0.03176614042084751
-0.041259946358489515
0.09918695109756291
-0.08764791353566091
-0.05191042901947641
0.1326803463006299
0.09716284058902337
0.007663516395815597
0.020391490985334108
-0.02688340744575419
-0.021174417769956665
0.05729301605751634
0.025373831909637774
-0.08839845343802066
-0.044547323960444
-0.033239289239469824
-0.07141965975064919
0.008741240432383893
-0.038128235686740355
0.031511559360440276
-0.06141313127952018
-0.005065329646828858
-0.0010486341180968297
-0.016295211007158347
-0.05125915452582949
0.01699253664574883
-0.10926810264846004
-0.09970230483289005
-0.014034621816328146
0.01939159562904008
-0.1447292247801714
0.15165772655684776
0.15191896221907705
0.06854864713408539
-0.15217418864522295
-0.13435740446287653
0.11953495135642019
0.11435627785995663
0.11890178198022953
0.010669512561658866
-0.011659620432641134
-0.014155251465268007
-0.006370214800535775
-0.09671353810145422
-0.08077541528821772
0.09181888137203854
0.07222674930118739
-0.04158252103327304
-0.007841476128482646
0.08927740035779672
-0.13956811517993584
-0.15314316600362957
-0.08167797824922539
-0.018399563947604756
-0.026465497653105498
-0.0624773350636248
-0.03229697484490238
0.024948654696259932
0.022492538559727927
0.011228668513779391
0.044527927514541994
0.09767389604241512
-0.01714942987761046
0.1442668940175917
-0.06388385831119792
-0.009397226929831852
-0.009080242360214192
0.14738107480280438
0.09144091076410563
0.004074562073616874
-0.12370154358509154
-0.10010573498785177
-0.03949366447497116
0.037922258160257794
-0.0032203343750687526
0.10485784211009483
0.07364618074618082
-0.14209759220869347
-0.01814056149781517
0.09706201122406734
-0.14208697402368764
-0.11785873826523097
0.06336142145230829
0.022740923006038388
0.0013379991685096054
0.13860568112035576
0.046635480852931614
0.08555292083920223
-0.11788760725344218
-0.0753595637098074
-0.0034826577328540206
-0.04736935775655618
0.02847675077239876
-0.05475267730802932
-0.023115858734671778
-0.016800207392212337
0.08156119247207792
0.10414128562991384
-0.10288276654155865
0.11700464407065403
-0.005905108749555871
0.1373894764919977
-0.0021120777471318763
-0.06804506296733778
-0.009226582471142285
0.0088095137996676
-0.024036810437333102
0.015356520311715225
0.14121827843118948
-0.024404726752366053
-0.11639108169299973
-0.1450852316442511
0.13437848676292108
0.022490754382050553
-0.12486069898609406
-0.0741377235926722
-0.02705960713297655
-0.02835571478530339
-0.05496028765968255
-0.14017108675279308
0.11244621360623752
0.14081601562649448
-0.026684054901764526
-0.014654685063513683
-0.04020037732115741
0.02135600903944111
0.13318878195223272
-0.035127696405041105
0.04156437391803131
-0.0009944480503143458
-0.007932658370344856
-0.019136976110447596
0.016818027078054812
-0.0973976770094504
0.028979117089998365
0.11726940634331601
0.05628258490203993
-0.13528176858194751
0.039603896320829605
0.05039999236458287
-0.019033132155555153
-0.09169913783555665
-0.011818076499624127
-0.14535337631692677
0.12296694735914758
-0.03039085349198749
-0.13307888049218464
0.13856155048180613
0.022631121756671764
0.07085652541109222
0.002956392362556217
0.07821873869359089
-0.1292992873947337
-0.08901370480930021
0.03546342200144953
-0.01287574066262685
0.1420746138751662
0.06453522647324574
0.06580129862821821
0.14151100255604582
-0.14367125556772478
0.06460437621546046
0.11051623670328053
0.011526731380016607
0.013911727163462841
0.0012641295140001488
-0.08278150642477951
0.04235700359722814
-0.009720688769761171
-0.10976288238064101
-0.031148408320057597
-0.14024258678775545
-0.09069397461115433
-0.13864450847794602
-0.08311312238960261
-0.13118005097946225
0.10453899528126433
0.13346049620467307
0.08869688797608238
0.00700183814623939
-0.13780475703566022
0.03351128531501624
0.010376619561710402
-0.06515276802046263
0.12368032509105012
0.025032715482594628
0.018922965280420274
-0.062164280083305774
0.06050099785719854
0.04911275645679393
-0.10771290509728544
0.13094627175263204
0.019762063214701062
0.12877606717906806
-0.09020894893365072
-0.014178498734439481
-0.06931189049092142
-0.016221100524090343
0.02118146221910421
0.13129884713609316
0.06638346854102482
-0.0259809882364853
0.05822149720346736
-0.029362686925747693
0.13059418141753576
0.05737700987970832
0.0027095434357763716
0.07297514312217536
-0.11853477299989032
0.10763005702230312
0.08934082070022661
-0.1122519619688853
0.0318041606561599
-0.0006127899553482577
0.049098901047204394
-0.07718169130402541
-0.005741571732605473
0.044814120331103206
-0.00984809594902247
-0.07541317114064046
-0.06700144824905337
-0.061924356450315104
-0.002298087845916457
-0.0425582200056464
0.11399907954247931
0.07397159676298953
0.09533763575862499
0.025990367892352012
-0.03717593401178233
-0.00616841096490096
-0.13177928275231846
0.14247979647217285
0.1272513071286509
-0.02816681037725448
-0.13572595863574863
-0.10972636373804813
-0.058053682844397055
-0.11612154490395525
0.08260157657419356
-0.13253702247029034
0.03531443627803105
-0.04939747702889551
0.12733702241630018
-0.032562156856420395
0.09609667955557219
-0.05509665453446272
0.13212755752949254
-0.09232246102098429
0.12805907551103107
-0.09183847056672836
-0.1269923762641369
-0.11293527635596445
0.012751869967957576
0.011551601835534232
-0.04840212462629525
-0.09861179119591659
-0.02760623821335962
0.028436160934885685
-0.021851419143516078
0.013299226274755981
-0.1246025469194978
0.020795189991941892
-0.03542974329038462
-0.022220387806065525
0.051814570043348745
-0.133683965499287
-0.10085048959169164
-0.10321639387336884
0.058925525760744904
0.1328887533710611
0.1016310304928006
-0.1237062745832898
0.005708785806162469
0.013778632559718541
0.0385900849979271
-0.06160311609141153
0.12144804418371256
-0.13436513210839696
0.07947668586571824
0.12181565751189861
-0.046913517268010185
-0.0015314952362207842
0.04556405186342115
-0.04458916268815179
0.03964148499407957
-0.011202104981169669
0.01113142087079765
0.11191193260118
-0.010956782397154575
-0.019566293918092913
0.04227336449110735
-0.12942610928886447
0.004258465422933825
-0.025138774537003233
-0.03357305376275329
0.022084752723382565
0.008036817046854328
0.006857405568573646
0.016087378958432354
-0.08359009055225783
-0.08488154380875904
0.11420257024366783
-0.01437504358441313
0.11812264701780989
0.009838086082881838
0.059273975521823286
0.12421474170836393
0.08890431873310856
0.05155172513788752
0.06370625990728318
0.008635074628880935
0.037349803344045196
-0.11313904901943926
-0.10709260451696292
-0.1184945382213473
0.028124543017546445
-0.10796475126892222
0.09446545565717449
0.10169143638184126
-0.07166147348768268
-0.03245782324534294
-0.038436910346244316
0.10558894922172643
-0.010445079330027196
-0.03581639042113788
-0.02564794236754867
0.08144235330826305
0.08635189431204077
-0.020372006637365072
0.0324407196862632
-0.037756274193351876
-0.033660641038927575
-0.09007322388893009
-0.10592542358287801
0.06640442507996888
0.0980169757281818
0.11950188290271088
0.05623595317614602
-0.12821783122424593
-0.030447306095220495
-0.06090633699560475
-0.06778192504897701
-0.12363011357544611
-0.006973591464114212
-0.1263120400165238
-0.0625494267978889
-0.03853528426707292
-0.10145434976871466
-0.08270448651925996
0.04507960714471874
-0.018688623425385437
0.022463553412834226
0.12212895644494613
-0.00301782628667457
-0.08986899078956834
0.038424242276989894
0.11727091272950797
-0.05368019432843462
0.0027201456726899725
0.12151547970309069
0.12320962644275077
0.015770926100534724
-0.12313416651117057
-0.12099733722947185
-0.03193839663540741
-0.016580045385874195
-0.11582546178383014
-0.09467225335805725
-0.019286442991147415
0.12285817998335262
-0.009074375797339596
-0.11797675265355291
0.07076460681409132
-0.053205871528934655
0.1181977148366582
-0.019340155098750714
-0.11304227935405513
-0.058857225685251896
-0.08148930033613881
-0.0754441575066977
-0.12232662722180412
-0.013168484584743281
-0.00872450604656984
-0.0017605000399939673
0.1326378059066789
0.04508097641737503
-0.039925785453962526
-0.1249156494490436
-0.09664460815010209
0.020968219463027585
0.09330579608445891
0.05219672712320183
0.0037793415824063105
0.12240575998828793
0.027559025142340886
-0.006891570718443059
0.009026275497688243
-0.10749928640971441
0.11387983813832636
0.011757625725861484
0.09306023797573382
-0.10248465264782747
0.03556555181663441
0.08762749653460748
-0.11455289616145371
-0.1101675495441501
0.10875170415149657
0.03409348061060977
-0.10269498803044348
0.06262292974827106
-0.005686547644077195
0.09135107138412986
-0.04264524572080214
-0.026897540793772535
-0.04646849957824127
0.07374036084951482
0.07751498059213985
-0.06508112453428977
0.029354901473155573
-0.11242268452089518
0.03900379553069305
-0.06785973418003897
0.05953400860802017
-0.10765192135630594
0.019515641847795098
-0.08385892261089171
-0.09350960926939313
-0.00919666506096227
-0.09960548255756044
-0.07266067682988787
0.01803284675372284
-0.08020032481509941
-0.11633552586115424
0.04957096188902246
0.11264728780949956
0.11156776578596414
0.013008388250710047
0.10995661147118733
0.10707735373579033
0.000473073821835559
0.029356692403951657
-0.023203529917185054
-0.031706627436055096
0.05243931775704105
0.05507476628883149
0.09951737271311435
-0.06324025067681298
-0.08650264281796813
-0.10432726001473136
0.11237486333709476
0.005216923717603121
0.08621593476616522
0.11262346858045343
0.04569963030934522
0.06764221400564363
0.0847780867945691
-0.0479332130752155
-0.1124364951066684
0.05364209060070211
-0.05677744926399807
0.0666533925764618
-0.06313882149907842
0.041545634427696994
-0.10564726376151379
-0.01208692616698958
0.09666745675093136
-0.09767082055848585
-0.07382122418318732
0.11207585288581814
0.03169781742363681
0.10441750268993405
-0.0052060333802998755
-0.016312344601193345
0.08726035961589382
0.033843709688745616
0.007564327928593814
-0.012706361822933282
0.08092541634844162
0.1021229690953731
-0.03428013042656565
0.00647917911495902
-0.09945123020679143
-0.10382446773019506
0.05723988652189931
0.08109283670110055
-0.09660383403246184
0.022240185013456388
0.039551680734061276
-0.03911904125867223
-0.02188849031432437
-0.04951709385819023
-0.06483580085883416
-0.07400392268767096
0.012819456829289248
0.02471759830522767
-0.08818939163302411
-0.04007441038235796
-0.07641718563669443
0.046442744478956445
-0.06162978206825424
-0.08164309233080964
-0.008388948559240687
0.08189359148438011
-0.022251997339070857
0.1023465682368642
-0.10690068206258876
-0.09231234570966906
-0.07050060654180404
-0.0970580066766931
-0.001956534155646471
0.0015627529561268517
0.10283483187505116
0.09625131357591891
0.05310838210924923
0.08943744937954497
-0.09229524978811052
0.01314683146297701
0.060786627962069816
0.02681964006654337
0.09366410048989313
-0.0077503777839277995
-0.029054965472630933
0.030158142026345373
0.04605170944844051
0.01532342620129264
0.07883910713333565
-0.0570363982916495
0.07463732310934544
-0.0661018535680097
0.07378382191666062
-0.015048998530038703
-0.04388988633672681
0.10025100134191849
-0.08240489459565781
0.03647705186759433
0.06215268031918934
-0.09302233269012838
-0.05260848683509773
-0.05052999340227888
0.10266652918432115
-0.10175759162139755
0.04789747767867194
0.09965824901434994
-0.08775405481909099
0.08908186090027667
0.1019557376353893
-0.04148262944936358
0.09004205472963271
-0.0006090041404191377
0.07148364990266307
-0.014926663485671494
-0.024421450886846163
0.023944642735934208
0.0040841181194242295
-0.010753869121963444
-0.09506246606875625
0.0744704214314924
0.05024188479091113
0.03244645840634702
0.04599409523381919
-0.10223856789029709
0.0931909723521199
0.07852199055091647
0.09237011103697355
-0.06371617371205425
-0.029076814611314557
-0.08239293134485536
-0.06105476024137108
0.019750353338400427
0.07766162351996957
-0.03569048707265319
-0.07244832224823636
-0.07694772931338696
-0.050938885815783035
0.006923195469052054
-0.04265795589119337
-0.0911737419982574
-0.004004255374007838
-0.017587744247336473
-0.07073228044172908
-0.08180772907765033
-0.06648623674414143
-0.09777686841374694
0.09300252276072385
-0.057422410824730916
-0.08894882767956276
-0.08634886904223728
0.016162972545065667
0.05386740347226698
-0.03140513982705402
-0.028089145013730776
0.04046243971853059
0.08476010314502712
0.03890995915076875
-0.04825506024074531
0.08635046415027256
0.07094829719777097
-0.053752499319024344
-0.07878524613508303
0.052285404960042074
-0.021400066332162924
0.07650390704070567
0.06923207751533968
0.039048211004795774
0.025418710412831905
0.03222270658608972
0.03865350503684322
-0.0863021799645594
0.01436260682315906
-0.036003526864693734
0.0858899173197437
0.0096202977593806
-0.09319700611128916
-0.039259691743341846
-0.03133219336111405
-0.009881294318497862
-0.04354445559989413
0.08122008542539777
0.06390648344333595
-0.003048293975608061
0.06344746471385687
0.0415967954855923
-0.06016620364494948
0.08297733960595655
-0.07513760491760775
-0.04360371531392024
0.03153865841744133
0.020737828798607544
0.07744437888014245
-0.09186407513544602
0.06785665012631407
-0.05650179034890802
-0.08082606579171149
-0.07020214705249768
0.010258179376239213
-0.0235366378327734
0.025392084701923247
-0.027800604032143218
-0.07737245024237543
-0.020551668058543984
0.04634491841450168
-0.006256891869197881
-0.06260032398400835
-0.08273867325786308
0.01763106317232061
-0.019722625089274096
-0.013371322300878135
-0.08418838458893828
-0.0870338330248686
0.0028200639503285305
-0.03090497497122319
0.03858713896568912
0.009561244346581229
-0.0719774056758431
0.032370934419621855
-0.07864592042932673
-0.08042290571224588
-0.0637975077599714
-0.037946712959177016
-0.01678358908800618
0.01700731248429773
0.07321811176682871
0.023553751211055088
-0.058444252518838134
-0.04667468556326508
0.0728418010819935
0.05448096709397395
0.0008308144140182963
0.003753578192936774
0.08124174964430511
-0.02471940273460031
0.052739002463476826
-0.03334615195279541
0.042841671303795154
-0.043769402221183494
-0.052251514811712266
-0.012197710407135279
0.07424128728085874
-0.0412030920254
-0.06650321474797026
-0.06924247329586222
-0.005720434021813931
0.0649127546663945
0.06073988925451688
-0.06852860603980775
0.02191215523684944
0.059725686840108816
-0.07264973344360243
-0.0015286044111957483
-0.03566296168025385
0.009006034796060011
0.03210469520483832
0.06813570036169028
-0.024157220179855304
0.030681637439579922
0.00927415977384513
-0.07388948341839131
0.03879564982631146
-0.0498083046925363
-0.07439554982002891
-0.01786940759624776
-0.008937177212080724
-0.0704048956352298
-0.03249842008108877
0.06458618758488499
-0.056225891854420486
0.07189822091255983
-0.024529382867735712
0.012112981102351945
0.005122088067166079
0.06986212775267088
0.029921849314408763
-0.01700700949963515
0.0013859495406929672
0.06162037226857049
-0.016461436947747057
-0.05288681331332246
0.015238779274743895
0.022040138205059928
-0.0649795937048807
-0.04231976992498408
-0.039386268972694954
-0.0478385075621455
0.022933981682464175
-0.04581918514545742
0.06219563887952774
0.00480651395833501
-0.028249581716076305
0.05357807803913694
0.006451262108734083
0.03392737956904935
-0.037341758661398744
-0.06030992500977596


==> output/example8normalnew/nPred0/stepSize-1.0_gradDesc/gfsetFinal_gradDesc.txt <==
3930
1.8863881305211309e-06
-0.007935741318643934
-0.003836705101380026
-0.015696338878159802
-0.010361852380767311
-0.023105664333398983
-0.01666304009296091
-0.0299967165682368
-0.022569243885494868
-0.03621632306936555
-0.027927521327070704
-0.04162521537014253
-0.03258524690986124
-0.046100486766621374
-0.03642229618087715
-0.04953510943707649
-0.039304759710318764
-0.05183954729184555
-0.041154180768974424
-0.05293847122230136
-0.04188211344711051
-0.05277552373641348
-0.04142472085605536
-0.0512450851441507
-0.03973603303636208
-0.04835209695084047
-0.04410722426434311
-0.0345487131904399
-0.03841982682440544
-0.02892552829933494
-0.031270942106059345
-0.022095010268752237
-0.022646140866830575
-0.013921388575031808
-0.012538221927276175
-0.004320913881921771
-0.0009477698028326221
0.006656397893782613
0.01210941035593533
0.019072934825536212
0.026602306421346155
0.032751518192001686
0.042471586522865326
0.047839458869519264
0.059629501990228005
0.06415801568769842
0.07792636954839641
0.08228918474487662
0.09709522388015868
0.10417355304810749
0.11736377790599721
0.13792662771026307
0.12779087747480247
0.15853165592304386
0.14780636154771798
0.178691998556354
0.16662776237013516
0.19778790583341146
0.1842094346807149
0.21508830776531748
0.20017280566305806
0.2297838665444016
0.21382505791151604
0.24104841096471777
0.2246091563493237
0.24814949186423846
0.2319024795200114
0.2505749584179778
0.23524971809955214
0.24812923359859532
0.23446462613152702
0.24102681111634602
0.22932283811772705
0.22972132341494128
0.2186488697075979
0.21511724305045704
0.19777165861409943
0.20131468264986993
0.1786728802307119
0.18426996038410162
0.15850936643509064
0.1663987860360943
0.13790542079382137
0.1478125009634394
0.11736102542917143
0.12900364301912584
0.09726914680145325
0.1102240288574985
0.07794053072778218
0.09198554305155782
0.059605301246133044
0.07431215461649529
0.04244341317959941
0.0576161775494599
0.026572278940942506
0.04163981590411518
0.012056628250274615
0.026346109830274318
-0.0011170018113934043
0.009765211085987293
-0.012584338720453545
-0.022657447338981694
-0.0034978415027735756
-0.03128018389742431
-0.013601621494968597
-0.03842915545170462
-0.02187402332683436
-0.04412380563584769
-0.028629296063922765
-0.048386877621923334
-0.03389896318006104
-0.051248691007942396
-0.037800663682442906
-0.05274458983222092
-0.04032392915013464
-0.05291829025118788
-0.041586770202485454
-0.05181933922689094
-0.04161037389080431
-0.049511553888102286
-0.04046203102097312
-0.046067977812031924
-0.038139365736209366
-0.04162391351868394
-0.03437496427196638
-0.03623512596945293
-0.029999010254869785
-0.028269505485548838
-0.023100344750275465
-0.02241266665807733
-0.01568536239362694
-0.01619473009122124
-0.007919405164685643
-0.009599580202004313
2.1989033988844117e-05
-0.0028055094713173626
0.007960875844435226
0.004024902073055743
0.01571923161176272
0.010717571544124439
0.023122954416093106
0.017164704705090378
0.03000997127205088
0.023131109328076157
0.036225197040181775
0.028625744471390463
0.04162729029576312
0.03355581420542365
0.04601587830988359
0.03851998552540289
0.04948781317227662
0.05182189948115923
0.04096723018163703
0.05293007112493529
0.042001871793542374
0.052761293814363376
0.0417347441821326
0.051266642220581735
0.04017615752150254
0.04840366232091663
0.03726247770907367
0.04413785194335211
0.032984496442990376
0.0384392902997742
0.027338973816477857
0.031287422147887406
0.02028887078610286
0.022664577332772537
0.011901368866788588
0.012566437874671621
0.0019837853577126547
0.0010134875039097704
-0.009625838010423604
-0.011963076039525653
-0.02443448992594548
-0.02658178980798855
-0.04245037267157916
-0.04286042336636342
-0.059606852968880276
-0.05963312560052388
-0.07794327399289415
-0.07681583263158528
-0.09728059038568998
-0.09471267566131537
-0.1173818852644412
-0.11317976772959287
-0.13793454327741012
-0.132031517377553
-0.1585406141894697
-0.15078044802776203
-0.17869554350827987
-0.1691638391248285
-0.19778556583764
-0.18647450191284912
-0.21506733343650702
-0.20247240143501685
-0.22978041986888484
-0.2166072423232169
-0.2409234419003264
-0.22967455687389055
-0.24814924153244672
-0.25056474847309085
-0.23523790134275138
-0.2481506672316324
-0.2354976074935904
-0.24103878427772363
-0.23139734018305627
-0.22976337268721572
-0.22334426532919865
-0.21506501180066104
-0.21188209802744953
-0.19776802791670958
-0.1976213488183786
-0.1786816413434723
-0.18135224349015028
-0.1585284654504747
-0.16355668102743479
-0.1379282357177602
-0.1449915851789862
-0.11737607421942188
-0.1257168754754407
-0.09724413472252087
-0.10589610863250316
-0.07779647052486344
-0.08321771184559625
-0.059618987764855705
-0.042471892346268005
-0.062210054133495424
-0.02659381294815827
-0.045339614676431085
-0.012103257101044226
-0.030398672681073824
0.0009495799016876667
-0.016925496133232118
0.012533441940101404
-0.004933123929436408
0.02263780723891447
0.005707822068515417
0.031260846350980954
0.014897874502834136
0.03841455221371344
0.022782480998087044
0.04411179619440662
0.029273290877488114
0.048377033617336355
0.034538779486537004
0.05124446127890749
0.03860522070969385
0.05280523972129955
0.04204062282023463
0.05295696557344065
0.05183413767835491
0.04214384438934105
0.049524026202946256
0.041188273540759344
0.046084303261874134
0.03911386112972871
0.04160619557202169
0.03600549444394067
0.036197260736678255
0.03196887345478397
0.029980685343757838
0.02712029234091461
0.02309483951038484
0.02164741440494259
0.01569207241694764
0.015640260720480074
0.007937131450780932
0.009266592695705565
0.0027563029928286123
-0.00618861094213392
-0.020805421686715016
-0.024723648510971922
-0.02793422062959224
-0.03028902072411252
-0.03170068486953979
-0.03207778384827168
-0.03137124225377893
-0.029541324283499072
0.1192910258611645
-0.00658516285336234
-0.01423046135349992
-0.020620323745804386
0.002368156346165692
0.012698589415422323
0.024283062159932586
0.03722064920859655
0.051179724876396666
0.066450901727203
0.08269458693821109
0.10034242310508161
0.20006695074674752
0.17126544758682724
0.1550739323496098
0.13767843288785309
0.18592358055186112
0.19869095985348428
0.20891669661877338
0.21618955064744075
0.22023850125149133
0.22078555951006285
0.21788119249807517
0.21127016669308252
0.013692048027210456
0.15433445763745546
0.17066743740007448
0.18606831920498484
0.13745321572760272
0.12023270908474591
0.10327229573364552
0.08655142558234118
0.07065980556839681
0.05526690002240278
0.040713947822558064
0.026591006182626734
-0.025116847111136244
-0.013963612439944501
-0.006309154003812315
0.0028637922660571017
-0.02013750758361983
-0.024969210258831007
-0.028433472575814817
-0.030669126834464936
-0.03172650987094031
-0.031689271348655915
-0.030644864611573033
-0.028577158952638827
0.03155656569857548
-0.010428214470163543
-0.01575763372374495
-0.020681671451998812
-0.004814458444184493
0.0009718485301205338
0.006608901434696097
0.012074463385962096
0.017092351933051062
0.021708423158169964
0.025747718657161463
0.02923962068251081
-0.04375570114141233
0.030492739683379948
0.03206159384883533
0.0323846220574716
0.027602717671520848
0.02339591619704693
0.0178657278277898
0.010993214334018973
0.002944044847945746
-0.006478439492497256
-0.0171049293849718
-0.029363512714666334
-0.2196482853343548
-0.09144597625279759
-0.07504940325149353
-0.05918465941683155
-0.1083188806096721
-0.12553076149502423
-0.14257727946839902
-0.15931302632422256
-0.17495423108376956
-0.18946535027587386
-0.20212548191322774
-0.21275197325714143
-0.0781454896514669
-0.21497593351932098
-0.22026984960428397
-0.22188972434525672
-0.20637008599660214
-0.1949083043903984
-0.18130072964829574
-0.1658909693328146
-0.149556527816277
-0.13225030928463838
-0.1146106110487748
-0.09635185802648706
0.032070082433661024
-0.03292936022250981
-0.046526745283850326
-0.061562795678464254
-0.020728555201151036
-0.009755635864828771
-0.00014752795091187943
0.008275317145976162
0.01537625863895302
0.021360315513313174
0.026183137676667294
0.029972308856733892
0.029937520791481594
0.0317252235834865
0.03245803163873112
0.027202387776449902
0.023636424753630314
0.019459982726222454
0.014725588961431432
0.00972959821955022
-0.025937152270631494
-0.01137793090355428
-0.016299003438071107
-0.0008247834250213502
0.004511137864594822
0.14438097069176545
-0.018008028860018187
-0.023509374593433816
-0.02360072196452153
-0.02266948861432252
-0.020730132429601533
0.023462464475291586
0.17234373667453806
0.02196328873818324
-0.007170100517166402
0.007843247488318418
-0.007311914943374795
0.02799618627693573
0.039807957194673886
0.05275947166105192
0.0665083369158454
0.08127978123890257
0.14307592845191253
0.18409011532014888
-0.010333372897792263
0.12882559762681667
0.1715842531450535
0.19381878383265308
0.20110901332795197
0.20557937297910248
0.20721648030386017
0.2059675622293736
-0.007089493672156091
0.1278293498190374
-0.0001515611838625401
0.18412553810427662
0.008050003178723777
0.11228943698515885
0.09700988575271453
0.08195164603562145
0.06762130992155034
0.05374863529717275
-0.005934851475192837
-0.01269078549210712
0.1578280735674705
0.017606618201443058
-0.014325278891020914
-0.01703661364226752
-0.02014857575531071
-0.022156636489242088
-0.023164505450375676
-0.023214951952925764
0.019198486933845862
-0.0013209037490933841
0.158935509396442
-0.017807849559934013
0.023559971387034088
0.003279019879142695
0.007682681052145028
0.011834117360686094
0.01551838023064711
0.01876836371886751
-0.10308153874411742
0.015216207505728092
-0.00035427080998476465
0.02395158219415516
-0.07319364167065855
0.009979585178211623
0.0034966201317217214
-0.004071354645475802
-0.012849023089131427
-0.02257409074333135
-0.19912741948066412
-0.11850763133221193
0.017299054182602698
-0.05908852361388625
-0.20809529756126985
-0.13393159681155273
-0.14886767284273808
-0.16313581087905452
-0.176081979937487
-0.18761105128978398
-0.03491651925061728
-0.19033687120299658
-0.022487368493429437
-0.2077480549470515
-0.06022287737008895
-0.17922761112120342
-0.16644507617557003
-0.1522074197836556
-0.13727715075975808
-0.121573391956439
0.022000772702159086
-0.023951929625057707
-0.02061193924889208
-0.07455733162066838
-0.01405306771605202
-0.005348927655505575
0.002292461959809879
0.008761320547033125
0.014232117415583445
0.019725062958680598
0.023469940697298203
0.01676352273373921
0.013321955029533507
0.00946131705131428
-0.08789679893072301
0.024006397405216616
-0.20516581434134773
-0.04704360807153415
-0.014807133329448139
-0.20404328907266195
0.021691980375255916
-0.017514240099425017
-0.020559203263162847
-0.0030349127807376445
0.023211692962393178
-0.045769669138306525
0.02852135545123625
0.09688092329273573
0.11271154153721001
0.19464444655736596
0.20183934436355358
0.040589147165855724
-0.022349777431153618
0.021404838287573492
-0.0898629746200162
-0.03372501354066307
-0.19718745907613155
-0.10554647844952546
0.018597170369391097
-0.011152868987535798
0.005343751139121457
-0.013059457784315194
-0.016328649319647347
0.06578548642864111
0.0008710726573636255
0.04138198974006277
0.0789548927095566
0.11882960215340005
0.17037674764031363
-0.00121695042167878
0.021002216945767437
0.05314421832809595
0.17946418337838083
0.19360247800556957
0.19356070413350332
0.13264472775641858
0.005048268805963782
0.16980308638357702
0.012495555976693334
0.016100534367436976
0.09111156506242664
0.07777276264557641
0.06481930914391892
-0.006194653220952245
-0.010130196521217173
-0.13876146323260952
-0.00928845319479279
-0.07138619047646881
-0.012921725660265684
-0.014782894207177917
-0.015802032730262153
0.011990047695027112
0.0043014550555550415
-0.0027328611388305374
0.01456423864140775
0.007539693499426755
0.010385352984643017
0.012858700896106998
0.008237673796161527
-0.009805246708537071
-0.0027392207045929115
0.0033258857595565507
-0.017945376256892357
-0.026850067811115583
-0.1115780034385354
-0.1514965330535036
-0.006247559187129328
-0.12531091221730098
-0.16330676431098753
-0.1736466674115749
-0.18406707908707765
-0.016518042342264387
-0.19519144460174048
-0.01315002253613766
-0.1753003747305083
-0.13974524952729256
-0.1262370348898425
0.013530191673377295
-0.03647661703084246
-0.009838202078096082
-0.026638452590828244
-0.0029742761324788782
0.00297015206015846
0.015321747530826135
0.011215800806515932
0.01644412751103214
0.00846253944940533
-0.01523583100174161
0.0012196611471348368
-0.011959976009338331
-0.071397470570304
0.13443971062422638
0.18648716173641924
0.19126816622295795
0.10495145213711915
-0.1647111920219972
-0.15280173123927893
-0.017798610615902332
-0.19344932717264735
0.014449919947553364
-0.014080162613556107
-0.19058910372838178
-0.00400061440806104
0.03059723201035904
0.016598719043163613
-0.059115361579276424
0.030553802534111066
0.17967165083732115
0.12083876416647595
0.1595747429897445
0.05264001679087046
0.1914123098764901
0.1459263748879947
0.15841688250203395
0.14744480634582044
0.09253396072262804
-0.08455296766236302
-0.08437964471154773
-0.01607223580963553
0.005012323478697695
-0.11241457304952313
0.014795647270409691
0.016130972531096813
0.020870094546720872
-0.18233810802217576
0.01235624729290581
0.016760816635909743
-0.0366403609044551
-0.058868567119197385
-0.0011741284005932387
-0.04724493289093989
-0.010193211589921133
0.0055085514157127554
-0.014434315658825567
-0.007048780743521628
-0.012437901742230098
-0.19435715139138365
-0.015846269728515855
0.007841325737637322
-0.09785785090691518
0.16585588094715636
0.011689682826419896
0.07595912801448768
0.10667718346955715
-0.006638066494309139
0.18107382960465945
0.12301631998885744
0.18722183250363925
0.041178194922696754
0.009365890966264813
0.07408033800952894
-0.16145859665678544
0.08605507739171182
-0.01549151966394714
-0.15077398009626403
-0.004051576687241796
0.004144574220198218
-0.014280826864684983
0.001798537961123938
0.016130887788451224
-0.0073798385199648365
0.0022471951925071456
0.00800122252351246
-0.029662506202051256
-0.16021686017629624
-0.0008137737700010938
-0.18909555228380015
-0.04747747601493714
-0.14017220779184017
-0.010368928801721052
-0.09832921008221937
-0.169981730171984
0.00859456893458163
-0.1288740325847093
-0.03779946379909554
0.006949915276705904
0.009830052124437426
-0.00991270988635787
0.0105450969343398
-0.021572618201639082
-0.006227365647403134
0.006230338720038606
-0.008468630125228445
-0.005459500953394153
0.17256903623327696
-0.01389779897347051
-0.00760474379944885
-0.010670097928664163
-0.176913605588054
0.01068887526531713
-0.16833713751472767
-0.0022251954784905372
0.00981239542299358
-0.06956119842876579
0.03228280062613959
0.08826089521545355
0.16613350999369367
-0.02101157711736162
0.12530200230938876
0.15744678136716972
0.01615381540981886
0.17986936734887166
0.1802673078299285
0.05274767419992186
0.1350247404712726
0.06264906544496111
0.0037872067328819305
0.04219225800226182
0.13680448210529111
0.023801323680106824
0.09829863585909747
-0.007785631163336655
-0.11698157779609955
-0.08000222078889059
0.15675964732133857
-0.009619528700750956
-0.10491930861074963
-0.0006745815812098513
-0.11660144812963744
0.06407397434521005
-0.003279115625306733
-0.010313307475262566
0.008184698571865604
0.032456656410360274
-0.08096196226839934
0.023760359130882442
-0.15160018322767957
-0.0017553282270843708
0.009663702836186562
-0.12881082897444865
-0.009126338125538975
-0.047342253792368304
-0.00894069302491259
-0.0006134725360950474
0.002412197889752724
0.016134932889052173
-0.02899297379609145
-0.003955809886898345
0.11071721912290795
-0.0021861367470083857
-0.009428308731220608
-0.0387001597548912
-0.004029171703043998
-0.0683956890332971
0.005670731412827141
0.17740296435076922
-0.18255265231661086
0.0049659246152225275
-0.006988962955000672
0.005736666469507861
0.00836791826913064
0.009356159379869099
-0.14066404333164065
-0.1820118346123119
0.010000729002672487
-0.05860686039465444
0.04160771000683055
0.0517533600643041
0.14637369021197746
0.08116599964584051
0.1475987290554906
-0.09202774729887436
0.0011833634197518964
-0.15679703480662055
0.11306913134788886
0.01049561827243408
0.15932675993105097
-0.0012916710624815528
-0.1389470796578667
-0.14755581956142988
0.0005568272993420209
0.004241472415519522
0.005712298422557456
0.0022481089140595797
-0.18133247501510394
-0.00034943603895597913
0.004782003971946339
0.00545290527015271
-0.0927976742596267
-0.003913037508562838
-0.057501648854902505
0.1746962492840731
0.0017610660441246847
-0.01727423903747276
-0.15506078139111906
-0.03879010420345908
-0.16367189198783236
-0.17479094506272488
0.005549704432298887
0.005008219809207291
-0.14869787439390567
0.04178882313755791
0.08384928608186432
-0.003230401322623195
-0.0018042503397220472
0.10051446862291377
0.03355692063348181
0.018893691243018405
0.17737068497816857
0.16867593978437065
0.010227189127138407
0.12477969971989163
0.11685109117902254
0.09210333690986683
0.07056658808785558
0.0518358570890334
-0.08610025823804035
-0.010170838990746915
-0.006045765773000509
-0.017901353245761663
-0.009966296449408274
-0.12946677208211346
0.1683642546680718
0.002777475984051003
0.15381778278626376
-0.00047745903313380176
0.0047855364828180615
-0.1090601090299445
0.0001961435179197585
-0.04738159737054258
-0.10438709493150376
0.15314168184469795
0.16406007726370475
0.07278425576855507
0.012861043933794003
0.042398745999172587
0.16290257731741523
-0.011443169668151024
-0.0026855168356438998
0.033676792934062075
-0.17043041424815308
0.11405953462363355
-0.11884573660937352
0.013627215976377708
0.004247930076424487
-0.17940872993316437
-0.11939568960628508
0.004282783699417091
-0.004898989408944943
0.004587584168978228
0.06206267377470885
-0.0058696276579391134
-0.04821168380400337
0.01927826710153832
-0.024617250834782296
0.003742412326470953
-0.07555230259952712
-0.002810488721469292
-0.03959179597303942
-0.007951399934486944
-0.02376794793835265
-0.031949748644259195
0.001017130441259655
-0.06748828027486167
0.0007681758410672697
-0.12936182037004013
0.0031383837484902487
-0.0042172088348123886
-0.005844113462951091
0.002915863184476306
-0.07763748674370749
-0.002397735168082401
0.12673482906562358
-0.005500973302547796
-0.1702711575649001
-0.006849149855214198
0.005449315896218265
-0.0031850017322632876
-0.1689481476089421
0.10587549174067395
-0.0014151907294128222
0.16722317611446078
0.1351017568903526
-0.09695771256002488
0.02589057656854451
0.050752904750101975
0.00037201542588011715
0.0009410696638665587
0.1448306194477976
-0.09868298611531949
-0.0308821036774163
0.050645738297181477
0.005592597121254648
-0.005609543383857893
-0.13561611114441605
-0.048308497832998
-0.006425989619245552
0.02593035559916858
0.10312806187291512
-0.1697715538381089
0.00245993794368521
0.09491487683099852
0.0034571209352457387
-0.01190024997934753
0.008132343856044888
-0.13948388020315802
-0.0019172626128854673
0.008765792448154409
0.059792011930352135
-0.05762912214925228
0.0012750224293089567
0.005031811703162005
-0.1449500718801143
0.020271103904004995
0.0030295310770104985
-0.1582990911908351
0.11704124364586131
0.04947004919737533
0.10919445850938138
0.16639109128140767
0.012385059065892755
-0.001217018784338412
0.1453861261769926
-0.0011369767933724299
0.1244558569921145
-0.08928046981122321
0.02702013138137141
0.13637256700411832
-0.004683877463479921
-0.025945404109826202
0.0018562650831431336
-0.0070239129061241195
0.0020284747849593572
-0.00039994017500629065
-0.0025689995476278213
0.008331429648939431
-0.16126084359579912
0.041693799775459894
-0.10119046842655816
0.14112415397981193
-0.07440156403621706
-0.04727696019152443
-0.00306190994152967
0.14688911870664328
0.0795362147992843
0.15691275719405468
0.008598468641271236
0.14808241687250964
-0.14254631959115685
-0.04744900382485769
0.15646643689044437
0.04217191536897125
-0.010507956004556823
-0.08791110337531191
0.005614146555158573
0.11515992807387106
-0.10800959261983183
-0.05660510378856714
-0.15901293954850665
-0.03931725630582108
-0.0019123744847422048
0.08980032871096065
-0.005607518745707927
0.0012971343075277263
-0.019833146418070685
-0.1518210594443658
-0.11918424697616457
0.0021035005194244617
-0.10957736674927186
-0.11024564942120209
0.001659955147505372
0.022017979916390647
-0.07799554920605813
-0.04099038309326026
-0.020649810044025028
-0.06669934456256058
-0.001496753690419482
0.07660813686102096
0.001920748566253766
-0.0019540848294088476
0.016993783301985647
0.001084790087463111
0.060422167061839255
-0.006270429876770865
-0.0008605970028462327
0.1511857222398175
0.08623947165984151
-0.12774861780270694
0.0003534905159880527
-0.026867556140501823
0.0017547558794539886
-0.06473908410979515
-0.11929855697978795
-0.004566218824656884
-0.1368040740902028
-0.003866674686352922
0.058155921512435864
-0.0011818016959939356
0.0014661990156444684
-0.005633130343238566
-0.015137407012152965
-0.16594976404707482
0.1545113031820986
-0.032456973384240445
-0.002105259454652377
0.14165564384563825
-0.05588947043804405
-0.1564619770997566
0.03408704040979272
0.06947582306155503
-0.08399200042781944
-0.05581811027648263
0.02750171013457395
0.0013085516418779406
0.004920914690966523
0.09987999031646892
0.1557646067274988
-0.0019514066993591315
0.00045285514713356434
0.0015577673801095418
-0.018365742239245034
-0.023338043182041895
-0.016795507523689843
-0.03377477063394629
-0.09280563578426379
0.13339127734923104
-0.12826865934722703
0.1256659087623779
0.01619260014592113
-0.09970209026269106
-0.0001325714265315517
-0.05127791062415901
-0.010262300851194103
0.024942971694000914
-0.009742796516545693
0.009049527199866264
0.05571837029127237
-0.04623424374394766
-0.0001197859180688481
0.1451370010160023
0.09618549254163355
0.00026846118970204395
-0.0030190675822492083
0.0008602373309286844
-0.0007200416149959041
-0.15816773146735869
-1.1945884932776629e-05
-0.009140537333172268
-0.006596196641364431
3.754872892117844e-05
-0.002058364834343355
-0.022335707356036717
0.019516121567762088
0.07502205314398928
0.02957717208253354
-0.13079342903149507
-0.028229019327906592
-0.053858422674027726
-0.07982871594191848
-0.14649527694823614
0.03436827477367194
0.11522428873079166
0.011973420112152204
0.13544021826884395
-0.14852344615504517
-0.0052049269382917675
0.10577329337999074
0.04880216065625625
-0.1476600284473934
0.1306360624724466
0.11435836433611014
0.13512048255366457
6.352528485252824e-05
0.05705863895244941
0.0005714341218429706
0.01226506055941831
-0.0006385565424161283
0.08467780581088863
-0.003226544836782708
-0.005289875936337748
-0.011859208962197382
-0.005276066369630541
-0.11779250325562936
0.01504935292479783
-0.1406001040837886
-0.014263005691342723
-0.0002700415625340961
-0.10089638219824233
0.15309750550808982
-0.10948921097700864
0.10566650961958905
-7.351757058485677e-05
0.0006496574596267195
-0.08241232433660764
-0.044916479635459285
-0.04208539386042153
-0.034951658668150414
-0.13332221905365457
0.048837680367920015
-0.09206104416498018
0.007340483323661418
-0.0034948384172964384
-0.030046000372336113
0.06714350837111913
0.138782189445413
0.0007860452253179417
-0.03957676595600997
-0.029368161186329976
0.024406025686245943
-0.01411824314227367
-0.027198845478354345
0.003773533302107753
-0.03361730837928621
0.12289697523747942
0.08094640898300644
-0.1243748481860778
-0.0907965644237101
-0.019994773827561135
-0.013715037379202683
-0.022703756199200172
-0.0011746408216919716
-0.07060847872455636
0.14551236676157636
0.07195395131580964
-0.002045114018284508
0.006155865414440214
6.105637284406128e-05
0.007715413776276894
0.005893447607619935
-0.0011421738734543419
1.9279589146484052e-05
-0.012817873824125378
0.06580419642819198
0.13424002865345444
-0.000531818719980526
-0.07225783287328837
-0.03548968357118186
-0.027039223993080123
-0.027310278537437716
-0.0024420465926748704
-0.14308974366301486
-0.15314684573075554
-0.13646266984160837
-0.1446270806853255
0.12374879457742327
0.0898135749612238
-0.012260991425033937
-0.04026550139992487
0.10598164197123129
-0.10086027144563046
-0.0008765172710663145
-0.06187253857375925
0.14332940315618142
-0.10940664012241587
0.002712379577120592
-0.000972892211960643
0.011000403819991941
-0.06554410542747661
-0.02716475308840316
0.04109686398238112
-0.02127442575298354
0.003058101332779223
-0.01710832655807152
-0.12584085047717358
0.06357259733157154
-0.00012009682063909464
0.03384835076686774
0.04144007902518812
0.029768363234066043
-0.11703484505831567
-0.13011512143665493
-0.14877776156115838
6.664100613308491e-06
0.026094539795875143
0.012743164372804618
0.0010850218877337468
0.14447716861716794
0.0771361019705007
0.0015389085890774742
-0.0013326208611592334
0.021162190512500553
-0.015494595885781599
0.07011852005420936
0.0019338793623183952
-0.0009458912687361487
0.015770808723236437
0.01145924605679105
0.01883978364842085
0.0012633117506998586
0.010669093058694712
-0.034784900246095755
0.11460282859496185
-0.026904999647331798
0.09473175262290043
-0.004241091626504012
-0.016767122731380403
-0.028119347932441932
0.08730255705183704
0.10596078237795815
-0.1359615809984789
0.034226530858188484
-0.049163599079642024
-0.0017781019757389235
-0.006652293638063549
0.0014333139705403684
-0.021588797949083374
-0.1359885054013281
-0.004416389942945156
0.03307314509670304
0.00105086328175444
0.1317888886006959
0.0149945936444779
0.053727538947557565
0.0021380222143010694
0.0459426273154054
0.07894641614353785
-0.008462122513278117
-0.0019160992462045109
0.007075110589694419
0.057603322815932056
0.1399746222698255
-0.06259557567497771
-0.006137831809062872
0.013098866830058122
0.009386857903172846
0.017953483606669828
0.014181989270071508
0.014889235350949735
-0.0852028460880545
0.12299745245589032
-0.011610729412418927
0.12656037178871019
-0.0030861012318566853
0.002175581699839329
-0.022455682125420852
-0.02113625270290707
-0.014694721253647094
0.031512702098777066
-0.042205406042036896
-0.08263413176987863
0.009177320128477768
-0.03358983844586651
0.142124769025036
0.1240205408284865
0.11369143947857337
-0.11965000589442805
-0.07682174847119837
-0.11525234841898568
0.04101499349815711
-0.09209250502734065
0.10523515430479019
-0.059348209539880216
0.011026357814306324
-0.10043818679082023
-0.1079590513884021
-0.07117943830854329
0.13347908915287215
0.1345301601972103
-0.12496873018121407
-0.009722213501752421
-0.005709839661126386
0.023922356142286782
0.03158244219806829
0.12760750553885408
-0.12236499105544428
0.0036117399198145697
-0.0005528726902768498
0.00021804599669365815
0.06173135758381776
-0.00016937799561696063
0.008273482447253105
0.016685637536813444
-0.020241362375288233
-0.015875759954718845
-0.013626228574927497
0.04919508972048838
0.04078863500438647
0.04332108887004348
-0.034357792642401276
-0.04937503049625062
0.03769202326189444
-0.058830078596909016
0.0975481764901047
-0.1337054805128644
-0.04089030967677868
-0.005944784604436822
0.0004365157852928565
0.048115332614009305
-0.000621896054468973
-0.11363841920906079
-0.02275165783581061
-0.10648495494499309
0.032085159875716265
0.02426454648998131
0.12998143454623584
-0.09229212839644416
0.03206926106973205
0.008135678848782723
0.004038477023495236
0.06762420173340326
0.1311835190170095
-0.14125101046030306
-0.0027036060492479537
0.037640177550760656
-0.1370427874738007
0.012801188868984166
0.030463525940931983
-0.0939298357186297
-0.10022697619340494
0.12356838166931922
-0.026335457755798868
-0.055015933275172325
-0.0009796789216253833
0.11601739613808444
-0.03243089530891155
0.0027051515917532274
0.016658797489860596
0.06498259871394314
-0.11131870592427005
-0.020220574170759474
0.004972632240077001
0.08799427187350085
0.043144276266596226
-0.017162635577367576
-0.05292983166766675
0.050525782693170554
-0.08470477908570571
0.10501861788775838
0.07578678298975608
0.038510355361735464
0.032797833441483536
-0.04680977557788384
0.026767826442480137
-0.028320330482103577
0.017629286591038604
-0.1270572419667923
-0.005308734687500498
-0.12536173864881234
-0.059834905168120386
-0.015155493601951281
-0.1321062117228242
0.11052449098324338
0.11809509552045777
0.0029601474403985265
-0.10911767655944235
0.018816718584864615
0.003592506639781786
-0.008464355099994225
0.003781452547408239
-0.012927852980757014
0.054205746089572016
0.029832698675379937
0.004461926094885708
-0.07590935496875657
-0.002498989847395996
-0.020955812719203496
-0.0022096259405973277
0.012683536301975043
0.017454861389100254
0.09636849219092826
0.11400986493291719
-0.007621480869939853
-0.029370358385826918
0.020457340578757765
0.019552967282950254
0.12209584434882845
-0.11407833310440474
-0.11728186584429533
-0.03313717963732586
-0.10493041829449039
-0.017264703214946515
0.07302404534238963
-0.006076277683419785
0.09713984842482741
-0.08236007211104643
-0.0093640442396439
0.037497303648972594
-0.12974680714761397
0.0013263083714728599
0.013776620132198027
0.103388047076429
-0.007912942424083663
0.006407662029861151
-0.014294889488224516
0.057128700960943836
0.13437314034418318
0.049818385338632455
0.00947869178296845
-0.04133408617568348
0.09682490792709417
0.11960216189979789
0.0012627562018355627
-0.06788412772014749
-0.06358430516859453
-0.003398551319625946
0.0003335270797951574
0.05979283694178389
0.021970015572452078
-0.12186187542561143
-0.023487723966481792
0.12408895786656744
-0.04588795446086503
-0.09093293158056322
-0.12305417795591198
-0.022798787558227923
-0.10236463614704451
0.0055476029310352
0.039568618847374226
0.004476618919605922
0.04543153651573109
-0.009506446373786441
-0.024345983036803732
0.007653746819009048
0.03775782755985553
0.13292355067180944
-0.004212398620682726
0.026277510560902276
0.12181191854556812
0.06388299547386937
-0.013339950138351809
0.10155172256168019
0.10666813656612473
-0.06730221774186165
-0.00596852281674512
-0.011574635447850787
0.02458128875360584
0.005318116407862897
-0.10614692803377987
-0.010213222944593908
-0.03915274867393057
-0.11874841796594901
-0.05524765452778191
0.1089582777123973
0.014620080920458174
-0.005150725214133317
-0.05882523095443984
0.020691192809353953
-0.07249689084089599
-0.0038566938180639955
-0.0034088539173009226
0.06768545086828998
-0.12327722016797958
0.05118912512381919
0.013150544927766168
0.022025526747513784
-0.03922906625692143
0.02081056438956142
0.0947296038901884
0.11374818237564334
0.08126997045134939
-0.04811306138315457
0.11281321586307606
-0.08300082025538705
-0.02487418688607534
0.05014153491711651
0.058530879682487866
-0.007121466400570125
-0.05237642283002497
-0.08487710082688057
0.01785777362503762
-0.051052600005831755
0.03190506686803749
-0.10065079020810883
0.09537784121094628
-0.11783231115010037
-0.002289049041247529
-0.0003558320011309645
-0.007919070349863663
-0.09878503245183706
0.0018722810967271132
-0.020547403976602503
0.06778878255104051
-0.016158350209142067
0.04407854840704547
0.004210534170786769
-0.0985966102835591
-0.07850027088468828
0.008171029550467628
0.03693105886044972
-0.030759966236335826
-0.07090442163685902
0.0029827232293581822
-0.03539048594672412
0.010611582749092822
0.03485720673958621
-0.0070488505351979786
0.017173711844683484
-0.04494057438272413
-0.03489241899704669
0.07665147114899157
-0.029404176603056758
0.09958814782162305
-0.0059535090352339495
0.10500999571991881
0.1105839347491915
-0.009697880104906102
-0.03845401133586566
-0.09237898880927611
-0.10349401275814075
-0.07509512698142942
-0.00017188894733625963
0.02759446836975816
-0.0251552376526545
-0.06691687811932866
-0.0013405113389056726
0.02661600753954845
0.009702098133210952
0.1239144088057489
-0.11125311898950281
-0.09033002674301467
-0.0631032525229373
0.007779814479432631
0.006699824313939316
0.04308054455030034
0.011524252315492258
-0.07571085510241331
-0.11364118396743149
0.02735378923739907
0.08669648642053947
-0.006330281683808266
-0.1125838184343419
0.022101676570568496
-0.018548135633866196
0.11120187645227537
0.09965483017417116
0.08899090264103098
-0.004556480855648327
0.11404097591015175
0.09411646453214585
0.09446429588843878
0.09545253499263473
-0.11596711154960539
-0.12606557377585795
-0.10060782701497034
0.042238184278772
-0.04184919790115071
0.011599786436716218
0.10071102185063655
-0.014110920845759031
-0.10506243854869918
-0.06090119782192393
-0.002722265469328094
-0.03681091347159008
0.07500359484432974
0.05523609731795355
0.11485741810915705
-0.08442775459703135
0.012501169733241526
0.021883629892560676
-0.0071105894130952686
0.0919539679958101
0.01655393490417984
-0.02836677426381195
-0.022730011367675107
-0.049127257090880394
0.08810770519337953
0.009393264096146957
0.020343886338644184
-0.053756238559740155
0.016947219778195043
-0.093029014250482
-0.04366035717892065
0.03637321907400854
-0.01880187301607817
-0.09506449445526079
0.029559628612241654
0.023827420820297075
0.03250621297212958
-0.01951614532651837
-0.05378100176060565
0.026003100671928736
-0.00790761071405326
0.06333540033261133
0.006762731204059875
-0.012417815053763617
0.060757938286937895
0.0537440996676856
-0.011946171637247519
-0.10678371638334602
0.0033342238649366426
-0.05736470798344747
-0.08240236331123686
-0.023771462131410293
0.03917627342248631
-0.07604362861907313
0.02528435175316748
-0.09562191122193632
0.005175120308392114
0.10357082559936674
-0.0338952598565593
0.08754859709812633
0.014893178180756608
0.06638132399945067
0.104190571545955
-0.005217223522984571
-0.010816548121074429
0.09993248413333851
-0.0013531008982498067
-0.004098410481784987
-0.08935655194002337
-0.10809520415990148
-0.010472008647317578
-0.028884086223477094
0.0902203928741999
-0.0003878738869862386
0.026495647036537187
0.008963380576519672
0.047341412974424124
-0.06588160902117536
-0.010477886967114622
-0.09755639992152655
-0.014437526573816787
0.05642031397450342
-0.041069353876915335
0.04624983882886788
0.00586362414202433
-0.10186684332574698
0.10234652795719718
-0.09990129206135599
0.0007666802166551585
0.08085266079165108
0.0864138319293889
0.0012058338939640542
0.026475269459276207
-0.030131449834135866
0.030721066431779968
-0.06832289267936771
-0.10942792190212097
0.0023713126455650172
0.08356611512850431
0.03543300825229363
0.1044298160524939
-0.009899441457032363
-0.003078424197203197
-0.094931893457883
0.025350028392221717
0.021170806286971627
0.0008444613250035514
-0.03416054226145201
0.0004270428983715915
-0.006202752325886479
-0.01137860637782028
0.08469866526431223
0.015066185531925274
0.05073855144606307
0.09354196606533552
-0.0261328046197784
-0.07240050399713208
0.08430514882841096
0.07179590734684776
-0.04689289849169926
0.039851882047190305
-0.05113229841504767
-0.09025920575941586
-0.0028166911274397468
-0.07502046846814642
0.04947303598264402
-0.05450051289338414
0.011025789438544606
0.08854206029823866
-0.03385062394582418
-0.025154527288470972
-0.09517693110348671
-0.01889608102972824
-0.042974640271974014
-0.09027955604185171
0.036351825630397044
0.0037223409798390885
0.0719029632732581
0.008247598756632231
-0.007122393649190593
0.0459415126503387
0.015787586447084404
-0.01793762778181772
0.09464226270924472
-0.03234562844456654
-0.08750363868502578
-0.08034641540735027
-0.06132434847660712
0.05766303864245622
0.020149167628182873
0.008798480115133076
0.030273494913193533
-0.01404587449326587
0.0009656123336704111
-0.0982039563523153
0.03211987617957723
-0.013836693758561293
-0.06812785807599032
0.0437965216178902
-0.03157641228575221
-0.06263373076042246
0.007339346661283094
0.016839034746012584
-0.05700811635417409
-0.04825349678180665
0.0032774643335294336
0.07772810083396209
0.0025522411676345736
0.09206107012919255
-0.02094586091828723
0.019550933678154386
0.04291602416724082
0.004792187770817898
-0.0809337923451869
0.011817184014087519
-0.08739280936025692
-0.09074287151654792
-0.02382219851072055
-0.07270692414734936
-0.08914642741975627
-0.08398341595549227
-0.04021171029752988
0.008379222489522397
0.07821907549984207
0.09513657746674238
-0.00836179644754797
-0.0007847754247192799
0.04942168817518496
-0.028920697463189975
-0.012521277276566758
0.0778983701545109
-0.06668075817061501
-0.06769311073036663
0.07890632073716224
0.06403222970116944
0.0469944878091995
-0.036086619649428255
0.09324003669676591
-0.0853821866054734
-0.02259000060484915
0.07939915874023583
0.03347561565435282
0.06693431661444595
-0.04899122225893553
-0.029213056645971413
0.08372995630552084
0.029230488050495853
-0.07816814357216581
-0.009486913699600967
0.005596668723506996
0.017427224043813628
0.039945918671915374
0.012899605103524225
0.0850413007586852
-0.08890298926437645
-0.0012591378114957046
-0.013574701417371654
-0.05375022718431644
0.022711691505243558
0.024663631894798872
-0.08486442812579995
-0.047209790138450836
-0.07472448457372528
0.013408845452370748
-0.07730755744085646
0.07455797529101386
0.07186131278994365
-0.060235190884463365
0.08274170712274313
-0.037220997274547196
0.050408134835871254
0.03641045204414536
-0.042380487452557375
-0.04287651814040798
0.08193227221022067
-0.05779163767220239
0.0038592033330393256
0.027612761925668354
0.07490300583103107
0.04011216809733892
-0.01725601192761203
-0.053659486914219366
0.056620589035512925
-0.005577007906035676
-0.0044656507411356475
0.057015896044412324
0.01647474982109924
0.022239737062263887
-0.01889233718852441
-0.016138636895534395
0.07118687608410057
0.00906261549217038
-0.07891382426686849
0.0325604159564718
-0.07424357238805795
0.06901369162557655
0.06802153807786875
0.08594117686834599
0.07408339559056745
0.002122090751657098
-0.03504108845814578
0.04771163765457587
-0.06591267020546257
-0.05254900551439806
0.008954929930342685
0.0003923904381954448
-0.02468377909461674
-0.004258266646661067
-0.03838442334380796
-0.0372335596138757
-0.01993221942893044
0.04340224176594017
-0.08058970675765799
0.02588020822929023
-0.06183083798079337
0.029869072284141783
-0.025508728851497686
0.04799497523544676
-0.07970465377787106
0.02225448129526108
-0.0060936144813103325
0.07564124371855303
0.07192502878727962
-0.03184524163990001
0.019757976349787723
0.036241671134388295
0.005836145713421815
-0.009203677709470408
-0.04561360988671902
-0.010455824771206042
0.01466973771855291
0.07285103333737955
-0.046318229147236004
-0.07130162699829534
-0.06609016543051127
0.05499106797086341
-0.013978849732381633
-0.05897018705686969
-0.048998380001365895
0.004409193802810025
-0.031230611760085028
-0.04105799271157945
0.024752497236131238
0.03901885736078225
-0.0691526164401203
-0.019621616272975605
-0.04151351616117202
0.06470734770955058
-0.06493299871449616
0.06198508961228782
-0.03438819316378849
-0.014955507629824888
-0.0755346915681973
0.06956267135828496
0.019198263931713613
0.08703265097699374
-0.001857920978717421
-0.05243822897934484
0.06560420406884
-0.0684168838742847
0.0632517879477379
0.014876141848799542
0.0306207314704068
-0.06962550299238529
-0.03913739713883232
0.04591502103933454
-0.03386034339693432
-0.0012202452664253566
0.017017582459164175
0.055665878326634624
-0.05761867593048639
-0.07209420382345424
0.009596085099387095
0.00997656042527484
-0.025970621078420214
0.03912200995905171
-0.007946809945536428
0.02400068329829373
-0.07031074808298918
-0.06085300986011369
0.05930908983355209
0.05976330644930038
-0.017201241430376643
0.06242644801487121
-0.04471191138227402
0.06647845351181352
0.03147061741223476
-0.003158535816443691
0.06284013451381348
0.047012196652339446
0.06471121426882877
0.0016157441653081954
0.006139279477584564
0.07670903961497028
-0.05646393043416956
-0.05092891567367329
0.07860206464606984
-0.021768756775043654
0.052716592930916614
-0.012666294864362283
0.011073006936399716
0.01925055979782467
0.06223128140033468
-0.06519082609642594
-0.06490480664567172
-0.014102341789143224
-0.056483259989443896
0.02619459520970623
0.041485440017813444
0.021784902869686252
-0.03976845168504183
0.06782805983634602
-0.0702071394288488
-0.007830861144485132
-0.05219857206071225
0.03156300803495965
-0.04606845018165493
0.03717439161300447
-0.043481875606391995
0.03363387783433988
-0.06096141254556874
0.0035466063832973
0.04933519543848246
-0.027603261987860842
0.012829956747142726
-0.060970308066659866
-0.02010121411146174
-0.032985725735554285
-0.016537527065908098
0.05156852127479302
0.023840533437958986
-0.005068211918777999
0.0591202128856915
0.05709440014726256
-0.062106511957957376
0.04387630162513893
0.01607266044228687
0.053441231636634806
-0.049187054470885394
0.06812391140885218
0.0003903214186670545
-0.04244161419100257
-0.035649882117071596
0.006325804936466939
-0.0566692903716239
0.05751410940650545
-0.010451365185878156
0.05120744368117968
0.009297768372135529
-0.028874848559167682
-0.0029234889321343204
-0.04458143160923744
0.056510716441831865
0.06068190485851191
-0.00884818468112512
-0.04071241884341613
-0.048548028006814035
-0.06118958633700185
-0.01359412923729546
0.05568500910712106
0.02082224288828323
-0.05459229186534965
-0.04742563256697496
-0.0020018500342713365
0.035497483162770745
-0.03702179395056387
0.027989026258215303
0.04072408883279781
-0.029449162451612325
0.0017968242126566898
0.05209076576939169
0.04492957644720841
-0.019924083710162972
-0.052730853843897245
0.03466950512856096
0.0432075707825264
-0.012847599094140776
0.19994144880126494
0.19928360508897455
0.1912065966670329
0.1973161464974924
0.19000455749294862
0.1940575614464687
0.18765300472307198
0.18953837504875606
0.18412960242486937
0.1838003140379248
0.17946381123068628
0.1768951665028706
0.17368523996731633
0.1688839588595438
0.16682267196656803
0.1598375446787615
0.15894451293904305
0.1498311205883387
0.15002964724419174
0.13894328730034797
0.1401400058298784
0.12728200619263128
0.1289413986437125
0.1149076938981749
0.1150631373137509
0.10199036509952202
0.08854718378871909
0.09992730380254743
0.07476692982372939
0.08661103144760246
0.06075389077804824
0.07348322088236871
0.04665428179519515
0.06042919444326009
0.03261842477414342
0.04741265207632939
0.018813179965950517
0.034632147710256474
0.005418084262256418
0.022130424691458404
-0.007368573877257645
0.01016393508093108
-0.01933376730206802
-0.001229936118617922
-0.030247673714051657
-0.011841551038401512
-0.03988360369348889
-0.021809679079584303
-0.04806715308078355
-0.03211197203402395
-0.054124621341413666
-0.058186053000589176
-0.038093342522207654
-0.059880593316501904
-0.041309745527918135
-0.05895231146671782
-0.04218583270515702
-0.05523401898330339
-0.04070202426824121
-0.04867750088024329
-0.036881118118614
-0.03940112900770702
-0.030870768016248502
-0.02775301664489736
-0.022902262990110497
-0.014332193370858113
-0.013405870609071939
5.18594737216237e-05
-0.003057894045861381
0.014451109733944225
0.0076395699454845445
0.027928468091549568
0.018339267324942392
0.03949579440560373
0.029690393487629137
0.04865803188305177
0.05524717529187911
0.03703358327782606
0.058981270496869576
0.04090012476777865
0.05990736336483031
0.04219224175976848
0.058209039277659975
0.041172003095608825
0.054122783109559446
0.03795806295865002
0.04791941658247464
0.032773781979866926
0.03987371302950006
0.025851362929208813
0.03026354426012532
0.017393896821705626
0.019349798479450713
0.007711935923122943
0.007389330166564256
-0.0031904690065959144
-0.005400460616036121
-0.015260215399027003
-0.01871909348195235
-0.02977704772365639
-0.03261027391274904
-0.046645584619585935
-0.04611770073980233
-0.0607524935224453
-0.06000910283083917
-0.07476375143007873
-0.07332486741993752
-0.08854701766149281
-0.08633050028525432
-0.1019721825727442
-0.09896020223323275
-0.11491965209102135
-0.11117858338605614
-0.12728132018066005
-0.12277704375276442
-0.1389518120234375
-0.1337918942802612
-0.14983591869330448
-0.14400437450938294
-0.15983803872743213
-0.1535844536555573
-0.1688990676038688
-0.16254560762383716
-0.17688309907750188
-0.17200987699409778
-0.1838093609709235
-0.18953492811999476
-0.1790643375302484
-0.19405948976509171
-0.18403931220388584
-0.19731765680984323
-0.18763053200777352
-0.19928480205725085
-0.1899737433150662
-0.19994232802888778
-0.19103474241950175
-0.19928400158180454
-0.1908609214002599
-0.19731620532757124
-0.18947491900949767
-0.19405758573598197
-0.18689866514113743
-0.18953850586157195
-0.1831821428638011
-0.18379761718983073
-0.17824830676234282
-0.17690316597064032
-0.17202300626589095
-0.16888588267439586
-0.16361015872768145
-0.15985432240568004
-0.1498310678580052
-0.15274305548395822
-0.13895008377448734
-0.1426102244173227
-0.12727762367180162
-0.13203451895442642
-0.11491506018954531
-0.1208462787409445
-0.10196746360978733
-0.10909858485075086
-0.08854269851462958
-0.0968284943424815
-0.07476024191005753
-0.08423270046798731
-0.060748696848733116
-0.07129088251214412
-0.04664807572970163
-0.05825615450372804
-0.032604542963782505
-0.04494590281903802
-0.018788842253036106
-0.03132340168830615
-0.005333983473220021
-0.015502874403793866
0.007374457918867695
0.01934854534307346
-0.0015640755372500154
0.030262098320290025
0.00965025669241176
0.039871570901211205
0.019264337978534548
0.04790987985038546
0.02740549515422667
0.05410321153033258
0.033855359052300166
0.05817804689972216
0.0385077275403056
0.05986829070949943
0.04112735209732969
0.058946750285454465
0.041630727193712545
0.05523943086159347
0.0399011061190732
0.048699553957317454
0.035862100408418314
0.039473126654004806
0.029439809023170234
0.02813111417817174
0.019629058074818708
0.014585636466976215
9.483882713294368e-05
0.006695917119115631
-0.014340497253058545
-0.004645063938129105
-0.027798989899273086
-0.015166392790026073
-0.03945998023285272
-0.024484530811521677
-0.04872720324330638
-0.03204202646519346
-0.05526794744449244
-0.03755233414541629
-0.05896665688559468
-0.04075847880044933
-0.05988404370435796
-0.04169414102030476
-0.05818484912468724
-0.04039693357906509
-0.05411248716508924
-0.036976960968413394
-0.0479363968374084
-0.03149846187770008
-0.039993301243059345
-0.023457284207460422
-0.030246119446307552
-0.01933753750497396
-0.011327847024742916
-0.007372406533063267
-0.00011029442841098203
0.005414814174175193
0.01155440887302918
0.018812306017079727
0.023782560759955374
0.0326206157697154
0.036446175581100915
0.04665764331118843
0.049428790481862474
0.0607575705037997
0.06247991209358815
0.07476784865188303
0.07556969847855617
0.08855082260586397
0.08842471339676836
0.10196919560482903
0.10120212738543365
0.11493126106835995
0.11391787044058277
0.12725104699469
0.1280548034709478
0.13895494963446717
0.14982640518813634
0.14101807928551013
0.15984021264455003
0.15121310655100156
0.16888637765457265
0.16005706185617324
0.17689735190918837
0.16782785446090986
0.1838021290924794
0.1744918903756808
0.1895395803982958
0.1800968651482869
0.19405816888690988
0.18455403863948752
0.19731629188739638
0.187923347989103
0.1992835569673808
0.19015815489888355
0.19124886716822445
0.1824418959015464
0.1744915049323337
0.16972158989545771
0.16391830211036493
0.15712779745415076
0.14932187036142086
0.14062979959807995
0.1308508152146018
0.12000470646452129
-0.020713900095060418
0.07169876971932378
0.08376411757941324
0.09581398486191725
0.05974629244363739
0.047862686106492906
0.03629616908144787
0.025022373532264858
0.014347242410700595
0.004201025785755241
-0.0051886479860115175
-0.013863478297191579
0.023400988411496713
-0.027844259909301578
-0.027458894595233787
-0.02506990444240388
-0.02625529741566321
-0.022838049033297444
-0.01784550979146972
-0.011649511445813568
-0.004557415540690053
0.002969539245965464
0.01041934246211058
0.017634143380667718
-0.04625537282066143
0.02727142585685669
0.027974339199463943
0.026740917194890843
0.024654895358106933
0.020240038392220744
0.014229017790417728
0.006726918061011241
-0.0018332861637441542
-0.011555784552503964
-0.022052532428468555
-0.0335683534937982
-0.16930480027425807
-0.08370446231012103
-0.07154801846029855
-0.059103580998271746
-0.09553851882445945
-0.10703768927241877
-0.11792865370909257
-0.1283080257471893
-0.13784773849906082
-0.1468104407969022
-0.15500100382111892
-0.16268100468555496
-0.15328099289801064
-0.1808637023233955
-0.17822752489816993
-0.17438022633885034
-0.1823139249899338
-0.18258394581594742
-0.1816893053322372
-0.17967739305915512
-0.1766765945257572
-0.17258066562542312
-0.1674992447906311
-0.16119192556699052
-0.018666999163752952
-0.12496471072851055
-0.13497855373529255
-0.14438880978209478
-0.11436563574009109
-0.10321544302644398
-0.09173098305117339
-0.0798541907340821
-0.06793821092089883
-0.05571656068121153
-0.04349282987269452
-0.030895135252518
0.0087449370854111
0.009914713119972933
0.0017052893271702993
-0.007861153840957875
0.01662466428918377
0.02179803741281161
0.025250872826534206
0.0269519375434629
0.026881601652160848
0.024990406960160933
0.02139718193996222
0.015996048526615427
-0.003612139957577415
-0.0139183130625634
-0.0069012667957038705
0.0008215770797129314
-0.019733790533034923
-0.024036218886558495
-0.026532749611200508
-0.027174568641194784
-0.025997323758016697
-0.023009984573205095
-0.018413197078902436
-0.012135312881317925
0.13319323643716818
0.02780844435129496
0.01677407406941824
0.006298902233569687
0.0393310782469081
0.05125727814612327
0.06328659154633655
0.07545254414187472
0.08733640743201926
0.09919167720171146
0.1106969802928605
0.12213712085850688
0.15904845912596086
0.15153214286019437
0.14293327523572846
0.1654969939481286
0.17096623384938656
0.17535780480686977
0.17876859724967603
0.1811508764052611
0.10812447808079159
0.18084089578870935
0.178175887450095
0.18298345788085296
0.18254817789611388
-0.01443040496912088
0.16510173421273647
0.14792930581738953
0.14042407044832703
0.13199810854518146
0.12285996779975256
0.13530287991298331
-0.016506591978434664
-0.1273575162800848
0.17364828073658864
0.06990059770891821
0.09170982479398497
0.04830695031676831
0.03788788455795187
0.02779636986051307
0.01828825633801366
0.009338596181054665
0.013851780450033675
-0.015246634711536703
-0.17189305361454182
-0.010915051422929659
0.016838589369850665
-0.012665346676651808
-0.008994984002633002
-0.004633706563909745
7.178898509115251e-05
0.004914544775138082
-0.09179640908197553
0.010085463794209455
-0.08087737498140447
0.016078056798789396
-0.06979521761625203
0.004866131271587669
-0.0016191898771965372
-0.009275484700537611
-0.017730950778528952
-0.027077193971797864
-0.1737514913619403
-0.10239912762983328
0.016082533659372598
-0.058641178475387155
-0.16898123534064396
-0.11262370468561772
-0.12219379874883976
-0.13121489806931969
-0.13942688384029298
-0.1470604799763593
-0.11797256888582125
-0.17443557603018145
-0.016247715550217215
-0.1650533800513811
-0.13613255451230966
-0.17399340349433878
-0.17253625348080426
-0.17011866360996916
-0.16687640566979345
-0.16268051564365865
0.0018149695352081972
-0.10802652374753458
0.08084704473746197
-0.144171747113528
-0.013137178714898001
-0.09767845302614678
-0.08695274181860368
-0.07614501453781876
-0.06507987329094127
-0.05412335886889604
-0.010968135096611032
0.007384709460301074
0.05904378246851276
-0.022290397178592936
-0.0020745601361977376
0.01159180254469462
0.014349751010853534
0.015665075330641858
0.015610359140780974
0.014168314872811626
0.04144334372432521
-0.013980560251848892
0.15460272343364567
0.002914923066169986
0.02139597587014767
-0.015663650951736243
-0.015911427577864543
-0.014652390653823672
-0.012009129925037094
-0.007904090353472268
0.15669851502391896
0.052147085335001675
0.16032388041212056
0.012350256995951303
0.06314399990913276
0.07414927464085976
0.08518319049295227
0.09589238913937015
0.10648458660866914
0.16195771242652957
0.1504725110676258
0.1663272375191427
0.1697249403597185
0.17225499488436632
-0.005094589369852818
0.14337365504823804
-0.006848844419876406
0.03114230793087701
0.1689368414907743
0.007630168418547148
0.12634185608237472
0.11282854090040947
-0.16004232498489648
0.1746086076542731
-0.15139647989605917
-0.03236810062548858
-0.047620470355522304
0.0011871200269254378
-0.005659432108033835
0.01356979605073682
0.009576299837470773
-0.03713738072365182
-0.15400826982168817
-0.15750774914354393
0.0042574576620700655
-0.04301724075548676
0.011442989933696768
-0.00244134071584594
0.11677476985863348
0.1718017646639177
0.17389157810132636
0.10242409351625453
0.1392025909524876
0.030151113930643497
-0.16636203921331916
0.048566380789879064
0.021710224644139273
-0.002556869497661963
-0.008012256128216641
-0.0977253460303652
-0.06820544048726322
0.03917991789406083
-0.007338898059356529
-0.0009957291058994224
0.0016843556608529993
0.0020227909938308067
-0.08797702632187238
0.008422391495632512
-0.07811096504128161
-0.1356281816057251
-0.015094356211211841
-0.02264542400788636
-0.03093244574429654
-0.16522511225471728
-0.1161052238157478
0.003371364227034953
-0.1629962962393547
-0.025566503263852604
-0.12439575466681536
-0.13212308755480753
-0.13908159145972734
-0.11998820336562085
-0.16527911574504162
-0.0923261527667899
-0.128132554884228
-0.16338053452706128
-0.16074716735009123
-0.15733312583254078
-0.11120626420066985
-0.0825689573671676
-0.1664117140164814
-0.10197529514205383
-0.07260038512827427
-0.06274810833051593
-0.004935410273215993
0.005790570553072269
-0.10713683632314033
-0.00021712147150464078
0.007094629349983921
0.007362003832767455
-0.006935119914670526
0.14568563824726435
0.00016217854672984707
0.12406145431846292
-0.007709058734285898
-0.0033075904987903172
0.00038984844857973665
0.1574886374308848
0.05252257991402664
0.08244453718859544
0.06237844657694604
0.09225226381537847
0.10193168344037516
0.15321840625628905
0.1608802991553217
0.14816469773264473
0.163483670487037
0.13200490551890756
0.17467284812359585
-0.15993977331710363
0.025458166456511024
-0.0029383822643027795
-0.005778795617398424
-0.0035830785916596327
-0.008306357940361395
-0.007413812931736542
-0.0059658743449209194
0.0723551422175528
0.0028283604511935507
0.12803018243668862
-0.15600074250086693
-0.005140283434907371
0.1661808562298275
0.058232587398430694
-0.142375099568395
-0.03411339692219813
-0.058402095087827156
0.00840726432991237
0.0013414729395233758
-0.007563491872252744
-0.03963940456079013
0.004307392425286935
0.005360424352904971
0.007435749617485059
-0.005878518908330615
0.013954127943542059
0.017820198074833208
-0.01771057877535804
-0.14542634549276234
0.08772934855548707
0.005126308260445978
-0.15325237342635678
0.13548089505911182
0.06805837826203978
0.006688972881043215
0.07792672023998622
0.1422414492548072
-0.05297276201691212
0.03393695051186855
0.0974200497657064
0.043016199279270376
0.1156515632693945
0.16527472121986908
0.15603197991959653
0.1649609495018827
0.15991438279696507
-0.0026127011228378842
0.15129317737420114
0.11109879213519326
-0.01079485509515183
-0.001949917089305913
0.11979216626239075
0.03216701274128014
0.007027110838702112
-0.12455009834499202
0.0002196636763873276
-0.008317921705515832
0.006785422920447618
-0.04879913902037055
-0.09303388895993679
-0.03345491051789098
-0.001352610723409607
-0.026084844365229187
-0.15113983456899874
-0.0006118133808896742
-0.11743018233548379
-0.15654920128387773
-0.08749490415938743
-0.15805365517143471
-0.14833030528255484
-0.15415043333964565
-0.112865915593577
-0.1517130295263049
-0.06975521658598136
0.0009623894067923821
0.16663269756389604
0.005100228694402687
-0.04332123536376311
-0.003032291348762066
0.13728094258419737
0.010992043241480634
-0.0022475379616365317
0.15209957065757976
0.006619846144025532
0.06120704331145463
0.15477540461789016
0.14868779839522706
0.16289358759537353
0.14461506787215925
-0.07867028618379865
0.10674235486594409
-0.154465670244869
-0.1310414286789817
-0.15658911435303519
-0.0020220377171442897
0.08810333011065197
0.09681500647172206
0.1426517110269443
-0.002421936605404418
0.13986026463660878
0.0017443967119576819
-0.10473597324683351
-0.1338925621746387
-0.03572806628740483
-0.06667734858126108
0.02462572200833408
0.002410889387545778
0.07918673787581337
0.0069859607226994145
-0.0011457919411435329
-0.08423662863752725
0.0012080606990997266
-0.0007467746016798393
0.04863643550276517
-0.0042068791927961586
-0.04123536135662507
-0.10162615213398316
0.05729305148096771
0.0033332491464152926
-0.0754816598711525
-0.019377243230332783
-0.09621807827870103
-0.01045641376628399
0.02884100242032422
0.001024109405664679
-0.13703538231318457
-0.015434906294011345
-0.1589800191770322
0.011072995336011887
0.04020680127346518
-0.15847362274244256
0.14723905597679907
-0.12747757202405374
0.06614692273845252
-0.02821988010977831
0.07504814996876723
0.00038282092033354415
0.15851705824918555
0.09267632240349519
-0.006324104386089669
0.13108671262718044
0.05249529396734679
-0.1511346635546659
-0.10978898687657003
0.16634680522454007
0.08396796402527057
0.0701489538930879
0.15777485522722148
-0.013407002213333644
0.1053197168868669
0.15116901819971085
-0.06082552062374982
0.11694209394753971
0.03619168266580899
-0.12045676112352653
-0.0015529364243865964
-0.0005350306190584706
0.15672902168362857
0.12429985500299068
0.12092568869124921
0.12787738721158726
-0.14840713374933107
0.003042040118017162
0.0005444866814189851
0.134272196924228
-0.043778312753232
-0.05798467535284092
-0.04952291585196157
-0.0011060670747632848
-0.03515628100850365
0.0006040414991803355
0.022202643445531838
-0.1171004866490177
0.0025826660494180915
0.011781064077705064
-0.139615813914325
0.0020611432652311436
-0.12312366147010675
-0.007661131558852872
-0.005090279115025225
0.15862939474585463
0.10106340114427165
0.14004834674685004
0.11343419088228482
-0.0016654752260010946
0.10924737798547958
0.1461681351781329
0.14338676643828077
-0.021359592315299252
-0.14782500087588152
0.04413503660026221
0.0035295695250280226
-0.149525547022498
0.09179052756535189
-0.0031295269039397604
0.06767636029579865
0.0011161637649988604
0.0018684198599612336
0.13619394737794197
-0.1428609844934957
0.004668962380501317
-0.0650256543721289
0.033464003560716826
-0.12873780039237653
0.15024926384263934
0.01777633037622307
-0.07295448105451255
-0.08852171336542801
0.0022124906915001828
0.000142841961354929
-0.1443682682217156
-0.012546356918101598
0.015355872028452058
-0.028545219485224513
-0.042179890522014235
0.05623543806835967
0.03157166362162976
-0.14246682651517506
0.15643394642162592
-0.09078606479028871
-0.14726931451060477
-0.010896333705467783
-0.0002624100620051498
0.15788442027449587
-0.0031267395212909526
0.1518309203751015
-0.13138504375504867
-0.01921571995115657
-0.1508047775810613
0.05973348637988128
0.01621236247562259
0.003319033043462935
0.001192009675769546
0.04071069696371995
-0.09632012225907832
0.06416466192957243
-0.0010589930616235622
0.09954498063983719
-0.14998036724651018
0.0721926900771089
4.4767927016237785e-07
-0.017198534919590155
0.015301175732299726
0.09579181900444923
-0.1456428934826735
0.0014144099596707289
-0.014785520928706976
-0.11061263864863904
-0.1454449339793524
0.11015586777218869
0.04833365626476649
0.14255153166812176
-0.052170031440250945
0.0881619901682207
-0.08287381447743102
0.1482604107183415
0.037120477211979
-0.11312457695929994
-0.06700931325400439
0.1542835800937542
0.0838495197859577
-0.07490338238997374
0.11695500452595572
-0.043935015022125254
0.12052541355945806
0.011102427668672614
-0.14787462020645734
0.1292980332588386
0.13872086969332123
-0.12577956557888004
-0.03676277593525098
0.11407389931539418
0.011440409193062355
0.1345891839867541
0.00014389856912118686
-0.10608235424914006
-0.1397126546247957
0.1494428232611642
-0.0002937297941366894
0.020533401015167096
-0.15234196561055124
0.0005898899697643742
-0.00867306020023522
0.025604053748112417
-0.08085319093267013
-0.0571587008161924
-0.1196529533023748
0.1498582251115383
-0.0055622947975122895
-0.02404018487794879
0.07580215567873101
0.06205097672547872
-0.11524231675120891
0.14613883384299037
-0.010726266598995723
-0.05902611102961886
0.10703763740503548
0.08022730899930375
-0.022546362658876155
4.9738175905264086e-05
0.14967832432208417
0.02672250170531998
0.1266037538864717
-0.09857213273674363
-0.10364279834077793
0.007518041524762156
0.123366150781228
0.10311711464945603
0.05472838722177936
-0.05149528916392936
0.13128741803894542
0.13198463245543204
0.006968788712643449
-0.09159034342949546
-0.12052641574045303
-0.00044517796728880146
0.01863790060038148
-0.06300798894283621
0.02197392471576453
-0.0006943826835017549
0.10373480962942287
0.1419175720019291
0.005223614492001877
-0.12353320339790913
-0.01539748581226217
0.03383241202586083
-0.08491743230484589
0.00795702944002611
-0.13397863212474495
0.08673596415194666
0.1346077992568994
-0.11212114905933054
0.1400660091438458
0.14331560042813152
0.13780039909446262
0.11007589975476652
-0.0017325133526170401
-0.07026913168038347
-0.0267863132329522
-0.008432298432631989
-0.04344041575398895
0.0647858703078705
0.11921803807707516
0.00624834185946504
0.04049547005821066
-0.0003906362186636068
-0.10966788023437918
-0.005747440405387687
-0.007892213531723867
-0.06421727753646475
0.0011644877661854784
0.0692999992506361
-0.1062475891813253
-0.030084490780729226
-0.13624522508233688
-0.019819187871250473
0.02012092913168434
0.05200207167416567
0.0008232870942282844
0.07229300267307034
-0.13920039015123045
0.03384654515706335
-0.14271085554894394
-0.12892492507770512
0.09391372969277349
0.004419044025188936
0.01804173819812005
0.13756388502311556
0.022729584033105533
-0.02221484147483693
-0.13429213953105654
0.09054446631743958
0.040861502474594816
-0.07093132771115607
-0.09269336553600326
0.04421422054534278
-0.14146920080503733
-0.042334180106627234
0.12183882977344616
0.13403814594417482
0.09718201812971408
-0.14106892710392668
-0.04948595806710363
0.11342817882110047
0.1274723026909335
0.004450078708090934
-0.03590441768806277
-0.014074603235675673
-0.14247570844984822
-0.08554774926558022
-0.13699489686025118
-0.05060294777383853
-0.017869824827525842
0.148496096007542
0.010234169873922973
-0.11790985912907817
-0.05580189609608009
0.13030174148038087
0.14169725711541092
-0.13882501430127367
-0.09956959556170317
-0.0008211288645736463
0.002748262061163703
0.07950536565261992
-0.13692873285300866
0.008190813925238613
0.057571752177536156
-0.001859858286226798
-0.07769120421207293
0.04749482909305378
-0.036997263859444796
-0.05775472718827222
0.08376704397597541
-0.13126024271575926
0.1160382878790288
0.027644783754311904
-0.0019890696860379283
0.14135854271615197
0.12779509000469574
-0.13925200818708403
-0.051113556605690065
-0.04566029964123997
-0.04405627827031241
-0.0781919372141581
-0.03083455930852263
-0.011495555743598077
0.013895353531089588
0.014728099480306641
-0.0975198640421189
0.027897992765011398
-0.1325604273982441
-0.06450148100999063
-0.11013147865879296
-0.09011705091238914
0.10753125946235428
-0.11233506873163572
-0.060342457062597096
0.06855363825985253
0.13375650565521482
-0.0019040629840280418
-0.029908196285305645
0.13446883409602867
0.14165469627180552
-0.12559877164258992
-0.1437351696673489
0.0021587353672130522
0.12487619868649658
0.11189765271601382
-0.11609027471661426
-0.13402112518775466
0.12579859655494277
-0.09371162518905303
0.09725119648616629
0.04603802136997505
0.08509132572277293
-0.012387883645994842
-0.08706236000013941
0.06233367462802967
-0.04234988980535227
-0.001583619801424889
0.07644579800739353
0.020852293999420332
-0.10391264484433059
-0.01006670395351224
-0.0054786674466533675
0.11846969669447745
0.026076107984332943
0.0666066672178983
0.0006594311542856661
-0.0128056854347178
-0.021334291534372232
0.010526272963686533
-0.13273836501317046
0.059745355640003245
-0.13033599725981088
-0.10726555370345377
0.13453739409483945
0.03933513704030831
-0.12245393322305408
-0.0064288103302085325
-0.00010565918019924904
0.00458445423787864
0.01945970978024457
0.10319305496934149
0.007736857956273092
0.1008900785716962
0.13162808677929735
-0.028939497956595076
-0.00369601252717986
0.024080085739722087
-0.024707143704728773
0.13434622583472897
0.14227312699906694
0.04053560900245956
-0.007743139006291309
0.0018848668239936127
-0.007821749994632097
0.011206675292725954
-0.0667613186257328
0.03432799092697459
0.11491670786645199
0.12228896306258648
0.0014055752948726836
-0.04899044896197039
0.00811861062578281
0.1293426246232689
-0.01610175925183029
-0.019124709616270025
0.09117463283651138
-0.10441974585431926
0.08839146034153891
0.12140016885694216
0.08148849638481818
-0.01677186104428174
-0.04179698131218088
-0.015878910421739053
-0.03492907391345252
0.036317247974503156
0.03011133332996493
0.0248256599217136
-0.12839235244263997
-0.048625127695091114
0.0005954976901589774
-0.04807267439303798
-0.12574663745075404
-0.11731523300412332
0.13429912560316629
0.04562221846186968
0.036856960818532326
0.04234248036461883
0.13497956756695542
0.10623010541038899
0.052863004272572
0.01099975083398968
-0.1306739094807609
0.04769140249836545
0.0433931205194781
0.04980817264422737
0.04071994055507274
-0.13526835437738957
0.0053419676359336
-0.003512127330651965
-0.009227050804840566
-0.0038771238556759495
0.01635496538365374
-0.03563008019049199
-0.10775573717922868
0.07467700192917738
-0.026061670358265406
0.029053104149201377
-0.13040103448683743
-0.05583614404229303
-0.004483675156772765
-0.024099908055402568
0.0006178203786492509
0.12894832711534543
0.10905290032055334
0.049848131702926436
0.03240685156815189
0.07337109290684848
0.09514852182744549
-0.008312304456768662
-0.09985295508293948
0.015111936641237979
-0.05442898698870098
-0.13462787521115713
0.012678914207978866
0.003113849959749177
0.002410650354919655
-0.019856254427754714
0.010058404410303968
0.0025444809838042074
-0.13503508436135656
0.09055644832547817
0.1071205741348171
-0.12651437847179317
0.003053688365777567
-0.04513202862606611
0.00965330475590129
0.12661445638827218
0.09628505100326877
0.10342268185382829
0.050463063116047056
0.12555855291077425
-0.12555639548534192
-0.10203507236466904
-0.10872871985342471
-0.09732753908941158
-0.12781334524780325
-0.004529004567720705
-0.08016712358314032
0.02038812901169824
0.08970393481181947
0.03279337223464788
0.12040766849415357
-0.10167217325497448
-0.0883078450418463
-0.03802225446132732
0.02572933906143347
-0.0030868075867055635
0.07952031472861901
0.06768376964800338
-0.04587345799636918
-0.03548811431282446
-0.03506603029273842
-0.09576335821029391
-6.86860581545549e-05
-0.1201164985426192
-0.08179495525148232
0.12620003722416814
0.012424727237421034
-0.10397108800381177
0.06371230442726888
-0.12424002843806532
0.07046397727845449
0.043890591401409024
-0.11348557870941559
-0.12399713986627323
-0.0445904579304324
-0.06039750366276572
-0.007204779926887377
0.05516482779495593
0.1171183694751663
0.037098312933966746
0.02816108287468652
0.028078205043536468
-0.049757153241376265
-0.04030020170211693
0.03942537291582707
-0.014828406125143884
0.10870612148388867
0.012455166095872746
-0.12215203554377106
0.12537091740086423
-0.03709976676648783
-0.02763682408438866
-0.03569446967463027
0.08460381149402818
-0.07292835860620862
-0.04123461388342469
0.11233943190695411
0.08260055764614023
0.005561500988849818
0.015325869134391224
-0.020793866401620734
-0.016518655971118686
0.04544079828836743
0.019466009043594523
-0.07401654285496503
-0.034772826629539816
-0.0260572279213091
-0.059048138479540484
0.007686154019167436
-0.029297314815224722
0.0242510663815284
-0.04961260235172526
-0.004079413176785354
-0.0008126259094428626
-0.01281347728352598
-0.04426378579018443
0.014650579254297183
-0.09294616969959622
-0.08460831355932223
-0.011039703566665058
0.01482795682984466
-0.12228505795409522
0.1265864527758221
0.12676885410422672
0.05707031743141626
-0.1267747453223552
-0.11341392324931691
0.10184144827951298
0.09740703259603811
0.1015278676293012
0.008830080051243623
-0.010018080816072436
-0.012200823763791184
-0.005215087605492168
-0.08172217349926031
-0.0675150210064836
0.0781323746228273
0.05943042361967684
-0.031060241693792318
-0.006160356454033566
0.07536816094790294
-0.11771886432675989
-0.12736978195251988
-0.06863980217289747
-0.016345893681302907
-0.02054154801251703
-0.054252190444964855
-0.025112171215080144
0.022301543047789325
0.01989775238473504
0.00901607787478771
0.034621555811298034
0.08383012567334541
-0.015017532036356971
0.12092973821641954
-0.05235721400865459
-0.007471473171329518
-0.006384955206011092
0.12341924924233431
0.07837492624598798
0.0031861560830909424
-0.10468093841713905
-0.08539811829647191
-0.03215622015120125
0.029326467075025727
-0.0027729814301489407
0.08961808244627029
0.06220782214220499
-0.11834964797563656
-0.01507224130674891
0.08314364605176129
-0.11812974843335328
-0.10014196762959957
0.05382984580388268
0.018463263955410352
0.0009042045347453346
0.115588025844713
0.03751325244892115
0.07317709252708215
-0.0999878112365618
-0.0638442629551696
-0.002583755828554811
-0.03890202974539126
0.02388815968072483
-0.0456006492749658
-0.020099825045033846
-0.013984116050248449
0.0694322699658715
0.08928990933776289
-0.08753706370068408
0.09959624190979827
-0.0050717767123444725
0.11512989222054544
-0.0020053462834402464
-0.057592207035666726
-0.008396370235380158
0.0067051486310549715
-0.019917156759806726
0.013031830787214501
0.11783101119449663
-0.0201829930269828
-0.09914397597732431
-0.12145003512578162
0.11342660204039572
0.019461784508011535
-0.1055385429449475
-0.0629349497379929
-0.02317171644599598
-0.02475580077604382
-0.04547081727342662
-0.11701273823276376
0.09588244227907933
0.11749029238821913
-0.02312155558477006
-0.012575026353602041
-0.031809255127233135
0.0178991330008121
0.1118600766982464
-0.030556402046870396
0.03634550046610786
-0.0005640022707660251
-0.006701067163972076
-0.016020114782624467
0.013655209236029536
-0.08277096973423756
0.023500822352443836
0.09969242563513393
0.04753034760550874
-0.11360544245859802
0.03139398593026715
0.04081469806671246
-0.016823545446086993
-0.07821681139838733
-0.009340190136715054
-0.12074453227982881
0.10428393417613331
-0.025172198805814134
-0.11203102184199797
0.11677321870561098
0.019227816772886926
0.060366298578763404
0.002402291191864782
0.06694944275729812
-0.10887040459671124
-0.07488725000654856
0.029667093268717356
-0.010760740093911406
0.11858479270336851
0.05218265232996896
0.05504020912354495
0.1183055224431839
-0.11948636894518219
0.05590923277683197
0.09452284913997716
0.009320523759862495
0.011795053585581382
0.0010602494540758595
-0.07025412265011066
0.03425072927923644
-0.008314620146449521
-0.09325924922336662
-0.025508778905139726
-0.11789954441541492
-0.07659947378618423
-0.11564452353681469
-0.07070105016283922
-0.11066007569102163
0.08945418046029273
0.111900987654659
0.0767370362196974
0.005637642056715802
-0.11538485900251635
0.02942959561945621
0.008751220201770635
-0.05484435310742163
0.10454495449264416
0.021819302746811625
0.016655066589290526
-0.05196207292895138
0.05163924977144187
0.04216125270677836
-0.09188094908144415
0.10929882721735765
0.016624566654216157
0.10850549729285248
-0.0766672914338627
-0.01200962595247992
-0.05961515946048161
-0.014081084675467327
0.01860610765670128
0.10999343251089956
0.056950333414191416
-0.022383451502206615
0.04802406955968502
-0.025839183366181222
0.1090514750163549
0.04961113388605655
0.001985587048122869
0.06345406162262637
-0.10022235676749687
0.09208587244537451
0.07644718284972529
-0.09564641651728034
0.027505957267868322
-0.0006239650694393048
0.04127725210713945
-0.06624650558482151
-0.005085488362171926
0.03756066629862563
-0.008547224827425624
-0.06476331984817102
-0.057581419273915975
-0.053131157982481345
-0.0016868032503947943
-0.0360361933466951
0.09701347371571374
0.06373022293783653
0.08223184187724217
0.021911418874175963
-0.030812163206200525
-0.00556012028561378
-0.10991455251840831
0.11877281124855493
0.10689578388006783
-0.023994552441924902
-0.11284121443306196
-0.09326986524656862
-0.04973603584347944
-0.09834674376215174
0.07127837547163658
-0.11029814362522529
0.028548623853790086
-0.04167050218861818
0.10637966638497748
-0.028542314440756625
0.08261866897838002
-0.04694649334222785
0.11033940916848926
-0.07888602021847974
0.10809225999998297
-0.07880338859294425
-0.10665880808229902
-0.09603416974492257
0.011903921741876352
0.010261885339734452
-0.04173562370998631
-0.08428388844455242
-0.023890367833134047
0.02462123050345399
-0.018912704024996885
0.011720078581232907
-0.10498646326718225
0.01888272377945907
-0.029936390448039515
-0.019148241787141373
0.04373434700451207
-0.11129480696770208
-0.08633469832352937
-0.08787441147805171
0.05022343590407135
0.11087557496093067
0.08746011568852832
-0.10397004670539238
0.00480821989881657
0.011483844056427828
0.032169474656843264
-0.05289625805507188
0.10163749006262052
-0.11260406762326232
0.06945848446843213
0.10250956100326714
-0.04054495414825987
-0.0016662176801404297
0.03992452508035018
-0.03703070142742728
0.034234342670574826
-0.009868989629382102
0.010007239347406745
0.09508158073790855
-0.00956933971578057
-0.017224608497293604
0.03543068712016829
-0.10839357716794357
0.00367560325241471
-0.02226331647464336
-0.028761335345456055
0.019888699519234148
0.006543549227022347
0.005408668709990397
0.013806156538704628
-0.07184172170018842
-0.07263698459154536
0.09582508969575687
-0.012715052522946677
0.09986732836777207
0.008279654788456891
0.05173974126986852
0.10381545830440755
0.07673875920654684
0.04429893639092045
0.05622580796822401
0.007482471646435497
0.0321983457336958
-0.09550630863478918
-0.09142959709999272
-0.09969051840067121
0.025019257419457597
-0.0917755596434936
0.08129620720592987
0.08684644240662276
-0.06213513330556259
-0.02865804142067572
-0.033225632747747945
0.09017068707859081
-0.009146204134861441
-0.03096547244976413
-0.022522951687494727
0.07037069694755232
0.07512095780745971
-0.01782286876395042
0.027278112436182982
-0.03278884686756247
-0.02914552622620312
-0.0775401317578821
-0.0900734480077303
0.0580415177461064
0.084433323615156
0.10053594829054843
0.049497345838629365
-0.10720998499488735
-0.026490153316166304
-0.0530430955651054
-0.05884583579433148
-0.1043291446337244
-0.006382881177530651
-0.10519697909237125
-0.0545229354583627
-0.03357512353412798
-0.08650134989132033
-0.07147974261010213
0.03898502520993825
-0.015821270605372414
0.019461604955160985
0.10211297913121882
-0.002640281320200812
-0.07728313823040607
0.03325266896892937
0.0993642101030266
-0.04700003206403582
0.002500823788882545
0.10185982678433671
0.10368498310601944
0.014285734271520262
-0.10276345245893766
-0.10136044483676167
-0.027737985255177
-0.014422082324145529
-0.0977650458964872
-0.08100920874639628
-0.017416143115829903
0.10285661072322151
-0.0072776806961571796
-0.09895600605513347
0.06251983088896423
-0.04656758871281186
0.09952561572264172
-0.017108022134959835
-0.09571958820209638
-0.05168423397580379
-0.07026158819913779
-0.06539461673049919
-0.10209475728154885
-0.011735105489539542
-0.007713372512195596
-0.0017788481270608902
0.11080016685745368
0.038952655025198325
-0.03430566834358573
-0.10412144521291347
-0.08298237265566309
0.018192716918184915
0.08077434474729019
0.045410351691944725
0.002947724107017961
0.10240918417010601
0.02506164944962649
-0.005289172050997892
0.00820122642366093
-0.09097817063383105
0.09560534305347113
0.010342830538825617
0.08027823575082733
-0.08762574295327313
0.03064221056422431
0.07588485247326364
-0.09576802863061132
-0.09274715071097843
0.09186100837087628
0.030452407084198777
-0.08715376874492757
0.05583073652951937
-0.005172624922797844
0.07846134253100441
-0.037749712888121546
-0.024130411835459657
-0.04099569059623422
0.06443145690606371
0.06805672237955113
-0.05685594321672317
0.02542900034567596
-0.09428235848887385
0.034447428265611285
-0.059221746038528644
0.052796747790052646
-0.09072035904626806
0.01778449296675287
-0.07232978876163593
-0.07998764950937005
-0.008273513560112331
-0.08484481633676412
-0.06314178036417581
0.016075896158671582
-0.06945452516922364
-0.09723521235835472
0.04360743474325979
0.09455764560105821
0.09400151917706454
0.012388897350000599
0.09306708804759416
0.09104816543645851
0.0003857905648748701
0.02589280625178149
-0.020648535613108258
-0.02847171754528785
0.04654673308842959
0.04932597171456969
0.0848912726635903
-0.05427823777167815
-0.07464572492048502
-0.08862897369176939
0.09427779811906711
0.004431975936407875
0.07502244506697034
0.09512394257147443
0.04051955450576259
0.060008485843789115
0.07350357733254041
-0.04259919564074638
-0.0941551118342608
0.04671875639293532
-0.05000825789618356
0.05893626306476046
-0.05416267658980285
0.036945535836776754
-0.08864571209945196
-0.010956205423887772
0.08269446991576809
-0.08348863708067514
-0.06424670204052432
0.09392471703330585
0.02816867242927867
0.08800036882085116
-0.004633795107378459
-0.014583842282411618
0.07500415913516817
0.030423116307009765
0.006876850025468406
-0.01138700342853332
0.07049659798266783
0.08603261335140513
-0.03050863764161419
0.005848935291650172
-0.08419383693254781
-0.08725520008361771
0.0513283575138337
0.07008396753912458
-0.08231003127485823
0.020594800907701605
0.03567313275095034
-0.03502792248013574
-0.019831662676318407
-0.043703015812307795
-0.056855999947027266
-0.06420342583007761
0.011702705344931157
0.02207356014217038
-0.07558206263088389
-0.035330282523665345
-0.0663339968362939
0.04162637891169226
-0.054056268599302446
-0.070347902693358
-0.007591393068538897
0.07136940149116845
-0.020130549661619514
0.0865835574025838
-0.08969377265291005
-0.07876141638412082
-0.061461918897552224
-0.08223530341317536
-0.0016898572645512586
0.0014561871257030318
0.08660542680897745
0.08174259796584775
0.04768440991854125
0.07676926804086857
-0.07936659532619053
0.01206930940973128
0.05427417412142177
0.02444050747704069
0.0794455628551242
-0.0068028840045939246
-0.02611948462536339
0.027707233508699417
0.04149325789356401
0.01419881818349462
0.06889104402668987
-0.05029857941826517
0.06561270928307819
-0.05784178316185772
0.06483482047385142
-0.01370097006075713
-0.03923039414811443
0.08431706634919446
-0.0712200251436701
0.03300515130575027
0.055254399144653424
-0.07951555272719057
-0.04661655387602057
-0.04470906933418955
0.0867865725640514
-0.08574556726325697
0.043319105298014554
0.08442592862545485
-0.07543308782485797
0.07612890492957707
0.08656468191931191
-0.036871456113240456
0.07637672105438362
-0.0002849135997745053
0.06288966592184153
-0.013381557235437005
-0.022086439067846218
0.02220828564275601
0.0038327473528328116
-0.009756267956381667
-0.08023827941208694
0.06519904101649764
0.04531722611688727
0.029761676173220498
0.04180436117245696
-0.08604026273350715
0.07867856198591838
0.06779033735261591
0.07840175976077804
-0.055730625244897025
-0.02554133621370773
-0.07088458095448938
-0.053540997290002
0.018043323904258064
0.06721627604199469
-0.032022065717039944
-0.06290503279254447
-0.0664406759872713
-0.04503809403488075
0.006583526573332461
-0.03704766506554022
-0.07721230835867558
-0.0034817046554092407
-0.015982911437067225
-0.06131324790838804
-0.07016895432342095
-0.05803123194924863
-0.08243049033703723
0.07896619844491234
-0.050685134634934764
-0.07578328016386295
-0.07358670270896252
0.015161473760821876
0.0485480053952211
-0.028100310015475125
-0.025123426630125987
0.03688711455408534
0.07234493397408981
0.03558575173187117
-0.042999940543288935
0.07306006402903537
0.061776615233082977
-0.04738661023555683
-0.06801468083125693
0.0467263095860692
-0.019010553112146885
0.06568873624485763
0.06121145456347586
0.035504524509735534
0.023572529707132958
0.02954407364207227
0.0343126688147317
-0.07404646411085625
0.013401459965466867
-0.03224216157210783
0.07323291475942811
0.008911606035329424
-0.0786869896994466
-0.03523012732017137
-0.02822294272632364
-0.008651782451658065
-0.03870494505130845
0.06935577596770989
0.05618072544622805
-0.0024164588504747477
0.056361976737130115
0.03781200083143786
-0.05249950102691195
0.07051309209304923
-0.06449961786673387
-0.038816707027817046
0.02908836033593098
0.019200131018517728
0.06602870347614134
-0.0777216573085418
0.05899573039494728
-0.04967993652118125
-0.06883154792081587
-0.06072219831228922
0.009743170832951233
-0.021018187310132108
0.023523614719629236
-0.024977178189654975
-0.06673811756016636
-0.018500216347861014
0.042005968080293374
-0.005533959847793013
-0.05469635976051201
-0.07013205254229192
0.016580964773920237
-0.017283618438627826
-0.012035574757915588
-0.07140291269212862
-0.07387356235254516
0.002847192014084378
-0.02783359590139072
0.03534391174570831
0.0090025637921913
-0.06234367273928084
0.029791930694296708
-0.06749097843827022
-0.06853853486255436
-0.05512655175273723
-0.03391588655258081
-0.014776364105651273
0.01601749593832797
0.06282393271345318
0.02185328627553277
-0.050736111492339815
-0.0412064175692559
0.06266360646154784
0.04873163194823142
0.0010716534350746463
0.003796259604979778
0.06932711364469514
-0.02219167748790173
0.046560204728593915
-0.029798030076069303
0.03832799673762432
-0.03883297773874657
-0.0458528586963402
-0.010540944500019878
0.06326203612571901
-0.03653998603061285
-0.057682646953815225
-0.05933011767542878
-0.004656779917946341
0.056080517120070526
0.05331497759074979
-0.05927268376877892
0.020555073599232726
0.05180271396745878
-0.06184736319958048
-0.0010129868053476928
-0.03184668464236373
0.00882112430726819
0.02937853593810126
0.058585034628340506
-0.021460012610483612
0.028172284960451804
0.00894113395485696
-0.06285978347869048
0.03514210020185717
-0.04363414137863918
-0.06357070653758129
-0.015827080798518654
-0.0077573756786445255
-0.0604232196732803
-0.028784958112166175
0.0555737430389255
-0.0489110787264543
0.061341935091690024
-0.021952318473161137
0.011648101579972309
0.005167383485068221
0.059667572952889686
0.027167941583176206
-0.015301079946473319
0.0018813219371115698
0.05288590200323446
-0.014564663791448927
-0.04582017107009406
0.014287569268523976
0.02037307390818777
-0.05547455707535771
-0.037188107922552976
-0.034646056720394815
-0.04158467584656526
0.02103103672017483
-0.03990408339479933
0.05322602595791552
0.004933743158269215
-0.024795431636235713
0.046322837097281994
0.006315878301746629
0.030243054263497954
-0.03292300231144209
-0.05209678855214218


==> output/example8normalnew/nPred0/stepSize-1.0_regOption1/gfsetAfterIt0.txt <==
3930
2.804569118608422e-20
7.529085114322076e-06
4.1543649643761605e-06
1.5045314834367456e-05
1.130678951141617e-05
2.253165000469549e-05
1.8463418805788727e-05
2.9973279316468113e-05
2.5619637122124752e-05
3.7354446993709796e-05
3.276001482472101e-05
4.46645156489686e-05
3.98717777048558e-05
5.187390395898267e-05
4.693278839236668e-05
5.897407022455817e-05
5.3917662955353076e-05
6.597082676894067e-05
6.089323291368763e-05
7.283448939876887e-05
6.781462656953378e-05
7.955785956437192e-05
7.494083477737668e-05
8.60999344344453e-05
8.309051578830658e-05
9.246723027855319e-05
9.867255801115244e-05
9.070222694572746e-05
0.00010466868765989286
9.706573476902636e-05
0.00011044582536122285
0.00010298061245972713
0.0001160069928981659
0.0001085661379074756
0.00012133382607605574
0.00011390053886483481
0.000126415553572116
0.00011895977115142211
0.00013125067171992173
0.00012379544986197745
0.00013581214660461557
0.00012836154112378729
0.00014008248054903603
0.0001326968848649434
0.0001441073277612717
0.00013684240389812344
0.00014784446699200843
0.00014092515486160425
0.00015124489978872902
0.00014548659575217178
0.000154349011834451
0.00015713717334409603
0.00014888607075619714
0.00015965198884873192
0.00015163906247051435
0.00016184036065985754
0.00015398554892418322
0.00016366561972771263
0.00015592341018862805
0.0001651731658027237
0.00015750178188702008
0.00016634506565182697
0.00015873402075061152
0.00016718122384619548
0.0001596315159484705
0.00016766822942981978
0.00016019534602036746
0.00016782156035179157
0.00016045453218309933
0.00016766822942978533
0.00016044504889191208
0.00016718122384607787
0.00016015843497117297
0.00016634506565178173
0.00015966635014749028
0.0001651731658026566
0.00016366561972770447
0.0001577763997039765
0.0001618403606599006
0.00015599494584956822
0.00015965198884866058
0.00015395353207835457
0.00015713717334401317
0.00015158778860586842
0.00015434901183436332
0.00014891804189415682
0.00015124489978860642
0.00014595088165194478
0.0001478444669919523
0.00014268513379358687
0.00014410732776108317
0.00013909014667452688
0.00014008248054894653
0.00013520979995065442
0.00013581214660472754
0.0001310079519808802
0.00013125067171995341
0.00012643468747884168
0.000126415553572135
0.0001210029741134708
0.00012133382607603101
0.00011600699289811782
0.00011444421316810746
0.00011044582536112492
0.00010873978878596621
0.00010466868765984055
0.00010303577768616719
9.867255801103994e-05
9.717607871779549e-05
9.246723027867745e-05
9.112283114473335e-05
8.609993443448736e-05
8.486101899849187e-05
7.955785956441869e-05
7.846938489337003e-05
7.283448939881839e-05
7.187229627781671e-05
6.597082676897791e-05
6.514747909282947e-05
5.8974070224579286e-05
5.816522246078571e-05
5.1873903958988544e-05
5.08613307524221e-05
4.4664515648941696e-05
4.2335418230945136e-05
3.7354446993720516e-05
2.9973279316494602e-05
3.328782134489096e-05
2.2531650004696435e-05
2.5521059723738946e-05
1.5045314834375474e-05
1.8009840824634605e-05
7.529085114316945e-06
1.0525767096674974e-05
-3.508334807940567e-19
3.076226220744691e-06
-7.52908511432221e-06
-4.360818786710831e-06
-1.5045314834361153e-05
-1.1766807826211991e-05
-2.2531650004695564e-05
-1.9195557332653378e-05
-2.997327931647823e-05
-2.6546149731040503e-05
-3.735444699370116e-05
-3.3997030950582876e-05
-4.4664515648955506e-05
-4.1622424469695486e-05
-5.187390395899089e-05
-5.043659494386753e-05
-5.89740702245491e-05
-6.597082676895452e-05
-5.8987221788149894e-05
-7.283448939879497e-05
-6.622811238568381e-05
-7.955785956435671e-05
-7.304772489917657e-05
-8.609993443442056e-05
-7.960747713326676e-05
-9.246723027857666e-05
-8.594625521592666e-05
-9.867255801113123e-05
-9.21289978627536e-05
-0.00010466868765986591
-9.807316535991736e-05
-0.00011044582536121857
-0.00010384432945931637
-0.00011600699289811231
-0.00010939214913704806
-0.00012133382607603277
-0.00011483700293416783
-0.00012641555357212204
-0.00012024441253943383
-0.000131250671719897
-0.00012645307104120656
-0.0001358121466046696
-0.00014008248054905197
-0.00013165310153251305
-0.0001441073277612018
-0.00013598162703293875
-0.00014784446699200125
-0.0001398567430246561
-0.00015124489978871465
-0.00014335747223109214
-0.00015434901183442523
-0.00014649431579997303
-0.00015713717334413262
-0.00014932101983290632
-0.0001596519888486965
-0.00015184124689999033
-0.00016184036065982545
-0.00015408049093291508
-0.00016366561972773626
-0.00015597792574316747
-0.00016517316580268372
-0.00015761109216311375
-0.00016634506565177862
-0.0001590160709820975
-0.00016718122384623573
-0.00016053194804376033
-0.00016766822942973914
-0.00016782156035170708
-0.0001606748575678367
-0.00016766822942988638
-0.0001606623766020045
-0.0001671812238461203
-0.0001603324526782444
-0.0001663450656517944
-0.00015964989442054887
-0.00016517316580256855
-0.00015859739976894455
-0.00016366561972763264
-0.0001572021089538237
-0.00016184036065990915
-0.00015548127313502137
-0.00015965198884863527
-0.000153419418112192
-0.00015713717334403082
-0.00015103575036215104
-0.00015434901183439105
-0.00014833536571831285
-0.0001512448997886108
-0.00014528665181512716
-0.0001478444669919265
-0.00014163828561587253
-0.0001441073277610567
-0.00014008248054904707
-0.00013665538341558456
-0.00013581214660473936
-0.00013230139647331943
-0.00013125067171993688
-0.00012786894385602998
-0.00012641555357217768
-0.00012319197814281138
-0.00012133382607600289
-0.0001182604131542457
-0.00011600699289816974
-0.00011307131238684133
-0.0001104458253611282
-0.00010765876374560078
-0.00010466868765987409
-0.0001019910273635416
-9.867255801101944e-05
-9.613478226576834e-05
-9.246723027865835e-05
-8.995942777398851e-05
-8.609993443449993e-05
-8.342887485285386e-05
-7.955785956440798e-05
-7.57993755992491e-05
-7.283448939882755e-05
-6.597082676895718e-05
-6.73681282256681e-05
-5.8974070224583853e-05
-6.013418577305287e-05
-5.187390395900701e-05
-5.308295145807297e-05
-4.466451564894876e-05
-4.602014057063445e-05
-3.7354446993703616e-05
-3.892443566552739e-05
-2.9973279316488923e-05
-3.173539504003657e-05
-2.253165000469743e-05
-2.4568631744721158e-05
-1.5045314834377641e-05
-1.734800954299364e-05
-7.529085114315166e-06
-1.0126806662136069e-05
-2.9934815964378194e-06
7.871820381710157e-06
2.834159922452079e-05
3.521693880013651e-05
4.208820748408151e-05
4.8913363814024524e-05
5.5769304018854004e-05
6.255197794560199e-05
6.944984090435142e-05
7.643547308177061e-05
0.00014098059940247426
0.00010131390388077486
9.569227343505585e-05
8.975424625773799e-05
0.00010660614392245984
0.00011166461809875286
0.00011645006750060914
0.00012102858120356944
0.00012534190148913617
0.00012952347715271164
0.00013354228371077384
0.00013748183780008173
0.00015187278520973176
0.00014833951533479143
0.00014628490655516202
0.0001438275952798064
0.00014999892888596292
0.00015129573038846143
0.00015224926908936217
0.0001528791329790932
0.00015321944321018888
0.00015331577082541977
0.00015323419383530821
0.00015292783601231796
0.00011242789367642541
0.00014611971381193822
0.00014830449794801714
0.00015023090607640583
0.0001436140130705945
0.0001407727455335956
0.00013765662169899046
0.00013418651966840386
0.00013050111300822
0.0001264879947511741
0.00012225069719435646
0.0001176581028604992
3.591454742847719e-05
9.566844780775054e-05
0.00010135351428319762
0.00010689745929371587
8.979423386856682e-05
8.368613068513517e-05
7.743393667762579e-05
7.096521323815682e-05
6.445354350537284e-05
5.767725876120989e-05
5.080417395937822e-05
4.357292721229311e-05
-5.272253125488706e-05
1.3504967618624464e-05
2.084874232405642e-05
2.828502137431126e-05
6.180483643237455e-06
-1.2236055069956875e-06
-8.513378816575584e-06
-1.5857806949955906e-05
-2.305857057711265e-05
-3.0361349046035706e-05
-3.763890883790963e-05
-4.5142160429020555e-05
-0.0001237142928266214
-7.327985757214942e-05
-6.674328542430677e-05
-5.991475402558729e-05
-7.957911907466985e-05
-8.572189797965331e-05
-9.160634549651916e-05
-9.733857161311731e-05
-0.00010281569442626628
-0.00010821179006117315
-0.00011344798883445991
-0.00011874460279306724
-0.00015362388946865783
-0.0001356349467555929
-0.00013205858082400256
-0.00012808306912797003
-0.00013882635677827323
-0.00014167954792913766
-0.000144217529857146
-0.00014646504900979476
-0.0001484030822598853
-0.0001501031982689462
-0.00015157461327949245
-0.00015288190785026304
-0.00013291701557677406
-0.00015307102149343286
-0.0001535870005360785
-0.00015374863134222315
-0.00015216364923549542
-0.00015088515183337534
-0.0001492784806240333
-0.00014731685184133638
-0.00014509495458077656
-0.00014255961211398312
-0.00013977907458459507
-0.00013669180244105315
-6.812362772142821e-05
-0.00011998867521693066
-0.00012445677438798573
-0.00012873795211340553
-0.00011524803834048119
-0.00011021739232235683
-0.00010496975220157741
-9.943652599320342e-05
-9.376345664010139e-05
-8.778413539072639e-05
-8.164539650716772e-05
-7.514584212584987e-05
-4.725042955552063e-05
-5.414949850001195e-05
-6.10749626807094e-05
-4.035852740166771e-05
-3.336677655512658e-05
-2.6423323397898038e-05
-1.941555406149394e-05
-1.2567226950932938e-05
8.329280109111455e-05
1.4661564872022466e-05
2.148990989823001e-05
1.0389236506729424e-06
-5.760284211078063e-06
0.00013874265439307233
3.069378623974085e-05
5.05278889361202e-05
5.7096068350108386e-05
6.369417480641358e-05
7.018639119926395e-05
-6.144664134850014e-05
0.00014257831133157977
-6.713638450185217e-05
1.1082099249381647e-05
9.941363880347075e-05
8.860784246528842e-05
0.0001091489854342896
0.00011365088113340329
0.00011795711667919506
0.00012207387055283172
0.0001260442327309274
0.00013833217063624522
0.0001439495762697686
1.635504572322455e-05
0.00013621202542218793
0.000142639373176273
0.00014497208353290444
0.00014567172201482956
0.00014608247721835228
0.00014629577758952275
0.0001463186402851371
8.846171949696965e-05
0.00013571353149929573
9.406295595776517e-05
0.00014439762707034204
9.944315725721885e-05
0.00013277095797913565
0.00012954429042555068
0.00012601011989760266
0.00012230409103198398
0.00011828752433709646
9.213791600075799e-06
8.264749961074779e-05
0.0001406101206842393
0.0001046036284924426
2.3434631156447584e-05
7.658451232017836e-05
7.040298231424849e-05
6.402544546131521e-05
5.765276162987762e-05
5.104944586495767e-05
-7.332310630544748e-05
2.055908135083639e-06
0.0001408235716055353
3.050907372099e-05
-6.07541205843663e-05
-5.0788349903366715e-06
-1.215966581596157e-05
-1.9294284845515263e-05
-2.6269090226036456e-05
-3.334208826600269e-05
-0.00013125520776399952
-7.93556421654235e-05
9.414139427340961e-05
-5.413642768847333e-05
-0.00012446123550970392
-8.514956394623694e-05
-9.077249120753468e-05
-9.615032413944043e-05
-0.00010142425709186511
-0.00010647680511017894
-0.00014582518579904808
-0.00013412435861628178
0.00010439151425566584
-0.00012048529301799121
-0.0001468641262729037
-0.0001366910381705829
-0.00013894340630638563
-0.0001409004826283794
-0.00014262632914621386
-0.0001441157138995167
-0.00011222792784941756
-0.00014470009813367422
4.389983739344021e-05
-0.0001467878437442977
-0.00012089379725183297
-0.00014321646300405897
-0.00014143273678123561
-0.00013932992732930963
-0.00013704318036358618
-0.00013443995588281526
-4.170116601552444e-05
-0.0001074758830382381
3.7295478611974686e-05
-0.0001248237508725039
-0.00010243613233630608
-9.719787173998103e-05
-9.168967592338543e-05
-8.606439510717641e-05
-8.017790856969935e-05
-3.504557494526267e-05
-4.8347899772041104e-05
-2.8303146569098123e-05
-2.163937073496349e-05
-1.4939326079885047e-05
-0.00012801601186356357
-5.490115777018447e-05
-0.00014653946211568987
-0.00011668730579657113
2.4102139616584052e-05
-0.0001463012961044277
-6.788928748352802e-05
7.66591300728675e-05
3.749748811534691e-05
4.645863745164179e-06
-4.7306696174545716e-05
-0.00011612954588306245
0.00010950520004890479
0.00012980519071517914
0.00013322008421097457
0.00014565649583368499
0.00014616967884338976
0.00011400285053710858
4.430429567211189e-05
-4.0399618391101784e-05
-0.00012841737550820374
-0.00011145828252411313
-0.00014537750773863586
-0.00013157215103678244
-7.406353866402704e-05
1.7568848783542497e-05
-8.287186264877678e-06
8.278835839280703e-05
5.171917599721219e-05
0.00011469394696398152
-1.6637161753264613e-06
0.00010639556695802473
0.00011857789978224661
0.00012795168733193327
0.000136725417894869
8.151173108713525e-05
9.716198760469762e-05
0.00011061544000720587
0.00013781054966475093
0.00013925524537356602
0.00013935942561819572
0.00013065255533976122
8.700896708566351e-05
0.00013692414542973647
9.220434860562764e-05
-5.511560828519483e-05
0.0001215909785962397
0.00011807888079516695
0.00011432424724366632
1.215974611117173e-05
6.977087224476907e-05
-0.00013153936953984893
1.8907883538009174e-05
-0.00011699149054806299
6.36944059850886e-05
5.7470348640928624e-05
5.131769650214082e-05
-6.728673216394822e-05
-8.522977697336066e-06
-8.432655578359665e-05
-6.127417554254789e-05
-1.546637872307209e-05
-2.224506658871349e-05
-2.9073769131677754e-05
-7.316156558734295e-05
-8.957609872993972e-05
5.297334833567311e-06
-7.881729327555041e-05
-9.469672003033005e-05
-9.958604918898473e-05
-0.00012672091956100924
-0.0001334908670466055
7.576325198649287e-05
-0.0001292832444226274
-0.00013520323275897849
-0.00013670079094525457
-0.0001386122025311862
4.535970498831371e-05
-0.00014002311984395466
6.42063388451684e-05
-0.0001372498285036075
-0.00013148886186342928
-0.00012914738022334175
-3.0038664383566736e-05
-0.00010467347111024442
-8.969698549550197e-05
-9.993722334274683e-05
-8.431962744562159e-05
-7.871824685053075e-05
-3.648585803424479e-05
-2.362842568717114e-05
-4.28429457408114e-05
-1.7148274102040862e-05
5.799832402475133e-05
-1.8796838616983537e-06
2.558478239146198e-05
-0.00011707756939469635
0.00013128915623124196
0.00013854428043505836
0.0001390130046608003
0.00012490768645912666
-0.0001355881269648948
-0.00013366889457004367
-9.495574250576431e-05
-0.00013967325027516338
-6.134437918022716e-05
3.2175329096685866e-05
-0.00013957887932796942
7.733178282330017e-06
0.00010195857891279138
-4.878079819054232e-05
-0.0001130742100607867
0.0001018583497512211
0.0001385948693019154
0.00012870450911070048
0.00013526320097676718
0.00011041412686714268
0.00013942047305622767
0.00013301629408127045
0.0001350629961296737
0.0001334460896439947
0.0001222385719599692
-0.00012052369656612237
-0.00012059429826814612
4.510698411662312e-05
8.724040196395936e-05
-0.0001265812226544111
-3.567940356371584e-05
-5.535026484316034e-05
9.730388157326845e-05
-0.0001379838303061266
9.239921289500892e-05
-4.913776077317728e-05
-0.00010430310624639292
-0.0001132415936656671
8.17770623515005e-05
-0.00010908619020235962
7.025743059707734e-05
-1.0871448446360378e-05
3.264569385668102e-05
1.3853621103383988e-05
2.6359106795655452e-05
-0.00014004912539103948
3.899598869859802e-05
-7.30869656298262e-05
-0.00012383000129759938
0.00013071837803037438
-6.734085352040986e-05
0.00011113781321861491
0.00012565851121390425
5.752527625274589e-05
0.0001324342878786441
0.00012305511073264913
0.00013943033539610616
0.00010628204471743579
8.028329296078114e-05
0.00011047983567178071
-0.0001298332290806104
0.00011398309151337673
3.8692787199904276e-05
-0.0001278656135729962
6.347474193358058e-05
-1.1353285067049245e-05
-8.304761874404529e-05
-4.703241530600481e-06
-4.2251993410144245e-05
2.1028431349548778e-05
-6.712686421784435e-05
-2.461214967491099e-05
-9.275333277531933e-05
-0.00012935707901631696
1.5630415179698886e-06
-0.00013897507152271568
-0.0001088235692759126
-0.0001261356222593126
4.642450221183364e-05
-0.00012368198704505417
-0.00013139654317690562
-2.559063970345892e-05
-0.00012388861530946544
-9.734331237687294e-05
-1.95022299386547e-05
-3.171841035236633e-05
2.0061143460121884e-05
-3.776313875939277e-05
-8.796260119247373e-05
7.612941246431076e-05
-1.7967534827064888e-05
5.160597354005461e-05
1.4658499409749452e-05
0.0001315111682517685
-8.268560095245263e-05
-7.749004885015381e-05
4.031179929371645e-05
-0.00013280640034305075
-4.3780314925299554e-05
-0.00013062352869027639
-7.265733797054798e-05
-4.981727072031437e-05
-0.00010968724770303726
9.453016260765624e-05
0.00011477627919346617
0.00013121642362048423
-8.777031741193599e-05
0.00012399376702538212
0.00012958075465272764
8.52823952705319e-05
0.00013244046089374862
0.0001323016523720713
0.0001033410642743435
0.00012547261096648683
0.00010682902889608374
7.491627549230143e-05
9.924518955133837e-05
0.00012616283041953614
8.997893980207474e-05
0.00011724040858202124
-7.795813280602598e-05
-0.00012195055567369179
-0.00011300689464705965
0.00012942847768265955
4.5596276169075146e-05
-0.00011945838247534517
1.7559443794316024e-06
-0.00012148856368212185
0.00010731739751591651
8.35056944543178e-06
3.425584992140466e-05
-5.568746492744675e-05
9.49420200108245e-05
-0.00011330080476186066
9.041011938510084e-05
-0.00012807002653135953
4.492243895056897e-06
8.050333714549807e-05
-0.0001241731946221983
5.242207314823829e-05
-0.00010170769530438791
2.7324651640624193e-05
6.9271446949608e-05
-4.674119983254875e-06
8.557453299393096e-05
-9.269379505110892e-05
1.0332748338519916e-05
0.00012028681723357082
-7.209259343766278e-05
2.8257136530716448e-05
-9.73410476837535e-05
6.404603538821585e-05
-0.00010959769428464932
-6.144464253196538e-05
0.0001320006438183119
-0.0001333365204007482
-1.3371004865141995e-05
5.823996084390288e-05
-6.1027417397575586e-05
-5.547250918455355e-05
-3.105272584930414e-05
-0.00012608931963366192
-0.0001330529019482576
-4.9670242210645946e-05
-0.00010578838092445167
9.883390208612762e-05
0.00010288722001206124
0.000127591894126482
0.0001065293153242541
0.00012805270625847848
-0.00011607214523107418
5.747807729567955e-05
-0.00012412904943189047
0.0001213677142294653
-4.37127282606702e-05
0.00012453255744115485
5.173556888509142e-05
-0.00012058036752283468
-0.00012208677042621497
-1.3941965465963683e-06
7.523292622467743e-05
-3.310594228121211e-05
-6.653582135089375e-05
-0.00013351407262174688
6.969045890948519e-05
-2.1516245863170465e-05
-2.734698580236308e-05
-0.00011661099482428076
1.6702850817270258e-05
-0.00010580176950367877
0.000133487812359235
-7.180991689911884e-06
-7.598208088736868e-05
-0.0001233989437822501
-9.032966096793168e-05
-0.00012564257649464426
-0.00013169274927360942
-3.883815895634977e-05
-2.6659058735199477e-05
-0.0001225181046735745
9.163286302592319e-05
0.00010738487530551005
4.600121826101096e-05
7.03555997896688e-06
0.00011823786675964935
8.735421046003349e-05
7.880028557060174e-05
0.0001326549874866663
0.0001255518913040773
-3.746481590172124e-05
0.00011806679365150465
0.00011697451052118382
0.00010978423745234466
0.00010309925104897811
9.619429407298956e-05
-0.00010864142872484262
3.966931135242192e-05
1.6194260794004997e-05
-7.670578060457012e-05
3.358802755640689e-05
-0.0001188416994736114
0.00012558569175054215
-7.328862312796028e-06
0.00012388814187125444
1.6813853489529471e-06
-4.4830888264491234e-05
-0.00011473745147096913
-7.602024492344147e-07
-9.458440478118447e-05
-0.00011891957000461914
0.00012377897696808418
0.00012504953981920563
0.00010380654304094546
7.39490522353622e-05
9.227629428606678e-05
0.0001260057046045735
-7.099603522099853e-05
1.0498232911086248e-05
8.81728583559806e-05
-0.00012651874319044327
0.00011555540473726786
-0.00011640521861932862
7.396680729520374e-05
-2.025707642046349e-05
-0.00013250614046069053
-0.0001168685677353635
6.316807615797983e-05
2.2838398273222392e-05
6.347580909957577e-05
0.00010006945118597064
2.975183148963833e-05
-0.00010170140612166285
7.89813120260997e-05
-8.143189016635844e-05
-1.5676420667384126e-05
-0.0001065556725132699
-6.129857080938628e-05
-9.060205708295124e-05
2.219516962350812e-05
-8.089836311639926e-05
-8.60370240837415e-05
5.7974898173842766e-05
-0.00010250408797936096
-5.514032135354523e-05
-0.00011859326838754893
-1.370411626671705e-05
4.710016152467269e-05
3.551629749868849e-05
-5.029131804798141e-05
-0.00010615740987017128
-6.04973845741277e-05
0.00011897017645321369
4.131506518528275e-05
-0.00012684139854409463
-6.666414462831694e-05
-3.2856507040773204e-05
1.2666910307255265e-05
-0.00012601487937298416
0.00011424217456339168
4.91670315535857e-06
0.00012538166327277073
0.00012025467728388561
-0.00011143356513403472
8.302471130206103e-05
9.57141270239354e-05
-5.580304176938027e-05
-3.8587782263294516e-06
0.00012215336663065233
-0.0001125723570419334
-8.572005898433895e-05
8.925597872214131e-05
5.190257336371953e-05
2.4160485256265928e-05
-0.0001148786884256971
-9.486789018477413e-05
-6.58491375462959e-05
8.376353956867987e-05
0.00011278276452093649
-0.00012761449482945618
-9.86207529019057e-06
0.00011085739422720802
-5.002529558039919e-05
-7.181267098293472e-05
6.871369480365002e-05
-0.00012064780064294182
5.246653828964754e-05
6.87968347752735e-05
9.29576583823603e-05
-9.863453668943945e-05
-3.450631620318706e-05
-4.451256716364677e-05
-0.00011726473111115948
7.301544748926705e-05
4.621147612271246e-05
-0.00011961134278613507
0.00011174995792357814
8.878849155233087e-05
0.00011076093390512167
0.00012562245424492047
6.253819733724624e-05
9.566322751109589e-06
0.00012260251037450284
-4.488162849263457e-05
0.00011300845431536864
-0.00010397553995247059
7.607992886717159e-05
0.00012095605258875502
4.034052731350451e-05
-7.423418209507046e-05
-2.8926598252542426e-05
-5.5575690685707265e-05
-1.7764539084885135e-05
2.680447651563815e-06
2.5324386887376784e-05
5.7239582510049465e-05
-0.0001244967348008158
8.447775909003439e-05
-0.00010760421685165528
0.0001165508034960372
-9.924089750574506e-05
-8.796290863359429e-05
-4.952111236809619e-05
0.00011772323207587541
0.00010014648785215239
0.00011878852377261775
5.751235414698069e-05
0.00011788260248501719
-0.00011622972564229187
-8.864240585923e-05
0.00011871233834240444
8.55931644307604e-05
-6.088752308760585e-05
-0.00010959123884002423
-3.889316249513743e-05
0.00011064594385177311
-0.00011403755407370758
-9.85794230971088e-05
-0.00012014444917317875
-8.360046813732833e-05
1.8599501000223105e-05
0.00010357765256975577
2.8856922922795835e-05
-4.026133162483835e-05
-6.954350319643186e-05
-0.00011882104625491442
-0.00011125792888436763
-2.331132478821118e-05
-0.00010905978585293972
-0.00010955883273811693
-2.8612838143527838e-05
7.262280000683599e-05
-0.0001007312161786971
-8.407157324882131e-05
-7.05522442411597e-05
-0.00010255259092668648
1.2051514787297033e-05
9.9346032312446e-05
4.6609921255574384e-05
3.0838392020985185e-05
6.766518574674338e-05
-9.420937951784896e-06
9.954921302557166e-05
-5.4558444380780696e-05
4.217587489692974e-05
0.00011810370285371875
0.00010269234847795915
-0.00011329022958118697
-2.6695202701025194e-06
-7.510503900465546e-05
-2.2343128636183177e-05
-9.541807150231003e-05
-0.00011155048449413919
1.8320613746716722e-05
-0.00011523821577569638
-5.02123400068855e-05
9.261302219597664e-05
3.663240093228459e-05
-1.1660472518345815e-05
3.477470666162388e-05
-6.59807510059688e-05
-0.00012539166006781365
0.00011848410239392763
-7.894876475498534e-05
2.471089268692171e-05
0.00011729286612843251
-9.174586111880916e-05
-0.00011909762488119333
8.017770637681163e-05
9.661074529918716e-05
-0.00010252599818910102
-9.152366107929626e-05
7.746737222318345e-05
-3.468817311217932e-05
5.1892046390397685e-05
0.0001070646423851197
0.00011873143265105599
1.5224245358630887e-05
-3.997823699640006e-05
-1.5969205025000892e-05
-1.9872112513350286e-05
-2.427274959904784e-05
-1.7348614770714205e-05
-7.962620972828324e-05
-0.0001063500100625721
0.00011508283517132573
-0.00011329027861986136
0.00011366484076171455
6.82040457135269e-05
-0.00010672009874033775
-1.1864593409221733e-05
-8.352445322703284e-05
-4.9966290481365973e-05
6.841888813609537e-05
-5.982310861828392e-05
4.6544515892100225e-05
8.652671988346682e-05
-8.190440229007313e-05
1.3091588437117706e-05
0.00011197401175061609
0.00010568118795879349
-1.4155406186488826e-05
2.0512936432406935e-05
4.052643654823511e-05
4.7819051992635685e-06
-0.00012069165531420095
-4.5307877002255605e-05
-4.8573640434276206e-05
-4.4342936740207236e-05
-5.380559104355377e-06
-3.0436070906022747e-05
-6.44441097673504e-05
6.155329445800812e-05
9.300262705615284e-05
7.144071711962609e-05
-0.00010910309497320929
-6.888972440003721e-05
-8.464164851800398e-05
-9.564554796479149e-05
-0.00011274447950481796
8.191566544512982e-05
0.00010626863910513533
6.292958659686527e-05
0.00011066547756480103
-0.00011742970766211345
-4.279111226171115e-05
0.0001041878435468499
8.23975358736164e-05
-0.00011331957928554998
0.00011032262295499016
0.00010566504004312272
0.00011115520190652376
1.4627061786582695e-05
8.588797159823977e-05
2.1170958737462696e-05
5.223997873071734e-05
1.9578520967341086e-05
9.650287873926346e-05
-3.810396378690308e-05
-4.851571908507055e-06
-1.0838389264292307e-05
-4.838304991779439e-06
-0.00010602548233034472
5.6419050805378076e-05
-0.00011255160013945776
-6.49572441176555e-05
-1.9212970674651695e-05
-0.00010216470889993354
0.00011862267639787238
-0.00010400118440971787
0.00010815997678727433
6.1229818467196045e-06
-5.2166553895472665e-06
-9.678472347239595e-05
-4.016462016079544e-05
-3.7623090366081394e-05
-3.157258509468301e-05
-0.0001100492553023047
8.186560317656939e-05
-9.973081946495925e-05
4.533385552365157e-05
-3.631140292763154e-05
-2.7166908157183112e-05
9.604433657890172e-05
0.00011122123928305166
2.5520221106995997e-05
-3.604114419875729e-05
-2.7165495482573487e-05
6.658170782451286e-05
-5.540873749944909e-05
-6.760630513120352e-05
3.918904880646654e-05
-7.233885487796681e-05
0.00010781347712100459
9.540628144923209e-05
-0.00010768662209450296
-9.99763091040362e-05
-1.979395416069379e-05
-1.3255115785279406e-05
-2.143946222091706e-05
-2.4533856471349964e-05
-9.292585111020244e-05
0.00011201501015893403
9.240867806017771e-05
-3.0980023600860766e-05
4.070892169740432e-05
-8.356197317379511e-06
8.059102867664277e-06
5.866887719932101e-06
-1.181832684936188e-06
-1.2370779691675573e-06
-5.4146853210379694e-05
8.946036396610584e-05
0.0001158946211698912
-1.8218396045047398e-05
-9.303686445293612e-05
-3.6207588926048764e-05
-2.8907518737864735e-05
-2.7552905405307087e-05
3.030343686677687e-05
-0.00011211315823832972
-0.00011835189612975759
-0.00011039672732792653
-0.00011233851700327616
0.00010877371686427037
9.926799150933607e-05
-4.443710339019875e-05
-7.712803622429803e-05
0.0001032032733175153
-0.00010189458892265817
3.503175333553625e-05
-8.800929162867343e-05
0.00011177065194265905
-0.00010419755305498886
2.4819932794012073e-06
-2.4765316702511016e-05
5.1034678575010763e-05
-9.596650272757335e-05
-2.6314360893906508e-05
7.89916421770896e-05
-6.308515468499751e-05
2.8150423151279545e-06
-6.068956141601877e-05
-0.00010801802258904971
8.899594754549814e-05
7.957029833763859e-06
3.08092574336445e-05
3.7084397611491156e-05
2.6927060207101523e-05
-0.00010593798239078063
-0.0001054403254813894
-0.0001144778950215349
1.2298099151889804e-06
6.074881549314101e-05
4.501007697283246e-05
1.0632896267281943e-05
0.00011188966742307216
8.974606729762718e-05
1.4122846006645203e-06
-1.3102835205675222e-05
5.5669238090600714e-05
-4.8969897977180514e-05
8.58806812305894e-05
1.8170092126617892e-05
-8.062517880676492e-06
5.7868335277925664e-05
4.128947824457496e-05
6.335478182974171e-05
2.830766749274191e-05
9.763218079574396e-06
-7.338967306928447e-05
0.00010153266278531468
-6.0661029768015304e-05
0.00010005503185473337
-2.5959164758699173e-05
-5.022612351359898e-05
-6.241878805071981e-05
9.291588418955289e-05
9.878683602887848e-05
-0.00010646164085474126
7.62603447184532e-05
-7.686352528952501e-05
-1.8704253365369464e-06
-6.6090816302295625e-06
1.4064978432469718e-06
-5.689321194242063e-05
-0.00010617583318112733
-2.6667915959288876e-05
7.271559917845739e-05
9.768503168528699e-06
0.00011166548897939586
4.71929581780175e-05
7.88562099498813e-05
1.6738676629819744e-05
7.576487881348e-05
8.946787288661992e-05
-3.894932642544643e-05
-1.4272371414921403e-05
7.334185079537721e-06
8.13034822091042e-05
0.0001112830245576508
-8.86946232105686e-05
-3.16554137965052e-05
1.3032693645551604e-05
9.010900996860277e-06
1.7183637047986887e-05
1.5194228149456942e-05
1.5054099141926016e-05
-9.350105149127794e-05
0.00010348105881389692
-4.320940967025901e-05
0.00010445297845003284
-2.049048883357645e-05
3.195484436958631e-05
-2.2272047615932108e-05
-2.0168232452343697e-05
-1.454441323552351e-05
6.600529350530744e-05
-7.788653461457051e-05
-9.153639773915431e-05
3.911970999001939e-05
-6.570104586825268e-05
0.00011157981332822038
0.00010549769934005707
0.00010109301178235618
-0.00010193941646460999
-8.95457619053711e-05
-0.00010080872204991666
7.73681911110477e-05
-9.470038685471966e-05
9.841365000985727e-05
-8.024802866666664e-05
1.0113935181933105e-05
-9.775320372864716e-05
-9.890165209283612e-05
-8.727033190309806e-05
0.00010508560192074777
0.00010528016586489285
-0.00010330240802739295
-1.0076156292483258e-05
-5.295412048642515e-06
6.0163172861137195e-05
6.532827360613456e-05
0.0001041383883567021
-0.00010280961404727334
3.470927931677758e-05
-5.278064107023233e-06
2.1819879438703065e-06
8.223328133294636e-05
-1.8442035138476248e-06
3.5314874274413574e-05
5.0479345007457684e-05
-5.550536107060805e-05
-5.943458785740627e-05
-1.2503072874844067e-05
4.3893209075410916e-05
3.684012891181444e-05
3.8722015005095676e-05
-6.718596741109096e-05
-7.590204911652883e-05
7.181340976245319e-05
-8.114596750355605e-05
0.00010075971724731085
-0.00010591894286824372
-7.091565498220622e-05
-3.2874765062447684e-05
4.343768587059105e-06
7.551306308278954e-05
-5.851362164396836e-07
-0.00010041875130462001
-2.51789986573e-05
-9.830446248184092e-05
2.9876348625023618e-05
2.2583235005220535e-05
0.00010465599629599013
-9.480980226738311e-05
6.0135894384146665e-05
7.547061949179101e-06
2.5865448845210515e-05
8.51772081548452e-05
0.0001047129646518245
-0.00011156177978742343
-2.0267991677992146e-05
6.514386676991938e-05
-0.0001071395826430298
3.597304412034767e-05
5.827912862283861e-05
-9.087547150233944e-05
-9.689799882894977e-05
9.844801733803571e-05
-5.3892724888427365e-05
-7.382429147112163e-05
-4.451869708780038e-06
9.723136460570838e-05
-5.8835150782264206e-05
1.2192372610880377e-05
4.1971115508215326e-05
7.860925230817618e-05
-9.548268634453836e-05
-1.84040620350036e-05
2.0364008257088698e-05
9.276978657022037e-05
6.991567161241397e-05
-4.380966905004423e-05
-7.210706523114962e-05
4.472938745045906e-05
-8.768090448420935e-05
9.410219907327528e-05
8.417773146312471e-05
3.544319885496109e-05
2.9936436616104714e-05
-6.911355214035849e-05
5.499137632731882e-05
-5.620395140713691e-05
4.4901700109160637e-05
-0.00010111497245751315
-2.1253736631739972e-05
-9.954944497177052e-05
-7.468944514511019e-05
-1.3895871211419289e-05
-0.00010506099493943981
9.598953521322766e-05
9.769380168118608e-05
1.3104272373743762e-05
-9.480404023242808e-05
5.3224333029436274e-05
2.306197786122583e-05
-3.7429281333133395e-05
3.554253298115926e-06
-3.8650238236120024e-05
7.376400977030985e-05
2.7893566776848455e-05
4.246143514781812e-06
-8.419095719916594e-05
-1.0557092945007172e-05
-4.9545923025096576e-05
-9.476321567760394e-06
1.1983582216907874e-05
1.605691607634008e-05
9.557667968801608e-05
9.750587041051066e-05
-2.6938506806675716e-05
-2.8158563596077323e-05
2.023555984232902e-05
1.780434324091462e-05
9.815071245742968e-05
-9.618112574503611e-05
-9.738498315743871e-05
-6.14962953736762e-05
-9.36193225068041e-05
-4.34275727674719e-05
8.251289868579516e-05
-2.2736316443180498e-05
9.602146670785499e-05
-8.72729225186839e-05
-8.720706376446288e-06
6.327510302399872e-05
-0.00010467529238515485
6.9865298955764445e-06
3.933663937606657e-05
9.378731981927038e-05
-2.8707692156082244e-05
3.2832365762120644e-05
-1.3351671616253619e-05
7.479298399598017e-05
0.000105334097396121
7.18886753103165e-05
3.0016103123627603e-05
-7.145101815372591e-05
9.119320812800046e-05
9.775457390611447e-05
5.7459700452741416e-06
-8.545322050849762e-05
-7.818879413139446e-05
-1.5938265425366587e-05
1.5407980871069977e-06
7.110590650698814e-05
4.988029962821095e-05
-9.879965730378557e-05
-2.1517266232649558e-05
9.866577038328267e-05
-6.86088536100588e-05
-8.98157212170721e-05
-9.930096664369589e-05
-4.960923664803753e-05
-9.293316143739729e-05
2.924196263644723e-05
7.039629407464683e-05
1.8064747518356535e-05
6.851981897519411e-05
-3.425235139551102e-05
-4.6439492294769003e-05
2.7193473200435696e-05
5.964011333994595e-05
0.00010518005773694705
-1.6672270200570633e-05
2.5140169425679795e-05
9.857852573444597e-05
7.864283595179783e-05
-3.796252737799307e-05
8.890174589253889e-05
9.038948863940813e-05
-7.96525056725382e-05
-6.500179886506822e-06
-1.1858835484634603e-05
5.395992590480013e-05
1.5734890656952266e-05
-8.997206313464524e-05
-3.248596808069517e-05
-6.4837845448052e-05
-9.766666029259824e-05
-6.835067473019231e-05
9.110893081132585e-05
1.3633143812439736e-05
-1.5717526013304175e-05
-7.096558317678003e-05
1.9424831094603293e-05
-8.25115545902251e-05
-3.685449910932389e-06
-9.918270764964724e-06
7.553522636248727e-05
-9.81914771153877e-05
6.640581001889502e-05
3.05758349386972e-05
4.427851069798242e-05
-6.397801121376398e-05
4.8044313029795894e-05
8.644355779848134e-05
9.18712914777278e-05
8.59181996103887e-05
-6.477898027246412e-05
9.155905401857124e-05
-8.256395992048913e-05
-2.2671455670553407e-05
6.664467800055359e-05
7.157089496764277e-05
-7.836178946965482e-06
-4.626449013353573e-05
-8.327743625417075e-05
3.995298341065098e-05
-6.668417888605682e-05
5.450501003847885e-05
-8.815268184656259e-05
9.09672164239847e-05
-9.502216601525928e-05
-6.838582243952838e-06
-1.5698083524930441e-06
-2.1954532360928917e-05
-8.779355539828367e-05
6.221718089713295e-06
-4.1929062659940954e-05
7.595045553789167e-05
-3.67951842240225e-05
6.53017775443824e-05
1.2901738770764758e-05
-9.208462235633714e-05
-8.157688077319345e-05
2.2368090908406925e-05
3.49577145395816e-05
-5.20302074509027e-05
-7.69669227136584e-05
9.01449507198247e-06
-5.7517245585200896e-05
3.341669932685751e-05
5.588126319777783e-05
-1.926406746736233e-05
3.658030933471127e-05
-4.0406746582964036e-05
-3.162995721859272e-05
7.87633347479608e-05
-5.141251644524034e-05
8.850989622139464e-05
-5.651234572137497e-06
9.022781360111053e-05
9.146466050875825e-05
-2.5697362043966836e-05
-3.528886538779187e-05
-8.601713861210712e-05
-8.904553735164897e-05
-7.910636928105301e-05
-5.632561324467351e-07
5.01214279115537e-05
-4.612639724612551e-05
-7.513624048626237e-05
-4.089654456663128e-06
4.9392983178620634e-05
2.467210154004922e-05
9.896099440987496e-05
-9.186670852917342e-05
-8.59282836464909e-05
-7.247873835348575e-05
1.798170776602215e-05
2.40354966520122e-05
5.930304500540465e-05
2.8397678993187243e-05
-7.637501780895228e-05
-9.182630805413027e-05
2.7454172659056792e-05
8.760927770041436e-05
-6.237514063200061e-06
-9.235228983584756e-05
2.0220930755924715e-05
-3.9019501889358585e-05
9.130405264081872e-05
8.51113228270923e-05
8.854393843585453e-05
-1.300050949781747e-05
9.223293821988783e-05
8.265355599175423e-05
8.730201782939936e-05
8.27504949159408e-05
-9.392098969152617e-05
-0.00010053521549209911
-8.46967673841631e-05
6.140961319342814e-05
-6.209631021070525e-05
2.3307792849676834e-05
8.44999852173964e-05
-3.2816949551447954e-05
-8.667381928823585e-05
-6.776892970437851e-05
-6.582711700073154e-06
-5.7013264891866875e-05
7.987873540604373e-05
6.413372343889535e-05
9.338068980844077e-05
-7.935616829293127e-05
2.5036026821997415e-05
4.289249404507371e-05
-1.5495939460663393e-05
8.217833749198371e-05
3.092443977749427e-05
-4.498148501010921e-05
-3.929381396559799e-05
-6.106252588931935e-05
8.066070854352065e-05
9.200399902286178e-06
3.7606930141337994e-05
-4.7650013705477345e-05
1.640127596891592e-05
-8.186732281091519e-05
-6.20078330207418e-05
5.361111083053528e-05
-1.7477631329775756e-05
-8.660173196042008e-05
2.86146873042426e-05
2.2821598110972503e-05
4.895889272176687e-05
-3.5697914812643675e-05
-6.385234019242288e-05
4.364197375747503e-05
-1.771412748604889e-05
6.88931392793866e-05
1.8772336239962423e-05
-1.1858747278650439e-05
6.896349794948026e-05
6.468081779065923e-05
-3.206647158944671e-05
-8.757206077368991e-05
8.44717014591374e-06
-6.557455862287168e-05
-7.822903702103286e-05
-4.116694746588246e-05
5.452398645227149e-05
-7.542246505722598e-05
2.3296474239564335e-05
-8.270303251241343e-05
1.1940796257645056e-05
8.502081344714372e-05
-5.140271740452831e-05
8.36413423562046e-05
3.4433500128816765e-05
7.060067236292235e-05
8.543860208860741e-05
-1.1916286557285165e-05
-2.7610184327050265e-05
8.43286854106467e-05
-3.1781187639884206e-06
-9.260523011655812e-06
-8.133105615047957e-05
-9.056177915536789e-05
-2.202834611508725e-05
-4.571341061031129e-05
7.773220769762344e-05
-9.03986323708049e-07
2.40914843568444e-05
1.929728038745883e-05
5.857906027423278e-05
-6.953128556182222e-05
-2.3136915890122184e-05
-8.338250616315567e-05
-2.9475338867594092e-05
6.185204501976154e-05
-5.650884935148991e-05
5.993645339477886e-05
1.3596768816008564e-05
-8.508919657127788e-05
8.467338699558302e-05
-8.242021334708886e-05
2.3614452981158167e-06
8.133347530625745e-05
8.334657146085551e-05
2.898994116331284e-06
4.302588724743354e-05
-2.7818182750133284e-05
4.923705961964183e-05
-7.163941849949623e-05
-8.905675193886806e-05
5.470773519920138e-06
7.486015191445154e-05
3.1921236624228764e-05
8.619930923472869e-05
-1.7645763742711023e-05
-5.977996227863209e-06
-7.975307231841793e-05
3.8706234403965535e-05
3.689215415365098e-05
8.302587855601411e-07
-5.023623153229619e-05
8.293076817178787e-07
-1.138911265519855e-05
-2.077356121126602e-05
7.850338020364444e-05
2.5225648403686144e-05
5.7788831480502285e-05
7.811608476694425e-05
-3.864630997837651e-05
-7.062244469966694e-05
7.512080573410628e-05
7.217746771736286e-05
-5.988766316302955e-05
5.2212562553493535e-05
-5.911825551812104e-05
-8.085448631477107e-05
-5.322420403827138e-06
-7.141293953247546e-05
5.8769537154873335e-05
-6.0338941373902045e-05
1.9625128308992557e-05
7.655149858547353e-05
-4.6470861090918507e-05
-3.816451048629261e-05
-7.960147298430375e-05
-3.068088436934104e-05
-5.281864930928717e-05
-7.744129635204355e-05
4.803024230695477e-05
7.510622262551412e-06
7.4501803160879e-05
1.582925288917119e-05
-1.3446288363262034e-05
4.128888472560758e-05
3.0264180700517978e-05
-3.3185385970206176e-05
7.869213042091927e-05
-3.0451410228381338e-05
-7.657823444527637e-05
-7.340209839423383e-05
-6.416797337039557e-05
6.174168458220336e-05
3.292511736933281e-05
9.754297418779746e-06
4.2569826553039e-05
-2.413278381645227e-05
1.8349099325019714e-06
-8.138671915018708e-05
4.586253890677168e-05
-2.7644311320581238e-05
-6.785793742759562e-05
5.170376709416505e-05
-4.3770983501644284e-05
-6.32184804743986e-05
1.3947668367252808e-05
1.7665939712105606e-05
-6.145370166823493e-05
-5.6821752075312926e-05
3.618324112479109e-06
7.573199833616601e-05
4.293413634409574e-06
7.773907046938174e-05
-3.2779351800544024e-05
3.094697318146428e-05
5.3590807554586136e-05
8.970599652659182e-06
-7.383309290478827e-05
1.9907642220759348e-05
-7.360800111941316e-05
-7.74513978134459e-05
-3.3117517890173395e-05
-6.745115193920272e-05
-7.50888194347485e-05
-7.173358407156843e-05
-5.524595214113198e-05
1.3547219221675463e-05
7.246004422559482e-05
7.930746152816802e-05
-1.3101578295703528e-05
-1.293865799806518e-06
5.351349513550108e-05
-3.783327476423855e-05
-1.9113769259757102e-05
6.877338352714808e-05
-6.399404193209297e-05
-6.467232734999152e-05
6.941588026072798e-05
6.539343971061148e-05
5.378598753286762e-05
-4.4255396361833846e-05
7.87427967067167e-05
-7.530432389902554e-05
-3.160034551742143e-05
7.633017107056383e-05
4.1994990150315835e-05
6.721200096923849e-05
-5.452317795022908e-05
-3.8371525192209765e-05
7.113117424794805e-05
3.895460963035557e-05
-6.883257154735507e-05
-1.551681630534594e-05
9.677788048775611e-06
2.5332630425804605e-05
4.7690674838786285e-05
1.968733371147154e-05
7.176536743724239e-05
-7.458721036401223e-05
-2.0670026293169995e-06
-2.0543450568375158e-05
-5.64405059905494e-05
3.237153840693661e-05
3.6871614580478997e-05
-7.252754354979073e-05
-5.2542475238349575e-05
-6.718125561641542e-05
1.9604371660296388e-05
-6.620659082711488e-05
6.755170142010752e-05
6.573591361819213e-05
-6.0243678560484385e-05
7.125739609167392e-05
-4.889247728308513e-05
5.407677267686438e-05
4.549280669621832e-05
-4.871492684595256e-05
-5.4039330335943504e-05
7.053818036556121e-05
-5.6859917489507856e-05
6.062427929276999e-06
3.6589617403176135e-05
7.054813631602682e-05
4.4781423134821036e-05
-2.5392502349573804e-05
-5.5806072637357155e-05
5.80111753122682e-05
-9.135637212653914e-06
-7.1600243967782116e-06
5.779234137175857e-05
2.6299539965098225e-05
3.098884717326164e-05
-2.6425758312005842e-05
-2.6783460624342682e-05
6.893942512946569e-05
1.2662837061986025e-05
-6.718758832196941e-05
3.9155918923588576e-05
-6.451122881801885e-05
6.18479054895262e-05
6.103861181823408e-05
7.249534948943472e-05
6.398365986150188e-05
3.1308871156659393e-06
-4.34499131647252e-05
4.909239324277181e-05
-6.116242348460942e-05
-5.269174542459077e-05
1.4508671065487845e-05
5.62282291111545e-07
-3.122277116865778e-05
-6.118539179035258e-06
-4.303272196204969e-05
-3.4841561587031185e-05
-2.606424215640929e-05
4.7786707270608785e-05
-7.033306440013627e-05
3.252387314423465e-05
-5.8209746525176784e-05
3.584277731846209e-05
-3.1752418517416554e-05
4.926993821736741e-05
-6.801381230964797e-05
2.2067482108702034e-05
-8.574466565174429e-06
6.47726378194666e-05
6.307722363538379e-05
-3.762191446315666e-05
2.5607984690356344e-05
4.150951660855348e-05
8.88894690797989e-06
-1.3308270660970621e-05
-4.898852255137281e-05
-1.4465004050964306e-05
1.977671743111179e-05
6.367200046934059e-05
-4.887383529409335e-05
-6.539798340933659e-05
-6.009700775006757e-05
5.337356650624836e-05
-1.8525813196731104e-05
-5.670466058244801e-05
-4.955618718832555e-05
5.881287338566342e-06
-3.7080193738878616e-05
-4.2930255200991935e-05
3.136503845314525e-05
4.0624277637214884e-05
-6.134288814359999e-05
-2.413335932585827e-05
-4.9552440647703306e-05
6.203152598197158e-05
-5.874589997851628e-05
5.763598417242479e-05
-3.3420466662688644e-05
-2.027458925787195e-05
-6.555826457985473e-05
6.529142543680317e-05
2.5852204897074902e-05
7.372963595820659e-05
-2.6536270685744597e-06
-5.050473290849829e-05
6.0459830719157077e-05
-5.945885468282926e-05
6.199977057392842e-05
1.905702980168727e-05
3.443400613989958e-05
-6.0111226578968316e-05
-4.418135797395971e-05
4.502935633264378e-05
-3.6869768923714335e-05
-1.5726945268050966e-06
2.0687127484668787e-05
5.467624924703274e-05
-5.3658288947610244e-05
-6.378092023313672e-05
1.1838464355233888e-05
1.4187397330371836e-05
-2.9927881986216452e-05
4.165516086398048e-05
-1.00949853959464e-05
2.812171777708933e-05
-6.106094334031292e-05
-5.4828065312040983e-05
5.397554840879029e-05
5.464378816719455e-05
-2.140146069634186e-05
5.5748066618064515e-05
-4.5017568777251615e-05
5.7741155951295865e-05
3.4928965160602415e-05
-4.061188440248675e-06
5.58113508651366e-05
4.260318263879791e-05
5.681244846844925e-05
2.1360763468906383e-06
8.288803689667052e-06
6.555531687486076e-05
-5.2381331536918746e-05
-4.914666548123856e-05
6.738309189742062e-05
-2.589315192500549e-05
4.944391672751339e-05
-1.5873032237178105e-05
1.4036831160056686e-05
2.146002144577936e-05
5.9192763310448416e-05
-5.749999345598381e-05
-5.7438090443816995e-05
-1.6834492670086637e-05
-5.128034802644457e-05
2.8185370278630313e-05
4.161077321187648e-05
2.6018160057109023e-05
-4.202770929944024e-05
5.867736349723613e-05
-6.060964510465616e-05
-9.986474048600647e-06
-4.763892000590782e-05
3.2912239139636546e-05
-4.3468227457777356e-05
3.6766856653145345e-05
-4.296091273668777e-05
3.4879046267281506e-05
-5.365427394493472e-05
4.2513863070356745e-06
4.7965544129369836e-05
-3.143170392385887e-05
1.4834777487618171e-05
-5.333119371636903e-05
-2.2578154379697604e-05
-3.61722976173426e-05
-1.911283588175378e-05
4.6873200316174445e-05
2.586256824120229e-05
-6.011502518596266e-06
5.175119812040127e-05
5.3892767013343896e-05
-5.446142834224708e-05
4.140454336116572e-05
1.845883413090091e-05
4.861763142892755e-05
-4.599477324028755e-05
5.9250794634519186e-05
4.6955936521889926e-07
-4.117732473042756e-05
-3.6404056957171556e-05
7.5990372918719555e-06
-5.0625503709859404e-05
5.0661931972010695e-05
-1.2215809766160344e-05
4.7913979260942084e-05
1.0424858026842317e-05
-3.062859574253067e-05
-3.4292789952943262e-06
-4.097851367439288e-05
5.011439487748816e-05
5.3118592969516224e-05
-1.0265223564026215e-05
-3.822490188360295e-05
-4.372737927471363e-05
-5.344210283517291e-05
-1.489323849346662e-05
4.967585959249354e-05
2.1696797212648e-05
-4.875136503283222e-05
-4.329631851738393e-05
-2.253032750361837e-06
3.494435313145835e-05
-3.594764762471994e-05
2.834405477005452e-05
3.747852833485286e-05
-2.951524711859804e-05
1.9732498079809437e-06
4.609033528638057e-05
4.166944639420266e-05
-2.0853380817058055e-05
-4.667824922425218e-05
3.30929057400292e-05
4.1440929920226824e-05
-1.4009718822612391e-05
-0.000167821560351773
-0.000167668229429901
-0.00016073224435335877
-0.0001671812238461209
-0.00016042330019511435
-0.00016634506565182825
-0.0001597751668351176
-0.0001651731658025578
-0.0001587626471302345
-0.00016366561972772583
-0.00015740261699513826
-0.0001618403606599258
-0.00015570669596293025
-0.00015965198884865966
-0.0001536611718489704
-0.0001571371733440212
-0.00015127079224508158
-0.00015434901183438023
-0.00014856558570289935
-0.00015124489978859528
-0.00014555739392416636
-0.00014784446699194582
-0.00014214502277305936
-0.00014410732776109792
-0.00013807462909759302
-0.00014008248054893997
-0.00013581214660474003
-0.000132744623963571
-0.00013125067171997464
-0.0001281404782444557
-0.00012641555357220053
-0.00012343004879924207
-0.00012133382607599919
-0.00011851313846937051
-0.0001160069928982208
-0.0001133450794184201
-0.00011044582536114907
-0.00010794725056635608
-0.00010466868765984886
-0.00010228985728474276
-9.867255801106225e-05
-9.64442622861943e-05
-9.246723027862137e-05
-9.032366773896321e-05
-8.609993443454643e-05
-8.399402141101766e-05
-7.955785956440679e-05
-7.722646483030811e-05
-7.283448939883389e-05
-6.935507285113001e-05
-6.59708267689704e-05
-5.897407022458495e-05
-6.07215137071741e-05
-5.187390395900778e-05
-5.3342259665186256e-05
-4.4664515648948634e-05
-4.616100615045697e-05
-3.73544469937081e-05
-3.8984700398932284e-05
-2.9973279316499105e-05
-3.172356576403612e-05
-2.253165000469269e-05
-2.4429732504369033e-05
-1.5045314834375862e-05
-1.7052477025026625e-05
-7.529085114318201e-06
-9.611926290508568e-06
1.5010893874952116e-18
-2.1822607566634858e-06
7.529085114316437e-06
5.3369382576624135e-06
1.5045314834364e-05
1.3157011446442924e-05
2.2531650004687568e-05
2.225789414356806e-05
2.9973279316485996e-05
3.735444699370514e-05
3.131465933605492e-05
4.466451564896275e-05
3.8986493779668625e-05
5.1873903958982534e-05
4.6232329177465634e-05
5.897407022455523e-05
5.330527228104521e-05
6.597082676893307e-05
6.0224628658523694e-05
7.283448939877425e-05
6.703126967738531e-05
7.955785956437551e-05
7.366030387236614e-05
8.609993443443734e-05
8.016615861243245e-05
9.246723027855653e-05
8.648364207405891e-05
9.867255801114393e-05
9.278736383315297e-05
0.00010466868765987703
9.91114845360428e-05
0.00011044582536116428
0.00010640262832175894
0.000116006992898196
0.00012133382607595082
0.00011287513968741928
0.00012641555357208463
0.00011831521080419056
0.00013125067171991362
0.00012329568567557607
0.0001358121466045798
0.00012795074024659416
0.00014008248054912632
0.00013226431864058822
0.00014410732776117091
0.00013632291747927124
0.00014784446699203044
0.000140068258972486
0.00015124489978869757
0.00014352329199815038
0.0001543490118344663
0.00014666237438303663
0.00015713717334408337
0.0001495795832393125
0.00015965198884867535
0.00015234873835098404
0.00016184036065982919
0.00015547997713905978
0.0001636656197277645
0.00016517316580270117
0.00015724414659000146
0.00016634506565184958
0.00015863633780615032
0.00016718122384620361
0.0001596429176474584
0.00016766822942977788
0.00016028637088499423
0.00016782156035179458
0.00016053794650291073
0.00016766822942988933
0.00016045553795878943
0.00016718122384604462
0.0001600449010189322
0.0001663450656518444
0.00015930608982050288
0.0001651731658026075
0.00015825094581615592
0.0001636656197276845
0.00015686778890101368
0.00016184036065988245
0.00015516067522343792
0.0001596519888486837
0.00015303630150152457
0.00015713717334399862
0.0001543490118344138
0.0001495158917877356
0.00015124489978864654
0.00014641775095648662
0.00014784446699191563
0.0001431288787914663
0.00014410732776106003
0.00013955841095760342
0.0001400824805489744
0.00013566677556163146
0.0001358121466047095
0.00013149925044094086
0.0001312506717199407
0.0001270819675985815
0.00012641555357219636
0.0001223664832752991
0.00012133382607594262
0.00011742558731870163
0.00011600699289820002
0.00011216500733022136
0.00011044582536115338
0.00010653014334351864
0.00010466868765983016
9.992096884678744e-05
9.867255801110266e-05
9.24672302786299e-05
9.231205189704689e-05
8.609993443450528e-05
8.57387000813137e-05
7.955785956440263e-05
7.927533967565874e-05
7.283448939882709e-05
7.270918406249934e-05
6.597082676895937e-05
6.599430030712385e-05
5.897407022460058e-05
5.913065234861286e-05
5.187390395899296e-05
5.216482385715224e-05
4.466451564894155e-05
4.5061505257496216e-05
3.735444699371336e-05
3.788767612178207e-05
2.9973279316490814e-05
3.0486308810724387e-05
2.253165000468702e-05
2.280108369964889e-05
1.5045314834379506e-05
1.3862575538334902e-05
7.529085114313153e-06
-2.4771977034987666e-19
4.608314951377295e-06
-7.529085114318357e-06
-3.259659362894481e-06
-1.5045314834370352e-05
-1.0802163431243915e-05
-2.2531650004689093e-05
-1.8236096355635713e-05
-2.9973279316471708e-05
-2.5578863168161856e-05
-3.735444699368744e-05
-3.288358843914225e-05
-4.466451564896439e-05
-4.008765213557488e-05
-5.187390395897528e-05
-4.724733447630862e-05
-5.897407022455972e-05
-5.429066011078578e-05
-6.597082676894663e-05
-6.139249554355164e-05
-7.28344893987763e-05
-6.86058655168141e-05
-7.955785956436303e-05
-7.695344887124163e-05
-8.609993443441779e-05
-9.246723027862369e-05
-8.474109543200162e-05
-9.867255801115349e-05
-9.131680166861713e-05
-0.00010466868765986443
-9.741532607249462e-05
-0.00011044582536120014
-0.00010322347924551961
-0.00011600699289817069
-0.00010875584288140763
-0.0001213338260760036
-0.00011406951073766301
-0.00012641555357208978
-0.00011911122419677736
-0.00013125067171995523
-0.00012395648377458226
-0.0001358121466045546
-0.00012853087221791667
-0.00014008248054909385
-0.0001329353446827751
-0.0001441073277611936
-0.00013726833632843978
-0.00014784446699201011
-0.00014222272147066103
-0.00015124489978871595
-0.0001543490118344201
-0.00014596054286370784
-0.00015713717334409161
-0.00014903156358194185
-0.00015965198884873005
-0.0001516800388071139
-0.0001618403606598595
-0.00015399304534825106
-0.0001636656197276949
-0.00015591904551288688
-0.00016517316580266225
-0.0001575191813204969
-0.00016634506565186107
-0.00015878537786937294
-0.00016718122384622115
-0.00015975113675131028
-0.00016766822942975275
-0.00016039215369388876
-0.00016071464419106907
-0.00015366240987394885
-0.0001512085071306186
-0.00014967333054795735
-0.00014777835219263087
-0.0001455496649591661
-0.00014298626153170903
-0.0001401298067208251
-0.00013695714335000184
-0.0001334727248042701
-6.18514812132743e-05
-0.00011569756410926764
-0.00012041210798124639
-0.00012491488859015177
-0.0001107404348963834
-0.00010550529459969662
-0.00010004435796545371
-9.429830932828706e-05
-8.839999043942457e-05
-8.220745358230149e-05
-7.583799421487934e-05
-6.910624392188052e-05
2.5991455313446172e-05
-4.050273970108206e-05
-4.752539854222956e-05
-5.461484271401379e-05
-3.3444346916099357e-05
-2.6275160287396184e-05
-1.908434710986732e-05
-1.1879389928450078e-05
-4.5560526443251735e-06
2.86531936913309e-06
1.0302064831666886e-05
1.803834972228306e-05
0.00010499618744340246
4.778765769571734e-05
4.0794008206403204e-05
3.357096685715621e-05
5.46097888535207e-05
6.133667487238033e-05
6.786652760353111e-05
7.429746475222214e-05
8.050771909490039e-05
8.671182503268973e-05
9.279604511703187e-05
9.898919371632262e-05
0.00014956049015904955
0.00012025550280095044
0.00011553445451841548
0.00011045743654787854
0.00012461528638698039
0.00012870992140381492
0.0001324570993485331
0.00013592552376622102
0.00013907991176412147
0.00014201456873392013
0.0001447678675627896
0.00014742095209947578
0.00014452540338003443
0.00015302040801815233
0.00015223834015135764
0.0001510642276322289
0.00015341521060033723
0.00015343512930915951
0.00015308828254578807
0.0001524142184806505
0.00015147908901133364
0.00015023753585553118
0.00014876814478437042
0.00014697685308656127
9.155552464113358e-05
0.0001350594135366908
0.0001384542504072191
0.00014155408639656702
0.00013134667700618477
0.0001273216621671544
0.00012301776580907715
0.00011843782577348645
0.00011367506903723219
0.00010861464120437383
0.00010337171112281093
9.775901158989548e-05
8.48741970085733e-06
7.250619397013711e-05
7.887280686892093e-05
8.519129766539262e-05
6.600023530084815e-05
5.9298777080791086e-05
5.249919395826675e-05
4.551307586718326e-05
3.852558096414376e-05
3.132179859403381e-05
2.4028033603653278e-05
1.6401648321232787e-05
-7.768031726126526e-05
-1.4071494454660499e-05
-6.7431773958654825e-06
7.490014853102179e-07
-2.1290466384172822e-05
-2.8488673585540768e-05
-3.557576031140106e-05
-4.26531742520397e-05
-4.957349961147665e-05
-5.6564622514568454e-05
-6.350503573685965e-05
-7.06309177223708e-05
-0.00013796045238727062
-9.618006549033581e-05
-9.037443264312514e-05
-8.422588626805948e-05
-0.00010167592274759789
-0.00010695178819070396
-0.00011194787828304195
-0.00011676681047906875
-0.00012130732823016092
-0.00012570028298299318
-0.00012994771809974275
-0.00013416409175909816
-0.0001462841328802289
-0.00014388103195733156
-0.00014108966926438545
-0.00014829784811819295
-0.0001499875939298492
-0.00015132579300185898
-0.00015237300419656155
-0.00015312471886768015
-0.0001294175490077863
-0.00015319566279292136
-0.00015236755109194523
-0.00015376755070736433
-0.0001535832671003309
-4.860846925657649e-05
-0.00014367664048374037
-0.0001376263918244372
-0.00013497484593744387
-0.0001320008178599385
-0.00012880301860799517
-0.00013335826551959666
-3.508106117130427e-05
0.00013047776243287298
-0.00014654457245042346
-0.00010811745968350239
-0.00011719390254926055
-9.790947645713651e-05
-9.243457041439382e-05
-8.669847396200376e-05
-8.084718996774723e-05
-7.473634685810922e-05
4.904968898718745e-05
-2.8203007545336467e-05
0.0001458238782253416
-5.53353394051511e-05
3.563836323872538e-05
-2.120701314732765e-05
-1.4108556234276281e-05
-7.0385348264792855e-06
2.2145952266010892e-08
7.200633286392228e-06
0.00011705895549037049
5.557806981016158e-05
0.000112672109298175
2.872791144603619e-05
0.0001079930368088013
6.20246697093132e-05
6.82493604592647e-05
7.439605805233438e-05
8.035950043953346e-05
8.627217142711232e-05
0.00014642969073370418
0.00012113464603832506
4.2366318474017734e-05
0.00010298493143888307
0.0001448469561042704
0.00012490851781415136
0.00012831793583563574
0.00013148326694660236
0.00013437760564133066
0.0001370981761905749
0.0001270019053746222
0.00014658919603107316
-4.188170380937252e-05
0.0001435377789805439
0.00013365218655957627
0.00014632763765635973
0.00014573078134807525
0.0001448673817512748
0.0001437981256304441
0.00014247994599671178
6.592349615071208e-05
0.00012323579925031095
-0.00011279628306225756
0.00013647026354026177
7.819284747068097e-05
0.00011914489280611143
0.00011476481047365266
0.00011022474009229175
0.00010542011067061504
0.00010049482759102155
-1.7074987916846242e-05
5.953723626389947e-05
-0.0001031510952295354
8.409145786313672e-05
-2.9890179806278383e-06
5.295427270463395e-05
4.627919548861817e-05
3.943000302030014e-05
3.259616035332869e-05
2.5576259149592004e-05
-9.46993524939414e-05
-2.4032540574681582e-05
-0.0001399743524517986
4.157810441657684e-06
-8.361866027189804e-05
-3.097962950253208e-05
-3.781983221806058e-05
-4.4663123549262566e-05
-5.138275842220346e-05
-5.81308114220354e-05
-0.00014075453400697863
-9.985144328936987e-05
-0.00014199722719935765
-7.76243738473433e-05
-0.0001048012767355627
-0.00010950732133144768
-0.00011402946809035658
-0.00011830048068170248
-0.0001224750024295718
-0.0001425073581454072
-0.00013866264964809469
-0.00014394977448812423
-0.00014506080947569307
-0.0001458998008245047
7.213167748236207e-05
-0.00013621284478131695
-1.0045593694924512e-05
-8.927637778536415e-05
-0.00014500363588818824
1.1367085730143965e-05
-0.00013009919265198576
-0.00012522521822318496
0.00014179530374795762
-0.00014682561334928762
0.0001389074243120077
8.982786461448727e-05
9.765827174058795e-05
-6.840387205704888e-05
-6.201186079060851e-05
2.1577325830841942e-05
1.4417872208722762e-05
9.208158892012782e-05
0.00013961961143634186
0.00014084939031249383
-7.131428815823195e-05
9.52213588851657e-05
1.8440754995799345e-05
-6.485004537491858e-05
-0.00012647118115039857
-0.00014597740091365716
-0.0001464590619422544
-0.00012137111091877296
-0.00012985819507931165
-7.940217148365358e-05
0.00013974652417557076
-9.05546373352886e-05
-7.365468034551408e-05
5.627507884203786e-05
-2.9983649705439253e-05
0.00011374512128065311
0.00010066179155596589
-8.508025875612375e-05
-2.3290828517756506e-05
-2.6950766455992493e-06
4.170920857335412e-06
5.000106672443693e-05
0.0001096610951886694
3.0708197219643785e-05
0.00010528613916453467
0.00012864493913768575
6.832094111101881e-05
7.411234254933206e-05
7.981274717829652e-05
0.00013948089981013107
0.00012087876836741012
4.695519619613095e-05
0.00013861514277814253
7.712281518574917e-05
0.0001239512172421414
0.00012680633043149912
0.0001294569096663014
0.00012262530891282245
0.00013915807349315336
0.00011112143324728743
0.000125778763619245
0.0001383510701414996
0.00013736439594845434
0.00013619348404468357
0.00011910746201359655
0.00010677885745264525
0.000139911457483198
0.00011527097123471825
0.0001022193042052639
9.758276581830087e-05
5.9630991497068465e-05
4.042737199858776e-05
0.0001174825614083655
5.338870233233361e-05
3.3752326871378724e-05
2.713760006782581e-05
-1.9751820802041767e-05
-0.0001323208726439397
3.7030903875749075e-07
-0.00012405509139238422
-2.641792625548445e-05
-4.632123383306068e-05
-5.2766091872408596e-05
-0.0001366372430906036
-9.293812760505065e-05
-0.00010678587321337273
-9.774803552929992e-05
-0.00011097160591840222
-0.0001150420034324788
-0.0001351245667437406
-0.00013782786444853593
-0.0001333326798408079
-0.0001387234680209594
-0.00012711631621147127
-0.0001467813210696275
0.00013748545064759144
-7.714119321596403e-05
-4.937772233445749e-05
-1.6516424556469142e-05
-9.646738673476333e-06
6.234326263820479e-05
-3.310811304467483e-05
-3.970855577071895e-05
-0.00010233863467649977
7.035218715751583e-06
-0.0001256900846791917
0.00013600550662809792
-1.3042978651648864e-05
-0.00013986197443947637
-9.578619294419788e-05
0.00013111162868445668
8.249963266054712e-05
9.578900331463986e-05
2.4369932287257776e-05
-5.5579228211098386e-05
-3.6552245769001747e-05
8.53015585760797e-05
1.094593705473927e-05
4.365095070680335e-05
3.717747549116571e-05
-4.303163803380382e-05
-6.783081026876e-05
-7.138872752774787e-05
7.150296922054636e-05
0.0001319337692641913
-0.00010969378450078072
-5.909637846329357e-05
0.00013483338617505615
-0.000128625512474659
-0.0001007579146621239
2.0514364721696035e-05
-0.00010538645519949948
-0.00013117888134947747
9.278674261810707e-05
-8.266538216019232e-05
-0.0001137244655034683
-8.79037912805327e-05
-0.00012087656156671041
-0.0001393708696645113
-0.00013622320493328571
-0.00013947288557193742
-0.00013769699934614924
-6.311523080495374e-06
-0.00013443319275302168
-0.00011886073167331689
6.565753030710506e-05
-2.5256213904094036e-05
-0.00012241905665603714
-7.254584025590861e-05
-6.176604823596293e-05
0.0001192387894393032
1.1937822906085456e-06
5.059709622751655e-05
1.7646297083920168e-05
9.063711163761276e-05
0.0001065432502454734
7.339258688203847e-05
-2.8284175774003594e-05
6.788912128320765e-05
0.00013414910344079358
3.512070259076012e-05
0.00011649807143467986
0.00013195868713310015
0.0001034125448859842
0.00013276680824606568
0.00013320443822758692
0.00013135724046324932
0.00011484500178723875
0.00013001073855569833
9.485410591942951e-05
2.8765368965428343e-05
-0.00013997242395970229
1.3754592979163538e-05
8.772936593571069e-05
4.144418819594045e-05
-0.0001249244091441548
-6.534679416102607e-05
-2.1877853175315868e-05
-0.00013060169566871018
-4.7373252760499775e-05
-9.08049698110323e-05
-0.00013161861158407753
-0.00012930408459775847
-0.00013876833794661974
-0.00012778322590655406
9.919819038734033e-05
-0.00011744739137096355
0.00013105872313275873
0.00012182166778060658
0.0001323883921368112
-1.879740921194011e-05
-0.00010364413111119287
-0.00010760869013559567
-0.00012703452052053617
-1.5652714116252235e-05
-0.00012601365657273326
2.2305386326757616e-05
0.0001113399683003537
0.00012355842737614295
7.570195238609451e-05
9.35810285628735e-05
-6.69518108687872e-05
2.5848325158103554e-05
-9.955727930354174e-05
-4.97998490825392e-05
-3.160841066340107e-05
0.00010240847658835823
7.938539798816798e-06
-5.525533232778012e-06
-8.341888536549725e-05
4.4509824133866426e-05
7.871717208638321e-05
0.00011025178084583206
-8.859318940844692e-05
-4.3857281577104776e-05
9.808897581128589e-05
6.225622928787892e-05
0.00010749399861352179
5.3656254900252994e-05
-7.09849636914445e-05
3.2046460274700336e-05
0.00012427413052721963
5.951434826495333e-05
0.0001334802414626088
-5.358897499360267e-05
-7.804460176236059e-05
0.00013335102860428935
-0.00012885552582362294
0.00012093140956665744
-9.35532044997773e-05
7.053927382845493e-05
-9.81773342615668e-05
-3.4690609082106747e-05
-0.00013315321562792657
-0.00010635678652982399
4.762943638300954e-05
-0.0001223770401475233
-8.616359700425374e-05
0.00013018279416056094
0.0001135212108178624
-0.00013981346166764468
-0.00010244831822390714
-9.528043589804326e-05
-0.00013290635655080225
5.6483766651778304e-05
-0.00011139234171195542
-0.00013049135627022458
9.025035005469064e-05
-0.00011645034472650659
-7.633811426386256e-05
0.0001180038248293907
-1.2211917463981818e-05
-3.0235601887648637e-06
-0.00013234318293084665
-0.00011950908557723326
-0.00011813389973230093
-0.00012115733310278215
0.00012883832515842388
-4.104783706220326e-05
3.267028387608376e-06
-0.00012381958720234632
8.072918450206412e-05
8.884655089392146e-05
8.387600468873668e-05
3.831214116509949e-05
6.717735935965065e-05
-3.783134298482811e-05
-6.537140232670935e-05
0.00011179373756372832
-2.343020809681134e-05
-5.570217960676321e-05
0.00012577409964752422
-2.0961805310159217e-05
0.00011424839386197451
3.631782169313829e-05
3.0242786697239852e-05
-0.00013316763931244736
-0.00010992787469670102
-0.00012200914120368927
-0.00011489571237375032
-9.277968117109223e-06
-0.0001133139276244112
-0.00012451551204573574
-0.00012335764571932015
6.517640303075864e-05
0.00012512909912763346
-8.13835999873561e-05
2.035920665061397e-05
0.0001256171203357537
-0.00010027369848236511
2.4135636488275122e-05
-8.837179125932901e-05
-1.7207648298574935e-05
1.5971367760998392e-05
-0.00012051109387456262
0.0001227130500582281
-2.9735272986377605e-05
8.674704054439189e-05
-6.589423792060916e-05
0.00011666686470884604
-0.0001262127484919299
-6.146333877975999e-05
9.10864165608131e-05
9.956132394377326e-05
1.4452214473998338e-05
-1.7623508196576206e-06
0.00012743785458623958
4.516823737501115e-05
-5.002918445080808e-05
6.185602137013866e-05
7.234103150212394e-05
-8.164870598492048e-05
-6.510958310462108e-05
0.00012659954879590328
-0.0001324764770159459
9.991815820303105e-05
0.0001286524403616096
4.228498175658774e-05
4.925022665221175e-06
-0.00013275385463479625
2.6538950893852488e-05
-0.00012739862884848221
0.00011862549482380697
5.372955218151635e-05
0.00012649421434322383
-8.400648468823548e-05
-5.952292992522117e-05
-2.7077843227562873e-05
-1.4706198397454516e-05
-7.123826393522883e-05
0.00010332741423561156
-8.65466384380389e-05
1.9412839020385872e-05
-0.00010405375617275553
0.00012625193791581288
-9.122330584986768e-05
-3.1088082605219694e-07
5.0852910519886424e-05
-4.809820220512024e-05
-0.00010273823484709069
0.00012381409824774623
9.623259970013852e-06
4.808774086428843e-05
0.00010923378473851679
0.00012413078639387872
-0.00010899216327572211
-7.650551769143597e-05
-0.0001232564841524178
8.563838819572017e-05
-9.930917691951283e-05
9.591407916674968e-05
-0.0001253678608344932
-7.076287697690949e-05
0.00011042376004583003
8.790008173206665e-05
-0.00013173137081436769
-9.641433729402542e-05
9.183449344630603e-05
-0.00011198832891377545
7.40510111622123e-05
-0.00011370310555231261
-4.211339187012607e-05
0.00012477615051854462
-0.00011773895852109183
-0.00012160616902809451
0.00011603960163914365
6.926645857749742e-05
-0.00011079132550265446
-4.453388410392464e-05
-0.00012002577784103627
-6.295184910500105e-06
0.00010729483999817443
0.00012162637778536807
-0.00012600339420726283
5.786210799121719e-06
-5.554791826491526e-05
0.00012793806462873218
-8.294805307926106e-06
3.9234247931101557e-05
-5.965020203313066e-05
9.536040944713667e-05
8.217956953760054e-05
0.00011328193920334109
-0.00012573703800192036
3.302198824577432e-05
5.925257882502726e-05
-9.250876600838918e-05
-7.96711763292507e-05
0.00010678780978162377
-0.00012504459547414348
3.155469937355026e-05
8.349154408548274e-05
-0.00010760789236010283
-9.549208361111312e-05
5.6398294726917464e-05
-1.1837806019568689e-05
-0.00012593252618453847
-6.06573114760743e-05
-0.00011667253212178752
0.00010376775284108895
0.00010644283782068058
-3.592546813227401e-05
-0.00011491023918836838
-0.00010593789546148349
-7.476731337966228e-05
7.879158744014293e-05
-0.00011459681229351423
-0.00011900028816694451
-2.4676756558267263e-05
9.728650707075893e-05
0.00010908591884894245
1.9997744329129384e-06
-4.5045646939689977e-05
8.03214736880309e-05
-5.0368060975477444e-05
1.1821451791019993e-05
-0.00010177920463147523
-0.00011926607368880657
-3.309260457944985e-05
0.00011132336980833435
4.002662390607969e-05
-5.995207649228573e-05
9.27035369645387e-05
-3.894636852410459e-05
0.0001190809266615091
-9.300845494515936e-05
-0.0001160108995308759
0.0001057863598423315
-0.00011860342796370122
-0.00012011126973625102
-0.00011797976164255345
-0.00010473076106382536
1.799181306046593e-05
8.429790006252413e-05
5.3829600020627716e-05
2.8108198944766872e-05
6.769117430025069e-05
-8.157754787318273e-05
-0.00010937872736784694
-2.302863329474197e-05
-6.452929038840948e-05
1.7243750347519715e-06
0.00010448863409422527
2.1670553713197205e-05
2.5739936221719398e-05
8.172764165238961e-05
-4.731178824221874e-06
-8.436872234108174e-05
0.00010321656763918503
6.446725614371033e-05
0.00012058513742587522
4.5494009214681916e-05
-5.393330720684329e-05
-7.944096248804189e-05
-4.001051108125854e-06
-8.573470734474379e-05
0.0001179617301483015
-5.931383033297886e-05
0.00012314610763179497
0.00011445242471276106
-9.679772403159495e-05
-1.8136108305670846e-05
-4.268284425459051e-05
-0.00011735783901784588
-4.8516803945743786e-05
4.845096816815795e-05
0.00011563714152023366
-9.575877424472527e-05
-6.60113276289937e-05
8.466351665942527e-05
9.634538863160503e-05
-7.458956017040637e-05
0.0001191178832894704
6.616939348047637e-05
-0.00011048096888794633
-0.00011598927961123899
-9.876031856031212e-05
0.0001185460834927331
7.734933659740867e-05
-0.00010644553859222003
-0.00011384915270115208
-1.7124528172824962e-05
6.130950072134943e-05
3.729440900952266e-05
0.00011942833988079604
9.252356501090022e-05
0.00011666817339993872
7.24623621323499e-05
4.29194125428749e-05
-0.00012596646641640952
-3.081464722577095e-05
0.00010849868145759351
7.578911484589384e-05
-0.00011437669787496377
-0.00011927853426170522
0.00012146726996259165
9.999942272877211e-05
1.1890198018881895e-05
-1.1004192129616751e-05
-8.932200112349215e-05
0.00011707803292278165
-2.878525815141658e-05
-7.699546829469883e-05
7.948127572104064e-06
8.848572063594915e-05
-6.970377080444254e-05
6.284475071264611e-05
7.695967710533333e-05
-9.271919386557342e-05
0.00011462329047562981
-0.00010754307871614085
-5.440526834470131e-05
8.30362560237073e-06
-0.00011936059341313335
-0.00011328400193714578
0.00011764432087339728
4.2936884032042174e-05
3.8573419146130935e-05
3.687741731044502e-05
8.853697983470957e-05
5.9073896615937754e-05
3.4186533184837726e-05
-3.6789654133085144e-05
-3.969038494636073e-05
9.957607693805099e-05
-5.423242747889044e-05
0.00011147665046375397
7.635907847388728e-05
0.00010103404462278016
9.193518300832993e-05
-0.00010378465730758836
0.00010160625218815723
7.441324074032463e-05
-7.95833008307413e-05
-0.00011259051012527834
4.845500476470576e-06
5.610243427564413e-05
-0.00011334400667418707
-0.00012042026508609793
0.00011147939043985568
0.00012054900043929082
-1.125633779803527e-05
-0.00011275612628085385
-0.00010203555118498129
0.00010421676138679284
0.00011231201098879931
-0.00010860204400011746
9.291245228560974e-05
-9.46459105008576e-05
-6.306470575105157e-05
-8.893902441455885e-05
2.7058103088181526e-05
8.91167855546749e-05
-7.486517256601491e-05
6.111256723390151e-05
4.131703358715587e-06
-8.885172621758083e-05
-4.037939895103429e-05
0.00010223797163790279
2.370628301980781e-05
1.9857624053639293e-05
-0.00010577254374014952
-4.687717214785999e-05
-7.777589406591408e-05
-1.8206750718081386e-06
2.9519559778755917e-05
4.0448264513509054e-05
-2.5300654592231214e-05
0.00011189138154538898
-7.299457966037418e-05
0.00011069501437245136
9.93470367679518e-05
-0.00011408047481378098
-5.782403928071891e-05
0.00010778418920531697
5.320617813006274e-06
7.424584026254541e-08
-3.8107293792844897e-06
-3.73972804357756e-05
-9.756030383766623e-05
-2.0085052174131082e-05
-0.00010058648511236703
-0.00011150251223964792
4.9044172508129106e-05
1.5035080512528462e-05
-4.3148958316021685e-05
5.082819129809196e-05
-0.000112599914596118
-0.00011931995844852717
-5.9880167276572574e-05
6.764699891607055e-06
-1.6319221002656944e-06
6.673178243803994e-06
-2.549943505979011e-05
7.74373292725842e-05
-5.436996689300632e-05
-0.00010350093482471416
-0.00010708188092815768
-1.2184013488955934e-06
7.108148276237915e-05
-1.9676107210093758e-05
-0.00011061012648662391
1.3903563835027531e-05
1.619221634448092e-05
-9.17518558779914e-05
9.823227486174604e-05
-8.956671076363698e-05
-0.00010717296624325867
-8.57535679273287e-05
3.451578724036279e-05
6.0020427122709933e-05
3.2595518739157093e-05
5.56681637531561e-05
-3.0477888377582686e-05
-2.509976367390625e-05
-2.088031784299915e-05
0.00010959037064660083
6.652820911756174e-05
-1.485909611892728e-06
6.512333681689277e-05
0.00010868384211811273
0.0001039953135373739
-0.0001126829659989855
-3.7915735941591724e-05
-3.0599653132957436e-05
-3.511717849773796e-05
-0.00011300488985998826
-9.929329505690186e-05
-6.810904296748293e-05
-3.446746298294137e-05
0.00011054677559040047
-6.532784458346875e-05
-3.7560692627704444e-05
-4.242477286962798e-05
-3.4570919943330487e-05
0.00011696599415648271
-1.3567616617198696e-05
1.3920816319291949e-05
2.1462810880051797e-05
9.991202911611438e-06
-3.500582849796622e-05
5.58257963272848e-05
9.660110408861085e-05
-8.220126654805072e-05
4.5548382613464916e-05
-4.880742392213624e-05
0.00011396981113335007
7.03498881801822e-05
1.1225205742851714e-05
4.348686401664227e-05
-5.191240972025551e-07
-0.00011012396431648704
-0.00010048539593412252
-7.217170324114912e-05
-2.7452352727231603e-05
-8.239406818161693e-05
-9.347149955931171e-05
6.880318677951058e-06
9.673902400034992e-05
-3.14032627707866e-05
6.961431316878051e-05
0.00011296211557122323
-1.0806228572069584e-05
-2.6862865919503152e-06
-2.033648365226432e-06
3.807776955430448e-05
-1.91553565143307e-05
-7.453492316904387e-06
0.00011307213613299517
-8.755030895608763e-05
-9.621430566038163e-05
0.00010621692794315076
-7.678163038854552e-06
5.849991742487341e-05
-8.005890980775272e-06
-0.00010646407238617468
-9.051781099845714e-05
-9.428099348938738e-05
-6.164837553805774e-05
-0.00010611357668848479
0.00010523547361387737
9.721446498824819e-05
9.640495659258525e-05
9.588089598920846e-05
0.00010985712123210567
3.7527310637591687e-06
8.519316490464132e-05
-3.414644992170844e-05
-8.663641647527444e-05
-5.2425369161322144e-05
-0.00010290557143022606
9.321036432870454e-05
8.625109533153451e-05
5.2053963803235136e-05
-4.0029092793171095e-05
6.088724635846767e-06
-8.688033499574299e-05
-7.41873239182235e-05
3.804295671316004e-05
2.9449986986527865e-05
2.9060788879628085e-05
9.060034198470315e-05
1.0954525209106972e-07
0.00010278419741859772
8.637356976363102e-05
-0.00010586628744858131
-3.052696642659253e-05
9.411567065005996e-05
-7.135156533970815e-05
0.00010482918670613957
-7.64660387782354e-05
-5.662767523422604e-05
9.999368041012717e-05
0.00010436407208855044
3.7035622461820864e-05
6.950993546526835e-05
1.7551805624689107e-05
-7.020639189331782e-05
-0.00010123424840395292
-3.09026202693363e-05
-2.3398412534806014e-05
-2.3477608181233404e-05
4.156463237813186e-05
3.364092894182942e-05
-5.459198098032852e-05
2.6398700274722213e-05
-9.70179179131032e-05
-2.2947133196508557e-05
0.0001035155934313688
-0.00010860356892387034
3.1228881792474854e-05
2.317973837591231e-05
2.9776983466904188e-05
-8.465788181298495e-05
8.093013142893491e-05
5.511890700870967e-05
-9.89976779479615e-05
-8.240554578453727e-05
-1.3766773563904866e-05
-2.9110183856636337e-05
3.445212821031542e-05
2.8070975702541823e-05
-5.865597718766934e-05
-3.197123853969888e-05
8.166878849341705e-05
4.936006834941485e-05
4.021547160772184e-05
6.714008163079003e-05
-6.391776039434716e-06
4.4506035186115784e-05
-3.785374435738099e-05
6.184541350531761e-05
7.693420720392422e-06
1.5491409423611067e-06
2.2733406595297115e-05
3.682119324468879e-05
-1.2158422316506541e-05
8.954447005774211e-05
8.421222849822274e-05
2.011220597740601e-05
-2.5845111712326144e-05
0.00010659985720660148
-0.00010596769345731903
-0.00010603430364347639
-6.64429002352029e-05
0.0001060569931230845
9.886583412629636e-05
-9.345830016251728e-05
-9.148668726945905e-05
-9.76204945301554e-05
-7.369867548656727e-06
8.873798434531769e-06
1.0570729429716453e-05
4.548677606620384e-06
8.246524701407288e-05
7.333923363863074e-05
-8.179193376934389e-05
-6.826231950882133e-05
5.059214199594237e-05
1.1986382047553405e-05
-7.82342836847643e-05
0.00010205078780876609
0.00010662177364496784
7.424286911031143e-05
1.3536153534540766e-05
3.34096702030912e-05
4.592894917096534e-05
3.8683504625355434e-05
-1.9012703067082038e-05
-1.674012312115651e-05
-1.6762164017494458e-05
-4.9216502771557024e-05
-8.063575961718455e-05
1.2460384723606835e-05
-0.0001033387898870889
6.333535795634561e-05
1.3893508638494197e-05
1.578930455556925e-05
-0.0001045742339060051
-7.784049647146832e-05
-6.379225667134132e-06
9.127569816234198e-05
8.123489247516798e-05
4.2537445801981216e-05
-4.3624709267835335e-05
4.313132049111246e-06
-8.334141800530944e-05
-6.61318072277871e-05
9.896112602532379e-05
2.2728630966014432e-05
-7.930948733175376e-05
9.916943710466106e-05
8.88475829557024e-05
-6.006723271141384e-05
-2.6733774762385587e-05
-7.7876620677969e-07
-9.78572113999399e-05
-5.126874110081936e-05
-7.535267389597467e-05
8.927425330825305e-05
6.685234872559978e-05
2.300899134055337e-06
4.882691207119532e-05
-3.3594976823883964e-05
5.4387850067645194e-05
1.735248006096669e-05
1.1921408031355812e-05
-7.091197843414294e-05
-8.352931443381632e-05
8.240090706441743e-05
-8.930279723295249e-05
8.488364238331234e-06
-9.755496607971375e-05
3.224731533981606e-06
6.174097583157393e-05
6.984640291700631e-06
-1.263942666425413e-05
2.9164502485000966e-05
-1.9882895388638322e-05
-9.896772835926357e-05
2.8832347216954967e-05
9.208107298068672e-05
0.00010329254968310622
-9.94452055277563e-05
-1.6137849944906314e-05
9.275970962525001e-05
6.687571723275841e-05
1.9669557150348756e-05
2.0521191047862794e-05
5.42793235346186e-05
9.81044569805861e-05
-8.750410066061821e-05
-9.84075562960997e-05
1.9248318600001717e-05
1.0498626745687287e-05
4.598951402428383e-05
-2.710083463714173e-05
-9.56481338000293e-05
2.5949635419252803e-05
-3.0529136860863204e-05
4.733285903352957e-07
1.0338355763718381e-05
2.3588362868602853e-05
-2.0652337316573733e-05
8.029804018954949e-05
-3.272361270371131e-05
-8.887859573366994e-05
-5.5528414065137376e-05
9.646888855926111e-05
-4.579979411537649e-05
-5.086837146251563e-05
1.3960736183653868e-05
7.664484721576958e-05
1.7363450656771594e-05
0.00010109519409140643
-9.183213715642013e-05
3.5185561584067846e-05
9.612843499402527e-05
-0.00010120440716498256
-1.6031543563249447e-05
-6.478172748145141e-05
-4.5635822809966375e-06
-7.000331778647301e-05
9.36242556382222e-05
7.813767460887778e-05
-3.947044020845353e-05
1.6437510787590557e-05
-9.917969327330357e-05
-6.333542551964825e-05
-6.110829979734007e-05
-9.966435365765767e-05
9.986298465452152e-05
-5.797579625159711e-05
-8.63818712029854e-05
-1.4574551789343666e-05
-9.937808070946928e-06
-1.6581552471307834e-06
7.151095416016391e-05
-4.448686674529559e-05
1.321328709100168e-05
8.507917271481697e-05
3.508812714207555e-05
0.00010137884039635193
7.91757568439491e-05
9.760547686871239e-05
7.189024018663828e-05
9.61651455649404e-05
-8.047811724677663e-05
-9.574105764843062e-05
-7.349195582101563e-05
-1.0669320976700155e-05
9.723503606238887e-05
-2.4881177117037346e-05
-1.3664191994065533e-05
6.120934617594594e-05
-9.165551888805277e-05
-2.7949795800725254e-05
-2.1863153833344193e-05
5.8654155184486116e-05
-4.289845538130374e-05
-3.510952892605614e-05
8.552372344888252e-05
-9.193220428005924e-05
-2.168018684351373e-05
-9.382924849486628e-05
7.595227738340828e-05
1.8308719182690792e-05
6.044724088935375e-05
1.875104451870764e-05
-1.550652341800131e-05
-9.249947665885924e-05
-5.896290899488068e-05
1.8759179621389785e-05
-5.6064166857932694e-05
2.141158392142443e-05
-9.131995734554246e-05
-5.3582224808565247e-05
-3.029161081010143e-06
-6.339659926056405e-05
8.61734071774173e-05
-8.225964456197604e-05
-7.524723568817391e-05
8.673006302089026e-05
-3.39132913266464e-05
8.465729382016247e-07
-5.047652416378957e-05
6.546868898233217e-05
6.835823345224803e-06
-4.386070726051208e-05
7.166689022131707e-06
6.486021800743764e-05
5.995909840729576e-05
4.416728179103109e-05
1.51024835640966e-06
4.2491663268245276e-05
-8.550437670097522e-05
-6.381640201235217e-05
-7.663318839533413e-05
-2.7718056654654155e-05
4.084116309440847e-05
8.016953772915299e-06
9.188177042261225e-05
-9.924845847303856e-05
-9.056434084030744e-05
3.0202004631789354e-05
9.432319036000377e-05
8.26324918818459e-05
5.392993169067034e-05
8.585090761152326e-05
-7.078780955466209e-05
9.255673853776274e-05
-3.858931363739283e-05
4.81246446460515e-05
-9.0219252198437e-05
2.4614063238049957e-05
-7.603189175870384e-05
5.142543661288105e-05
-9.23184128889549e-05
7.465645006742178e-05
-9.368881209973041e-05
7.389105773080594e-05
9.005269991895209e-05
8.37525839419478e-05
-1.040092332440751e-05
-8.780235373301762e-06
4.656762141938825e-05
7.739752450087019e-05
3.04235237586884e-05
-2.0426611377614754e-05
2.4798737324192924e-05
-1.5684821317186812e-05
8.94760553297012e-05
-1.6283448728705316e-05
3.666952635309226e-05
2.4611797154603468e-05
-4.899671395654547e-05
9.29253985080741e-05
7.882819717204244e-05
7.898757065168864e-05
-5.399257344526373e-05
-9.259411139205112e-05
-7.964148447396089e-05
8.842836846915861e-05
-7.563412199434109e-06
-1.5474582607895407e-05
-3.934732280757402e-05
5.549208408162692e-05
-8.562795264775643e-05
9.579288686924331e-05
-6.628270636119366e-05
-8.778073449682968e-05
4.41403576312239e-05
2.2820269025452574e-06
-3.39126712124153e-05
4.6432192084169234e-05
-2.841138883288434e-05
1.3456799443992147e-05
-8.390724202315246e-06
-8.347965731470342e-05
1.2798086040628947e-05
2.0852139327531828e-05
-4.507466932016967e-05
9.094124350879204e-05
-5.001949695703141e-06
2.6038614584295538e-05
3.593792364942379e-05
-2.33076961866096e-05
-9.160095728778053e-06
-8.89908066501459e-06
-1.6593605241567976e-05
6.947881953537278e-05
7.058843587466937e-05
-8.126113195955844e-05
1.5258321364248508e-05
-8.630425404313656e-05
-1.0221330333256275e-05
-5.215296987332968e-05
-8.672501755855976e-05
-7.235689314143052e-05
-5.0137776114065584e-05
-5.52337383826268e-05
-1.0399396556227492e-05
-3.616073124508434e-05
8.118479480791256e-05
8.124250638460313e-05
8.373664162654024e-05
-2.9113091983235418e-05
7.886984603635053e-05
-7.265003336211657e-05
-7.620578780771414e-05
5.989105399071296e-05
3.268202763174939e-05
2.761883442298422e-05
-7.880986294992183e-05
8.207796387605253e-06
2.5875493199890872e-05
2.611490207858995e-05
-6.828710540885117e-05
-6.959563733672567e-05
1.489286386301781e-05
-3.3687359770182475e-05
2.7881091772967206e-05
2.4540832185624463e-05
7.036668980606344e-05
7.829611005567346e-05
-5.6910665438564266e-05
-7.514499428580364e-05
-8.464389072457551e-05
-5.0353922545926334e-05
9.045665221155118e-05
2.203726993681797e-05
5.400643909244995e-05
5.805706805394736e-05
9.006703864296286e-05
8.027544294867008e-06
8.796575311934308e-05
5.4120167171395105e-05
3.725444829838614e-05
7.638122126482325e-05
6.648260668288683e-05
-4.199776214869965e-05
1.3330015069388502e-05
-2.277717592345586e-05
-8.552066273590283e-05
3.1884883421009688e-06
7.088501408124756e-05
-3.93965396045972e-05
-8.623010332200315e-05
4.845963312418129e-05
-3.0374140171751256e-06
-8.530087475453438e-05
-8.866229925854209e-05
-1.7097892164213714e-05
8.573089355472486e-05
8.474137805962958e-05
3.193141326717529e-05
1.902902617137682e-05
8.275898006695581e-05
7.260876783405e-05
1.9197129563945638e-05
-8.576293571501419e-05
6.141327265844072e-06
8.345360300744511e-05
-5.93270845913908e-05
4.759769135090616e-05
-8.439791413613917e-05
2.022906724319814e-05
8.204480241719858e-05
4.9969329745907685e-05
6.601214916573925e-05
6.261415032397426e-05
8.563090188153348e-05
1.4211708795790197e-05
9.277420869963672e-06
2.101545849801205e-06
-9.250285050420045e-05
-4.481563234831786e-05
4.0493283635457284e-05
8.686825399099482e-05
7.366339288543076e-05
-1.5448882779062542e-05
-7.34312122426719e-05
-4.723599953026233e-05
-3.751041821012245e-06
-8.546631566051083e-05
-2.684771051561673e-05
4.531625594207212e-06
-1.0079971771941014e-05
7.650923101856026e-05
-7.972856396112901e-05
-1.1667682576046234e-05
-7.028040440143087e-05
7.637905955950262e-05
-2.5413923337551656e-05
-6.919338263779547e-05
7.980005455297629e-05
7.75661785464451e-05
-7.754220241838935e-05
-3.389401300931592e-05
7.402704798602275e-05
-5.2723430494672736e-05
5.72731269374149e-06
-6.865152402976801e-05
3.8951867731941795e-05
2.5905478979514393e-05
4.284883367623311e-05
-6.165312990561582e-05
-6.254523604513642e-05
5.4147322325796745e-05
-2.9078362926639555e-05
7.861853062792871e-05
-3.5739334315808026e-05
5.629172547983704e-05
-5.057490337849064e-05
7.646708569770281e-05
-1.9390120913599146e-05
6.490407694707897e-05
6.990114716833331e-05
9.352878630370056e-06
7.281787279002301e-05
5.817447754589661e-05
-1.7664701434638375e-05
6.272264846252353e-05
8.116994097443027e-05
-4.658953513594253e-05
-7.940493007979424e-05
-7.874067680545083e-05
-1.0851317624748619e-05
-7.990369807303653e-05
-7.86407863156723e-05
-4.34689161867887e-07
-2.2094340296712588e-05
2.2551996488642275e-05
3.007348257225402e-05
-4.567664699022767e-05
-4.7648708212667224e-05
-7.324837219729217e-05
4.517821333131759e-05
6.609531834264479e-05
7.516228784252024e-05
-7.853491032648869e-05
-5.0869371724708395e-06
-6.71989326466548e-05
-8.12436545438337e-05
-4.0836715369389756e-05
-5.4954324471805696e-05
-6.533531564954391e-05
4.1534273900853406e-05
7.892359791971629e-05
-3.911928836862258e-05
4.8252219945251565e-05
-5.537569527524533e-05
4.495666202908336e-05
-3.994037523314567e-05
7.383686107113375e-05
1.2090399455360968e-05
-7.126787353740106e-05
7.166667901122893e-05
5.9428158954899266e-05
-7.844120550056205e-05
-2.985262935264261e-05
-7.41954865126068e-05
4.930245771583708e-06
1.6078481414939682e-05
-6.466474597757531e-05
-3.0560028400092884e-05
-7.366504379981777e-06
1.1867455327787263e-05
-6.57810805089915e-05
-7.202674087222436e-05
3.195143245031106e-05
-6.561201270200264e-06
7.043550867363624e-05
7.263283318068003e-05
-4.737230997760718e-05
-6.112259561704237e-05
6.926007604710081e-05
-2.087851575116936e-05
-3.493936924276421e-05
3.449783188840849e-05
2.0212894789362446e-05
4.3269574137538505e-05
5.259364891726638e-05
5.70954117514251e-05
-1.30771781178438e-05
-2.373646936018533e-05
6.491043148297407e-05
3.840975588366956e-05
5.856907293644041e-05
-4.174034890804385e-05
5.0190375308697015e-05
6.14409635700526e-05
7.840460144458489e-06
-6.243254883089081e-05
2.0425256989604112e-05
-7.259689789376579e-05
7.491509678767943e-05
6.683975881887117e-05
5.537710170383713e-05
6.925003051710725e-05
1.7467691117352416e-06
-1.548719239553143e-06
-7.207613121954735e-05
-6.889980636538384e-05
-4.4647766070714746e-05
-6.606140783683229e-05
6.910291181756568e-05
-1.261368651493823e-05
-4.9872184235847145e-05
-2.4462968261532026e-05
-6.687450366796328e-05
6.776764868681387e-06
2.623956494814487e-05
-2.7461602437952202e-05
-3.9677232095834705e-05
-1.470526791458166e-05
-6.239980385141142e-05
4.6551578240151516e-05
-5.862812692097783e-05
5.229849341045649e-05
-6.0101504743722214e-05
1.407972071537415e-05
3.680056728217943e-05
-7.02352273593396e-05
6.190732962292004e-05
-3.40042469222498e-05
-4.916675919727372e-05
6.750323122799543e-05
4.3518658819475603e-05
4.221271474591786e-05
-7.24150283209237e-05
7.148140799991261e-05
-4.08415300374665e-05
-7.183726152605505e-05
6.469153442339931e-05
-6.470680896088233e-05
-7.372821218347089e-05
3.7484523574151125e-05
-6.381683153576783e-05
3.0390183556281983e-07
-5.499582520311146e-05
1.3143509494755251e-05
2.130706789812112e-05
-2.132165995830781e-05
-4.022760548034313e-06
9.533027627683905e-06
6.675285372551143e-05
-5.783435564416292e-05
-4.097087401849397e-05
-2.860950955896553e-05
-3.839716464940899e-05
7.209127088870041e-05
-6.542559712742036e-05
-5.812700450293331e-05
-6.525958048443228e-05
4.9313724001757825e-05
2.199968382525082e-05
6.019397181275733e-05
4.820792690790292e-05
-1.851889564854989e-05
-5.780787647166162e-05
3.025570269021666e-05
5.4513678344874377e-05
5.702780524571379e-05
4.074825791466287e-05
-6.618376260918798e-06
3.116672726818117e-05
6.435888412322614e-05
3.4202544648952745e-06
1.5536413862149634e-05
5.339025292264909e-05
5.951697454231382e-05
5.110105043002465e-05
6.874644272326728e-05
-6.601387867872641e-05
4.583908616431999e-05
6.341420804600467e-05
6.190345470587712e-05
-1.4803546179443399e-05
-4.387512946135956e-05
2.7828881200688816e-05
2.4006467123478523e-05
-3.3971062669813394e-05
-6.075495389402381e-05
-3.3336334860014365e-05
3.8944226660933354e-05
-6.0803425063515494e-05
-5.370430099151293e-05
4.18788439930948e-05
5.833566367019157e-05
-4.0965664955742675e-05
1.8307544507429457e-05
-5.556781070796009e-05
-5.55483643123472e-05
-3.4323699339730457e-05
-2.2311939583969595e-05
-2.7815685213402034e-05
-2.9476762341113878e-05
6.234132819440563e-05
-1.3255749433006509e-05
3.186621229530235e-05
-6.219321156367026e-05
-9.447104401075553e-06
6.545436157124697e-05
3.201074777814015e-05
2.700624268336214e-05
8.229387427888584e-06
3.7423671119554004e-05
-5.827913410258211e-05
-4.8458082113617984e-05
2.3106527915539122e-06
-5.005851327279166e-05
-3.361036322281138e-05
4.558009349845918e-05
-5.8596837031279e-05
5.427226090052685e-05
3.599443473398201e-05
-2.6808757534573114e-05
-1.8760439981588936e-05
-5.508499767695749e-05
6.503385363351232e-05
-5.039689214821461e-05
4.372602611926828e-05
5.737458900992511e-05
5.1677881558437306e-05
-9.351496611283877e-06
1.9496749374077685e-05
-2.171721475252842e-05
2.3136286419555404e-05
5.624244894142666e-05
1.722632514112852e-05
-3.7370845634407363e-05
5.203258187998333e-06
4.724181840688325e-05
5.831407040903322e-05
-1.5443624870497723e-05
1.523424817421026e-05
1.1266477699618523e-05
5.9339029622436843e-05
6.15328497429808e-05
-2.828346491438225e-06
2.5507692334963114e-05
-3.193443801772361e-05
-9.035388790613843e-06
5.288316346473364e-05
-2.6925087598795544e-05
5.650326077348536e-05
5.7277479049424865e-05
4.63897771209397e-05
3.223276403916946e-05
1.3907724881035994e-05
-1.5040560087455132e-05
-5.261298503401058e-05
-1.990430519787051e-05
4.315564660873303e-05
3.623223460577845e-05
-5.316706098704028e-05
-4.2943059798841563e-05
-1.0082142328905248e-06
-3.6247068165080562e-06
-5.77459746899067e-05
1.9914957461389557e-05
-3.999900084543216e-05
2.632171627897492e-05
-3.321680060021902e-05
3.428791434919231e-05
3.957028410935533e-05
9.722610196202788e-06
-5.2577254978931654e-05
3.287737323417395e-05
4.943501453537267e-05
4.9582249140269674e-05
4.287297334826099e-06
-4.728423276145777e-05
-4.619526815817861e-05
4.975615504826424e-05
-1.8370834524917922e-05
-4.3897533642941044e-05
5.142039856805307e-05
9.234099443046882e-07
2.9409126325538913e-05
-8.149641590514155e-06
-2.578140649170064e-05
-4.914828301890899e-05
1.9343557231607784e-05
-2.5122401691037103e-05
-8.491492299974048e-06
5.220641016496161e-05
-3.0843589813936924e-05
3.78011167207239e-05
5.2872330592693294e-05
1.438522763810525e-05
7.051913587751639e-06
5.040081446644141e-05
2.5881971777220462e-05
-4.6285913938444105e-05
4.180761902447928e-05
-5.09374968484513e-05
1.923123865841135e-05
-1.054959017901591e-05
-4.74289215182965e-06
-4.9695116580567124e-05
-2.3617629405234885e-05
1.352267115653386e-05
-1.7254528963709819e-06
-4.4176786141063954e-05
1.3183353176890125e-05
3.854485149801035e-05
-1.2858918069902706e-05
-1.7978766546122617e-05
4.6059190913566633e-05
3.207906023735766e-05
2.9950386643598556e-05
3.535812407004479e-05
-1.8236120564199117e-05
3.4004812365199397e-05
-4.417759850666161e-05
-4.394233582825773e-06
2.179253032252319e-05
-3.893745763128722e-05
-5.633057781715219e-06
-2.597478256775086e-05
2.892451463972215e-05
4.34843954608123e-05


==> output/example8normalnew/nPred0/stepSize-1.0_regOption1/gfsetFinal.txt <==
3930
5.2484069972658446e-15
-0.008173698491845582
-0.0035034899659399867
-0.01622063511258355
-0.010198083418836625
-0.024004753991483333
-0.016754841154003112
-0.0313995500201309
-0.022948972621655593
-0.03827346038269962
-0.028659397583398506
-0.044502384021055684
-0.033749679637908155
-0.04996422864808248
-0.038102625756634936
-0.054526822940822596
-0.041539344264851445
-0.05807765739434683
-0.04399278813271019
-0.0605005104836272
-0.04545191602529932
-0.061678763556959615
-0.04591069162768812
-0.061506578844563786
-0.04572487049842901
-0.059873211176617334
-0.05667927059117277
-0.04088454424376672
-0.051826306844396104
-0.03590787372112505
-0.045217450619025525
-0.02959988365232343
-0.0367620372865356
-0.021545259664032222
-0.026373416406255765
-0.011751666252047295
-0.01397445376252253
-0.00017165191908109035
0.0004970074329886955
0.013300130137804782
0.017074368092374236
0.02839680910617394
0.03574436376206969
0.04557019968065137
0.05641817649038783
0.06457971230440097
0.07889970954342482
0.08607347962364682
0.1028261417841187
0.11248038329896626
0.12762768395477375
0.15248398371916708
0.14038524581721135
0.17633167267493752
0.16337185899833748
0.19807036587332877
0.18381264722557025
0.21653574772160597
0.20106181863109135
0.2311005416912927
0.21486193311893106
0.24128210983385234
0.22431989565893184
0.24719677048369923
0.22837077142353693
0.25000773307726964
0.23150606520176947
0.25016813130516996
0.2159372532467525
0.2500077330769232
0.2221818158670122
0.24719677048306427
0.229523702621774
0.24128210983386889
0.2264215590508523
0.23110054169134744
0.2165357477215706
0.2141846679600863
0.19807036587333862
0.19917401707054377
0.17633167267493702
0.18139195818807557
0.152483983719168
0.16101251869270336
0.12762768395477417
0.13917676641325702
0.10282614178411978
0.1167928158887176
0.07889970954342519
0.09485980980589737
0.056418176490388654
0.07371787021826147
0.03574436376207015
0.054005709829425506
0.017074368092375048
0.03553689526858935
0.0004970074329892294
0.018336901453885734
-0.01397445376252219
7.0274257024613e-05
-0.026373416406255314
-0.0367620372865349
-0.01374313700719823
-0.04521745061902611
-0.023883286515750154
-0.0518263068443924
-0.03180660906421029
-0.056679270591177035
-0.038029226282980576
-0.05987321117661521
-0.04267721258690998
-0.06150657884456542
-0.045787801595103934
-0.06167876355695955
-0.047453463091398265
-0.060500510483629984
-0.04789777000978173
-0.05807765739434465
-0.04717182619403433
-0.05452682294081985
-0.04534672999918896
-0.0499642286480864
-0.0424054502523451
-0.04450238402105041
-0.038068913223850594
-0.03827346038270833
-0.03139955002012827
-0.03114427718592614
-0.024004753991477792
-0.02480441681218712
-0.016220635112589164
-0.01818732921323292
-0.008173698491837961
-0.011305497286034801
-1.0499890650098101e-14
-0.004303868208597603
0.008173698491853554
0.002710672175712526
0.016220635112587565
0.009636081598668968
0.024004753991467214
0.016337307840342985
0.031399550020138785
0.02267063155372655
0.03827346038270718
0.028621317762489176
0.04450238402104735
0.03416357324713069
0.04996422864808318
0.040205639865485615
0.05452682294082923
0.05807765739433587
0.04312568881860521
0.06050051048363453
0.04486443210993899
0.061678763556957394
0.04536376594149966
0.06150657884456433
0.044620477097559404
0.05987321117661686
0.04250940289812429
0.05667927059117465
0.03896582250993882
0.05182630684439557
0.03397117686708083
0.04521745061902488
0.02736236737615006
0.03676203728653549
0.019134296961885955
0.02637341640625652
0.009172072205732944
0.013974453762522347
-0.0028439350028071258
-0.00049700743298856
-0.018497220890115497
-0.017074368092374382
-0.03574436376207004
-0.03939762938567654
-0.056418176490388425
-0.05880664087680446
-0.07889970954342473
-0.07911317653499392
-0.10282614178411854
-0.10049910898075476
-0.12762768395477483
-0.1226225874052023
-0.1524839837191629
-0.14488769612549085
-0.1763316726749482
-0.16630519989825904
-0.1980703658733191
-0.1860751135111312
-0.2165357477215918
-0.2027749493137132
-0.23110054169134348
-0.2163837356330502
-0.2412821098338348
-0.22572076664893204
-0.24719677048350702
-0.23127430415333647
-0.2500077330779068
-0.25016813130491816
-0.2210825757727572
-0.25000773307811963
-0.21878572584970837
-0.24719677048390723
-0.2311931178423875
-0.24128210983382573
-0.22779480270944605
-0.23110054169129604
-0.22272861974336375
-0.21653574772161474
-0.2121990607230605
-0.19807036587332746
-0.19781130281547546
-0.17633167267493066
-0.179904071123292
-0.15248398371917513
-0.1595330051039861
-0.12762768395477161
-0.13727727092573389
-0.10282614178411978
-0.11353459153059915
-0.07889970954342487
-0.0862849999755571
-0.05641817649038887
-0.035744363762069783
-0.06108971686996719
-0.017074368092375038
-0.04144752954374386
-0.0004970074329891238
-0.02454730756500871
0.013974453762522016
-0.009715441070307645
0.02637341640625567
0.003076917621338627
0.036762037286534564
0.014075330476428253
0.04521745061902625
0.023235646095504905
0.051826306844393044
0.030801007544329725
0.056679270591175154
0.03684558569946003
0.059873211176619485
0.04145633612809493
0.0615065788445593
0.04475868360738399
0.0616787635569631
0.04777067256635939
0.06050051048362815
0.05807765739434062
0.046508648663338974
0.05452682294082633
0.044851604545788945
0.04996422864808812
0.0421504379836195
0.044502384021041744
0.03851059444983869
0.03827346038270992
0.03398440966464637
0.03139955002013314
0.02870971397072132
0.02400475399147899
0.022832865864690518
0.016220635112584345
0.016495303082897594
0.008173698491840254
0.009925039114653469
0.0032417738626727634
-0.005760599084147434
-0.020581160663026513
-0.024495939431893682
-0.027755434884822308
-0.030099680558344746
-0.03159818597423438
-0.0322174686590188
-0.031941270913562685
-0.030908278328063636
0.13047737122893935
-0.009220429501717262
-0.016630258138753743
-0.02263515789336721
-0.00013548131136280922
0.010602650499294704
0.022962042076856908
0.03688016053548464
0.052192124983254214
0.06939982279249583
0.08799595871115123
0.10857234266316666
0.20729786996527513
0.1863565856121737
0.17024303579911057
0.1512722645991603
0.19943475887781711
0.20814984035127743
0.21174392963251903
0.21439035478259835
0.1987485044700578
0.19993394493534922
0.20362612164774244
0.21196020078303368
0.008313711886574269
0.16670146805127622
0.18299711737500768
0.19718313682402047
0.14805734634924245
0.1282692224832981
0.10849680108565682
0.0891191237021809
0.07074840431667652
0.05327072880236464
0.03712681036172744
0.0218395935912562
-0.02725110835181854
-0.019036236042667708
-0.011752923229484291
-0.002785635146490166
-0.0247234220441196
-0.029033970795518255
-0.03191964864471773
-0.033604598224098566
-0.034253667779049854
-0.03399301901942664
-0.03283325049459908
-0.030760148505915262
0.03153398061567617
-0.011856116352218778
-0.017413838068070155
-0.022546705379128142
-0.006104851946152074
-0.0001755995214476148
0.00556151724528383
0.011172136883651264
0.016263357674976164
0.02100708810346609
0.025205024464775398
0.029071648831243618
-0.04195189524094777
0.031322802040602324
0.03251636372649398
0.03247935631655254
0.02896216974777776
0.025273767819360603
0.020218655201836168
0.013785000016950046
0.0059568355156739295
-0.003385001201956598
-0.014003158587097483
-0.02656120926040738
-0.20009673931756777
-0.09620823394977841
-0.07726422723204186
-0.059159550199926796
-0.1159293900425251
-0.13581955359538
-0.15507873884898574
-0.1731423325713093
-0.18823358965687667
-0.20077579009933097
-0.2090500836038379
-0.212902875791863
-0.08152094067943746
-0.2139239261004184
-0.2012829163724739
-0.20139224214276819
-0.21041282296376992
-0.20487922110881537
-0.1947415285098772
-0.18027681177155566
-0.16352304219930794
-0.1445916401291808
-0.12420365469539729
-0.1028162609410939
0.033603732072376435
-0.030556075311280195
-0.04532405591145573
-0.06223924138135107
-0.017664976444389503
-0.006354338804501613
0.0031949802450621434
0.01138737589200887
0.01819732929427801
0.023772111253493107
0.028190536230675186
0.031726965978355615
0.03076316631759978
0.03255255102410912
0.03354286004913493
0.028014137112002957
0.024473605320295376
0.020166925417075682
0.015336736594019396
0.010258008606934136
-0.027692700214544327
-0.011048952928510165
-0.016051708699307783
-0.0003895212235374458
0.005038341144716271
0.15930331822670174
-0.016094297552349347
-0.02033706050673127
-0.020282540617261417
-0.019345865848115325
-0.017631827477386657
0.021164885610480993
0.1858562358264885
0.019174144895396223
-0.006296174183675984
0.010474857062736494
-0.0046529888398228955
0.03166506829717337
0.04417573187500163
0.058085275676397756
0.0730808962609788
0.08945399382105215
0.15408131508743592
0.19368618382696398
-0.011217828222791094
0.14258666401464862
0.18146103979198425
0.1964603297133596
0.19918909614399502
0.1838606777377463
0.1869155404887928
0.18485769816872505
-0.007790375249764226
0.13736251982545422
-0.001121984178205849
0.1908230806560953
0.006900196963031246
0.11971817950714773
0.10260159160061902
0.08575879020190574
0.06972368085604282
0.054540834174098565
-0.006921362717699763
-0.012938339350383236
0.16888036355179914
0.01660294864062291
-0.015049510630355988
-0.016941299753856175
-0.019724944232650886
-0.02147159408316645
-0.02249031061371425
-0.022691393139079596
0.01659335344261031
-0.0024311867736563257
0.1737652766270415
-0.01834941345788335
0.02068840221241621
0.0020446864587430726
0.006219227654867355
0.010125480480892193
0.013403232629573186
0.016362950659363766
-0.11085036659298513
0.012905152264723826
0.0022727468734756247
0.02107915153930349
-0.07714933602319878
0.007975388877423576
0.0017548785655220561
-0.005608313842289709
-0.014216101683227494
-0.023851319528564036
-0.19841583349007594
-0.12830703736409368
0.02030903850686607
-0.06162036586120545
-0.18792638147584956
-0.14540460250407994
-0.1614899739973228
-0.1752935945981509
-0.1863318101634109
-0.1936141241946382
-0.0370083219576409
-0.1942089689413223
-0.01972401488458536
-0.18425491591515616
-0.0640619491833924
-0.18949514185906202
-0.17949257777094063
-0.16598040597461283
-0.15098258405913154
-0.1337017362132931
0.02039542908575087
-0.025736450728557625
-0.018303792580703037
-0.08023932875126637
-0.01578097298036831
-0.007269684892687141
0.00026345597364318144
0.006473374735901869
0.011774018178319327
0.018621422961241085
0.02145130327602471
0.015963529878970255
0.012854102152432403
0.009349877876062751
-0.09357637370600229
0.02169489042908316
-0.1863392220764372
-0.04968714986024798
-0.013331736124671617
-0.18448819439758837
0.01916899653216222
-0.014561301945081852
-0.02072938814466433
-0.002367068685833479
0.02040335120074512
-0.04741807129081273
0.027826293315751597
0.10698775160508611
0.12469164881767285
0.19572833375154158
0.1879020779009352
0.04048515512480073
-0.02209922898229612
0.018835762951547257
-0.09769685766267587
-0.035046342864987465
-0.1964849369101611
-0.11565013252932306
0.01608071295833511
-0.010029200886750097
0.00549255757334792
-0.010329323518638288
-0.009495265052659338
0.07679196926062788
-0.0007515430580652831
0.05072817116970665
0.09097922598963258
0.12868226745882913
0.1806648460290509
0.0022726176519687912
0.024517578650773843
0.06325218942700633
0.18307039916514736
0.1750758173186817
0.1745494578968172
0.14367757769947134
0.008341201599273465
0.17594092628139152
0.0157969644160733
0.00943595273598086
0.09867331290487943
0.08423229268316491
0.07013957999079369
-0.006483929027785332
-0.006187873980531472
-0.15190721338319513
-0.008868216697489092
-0.079191095545228
-0.008907365198110983
-0.010871178273830766
-0.012185028856111455
0.0051321084684943985
0.0019151725883210192
-0.0095213452454405
0.007675446334319147
0.0042164734263408854
0.0062081296751200854
0.007812305132394616
0.0012922043260265108
-0.016645654096885988
-0.0036342492098124716
-0.003548581584564867
-0.024660757537023268
-0.03345467371345578
-0.12306129252157652
-0.16393659790712906
-0.0024408331698139614
-0.13788838759142058
-0.17381132977522806
-0.17994069082802686
-0.183905077021482
-0.0102280820797087
-0.17374009070228202
-0.005772042408446733
-0.18004693833280047
-0.15397868440523152
-0.140252805501769
0.010423131807173788
-0.042952952134264935
-0.01638152036546697
-0.03304524842977321
-0.009609703846216086
-0.0037232534454589
0.011581220270204539
0.008856767031112855
0.01187991775930906
0.006940798809318644
-0.008065464008880687
0.0016370150002536635
-0.010879617387408606
-0.08003415492318915
0.15029886073212767
0.18544683310999027
0.17237866776265065
0.11360247079737243
-0.17495295649393797
-0.1655832478652074
-0.024237836531627786
-0.1716099262724304
0.008402856177169895
-0.012286754662211576
-0.17420088258297864
-0.002332368261635752
0.03937515852822513
0.010059011029748433
-0.066140361663455
0.034260760035211786
0.18145635918391037
0.13594337621748612
0.17350350472312331
0.057279278611882985
0.17215476971596205
0.15664989724496062
0.1679583369093101
0.16280452498089618
0.10568242464803417
-0.09468062758713588
-0.0931235611091091
-0.012918895070247816
0.01271225365181817
-0.1255559209252977
0.009225651074337505
0.010496926087964731
0.028962770188578183
-0.18224262540686842
0.020224833119064912
0.01164167046054062
-0.043222619915203334
-0.0662115138898434
0.006304857168532239
-0.05391277429734492
-0.0026250471994361405
0.004852372414643637
-0.00967852599329874
-0.004618173913771447
-0.00842569339909894
-0.1760113533122665
-0.010273223175094173
0.001281682274509457
-0.10801203889429149
0.17187148531612328
0.005333547394430124
0.09373519880570715
0.12082732576625659
-0.0008055234685254275
0.16532400148828164
0.13310260948476355
0.17493979776039065
0.045250436364841835
0.015203022157909571
0.08219497101667012
-0.16670271442553136
0.09480810777284993
-0.012962799622066055
-0.16264048327889505
0.0020286193850160904
-0.0014184469645070368
-0.027231440360362114
-0.0021422587373840047
0.009977517739873962
-0.006104944281538919
-0.010091158876584988
-0.00047295687513318225
-0.0425190919637742
-0.16837681071223845
0.00019422530277882108
-0.17157241028112374
-0.05412989151533767
-0.1540780059342994
0.0006029837842064431
-0.11007786648525045
-0.171651351601174
0.0043660208270804735
-0.14352859521309588
-0.04832311282585439
0.003989990468653144
0.004487225078675864
-0.006690779724758011
0.004320087736374493
-0.03457608200539691
0.001292681310280621
-0.0009703624528113457
-0.002940745226356329
-0.005399715108594506
0.17422031042764843
-0.0244031938172836
-0.017920544975665153
-0.00043000427317302066
-0.16361720483139705
0.0035635372264916066
-0.17021800387342936
-0.014803867331395807
-0.0016641279780419387
-0.08292161021776524
0.03876667584396206
0.10667883336951568
0.1670205938128903
-0.031397482979528706
0.14383390865762422
0.1695261918282992
0.022102899123458985
0.16427694531731377
0.16620446276320042
0.06908911324791596
0.14472038140399474
0.07024473136942606
0.009696281115688815
0.05782761326873743
0.15447557522269276
0.03011447822241161
0.10761004918326128
-0.020490421962655596
-0.1324333267438267
-0.0929143264448711
0.1620519408645671
-0.004622082809398211
-0.12001483910487692
-0.0030749142126047387
-0.1317901911718547
0.08121577862083618
-0.004423011413678428
-0.0011107647614292308
-0.003682574991196993
0.04748375574929032
-0.09469712877359872
0.03816803422367485
-0.16167886770156176
0.0011878063402160756
0.02330760254072999
-0.14415959491082542
0.002637680123387246
-0.05785977058333392
-0.006583827669188847
0.0055358898947093895
0.0024609207238994782
0.030165896684999634
-0.039498507021850815
0.0003530419350018643
0.12060702317858354
-0.012270383753919024
-0.0014420566421316809
-0.05158216206711989
0.008944194606946952
-0.08009984450070154
-0.006482266858010249
0.16143687220702962
-0.1645155309126465
0.0033981064830723652
0.005386257990191138
-0.003464117325272765
-0.00039235463369737423
-0.00020912599932663688
-0.1540948084131126
-0.16350473358575843
0.0021315365930909334
-0.07164097865203162
0.0483227540647783
0.05892205361751812
0.15462000168748508
0.09443450293629413
0.16335076501212104
-0.10604363801889467
0.011633733993510167
-0.1610348824634177
0.13171473334961267
-0.0005336201845212206
0.16398981554308223
0.008666212325563926
-0.15222262040085408
-0.15772807568945196
0.0019836921201864055
0.0176468721184381
-0.003924866359854887
-0.007490347544868722
-0.16650631150713174
0.012919705097444624
-0.0016009776789577294
-0.002676694090978629
-0.10719149413896642
-0.0012657939422177182
-0.06843661183002715
0.16561958871401963
-0.0032345957591774603
-0.03327834168038988
-0.16004987960916653
-0.055141490800295914
-0.15329588134538782
-0.16049704912949594
-0.005008767830383694
-0.006092655127216552
-0.15581404024234166
0.05418380743927889
0.10453942062729192
0.006066826086017228
0.001623817091177901
0.11919002452895588
0.04581348365731894
0.029952812571807857
0.1615205744626815
0.15836973567952672
-0.00019622848830608432
0.13610455868369584
0.1359884206868878
0.10544905166214459
0.08391379929899848
0.07139714848360264
-0.10442558773055186
-0.005942378552049334
-0.00032634272901674164
-0.035509364189158905
-0.006639324251444153
-0.14511211275533453
0.1572083370366341
0.0026688080544988607
0.1565074496773984
0.0009972642330023018
-0.009555238569534944
-0.12714557908664612
-0.002478879448622284
-0.06364649640099235
-0.11926124692469882
0.16126560118904373
0.15418561882820184
0.09360190092901147
0.02360921170781431
0.06130261510577472
0.1527378817768077
-0.026889417043968418
-0.0018425457031280052
0.051964169260014764
-0.15609155999444915
0.1269528620199242
-0.13615822704685945
0.03040342700406544
-0.005214049074336347
-0.16165970419731934
-0.13678251985739612
0.015150053228640107
-0.0005244540764770622
0.020564018712426746
0.08232894361112736
0.004217718614556764
-0.06105091760259938
0.03642691399611586
-0.042505216755819704
-0.0007980616808728148
-0.09234676762933364
-0.019063502534703295
-0.057341593102860425
-0.001019675783357989
-0.03991788308796332
-0.04990973212219064
0.016415936920221866
-0.08561448421397842
-0.012933608679107743
-0.14480376440445786
-0.004177758305310783
0.00926767254585943
0.005657876914210226
-0.012318432882916537
-0.09557795616088322
-0.016637118395733487
0.14457801327491385
0.006963635845687348
-0.15686148558220311
-0.0234717285559052
-0.007182168524220537
0.0021412236047103836
-0.1554729395733311
0.12594134483041003
-0.002409344688556788
0.1567267329010659
0.14506803010677347
-0.11556886826673868
0.037695229114123416
0.06339834726548385
-0.015371504008619164
0.00045490793194502777
0.1515949743809419
-0.11683202459932684
-0.047093932433637666
0.07442681573227927
0.019342578804996628
0.0028877998145652225
-0.14782408040619208
-0.06612410845035724
-0.021345330803103753
0.043566422229958116
0.11657526612027082
-0.15884212264785452
-0.00020256955457016035
0.11547105996370775
-0.009175809054159998
-0.028982484883809435
0.018907852659946094
-0.1523580374948635
0.012577234112482691
0.02514562431514308
0.08418860099314097
-0.07565579831574779
-0.011235975963065156
-0.006501378386871057
-0.151325734385585
0.03491315077219659
0.015835398379219368
-0.14946233136804193
0.13656677367044393
0.06660182877219262
0.13054698412132798
0.15538559261748613
0.032476388386558266
0.004015579015891599
0.1585399625276157
-0.018834180787237722
0.13597363008417163
-0.11074879090443568
0.0431976259796829
0.15278240352412373
0.0035650804668330626
-0.046188757101640256
-0.009021763786138639
-0.026524311005303
-0.004340851343212476
0.0016453034182563745
0.008431942157019498
0.027648277837499024
-0.1516448660386766
0.05896481888030282
-0.12165204647269824
0.14660768958795845
-0.09601067260424112
-0.06775979765938449
-0.019173693359867953
0.15506721922298708
0.10406204914980414
0.1514448799048787
0.023073880023793476
0.14428994292514635
-0.15051209486984327
-0.06909535767902428
0.1503173589324042
0.06516514226147235
-0.030581762640224903
-0.1060655483451753
-0.007887986093614586
0.12893513085765368
-0.12635134987899443
-0.07324434497590133
-0.14968268373110932
-0.05989313334623878
0.002738344934525165
0.11339049585438203
0.00012573339182957234
-0.014804900756833297
-0.03957670355433492
-0.1441824379872609
-0.13656378726124116
-0.0065587836342159535
-0.129005124637249
-0.1297982012703403
-0.01196753964426787
0.043394674508269754
-0.09925048832431717
-0.0632828313836536
-0.04220195410867626
-0.08380860140065118
0.0007609495480966854
0.09397475483404501
0.01889095894966882
0.010993426135894694
0.03787231481514488
-0.005323595340867605
0.07340551943929403
-0.023578743233221712
0.014461550533005164
0.14553812957272766
0.10267268895841825
-0.14306538876825883
-0.0030696205523977962
-0.04889570318571518
-0.00976356577228776
-0.08688643397511488
-0.13683861865596778
0.002502262912808681
-0.14724870170993654
-0.022575163944408255
0.07543898667735205
0.013264136586671076
-0.002562424080590191
0.0013240730137966481
-0.03577870461794771
-0.15274736968407088
0.1508063131047482
-0.05297181784478801
0.004636113130507403
0.15256387924676784
-0.07672318387715177
-0.1479354715062721
0.05105579482687184
0.09426404073835518
-0.10542286531316526
-0.07821912436934308
0.049118556929372066
-0.014104351673825921
0.023310415732207254
0.12279367509529993
0.14947823537556207
0.0054125935570235335
-0.01312380836045074
-0.0075093842436276155
-0.027257624917048175
-0.03445792835816468
-0.025477747162330516
-0.05605902874305976
-0.11353299638467498
0.14258400023294532
-0.1429504674555358
0.14367872406494317
0.03102217526684166
-0.12038963412875298
-0.008174894009668763
-0.07710096878031497
-0.03179798077489892
0.0433767393395482
-0.027719451447924905
0.024513964125809282
0.07558043057974496
-0.06816338833050942
0.007693675071833603
0.14436832990733986
0.11255495580000267
-0.004846833215619035
0.005892663195063235
0.012428991848132532
-0.0012041657244886866
-0.15033086724410163
-0.014560417701041503
-0.02691776583606738
-0.026650103114319135
-0.0049039855659781815
-0.014571928859930501
-0.046553737090461615
0.042760380025739744
0.10162719836457815
0.05415491928566919
-0.14184209556699437
-0.05320143135084767
-0.07600723395906826
-0.10431467647341743
-0.14278009124666774
0.056733396356879275
0.1345015578720633
0.026689167046330252
0.13607984009274962
-0.14359797654479062
-0.021151243195472198
0.12800977792961057
0.07459702310764772
-0.14404173026894238
0.13887482712274876
0.128347554490099
0.14666817397008863
0.0040498334564044265
0.08384799555883754
0.007246913652068618
0.028970792630686755
0.009338176438523403
0.11039397931673117
-0.021548281419374024
-0.00541180854171441
-0.01514540256565817
-0.0056475687412790385
-0.13307440172557622
0.03708930468006554
-0.13738518760917798
-0.03302837626072251
-0.007767963337845805
-0.12330787742203964
0.14804998796560329
-0.12721835166760265
0.12139865953188995
0.004313952759053767
-0.0007969484285263285
-0.10408358743895664
-0.061427706109234405
-0.05823838006314695
-0.04869226557055673
-0.14223217715854797
0.06932925722803658
-0.11312659210640276
0.02670246198204077
-0.01801738399411525
-0.04143161297871788
0.08473675241397555
0.13869537355031583
0.01354436807506309
-0.05494808791772034
-0.04128521162921674
0.04854682247183623
-0.03666362498161424
-0.04872892314016832
0.020879769679493208
-0.055698671058251804
0.13365748374326505
0.1003507212028599
-0.1397487681305426
-0.1145336539149931
-0.03037136098673084
-0.022251933131566835
-0.03416895200431887
-0.014891416079298177
-0.09515692396284138
0.14409289371028106
0.09214148060745529
-0.0180323545924017
0.020003295212892794
-0.0024088906385524825
0.013358385207387115
0.010732151271607215
-0.0007157450824777038
0.0008292724972115449
-0.03191207878540029
0.09283394301219912
0.14973215896762193
-0.011381175787069498
-0.09422213780290245
-0.052346174655554654
-0.04104598164352408
-0.041121081274858876
0.005645414876782607
-0.13828249762206046
-0.14544502547352162
-0.1356931542640081
-0.14186167910821612
0.14047864456857706
0.10800321082405832
-0.03433230366893052
-0.06248169504197594
0.12235416191056173
-0.12050779409358786
0.009059940188810548
-0.08789004748439956
0.1429275050252465
-0.12989928216500352
0.006116835331105474
-0.011196035350747945
0.031844329316300365
-0.0866339625924443
-0.03948558280252455
0.06658367416910943
-0.04208579224209632
0.007270766618904241
-0.0399844813566837
-0.1368646826753877
0.08394848734377494
0.0008623055204681155
0.05057164753752709
0.06266349062409902
0.04621482718324596
-0.13523813794234146
-0.1299624419127313
-0.14428854454088516
-0.001896634340579724
0.05213756022248565
0.03406589431598457
0.003300315202720411
0.14498824189097015
0.09679798955417401
0.0030584204034455925
-0.006196736918394507
0.04583100353912077
-0.03516818860689699
0.0991646663992703
0.012883617673460503
-0.007810013626986549
0.03302166352751306
0.026699730952791257
0.03633249709460426
0.010688285678346149
0.0184414500031495
-0.0601915360973873
0.1331832975760945
-0.04998612453155632
0.11890927609933957
-0.01573398896547934
-0.0405625917233924
-0.054206176959639626
0.10535732865684883
0.1279569228223009
-0.13713464246894788
0.0588980323155709
-0.07474650876336354
-0.0017035543490706133
-0.008374464441190152
0.004620698586629432
-0.046437371826931306
-0.1369620358758614
-0.020277616795426934
0.05269766960668456
0.007880422846834103
0.14543681613541443
0.032097389308091015
0.08227089197156032
0.007307689532454673
0.07405530908097648
0.10711993794560697
-0.028629622218021223
-0.011878527905260922
0.012022192471493089
0.0784398983005633
0.1408473882975633
-0.0845392803304899
-0.020195399758430748
0.02212399850813283
0.014212879278676914
0.026949258005751434
0.023476800158420425
0.023517749787155925
-0.1090333221066766
0.12896182199535625
-0.029522037190974952
0.13253075692271246
-0.016118751607034094
0.017041336616997905
-0.03293906815633376
-0.03064671086572586
-0.021383591845524155
0.058487873529164375
-0.06794480615061353
-0.10718655815378551
0.02855003651530667
-0.057723832311745646
0.14258005477093605
0.13922522810599852
0.12491814729233709
-0.13326420676929926
-0.10216402916290195
-0.13013251371004114
0.06138305016956815
-0.11604313184928425
0.11955181082423268
-0.08720872675612368
0.01665488649905623
-0.12228410230096741
-0.12693607885565925
-0.09698098954211412
0.1380016425533375
0.13742376926858452
-0.12777626302341552
-0.01457509412659523
-0.007337535938871321
0.04283205033644744
0.051688789455982924
0.13231217508865248
-0.135451488774256
0.015563159531553765
-0.0013775441363830696
0.003049943019216502
0.0913171750824289
-0.004066148037449162
0.021322979380505157
0.03965155267998498
-0.042157888172383515
-0.03549931432841356
-0.01727748710548142
0.06969564082003751
0.05962268115696897
0.06339398586496958
-0.060957726354398674
-0.07701242995672529
0.06551590226472026
-0.08463893020314929
0.11565699022065312
-0.1355167364875047
-0.06571180823559827
-0.024120773743975747
-0.0004539353577043819
0.06940325198172254
0.0018073608014836837
-0.1308819563226597
-0.034086110702298875
-0.12653107971479405
0.04779985959684383
0.03650975669068228
0.1359244688689778
-0.11529305040797662
0.056813370151657015
0.01509243324931738
0.018097280471056187
0.08792892999225008
0.13608324509810982
-0.13899588882764363
-0.011476494767277603
0.06336228778400643
-0.13782842949813154
0.027934150934308254
0.05142374759569635
-0.11627938087821543
-0.12135795864627374
0.13120097114668522
-0.05039432417532273
-0.08270954960498048
-0.0053879332151075526
0.12578734249004064
-0.057745371820781224
0.006767426632102524
0.03420535113806442
0.09184038012899437
-0.12738657337407677
-0.027017113257816666
0.015031895295743353
0.11510639753161937
0.07003672412307384
-0.03899676130010693
-0.07995258048186701
0.07208370561139463
-0.10900113710916061
0.12252108298208278
0.09655491401057165
0.05529383895445967
0.04866441678768098
-0.07445774468372708
0.05040836290204168
-0.05310301451539299
0.03778718589521191
-0.13172435210369257
-0.01688659687560613
-0.13114196511308088
-0.08698274763730249
-0.01984881178257147
-0.1311720630711999
0.12020394267688507
0.1297437295848085
0.009378974641025554
-0.12455901040048414
0.03688223037395078
0.011580191365445825
-0.024676912719662148
0.005684396849708476
-0.03296048555108244
0.07660737997429355
0.044920303876581795
0.009035393250260298
-0.10108631175576321
-0.009872457255191138
-0.043901489367916345
-0.007762424435357257
0.020944906245147058
0.02836633531908065
0.1128377702072794
0.12491592866390869
-0.022181296103271485
-0.04220062130844553
0.03311489638767842
0.03034793079850536
0.131407164269311
-0.1196895198246735
-0.12342282931435095
-0.05880323579278856
-0.12288408361209587
-0.038349118346121806
0.0991611982644234
-0.019730049244644367
0.12160853249991356
-0.10771943794758772
-0.01124279475428495
0.0593693198417704
-0.13093569821994883
0.0025754522952918905
0.032017621077384026
0.11722917850380786
-0.02437811451944692
0.02333419787865151
-0.020408575912222834
0.08320607774817876
0.13910510875505222
0.07689147924658231
0.022058420620488503
-0.06842057481613863
0.11683233942989542
0.12815138042996885
0.004071139696212668
-0.09361875065366132
-0.09127089697651816
-0.012114346628414192
-0.0011581030627399141
0.08666680714624948
0.04397398330324726
-0.12446084091909779
-0.0316327448685816
0.13261660893962202
-0.07237001693819446
-0.11436096442163517
-0.12776194274254402
-0.0457854275518053
-0.12189374168522372
0.016253604366436584
0.06045230958026281
0.011527566767181328
0.06780025532626192
-0.027841850915741866
-0.04759045385144183
0.020837538525155897
0.06322712137753286
0.13737960193755014
-0.014928138085833362
0.03915399699011135
0.1309815365054076
0.08538873611363658
-0.03264218815837356
0.11683952227086963
0.12317751877569438
-0.09336123087733737
-0.009625144125315472
-0.018046310546585263
0.04446816398154406
0.012969532039218532
-0.11564084256531441
-0.02732997768999286
-0.0650152028797741
-0.12313896995178754
-0.08234984603542335
0.12197160539674971
0.022765254532873543
-0.014463891514101861
-0.08682989294977175
0.03236725926101257
-0.09953431025368592
-0.0035144019731117495
-0.009687413746183302
0.0949482920276467
-0.1289052607560767
0.07815472138502418
0.027143197282861648
0.042832628325951215
-0.06555401985899366
0.03983661366617002
0.11429645697295412
0.12633669899458155
0.1067743448498349
-0.07470304388784053
0.12461392974174065
-0.10745998880420328
-0.03410234259585682
0.07317986728512153
0.08133397011706976
-0.009995378254828853
-0.07049652851494957
-0.10798423808759154
0.036740782022745125
-0.07891816743961182
0.05600907484270427
-0.11952461361519681
0.11170629162624554
-0.12564984906949464
-0.007724525449621457
-0.0013252613195096333
-0.020736013247027636
-0.11672741868085686
0.0031325087639953683
-0.04204815389814221
0.08966452586364322
-0.03631922633185038
0.07131041342092956
0.009173300511352862
-0.11997498287244368
-0.10341957442141732
0.01938297088924633
0.053209560134526414
-0.05535130201906574
-0.09644320630845775
0.007047736694111605
-0.06073110390580265
0.026482570523519593
0.056877583101416176
-0.019223628672608104
0.034004594800595506
-0.059815780924746216
-0.047942631557115936
0.09662282111112717
-0.05338398838461305
0.11284585276175398
-0.009341140628885617
0.11801391706414006
0.124772923364475
-0.02507306355446082
-0.05336086367671291
-0.11384551671800745
-0.11184657797520012
-0.10061167776743593
-0.0024585298033546906
0.04841445657018472
-0.047529181034983416
-0.09442643556334035
-0.0043861190329138175
0.0493624176411633
0.020754368121648936
0.13194946623227857
-0.11844041016950578
-0.11325977941123513
-0.08994266146010342
0.01705981785683576
0.01665577986727645
0.06962369110921424
0.02570029500369019
-0.0997725505248376
-0.1230150378297622
0.04345923174972243
0.10444015313480973
-0.011161731858710758
-0.12076340681828224
0.03389449999770857
-0.03944794509095493
0.12355191501031604
0.11527538615838148
0.11257893182143204
-0.013313691946883158
0.1254880204141156
0.11080444543197115
0.11048326757682486
0.11464430703301744
-0.12167064079900654
-0.12851386774299298
-0.110759828051815
0.06506005846309199
-0.06777691815546555
0.023969691089846645
0.1171388981209513
-0.03232419356772499
-0.11502266120891311
-0.08794900789012847
-0.006914469541159301
-0.06263450740116337
0.10165114242725386
0.08156381010042367
0.12648381345402324
-0.10690530168459782
0.024843303980809507
0.04076207946111313
-0.01684849489403415
0.10902571375636173
0.03205422177707099
-0.051249051790494486
-0.04361124830064784
-0.07434776594966194
0.1047295316981396
0.01623173502466702
0.03889076490191268
-0.07124759587616035
0.027268706510882448
-0.10421843166714956
-0.07117714841840865
0.060751638681334375
-0.02572437326225682
-0.11520352841601644
0.04408201979224681
0.037032123174598704
0.053874578847986715
-0.03815413895071524
-0.08110520700763534
0.04721676672702895
-0.018411619960984876
0.08961389311067373
0.014976696659307162
-0.01703287463979122
0.08364587747493442
0.07658430327498594
-0.03022115095534201
-0.11782859089272132
0.006413131181492514
-0.08260320559897569
-0.10418547910234063
-0.04418297030178063
0.06159861562417627
-0.09974691128720468
0.03890188001501684
-0.10826317323305833
0.011148212404390779
0.11973047350023695
-0.05735077436732695
0.11029006634681754
0.031628288898720214
0.0869411329820284
0.11915655081975478
-0.012403098691232848
-0.026560589701524355
0.11805615448115875
-0.004522183852264692
-0.010601055107671268
-0.10904381063541414
-0.11557883550079844
-0.023801848691230358
-0.050744448309170034
0.10887295310586334
-0.0012092544655358578
0.040402326237360564
0.018186187261351478
0.07320321320684567
-0.09027648032585925
-0.023873828598735297
-0.10751388074767693
-0.03123339815412314
0.07915363905418173
-0.06540130697664993
0.06918360711114623
0.012052856680052874
-0.11279306961810118
0.1167318060852994
-0.11271285186285428
0.0016114125459288373
0.10587444201479115
0.10424947810404467
0.001285618841262384
0.0464366650534245
-0.04276488703242802
0.05363154218916947
-0.09362464601953091
-0.11879716276304438
0.005076126689629466
0.10365425489778529
0.05394761179184016
0.11978936903919066
-0.020376863544319196
-0.0064741108042630224
-0.10742288689355806
0.04497155181219968
0.038928840526629496
0.0007079921108378972
-0.058223532935505105
-1.3667210936686668e-05
-0.013417596749551232
-0.02357485723695388
0.10609213946448792
0.02865975809109716
0.0762601747443707
0.11139679106154256
-0.04673998024520333
-0.09358945826180441
0.10375082229996299
0.09225474498935773
-0.07378935829682855
0.06494895718206618
-0.07592723070034377
-0.11124065238233109
-0.006866593115266394
-0.097282412348471
0.07214031528604557
-0.08120881156630513
0.021309255730363415
0.10943223558969115
-0.05638424317334599
-0.04440024478595287
-0.10857972466560319
-0.03510412704590988
-0.06725674429048036
-0.10340287455659833
0.05786328617286678
0.006964284205922649
0.09800167477042553
0.01664937993760959
-0.01530654501595332
0.06651044546585971
0.03144822648878327
-0.03632268522892209
0.11258251091466445
-0.04645401669550638
-0.09991386173352601
-0.09639233397866677
-0.08653847373850933
0.08346056766991147
0.03713465421156299
0.015292508041853609
0.05045911857738381
-0.0277915345185331
0.0016970167752634923
-0.11158594335773889
0.05440516964812967
-0.029492087551946426
-0.09211064210800286
0.06830091526395426
-0.053937396359791355
-0.08444967564591839
0.014207716625620707
0.0281535658752425
-0.0813530873101928
-0.0748213856269873
0.00635581442873215
0.1010535793267059
0.004359496746597431
0.11002127639078081
-0.039217169222212495
0.035568831791189914
0.06526960789233187
0.009728422941656201
-0.10371533844278177
0.022403464679464413
-0.10242401701156756
-0.10367417938650623
-0.04214074755969999
-0.09485283290010044
-0.10423969225427751
-0.09888501067141142
-0.06622532175928818
0.015968154183146347
0.09729978875363099
0.11318917414047057
-0.01630382948011062
-0.002383862002168192
0.07434881674313595
-0.04888595829106851
-0.023321067213147032
0.09969354349843422
-0.08922379584318915
-0.08638455356922536
0.09963035311870948
0.08545552933215887
0.0690953571744177
-0.0574286317538868
0.11292264043914327
-0.09979559112421436
-0.038978025193298904
0.09826303082744124
0.05354328088673953
0.09224407653292231
-0.07273818751949525
-0.048711897889342735
0.10443776137585474
0.04938759544554627
-0.09349437653035807
-0.018950002633360913
0.010391905521891301
0.03134820313119562
0.06121122550689957
0.024257909801865735
0.10413810687141757
-0.10533734943912239
-0.00283589136480487
-0.02585975666166507
-0.07864218792802864
0.04004659983463642
0.04312695370241011
-0.10007127314973983
-0.07303782679917299
-0.09107774780075524
0.024984652072686138
-0.09363055063866177
0.09517923916892335
0.09329492603143286
-0.08404443166902038
0.10469558292398749
-0.06161924640501981
0.07266681906900536
0.05977815949685727
-0.06505503153778679
-0.06861602293645443
0.10149907370174462
-0.07655873348074546
0.006783679531558606
0.046072237972476865
0.09874742511051247
0.06315348533289342
-0.030771789643989245
-0.07544718074174506
0.07861455088595137
-0.011269145727404214
-0.009316373091258476
0.0822839854592627
0.0305973888478628
0.038725892813463975
-0.03407176696862295
-0.03161427666654849
0.09210640904098145
0.016325393074227486
-0.09691711536036557
0.05430740589553341
-0.09113854014782546
0.09018952523510404
0.09088632290652791
0.10632536913249793
0.0957306671044513
0.00384294478655586
-0.05737727192710663
0.07203102872623868
-0.08517852029045632
-0.07286890914973847
0.016922242212004078
0.0006331768164008648
-0.041099011952434115
-0.008054422432820214
-0.0582069381816776
-0.052154018886936555
-0.03277400162283282
0.06471743119297589
-0.09527219142633046
0.0442384646041216
-0.08074491100188443
0.048319715360890435
-0.04119450698967781
0.06853992451221184
-0.09697957879947683
0.03410673980939367
-0.01078510879792617
0.0969102230018657
0.09278806377438481
-0.049689904951751254
0.03432547643219981
0.05624343395218854
0.011026986932837568
-0.016924231544958295
-0.06634241167933551
-0.017880779724494866
0.026374228475121563
0.09575076398488455
-0.06739644779160506
-0.0887918988068161
-0.08326121585161697
0.07914210952566983
-0.02449721328749065
-0.07814640973482712
-0.06714655092403529
0.008118172709120568
-0.049995124793096375
-0.0581102939570591
0.04161224938383541
0.060715074698885
-0.08610889184293352
-0.03217675147620017
-0.06629968729105902
0.08890067123421531
-0.08208713260104981
0.08398644905300304
-0.049257263317272044
-0.024906659024690758
-0.09163832005027243
0.08999097473386194
0.03421291974805904
0.10799406181714487
-0.0033647391670039604
-0.07050284048441574
0.08685306958962873
-0.08580842894793271
0.08433953752818175
0.0258033687271243
0.050381584626880374
-0.08788899186489103
-0.0602416240740533
0.06813927040545747
-0.04978274576325444
-0.0022913709010562522
0.028924358298433407
0.07649769518406185
-0.07660171870609574
-0.08777026615246952
0.01685234334077258
0.01893282161494462
-0.04111496583279486
0.05807780551779225
-0.011870810830864501
0.039084874542682016
-0.08768074782058471
-0.07854827795998996
0.08176049538709623
0.080684564871425
-0.026519841515139555
0.08291854327348971
-0.0633910558427697
0.08800065544922195
0.04868007699432059
-0.004213507592489719
0.08576442818666523
0.0670777998870675
0.08656631155293038
0.003936785813194977
0.011719415198283834
0.09773565708196423
-0.07407565040552633
-0.06933039846398152
0.10131117712833836
-0.03329108884255603
0.07380868048451113
-0.019118760682367394
0.019463567636850105
0.0314163951105776
0.08232782186898606
-0.08218027408819494
-0.08170423002449748
-0.022949954628683766
-0.0744457348349172
0.0409011706644694
0.060202205234747015
0.03651182941685706
-0.05870756331761293
0.09013445061224977
-0.08853091894396138
-0.013502482154372579
-0.07011985417002663
0.05064370511454103
-0.06231215851800314
0.05660647169642527
-0.06033026264931065
0.05049539944365229
-0.0782090673585675
0.0058230647934825195
0.06892912120729479
-0.04135251248123501
0.021815377696594564
-0.07961393822247777
-0.03173559304351267
-0.05009742846449305
-0.025130720026451087
0.07329966623310104
0.040074367163173426
-0.00719055536016372
0.0814248036926513
0.07667497467330459
-0.07975226555682713
0.06297389163649399
0.027247535157467768
0.07351060087615958
-0.06841536782728874
0.0906705206934047
0.0014853957863959085
-0.06014022640131367
-0.05085507809195359
0.011274981320524177
-0.07414114859221699
0.07903801822640988
-0.01563330744776724
0.07016120695077045
0.015275339804060975
-0.04268206582322013
-0.005031040602743355
-0.06142835890718782
0.07858315252584476
0.08396708861839851
-0.014440722757469453
-0.05797750102928498
-0.06579775458303952
-0.07930568239160067
-0.02190864192452837
0.07694803228395569
0.03295669891242169
-0.07090153624496764
-0.06448028722751298
-0.0019560730505077486
0.05247237229529356
-0.05151442118218829
0.04271579924892681
0.05963855363285636
-0.04194476992811921
0.002866522710701029
0.07500366354411547
0.062376320614918886
-0.030706319089158603
-0.06946956157748685
0.050729884371813
0.06158780449349083
-0.019110953149072962
0.19994260187247448
0.19928037890497963
0.19904750818678643
0.19729782365552842
0.19771633818256107
0.19400825761058418
0.19517738659720008
0.1894337874698413
0.19135920780129687
0.18360592925671126
0.1863390469728138
0.17656497872924087
0.18009945096855526
0.1683603542159776
0.17270804105445933
0.15905432343813627
0.16413239236010677
0.14871472446532244
0.15449682786081254
0.13742114970919925
0.14384700494720984
0.12526542822396486
0.13167169783946828
0.1123499859631032
0.11652551441333714
0.09879437095270484
0.08472656813757794
0.10046340015403453
0.0702936999173676
0.08643312725106596
0.05566335654253368
0.07237731721526906
0.04102452326499957
0.05864890794274607
0.02659225450105095
0.0451202947135046
0.012614119079136529
0.032028830598575746
-0.0006274276548800074
0.019648277028377042
-0.012809503562551405
0.00801865300016428
-0.023567892160448366
-0.0024987671476446073
-0.03250441168208778
-0.011458037151659937
-0.03920122407283939
-0.018948144631615677
-0.043251889626905154
-0.025551611157820845
-0.04432682075443147
-0.04226995035495821
-0.025585508692867447
-0.03723689763806811
-0.023596034083596888
-0.0296445636754688
-0.0194456240181879
-0.02050558985531548
-0.013741155013129868
-0.010714999295821752
-0.007293116003799433
-0.0018570107214958508
-0.0012947726508927586
0.0036143463135392653
0.003471278628547949
0.008020218979104378
0.006746792785473352
-3.3412965278910042e-12
0.005422758675932757
-0.008020218973292954
0.0015046150014472264
-0.00361434631028736
-0.0008348799522460183
0.0018570107213551014
0.0035289993036355665
0.010714999295699761
0.020505589855385947
0.010731418725886477
0.029644563675451343
0.017244973676135866
0.037236897638069685
0.02257361199375608
0.04226995035495701
0.02643402137248866
0.04432682075443144
0.027990367481834682
0.0432518896269047
0.027104420225162535
0.03920122407283969
0.02360503682412242
0.03250441168208756
0.017842898461372037
0.023567892160448533
0.010002678803646045
0.012809503562551759
0.0002005491891012554
0.0006274276548804638
-0.011384508097470401
-0.012614119079135903
-0.025427493976326248
-0.026592254501050367
-0.041024523264999106
-0.042650625466525705
-0.055663356542532974
-0.057337060770468726
-0.07029369991736834
-0.07151439566914362
-0.08472656813757627
-0.08531353105129781
-0.09879437095270478
-0.09887002494185028
-0.1123499859631024
-0.11211033683741692
-0.12526542822396441
-0.12464031828115245
-0.13742114970919825
-0.13656145228817712
-0.1487147244653227
-0.14765902244868961
-0.15905432343813652
-0.1580219042969456
-0.168360354215977
-0.1677119634830859
-0.17656497872924154
-0.17784740957187695
-0.18360592925671027
-0.1894337874698414
-0.1857644439851255
-0.1940082576105845
-0.1913230754467666
-0.1972978236555281
-0.19527559505139105
-0.19928037890497982
-0.19786113739000769
-0.19994260187247448
-0.19906677905700407
-0.1992803789049795
-0.1990114015636413
-0.19729782365552825
-0.19756885319662915
-0.1940082576105851
-0.19484009926937024
-0.1894337874698407
-0.19080528422157791
-0.18360592925671052
-0.18537060136422448
-0.1765649787292419
-0.17844950161298734
-0.16836035421597761
-0.16905614285195406
-0.15905432343813522
-0.14871472446532438
-0.15737295525168554
-0.1374211497091978
-0.14649161877286104
-0.12526542822396539
-0.135190561281277
-0.1123499859631031
-0.12316273792573719
-0.09879437095270495
-0.11059953592250205
-0.0847265681375774
-0.09752933496557478
-0.07029369991736785
-0.08409772145616418
-0.05566335654253392
-0.07033446027012691
-0.041024523264999634
-0.056673997495518554
-0.02659225450105068
-0.04279532884686363
-0.012614119079136574
-0.028763200591197392
0.0006274276548800695
-0.012353629715943852
0.01280950356255137
0.023567892160448144
0.0002594790032990597
0.03250441168208739
0.010135562529585383
0.039201224072839415
0.017607432901140238
0.04325188962690537
0.022758941805693707
0.044326820754430285
0.025365773832667263
0.042269950354963254
0.02549591022997318
0.037236897638053656
0.023183944827572123
0.029644563675483526
0.01876733626472128
0.02050558985534303
0.013040597568608616
0.0107149992957136
0.00663833575545984
0.0018570107214367255
0.0004675848499505831
-0.003614346312093128
-0.005236534092606628
-0.008020218985883018
-2.084649823752424e-12
-0.0010124393929292154
0.008020218989467916
0.002075258409019243
0.003614346314150403
0.00465113076674123
-0.001857010721523783
0.0012914864402925096
-0.010714999295823951
-0.003417416204114757
-0.02050558985529529
-0.009295519835602633
-0.029644563675472517
-0.015462776410899508
-0.03723689763807669
-0.020692374510330642
-0.04226995035494914
-0.024264710359571538
-0.04432682075443415
-0.025935905146258768
-0.043251889626904585
-0.024993608280014713
-0.03920122407283989
-0.02162707449368344
-0.03250441168208744
-0.02356789216044881
-0.012054095779335267
-0.01280950356255179
-0.0022969331807374087
-0.0006274276548806271
0.00858401914999002
0.012614119079135977
0.020631359754422176
0.02659225450105021
0.03346927256754274
0.041024523264999224
0.04687979641771463
0.055663356542532946
0.06065696775499729
0.07029369991736815
0.07448532329246146
0.0847265681375768
0.08809636219327467
0.09879437095270381
0.10188416773555126
0.11234998596310392
0.11532455039063483
0.1252654282239636
0.13033852666009196
0.13742114970919866
0.14871472446532336
0.14444967579464707
0.15905432343813553
0.15546388491865015
0.1683603542159768
0.1651638575207001
0.17656497872924254
0.17358531297997468
0.1836059292567102
0.18092440887754102
0.18943378746984105
0.18701807135992865
0.19400825761058438
0.19198326851590403
0.1972978236555283
0.19557653710938466
0.1992803789049798
0.19798870545288066
0.19909684524828505
0.1968619591049333
0.18762269263094553
0.1821882686369522
0.17558959732014515
0.16781911437604927
0.15895794014075415
0.14926382352648845
0.13835054092030324
0.12624452922351334
-0.010584604658386633
0.07364924948721968
0.08689502092816752
0.09967002359857993
0.06109973231770522
0.04878853280611311
0.037062656462784484
0.026330514574965047
0.016017377373132614
0.006888169755724734
-0.0006675072404564715
-0.007107559973877727
0.0037558762912284272
-0.006404144381376557
-0.009291745518693367
-0.010720702081512363
-0.0026011163833218743
0.0010382810722454096
0.0034403629948277555
0.005412242717893413
0.0027513207158726097
0.005129775426317605
0.004101232679853776
0.0010898443397852604
-0.04558565120461806
0.012886894512441006
0.010390226719379121
0.007203768650525664
0.013757491600570462
0.012727381858089398
0.009410597427853124
0.004273404065971491
-0.002659292174092381
-0.0114307256747416
-0.021579132280445897
-0.032622902930892116
-0.18166862400948647
-0.08591238639798388
-0.07295612000651998
-0.0595202534007323
-0.09869164949585299
-0.11150671561809071
-0.1235985665549582
-0.13513421670200965
-0.14583300474407587
-0.15587704512221448
-0.1651583521216255
-0.1739928567844104
-0.16324209798256584
-0.1953601758449107
-0.1922749896069225
-0.18763549672259208
-0.19709382574307785
-0.19753997607658133
-0.19670269231217788
-0.19439845539536785
-0.19098667400374475
-0.18611054667476373
-0.1800713446421722
-0.1727332865359286
-0.018540611711695708
-0.13177949708137618
-0.1427788901301077
-0.15325837012460805
-0.12015674376449269
-0.10795693090659346
-0.09559312139291379
-0.08268602522201281
-0.0698188872985634
-0.05708596025792732
-0.04426309808823276
-0.03106154142680062
0.0008687790277786332
0.005796777462227243
-0.0004575206415844174
-0.00881893364570276
0.009918095681224074
0.011856133843115818
0.011917394175686623
0.010191201289873681
0.00719313177917698
0.003702448599327709
0.0005467893211287707
-0.0016798715923133625
-0.0010755249987019376
0.0031391842684108783
-0.0001770769638599813
0.0014805998830376868
0.001050898398232443
-0.0012330572359755387
-0.004707112394286891
-0.00783629788385258
-0.009895823470270015
-0.010901290446970696
-0.009870922455932863
-0.00714576207862032
0.14059326882100975
0.02801313551713182
0.017187024626859698
0.007534510608282793
0.03965611344377753
0.05200311610677556
0.06484696381855203
0.07779689840118006
0.09039878415478161
0.10355249163978208
0.11590201372578408
0.12823235776730274
0.169664060856258
0.16115648313573322
0.15131517814519593
0.17721730136895766
0.18360396803023543
0.1889468037194921
0.19292864269405502
0.1955526327524802
0.11280993637157699
0.19506218855552318
0.19190582594455036
0.19759846813174298
0.19716934238467093
0.001997664646090388
0.1828533670855437
0.16237999293549754
0.15369932599451352
0.1440391322705123
0.1336991706791793
0.1473006440322262
0.00403997499009591
-0.13850257877107064
0.19360179290083085
0.07513580194908179
0.09886434615651371
0.05290737231123478
0.04274564874998072
0.03350061858658235
0.024362350841814265
0.01646591449514435
0.002198704720014699
0.005487304587841181
-0.1918010647607069
0.002473171717092312
0.0014269250266658131
0.00598804894308572
0.006044493751246901
0.002626868337728967
0.004056684481889472
0.0050368870324624705
-0.09804097580969358
0.0008272578475412956
-0.08620329259794036
0.0008429444014678252
-0.07442248655387755
-0.002551786016186731
-0.007211619089969285
-0.013476361917004003
-0.021200315204224274
-0.030366798903569418
-0.19399108367779333
-0.10996862338298798
0.0022350663345767096
-0.062167707455346846
-0.18809785994139017
-0.12157568745285692
-0.13246958796343816
-0.14283103656391902
-0.15222074999230453
-0.16125287836606392
-0.12815710284636456
-0.19500797305716264
0.0026711203042118705
-0.18314477968590717
-0.14859626870915166
-0.19464713419974894
-0.193064443431101
-0.19002378071255535
-0.18602002481356553
-0.1807004508171742
-0.0053071090377500955
-0.1170095878881043
0.08729309373314581
-0.15783917840739348
-0.017586448142748314
-0.10558604751819527
-0.09396853226840524
-0.08205828239519078
-0.07015790109473177
-0.0589206805428005
0.003969173334399129
-0.0018370633666881318
0.06387867912678535
-0.025840059699257404
0.00116948715247659
-7.793501690485262e-05
0.000462597293314521
-0.0001427599478483294
-0.0012231320434653262
-0.0019308072489040119
0.045565940311864096
0.004008550601054499
0.17022236381447037
0.0009682399833133757
0.025704937309733944
0.0034623780558261383
0.0026016613537799163
0.0021230122116354237
0.0018719207329094699
0.0033269898652819718
0.17250399984328058
0.05650786461433454
0.17719426663171303
0.017423001327710852
0.06834356503651833
0.07996041449820387
0.09158042556025447
0.10369032212757526
0.11520334445808356
0.17894886806227964
0.16489660543994603
0.18474053312405084
0.18898768920727296
0.19205766174258362
-0.010615040833750446
0.1567601301443584
0.0002257263469794739
0.035321618320889196
0.18752152986699286
0.0009986332360130367
0.13716411462860767
0.12207452840142154
-0.17691800981466183
0.19467683941410843
-0.16670373729829333
-0.036198345626963536
-0.05040688775255348
0.010023240903653651
0.0051952150781552665
0.00045684836621810975
0.0035783684923846597
-0.03993278945077308
-0.16963957912042224
-0.1744248792805786
0.01065625634268244
-0.047255181738667926
-0.001831101394329476
0.006009506758102707
0.12648510478221164
0.19118103065121683
0.19396077410201684
0.110247058792822
0.15677893558920017
0.040206452920107535
-0.19137250702681843
0.05705225000714068
0.03210712356944847
-0.012252922959469429
0.009327495447137247
-0.10819002982230455
-0.07591819273321579
0.04814778732864741
0.008094174037772581
0.0036881147254264808
0.003615461806566631
-0.008462760975773552
-0.09704553853669967
-0.0031938499368431195
-0.08642127372682183
-0.15247819896940937
-0.022681157801201696
-0.029695985448457196
-0.03802655618843116
-0.18969048479650044
-0.12927708061569823
-0.0099622249437016
-0.18691116852499207
-0.033325109708804396
-0.13904672005403598
-0.14800769217865475
-0.15645828348998725
-0.13422614474374503
-0.19021804960760622
-0.10338324654513814
-0.14366703770648465
-0.18793468541692743
-0.184349701734061
-0.18003668317240096
-0.12444890731657604
-0.09280498433905787
-0.19113810605702738
-0.11407653182995289
-0.08194029917285327
-0.07146396301891757
-0.015559474206692226
-0.008207349491248852
-0.11887084782962165
-0.012225465482788968
-0.006791276184207193
-0.0055007294732459374
0.004904110087972682
0.1643747872889544
9.340209808319777e-05
0.13904777624588144
0.006001867416648637
0.010898868834482192
0.013257613925570746
0.17940695523162792
0.06027716260507794
0.0917791894123825
0.07087819748598724
0.1031206455235035
0.11366473761275869
0.1733804138623923
0.18392134676669938
0.16701909385214075
0.18721965603402654
0.148255437159049
0.19502181593380313
-0.18291731712102688
0.03324457792399949
0.0125851055577761
0.007008309193574637
0.0024682101684907385
-0.016882690243339504
0.00783026801338375
0.009611867870937032
0.08140403522620092
0.0002805787557814818
0.1428542581365931
-0.1776442291328678
0.000536836035642568
0.1905826183481389
0.06651638618204354
-0.16080262836818626
-0.042190632500991664
-0.0652808994319681
-0.0013746295243818663
0.015481692610739024
0.010284819034870137
-0.04616510341261126
0.004067703221864802
-0.00625253937644557
-0.004593190226743919
0.011255078562357123
0.025196958172074273
0.026353637365429596
-0.026320098177930126
-0.16434465608169382
0.0979065256237752
0.016233394019826368
-0.1747931414175427
0.15194002091501987
0.0765456494574995
-0.0037913340747238213
0.08760325589732114
0.15972037388879967
-0.06165180321419546
0.041690595950025805
0.10818049750251806
0.05075953580452182
0.12923736351581738
0.18953803890363724
0.17735538030760198
0.18895528282808027
0.18210438454173106
0.0008952696511766606
0.1713495558686206
0.1237948803053765
-0.020183916795752006
0.0119384356077035
0.1336407154849658
0.04683204203661268
0.019755494130259985
-0.1425247358684649
0.004700250046185478
-0.017067481174598956
0.002143785242062009
-0.05515760260489154
-0.10540388210667112
-0.04245519575355433
0.007841022390769099
-0.03471346940976598
-0.17142629010076263
-0.012985615437810996
-0.1340815623282775
-0.18424539186457942
-0.10170852128761575
-0.1860668864132412
-0.16831571652101718
-0.18076438117437993
-0.12996215126209515
-0.17787815709989704
-0.08272834860846971
-0.009763425815798255
0.1911263274860344
-0.00020911245667501268
-0.051635111326308394
-0.016622809349505465
0.1585707150889738
0.020591734730812786
0.0049859203847508115
0.17757890576479016
0.018823664092832704
0.07244016417058742
0.18103895024826866
0.17287334091725523
0.18606136774393592
0.16687041772214048
-0.09237674539200233
0.11887378271759091
-0.18160426571884108
-0.15055933242564382
-0.1838191200973378
0.00990072724554632
0.10132156668399969
0.11083371984280342
0.16520830048773383
0.0009603508836655988
0.1609737019106135
-0.006929445400416167
-0.12099336013303683
-0.15503205306006215
-0.048191335142234566
-0.07650284664768409
0.039487838852524916
-0.0013629949986610696
0.09093546231965458
0.02389391765131727
0.014613172951131114
-0.09517357457031078
0.004142144254549972
0.004965588048466782
0.061380710848408335
-0.012061513333851623
-0.04980586032714836
-0.11538949431174844
0.06960698171996664
0.02021091310997745
-0.0856701157632306
-0.028018230852560208
-0.1114274239738374
-0.024209358521335628
0.03920024722484817
-0.004433501416896001
-0.1582111774652398
-0.028647225128321827
-0.1867216679143802
0.02298675200300898
0.0535991120642499
-0.1860298066156377
0.17102100746153523
-0.14702606646177488
0.07813336425115061
-0.040365400173490856
0.08818177310545287
0.01160654332458142
0.18594632557232213
0.10625537367266376
-0.020209774511498902
0.1512404510700692
0.06309773430283072
-0.17657246953466513
-0.12484572052114848
0.1908461938903672
0.09733024285936918
0.08173587660890183
0.18489858470429746
-0.022205120910600867
0.12021772740962668
0.17607345520894951
-0.07336673425113723
0.13446704265013185
0.046638511438540926
-0.13894908955535684
0.005358659378371703
-0.000802126067066819
0.18349050373449774
0.14319778739229858
0.13802093720439915
0.14642209561570232
-0.17377926559092932
0.014730687689193013
-0.001463490351912488
0.1539445158876884
-0.056376975457668524
-0.06702247365445371
-0.057978486870698155
-0.00811382815133306
-0.04696368114904953
0.01734914149231549
0.03307873514350072
-0.1368302646146534
0.008654489677093272
0.028267929180752636
-0.1620963943349154
0.009568753092241408
-0.14449893364644464
-0.018543011200587985
-0.013922198652147347
0.18567615612095786
0.11600793736321317
0.1655541263389044
0.12956496121825822
0.000396810822344835
0.12558285724609006
0.1738293249432391
0.17021619790127052
-0.03407422947531869
-0.17672703421724273
0.05462207048093339
0.0018682441336913612
-0.17887193059572384
0.10813551809147341
-0.009859969536475778
0.08203446065595076
0.0042265598732757915
-0.003089904577812295
0.1600163872613491
-0.17039721345181869
0.013042263336471112
-0.07785808034066197
0.048941924536086964
-0.15171053503822568
0.17912996710380935
0.03325028440699743
-0.08595041969373633
-0.10320985851370229
0.003987433093174838
0.00231302414764734
-0.16827882600220334
-0.021127399754794437
0.030392787278864592
-0.03948036788525747
-0.05366529921570894
0.07000223171824493
0.04436877184872194
-0.16504954111292852
0.1830210638275059
-0.1079951401498515
-0.17119540159067487
-0.023236501276922956
0.0012519642755328042
0.18523522882538787
-0.005315790516390216
0.18023301168905234
-0.15548899451125867
-0.033229999988689876
-0.180182990854361
0.07403956802777321
0.02761512958346053
0.012677811787245917
0.0041381638874829875
0.05516279232618504
-0.11222965829988836
0.07768073954260951
-0.0010835946808476016
0.11666503319261524
-0.1793992379158869
0.08683938201135315
-0.0011265142575143145
-0.026803768219272776
0.027312118787184866
0.11206882236775936
-0.1740454877257793
-0.0016714061747168548
-0.028204420814951243
-0.12905165114262335
-0.17356400025157942
0.12909472630653893
0.06235634525531422
0.16867173908649996
-0.06493722742220862
0.10307634043217058
-0.09933117336012884
0.17641053005248536
0.049979643694911556
-0.1334874420855169
-0.08240156548706097
0.18002798594318742
0.0996670184132399
-0.09104784930740932
0.13715258351539736
-0.05915243427943632
0.14127840060283484
0.02216009950655215
-0.17671494574438887
0.15190960764372188
0.16380365340236785
-0.14864410948999127
-0.05178825072361714
0.1332120991724353
0.025474761998838254
0.15862276184853957
0.00013778984774688268
-0.1250512945896293
-0.16636211881698207
0.17780927159401075
-0.002101672398126084
0.03557638070936742
-0.18150214636567533
0.004181453536779589
-0.015102778701458215
0.03847046518569954
-0.09430486406194849
-0.06920112530824633
-0.141147027166097
0.17861507051550168
-0.010103518197238188
-0.03837188176658683
0.09000337575438572
0.07667918741395603
-0.13723011750832567
0.17330809080602397
-0.0186643331309669
-0.07405554185611422
0.1252066866429269
0.0950722473531136
-0.03279022774107765
0.001776055695560111
0.1782164321723984
0.04182070524021291
0.1478718807241013
-0.11685934445453931
-0.12077551533522599
0.01697190950701595
0.14496495422064387
0.12089319761126972
0.06932196263985334
-0.06697007933160604
0.15720098782532466
0.15472141506535098
0.012372796234714158
-0.10861400229767779
-0.1442288622238394
-0.0016443622725261088
0.03194217671035127
-0.0772936953233047
0.03611266456768959
-0.000263173768696837
0.12361181305579311
0.1709916268800248
0.016540295351573028
-0.14857134234414734
-0.02247369641737496
0.04645189419909905
-0.10124327683533307
0.020626496949288014
-0.15836004267441525
0.10425002638400264
0.16149383211735469
-0.13455300534627482
0.16846108871771878
0.1723260776634738
0.1654663842962066
0.13121296782221425
-0.0053187016874758
-0.08476000946406542
-0.04037998150129426
-0.01087965485726118
-0.059461742103288584
0.08045498907117558
0.1414496362480387
0.012849033863028115
0.05514182901431828
0.001022339320822627
-0.13001025120732485
-0.0056116684334583415
-0.013670877957774167
-0.08071425420109728
0.00363136279026982
0.08537747914307353
-0.127579030353954
-0.04426613784987003
-0.1615555736934133
-0.02835732502828301
0.032704870306410276
0.06551513698519862
-3.650595274187204e-05
0.08751437917872891
-0.16842800993518117
0.049098557494602416
-0.16960773224142814
-0.15476468061163579
0.11199589985933066
0.006684809209120802
0.02766768222089761
0.16536491520821994
0.0336248102130362
-0.0347025145158228
-0.16191945056970067
0.10771441805454549
0.05456931206192089
-0.08830454501493298
-0.11203253888964014
0.0575237494738457
-0.17151430239027365
-0.05461250928901033
0.14547932090363588
0.16060587027307352
0.11579652358963939
-0.17054232900272295
-0.06090746052452781
0.1351861073030148
0.15200605826708052
0.007455190193002399
-0.048163428773520055
-0.023738805818478405
-0.17222034825978375
-0.10397093409940435
-0.16565070996651735
-0.06704308053502858
-0.0291366506254892
0.17635090367781597
0.01649178793715723
-0.14187722184540116
-0.06919892288665415
0.1560961673537682
0.17060796727333175
-0.1643543799522207
-0.11955176743933983
-0.0034168459227268276
0.005209317185902981
0.09647023691095519
-0.16536281032651728
0.01655079339297077
0.07296032976432419
-0.0037711387522070027
-0.09263982411290665
0.06201364844882563
-0.05230246289808551
-0.07393554334428612
0.09967661556431917
-0.15827525835601872
0.13849180972242536
0.04196646566015708
-0.0011316410677138721
0.16998662034640982
0.15203344379895328
-0.16826108198611645
-0.0620668380933548
-0.05499478517951465
-0.05410767902569179
-0.09588949231932717
-0.044981906518530235
-0.016012386819931123
0.022039533213037015
0.026383432575771016
-0.11571241134329328
0.03985315580799524
-0.16148616474013375
-0.08148092412175455
-0.13397941907290226
-0.10817904967525976
0.12750281019654214
-0.13550690432381088
-0.07441712290616742
0.08300494936636311
0.16230896503017436
-0.001299373740801977
-0.040643259738424545
0.16296062137584266
0.1699777681906716
-0.1506811435200793
-0.17384197442460744
0.0024097945278158976
0.1479007400665507
0.13374822313442591
-0.14131785336434965
-0.16320927300801827
0.152058855722019
-0.11361015247981632
0.11667224602912955
0.0588257731276067
0.10199116961032681
-0.019377944114885224
-0.10647479768830888
0.0765379087830677
-0.057681155816930466
-0.004823344492514086
0.09242934530991531
0.031265805784509874
-0.12342393022679289
-0.01096198720995041
-0.008566935140898443
0.14158513718158267
0.037684166072745294
0.08222403885384681
-0.00203936566868209
-0.01573680021581669
-0.028255809737924742
0.016317513062620855
-0.162293051799081
0.07328458447143199
-0.15891212336565902
-0.12864868134375904
0.1629563844504288
0.051858414268101095
-0.14882108826515686
-0.008444489354862958
-0.00025845714935454866
0.004752070072595862
0.02404814480327286
0.12405457313863157
0.007894265421763216
0.12000681904825199
0.15932174441653846
-0.04171257881783613
-0.003221300722710322
0.030321626815531317
-0.03426920958218259
0.16288691206213363
0.17124528334414868
0.051387277102175916
-0.009765670197637308
0.0014918436730304552
-0.010267586177834409
0.012129141616802635
-0.08097303865438917
0.04358054234405757
0.13845119245711363
0.14745159441766673
0.0014132540286931582
-0.061460334175759
0.010485705693406679
0.1567495515783133
-0.01987092407899891
-0.024137390474434754
0.10940730835636527
-0.12665466858246122
0.10582688544974059
0.146465193374015
0.09818405396210399
-0.0220404340055234
-0.053016714273758515
-0.024405612741068235
-0.049036983460153664
0.04314500825678897
0.03599817148482649
0.03024211182578067
-0.15627887122256065
-0.06486513001570957
0.002208913856547494
-0.059818251703019326
-0.15272530078228724
-0.14203758830081278
0.1630089836410945
0.05437986904458438
0.043578403494114515
0.05078947999339876
0.16354741790759403
0.12755755413267206
0.06601666592362485
0.021021015503525937
-0.1591365798539978
0.05965767638480077
0.050641691203504965
0.05880315454219799
0.04797090495199331
-0.16251360661632006
0.0042113753008227355
-0.005709463000228284
-0.014100598522104922
-0.007258871819999513
0.025045107138097912
-0.046710298477411545
-0.1320022988402958
0.09084322303746747
-0.03408790101504511
0.03690819226635076
-0.15670468442673668
-0.07172470909108132
-0.003997980138422581
-0.03549396311039559
-0.000544912224619787
0.15583234677266114
0.13134286530006392
0.06406837605731631
0.03835118021987464
0.08911233872519969
0.11369717197061835
-0.011489465481451128
-0.12108194258133133
0.01790136266769341
-0.06737554696230216
-0.16466187268577653
0.013261701395026197
0.0009302005676996615
0.0006845535569866396
-0.029935692032861828
0.01260772460456372
0.00010246017679839834
-0.16485902668170363
0.10876404395552824
0.1296965215716573
-0.15559143757152105
0.004646442402255117
-0.05411884343095667
0.010110048459728556
0.1543142266232045
0.11591128415926721
0.12403406066648286
0.06222580232010929
0.1534588612601529
-0.153730171506604
-0.12220708697567348
-0.13200262828173576
-0.1166702259240288
-0.15537907392034772
-0.007698761372724325
-0.09858979118169028
0.02895218638417688
0.10774113370946757
0.04560211521514286
0.1461152550837187
-0.12433880966283467
-0.10728186060592841
-0.04582585349231895
0.03523747509459629
-0.005079478422786452
0.09514917319061751
0.08235026065527287
-0.05734066840842047
-0.04411221923487505
-0.04398731890253285
-0.11667499038196597
-0.0017949441245603834
-0.14688157941811542
-0.09846142575866691
0.15369245787076835
0.01984610623774797
-0.12560011220303938
0.07842744806623425
-0.1526904640384801
0.08567511606579381
0.05509941621361108
-0.1390879424267158
-0.15189511881123605
-0.05512446525991344
-0.0728004001569167
-0.007082426606632505
0.06881213958202238
0.1420981143614873
0.04322822191997762
0.03254353275383907
0.03219532841205713
-0.061603053918089255
-0.05011150734616964
0.049974932351193976
-0.014801386747655722
0.13045915315664844
0.015093437288619331
-0.14931106591258309
0.1516478716442608
-0.04538554813623361
-0.034030917772178426
-0.044152164311676304
0.10171312902477589
-0.09047957083898875
-0.05400954375140788
0.13621893286403963
0.0990953217329164
0.008148487912631269
0.0222986454341861
-0.023345066002721786
-0.022052093751970557
0.05685425301522954
0.024683731630392877
-0.08881405545474103
-0.045691934834706606
-0.029981382983123035
-0.07384790144398429
0.006784389983704303
-0.03946251701800081
0.030735029137344064
-0.06391852593491291
-0.0027398117605979583
0.0011201774253635638
-0.016659617790385474
-0.05512755245090969
0.01623014294901836
-0.1116369960687298
-0.10141855291875951
-0.010842863901391943
0.018356655976012624
-0.1483300584358707
0.15440650840308753
0.15439189965293706
0.06926879510928455
-0.1555711914833072
-0.1381799373755124
0.12312489605105228
0.11703306879640107
0.12108105074539208
0.010442455572726132
-0.013775850832969
-0.016438394074343887
-0.008373285716960452
-0.1001563827947774
-0.08337093986776399
0.09348171921745962
0.07328986863637844
-0.04036908259292738
-0.008419887262618405
0.09099936273159914
-0.14359967337408117
-0.15670558383150704
-0.08154157406514174
-0.021015868831273418
-0.027595324284178605
-0.06547719709225733
-0.03336530113610976
0.025212468906405976
0.02247545776153589
0.012247423223581367
0.04393327891230799
0.0995811330553736
-0.020195520299730343
0.14765349125147822
-0.06287686504642304
-0.006313655388934706
-0.009984458739321626
0.14969922576027803
0.0929447005292695
0.0020660076216993937
-0.12779463277956263
-0.10281508521119162
-0.040084431522413
0.037280532970342284
-0.0013087357412684588
0.10827847061430099
0.07533620983708844
-0.14572471959605454
-0.015184926157310857
0.09998684783423055
-0.14596386767538624
-0.12161912240691236
0.061649836759782806
0.022715630338749276
0.0010810609263635365
0.14164342231903257
0.04820898136865801
0.0858183489558005
-0.122371036042025
-0.07674543453109199
-0.005318527386964761
-0.048970052381832385
0.02688720204985216
-0.05357511894676106
-0.026375685594861944
-0.020156926850964093
0.08331172216255812
0.10638487857763783
-0.10599758987518261
0.12007416239737778
-0.005653352459757591
0.14022183006842995
-0.0018328293744130494
-0.06905308847365944
-0.010062104180246178
0.008230297225952862
-0.021074419709815072
0.015569955327563978
0.1442437339584626
-0.0244735330360493
-0.11934226015954164
-0.14877759419014475
0.13733575705285814
0.02142032926267008
-0.12942341779833225
-0.07422270761399372
-0.030497359085191612
-0.03176888022090584
-0.05704882644888321
-0.14370732709792464
0.1148356650657669
0.14355950565480854
-0.02967414943182649
-0.01717227395470922
-0.03739630535867977
0.020071368458199616
0.13620666895183098
-0.037619149208496516
0.042292778817729616
-0.003167514361157636
-0.005843991089302971
-0.01867318219218211
0.016356161630341422
-0.10002377398580851
0.028857358421694047
0.12007251084216722
0.05484403993464699
-0.13914446206694484
0.04233159311827598
0.05051169130093386
-0.020641327503964482
-0.09370694185817283
-0.012349336021600368
-0.14907690420436417
0.1261222152123152
-0.02762525190480079
-0.13727912500526607
0.14190058520291188
0.02277463484692821
0.07085315807297794
0.004420366722659069
0.07819520580225886
-0.13353665316400282
-0.09203823071537921
0.03431830957547904
-0.01071150080156994
0.14477810359839424
0.06521166131434322
0.06724558064862654
0.14429438221632315
-0.14748002526304171
0.06469711361964449
0.11330298712815841
0.012021396060703342
0.014494137778613124
0.0024604321604491243
-0.0847935744662499
0.0423717487552953
-0.009501240456820182
-0.11402484685688177
-0.0313880546676986
-0.1440234705874266
-0.09168309589244458
-0.14271968958655157
-0.0843328549354098
-0.13544852337848678
0.10680745181560312
0.13658435962403742
0.09023999006099352
0.008518605878103372
-0.14151107772088015
0.03432867738979866
0.011299786269447177
-0.0654622407304891
0.12714186616735226
0.023869214163135092
0.01822655504594075
-0.06462133037364773
0.06243389748326182
0.050146256904146126
-0.11072642944314649
0.13402686573832787
0.0192922758072915
0.13214896674394677
-0.09287776674324841
-0.013763639070932877
-0.07058285913758477
-0.014469055123147225
0.0207521645543398
0.13432539202605365
0.06786116886819611
-0.028918496108073132
0.059347312778650865
-0.03215028466751318
0.1334555888655154
0.05563537198304233
0.0030410278862888396
0.07330260890999381
-0.12294394659555254
0.11054067590894502
0.09159488419715257
-0.11586426410966878
0.0309152710791659
0.0001455136971174368
0.04754616021869218
-0.07912382844686294
-0.0043538545012052725
0.04491754639690893
-0.010754797435263232
-0.07694102406347995
-0.06749512759457513
-0.06626036718269127
-0.0029348941221830497
-0.04411328083255452
0.11711778482120533
0.07562621772069755
0.09736336022910401
0.025807364543778803
-0.03486115177581975
-0.005954898533032864
-0.13565628913501027
0.1453714405270482
0.13014238622458268
-0.028364344155749212
-0.13973691649058084
-0.11453715518423824
-0.05879509660295676
-0.12091768919704832
0.0831152989179559
-0.13661433078807741
0.0352729776193838
-0.05126381963581082
0.13042358049106742
-0.03576959421900723
0.09956816555409702
-0.057440787620234794
0.1352372693016901
-0.09488460090016419
0.13110352710077844
-0.09491517670977348
-0.1308741028457119
-0.11703117764845397
0.012584250535188603
0.012100170645251526
-0.04841541405524204
-0.10207745257481045
-0.02593280572219136
0.028105805504086683
-0.02018500402317457
0.013260725745187702
-0.12859820522991006
0.021058434248933208
-0.036023640246346
-0.021810104089713882
0.05299935136076713
-0.1377710966399365
-0.10438905800004696
-0.10779095090311568
0.060177297181134584
0.1356711977862513
0.10419230831110642
-0.128053368678051
0.00702611832657576
0.013306047034048613
0.038532734669834465
-0.06244274327370821
0.12456767753765931
-0.13839985425770437
0.08014397307240864
0.12495657828309353
-0.04857732272075011
-0.0012018953682085669
0.04652572233370491
-0.043225180925266664
0.04018565842933547
-0.010850584993646622
0.01048206210223122
0.1154849082965982
-0.009888328428842913
-0.01932057196560269
0.040514325211456065
-0.13306952585418888
0.004964302542146563
-0.025101609306581337
-0.03202253667526769
0.020440683559035153
0.008645469388560952
0.0072462685824947115
0.015453176323496019
-0.08588015781337466
-0.08745793918828317
0.11734247814194772
-0.014403472302777573
0.12166969535921213
0.009347251917594081
0.06035907982109291
0.12703323981179498
0.0917987300358208
0.0500631876335953
0.06365593080167407
0.009276514807561328
0.03680040201071601
-0.11758054716835034
-0.11113544121112781
-0.12222019034717443
0.026456017010420618
-0.11234241572887767
0.09655689601276302
0.10507119507259992
-0.07286418888568323
-0.03241430687365653
-0.041781635455956596
0.10857097939023748
-0.011431526953873828
-0.03909906098001742
-0.024852004055542786
0.08334261061141993
0.08801357546488212
-0.021793507862605192
0.03229042710418204
-0.041228618373944474
-0.037162863852932694
-0.09378650376486514
-0.1107796125603705
0.06763570778423032
0.10067977680671834
0.12237862659444916
0.055888088104638745
-0.1325310715546869
-0.03258194545577059
-0.06171150656154632
-0.06960178309600604
-0.12808011485054568
-0.006547102088001011
-0.13047859289569883
-0.06296179275377865
-0.039783329371488256
-0.10611320882141287
-0.08593082189482616
0.04586650665270868
-0.021449261578905494
0.02151507350664186
0.12525934408442535
-0.0033664159852710702
-0.09292042732890507
0.0368796047587683
0.12027283463648497
-0.05481565720563269
0.002274144587080128
0.12460620066981494
0.12628241082333358
0.014217512475703393
-0.1274077818780098
-0.12490935854312647
-0.03221725465382422
-0.01615075232353271
-0.11976143806647
-0.09891816755737112
-0.020342057879074296
0.12576096055770306
-0.011641691619335244
-0.12253216711632317
0.07131644733289609
-0.05286040529026255
0.12096600351549654
-0.01887372690389908
-0.11730979886811006
-0.06093118244082289
-0.0834800863966784
-0.07794014204455743
-0.12658305600585865
-0.01273910459342489
-0.009034986696166912
-0.0010350728848304443
0.13573009522440427
0.043684315019325855
-0.03943617895451731
-0.12915315032246885
-0.10072515884526134
0.022131667878813047
0.09565998545169277
0.05324152228191857
0.004364755727828066
0.12586976547382311
0.026359007660747377
-0.009169642153255945
0.008265871087628229
-0.11120332615253652
0.11679091085142584
0.011442245483501472
0.09571491260795499
-0.10683370862081953
0.03524139969934244
0.09090591492223234
-0.11891274376977234
-0.11413075213872784
0.11140519499141391
0.031506209597241173
-0.10702280206550933
0.06287563291321291
-0.007099969460178813
0.09455216494960153
-0.04150188250976393
-0.02801994052491038
-0.04721703827088455
0.07534527799927547
0.07858756579996232
-0.06642695887923412
0.02907074754230111
-0.11671084302149694
0.03988248752794227
-0.0705100569868967
0.06077868792097707
-0.11222857500734025
0.017602634508986748
-0.08760578329897248
-0.09816017679108018
-0.008642186787238052
-0.1042410531638846
-0.07493221173669436
0.017266117970693017
-0.08396226084374016
-0.1206385215668281
0.04727749832796199
0.11576374767605008
0.11452505035081817
0.011711927670930876
0.11304934168936023
0.1104920651299301
-0.00046526534312987415
0.03041436079639173
-0.022330716013118136
-0.029662228948429153
0.05374261229116909
0.05474650591615048
0.10257349063081583
-0.06709011705548018
-0.09063190613120038
-0.1084407874507821
0.11553873870612248
0.005094910531930666
0.088544138062142
0.1155511577018853
0.04682533506921006
0.0685999634557232
0.08680704851165719
-0.04833193268819344
-0.11685312001890646
0.05500184924207929
-0.057620245251421585
0.06821997372263139
-0.06702376270631401
0.03914981981025015
-0.1100352326730889
-0.012817734189617807
0.09998649505263282
-0.1022651660409094
-0.07713613231003186
0.11551544184989852
0.031297217515114245
0.10753115719114201
-0.0046742356172722105
-0.01592659660809727
0.09034684211162497
0.03474742392755596
0.007731514105059326
-0.012466390533768672
0.08332884956715181
0.10549428492500681
-0.03578474328988913
0.005222831978571871
-0.1033734969308495
-0.10814362748002701
0.05757701679382237
0.08413377415291698
-0.10044064959955513
0.021063275350393196
0.04083295698969686
-0.03871352875238744
-0.023561249252431343
-0.05191563427491645
-0.06811014506637768
-0.07742149041181039
0.010998959144290547
0.024239074249615584
-0.09262254264689913
-0.040546556882448105
-0.0805205177142649
0.04583431444241039
-0.06346399840790151
-0.08579904006563838
-0.009915687549616314
0.08433887774837046
-0.021666398453309175
0.10511807037389594
-0.11132375372438613
-0.09681210742533768
-0.07427877448496367
-0.10144618244231138
-0.003740647201401508
0.0019302106993578465
0.10598440683172605
0.09864828072932486
0.05459997667092412
0.09234962222558957
-0.09661913104416799
0.01292611663485385
0.06252826094154111
0.026775555708415465
0.09683354089581936
-0.008152645085702818
-0.031037080490892363
0.02919856140472794
0.04752425365941116
0.013447526920165195
0.08171039319329584
-0.060143279019487794
0.07620587639676951
-0.06843855679503076
0.07606546269329163
-0.016671527409171223
-0.04474623805764314
0.10332232606897268
-0.0867120194948117
0.03553937922610368
0.06372075382918785
-0.09743190232786449
-0.05393097123612754
-0.05309461773282355
0.10537779280063278
-0.1060819600840289
0.0475278532132324
0.10271726725536805
-0.09228650580090876
0.09163078462987725
0.10472701217845301
-0.043063255615007484
0.09303117165911508
-0.000987224350825196
0.07335446382114574
-0.015138342397093182
-0.02661346387481609
0.02337390301397914
0.0025932139800294014
-0.012695500612315015
-0.09928663063755754
0.0759288165016085
0.05085328211595941
0.03161272200575057
0.04547539194570527
-0.10660466397673823
0.0962763255897143
0.08115452017141903
0.09520742092149616
-0.0663755687404582
-0.03133452623673811
-0.0864469553968811
-0.06480335040491296
0.019750497119119637
0.08046286599480197
-0.036117536176886816
-0.07674088127522938
-0.08073840311309806
-0.0542673050019255
0.006706880621592233
-0.046376644337167275
-0.09540130253755275
-0.005597098210448484
-0.01945439064784194
-0.07420051354197468
-0.08622020514559027
-0.07062482893138113
-0.10219376202968708
0.09548618582648069
-0.05928988364618072
-0.09295511975385981
-0.0909399895112855
0.015385962351082461
0.05379687664171379
-0.03111179278124746
-0.028394457980849955
0.0403570891424168
0.08667350625304619
0.03834922225732959
-0.0495099052086468
0.08931379494314054
0.07338422188027893
-0.05580124602842049
-0.08329437761763196
0.05353456541840931
-0.02184010302347869
0.0785616406151521
0.07179736311867733
0.03840217466642744
0.024829999516244095
0.03193334180541977
0.04022967609044149
-0.09028772388822201
0.014405449164815056
-0.038056159042349755
0.08892983901799713
0.00781462409931722
-0.0974375540567269
-0.04029187841012625
-0.03363911904931965
-0.010111837372448064
-0.046351365512544464
0.08388845322142137
0.06559200247074999
-0.003506657820106275
0.06414439491984465
0.041936024683422404
-0.0626285559791072
0.08574826625891795
-0.07952053989140742
-0.046189113931122475
0.030757023400110394
0.020730806996200547
0.08024381713372787
-0.09606260575840796
0.06998010977371479
-0.06040058420090554
-0.08513105311287535
-0.07453293041568529
0.010365074456109123
-0.023964104418750496
0.024764939332822724
-0.029569541340620727
-0.08097384083716279
-0.022013247757976206
0.04632342844783557
-0.007287652313864903
-0.06669363191631768
-0.08679011981536434
0.016715240152077808
-0.022195996686760526
-0.014625464537343827
-0.08821291850935722
-0.09118992338317725
0.0008208065263733612
-0.03135849357263948
0.038074066160390274
0.007986156913539674
-0.07525302656918662
0.03208838208666442
-0.08276381275126617
-0.08467652341329802
-0.06807110171270615
-0.04078345251274232
-0.017263566857880185
0.017105677147747755
0.07502607160639085
0.023580162425006036
-0.06262244616773768
-0.050294082830368535
0.07532110538587898
0.05506241817237256
2.029696933128399e-06
0.003644849492076582
0.08375445463525774
-0.025463107122950898
0.05404701759337234
-0.034912583977294624
0.0438443483744895
-0.04567683708081287
-0.056155069374213384
-0.01287687972912969
0.07675694896700999
-0.044363225771933114
-0.06943624431073568
-0.07324188717941091
-0.006440380695038663
0.0667258330362769
0.06287175929803923
-0.07202408241051063
0.021052785435710458
0.061464744290621015
-0.076897453936046
-0.003126276782987217
-0.03820360025053378
0.008827315350324822
0.0322870298206093
0.07050900665702589
-0.026385264420581513
0.030578058441912834
0.008080726514392764
-0.07778360925445617
0.039516225668362506
-0.052283815923572716
-0.07859727049863088
-0.018522834371004458
-0.010653729310498787
-0.07488829859335171
-0.03561010352026773
0.06682755359301218
-0.05880625344359767
0.07433691320031116
-0.026169824978212054
0.010784792923123069
0.003732244420052396
0.07203007101113022
0.03032749423576338
-0.01818743328186594
0.0007426251943069455
0.06308801188235362
-0.01856267643502485
-0.05697317869167403
0.01533731947274581
0.02199507510018332
-0.06902956712473116
-0.04590464946482391
-0.041572144583369226
-0.0517831529170057
0.022598763739348174
-0.04820998481861044
0.06429503472873489
0.0031189171100785167
-0.03145064961054364
0.055221404816346756
0.006066588958045635
0.034491725007324295
-0.04075272418810493
-0.06435497727467429


==> output/example8normalnew/nPred0/stepSize-1.0_regOption2/gfsetAfterIt0.txt <==
3930
-2.0587461551775958e-10
7.530924654528991e-06
4.158887719543383e-06
1.5047782589566142e-05
1.1312279305871272e-05
2.2534569912851803e-05
1.8469944923384112e-05
2.9976083419614473e-05
2.5625048012272712e-05
3.735764412693923e-05
3.276561962053351e-05
4.466432164717844e-05
3.987207301526864e-05
5.18740579510578e-05
4.693448769540938e-05
5.8978207165112915e-05
5.392233820126769e-05
6.597289854876461e-05
6.0893591878748305e-05
7.283815038598136e-05
6.781686080564928e-05
7.955557290136191e-05
7.493539730855067e-05
8.610187737401287e-05
8.309672868421935e-05
9.246740740004894e-05
9.867025785430784e-05
9.070600277036163e-05
0.00010466761154471217
9.706767801384759e-05
0.00011044746139024984
0.00010298414768791726
0.00011600730897316199
0.00010856863188583494
0.00012133410350372084
0.00011390188880597846
0.00012641738191945803
0.00011896158462565022
0.00013124908663706173
0.00012379403176105558
0.00013580873325765467
0.0001283573052557978
0.00014008904431410477
0.00013270079143361529
0.00014410765242833985
0.0001368428211077813
0.00014783469438669035
0.0001409143458651998
0.0001512511903123711
0.00014549266336328853
0.00015434240302529252
0.00015714344310964337
0.00014889214514024186
0.00015965100856066817
0.0001516453188589094
0.00016183402834595305
0.0001539824347061325
0.0001636681060423468
0.00015592276972610405
0.0001651728742490685
0.00015750324975227043
0.00016634487917912113
0.00015873416901729045
0.00016717856689593032
0.0001596297719563336
0.0001676683008072025
0.00016019485211253654
0.00016782647066427339
0.0001604595001572971
0.00016766767307414116
0.00016044768918393852
0.00016717481993627745
0.00016015474134258294
0.00016635275723138256
0.0001596703715450246
0.00016516948672828542
0.00016366766546139618
0.00015777347991064692
0.00016183386822851036
0.00015599055066546971
0.00015965082419450738
0.00015394550700878723
0.00015714395900896303
0.0001515879569039715
0.0001543468762398806
0.00014891864288811048
0.00015124542331447667
0.00014594726465629515
0.00014783682248317427
0.00014267768657992788
0.00014410748665280639
0.00013908269716328037
0.0001400884275584506
0.00013521136092246657
0.00013580739538945834
0.00013100613017734855
0.00013124426835765216
0.00012642716283564682
0.00012642463454712975
0.00012100355585589673
0.00012133294965268874
0.0001160071448397807
0.00011443419340422709
0.00011044722766618424
0.00010873083402383548
0.0001046674054485224
0.0001030276095286665
9.86708182391142e-05
9.716574343319946e-05
9.247158201296442e-05
9.111419243760155e-05
8.609960874898724e-05
8.485646759212104e-05
7.9554656900644e-05
7.846013826654056e-05
7.283684896316013e-05
7.186231243450466e-05
6.597170569274229e-05
6.514208305162372e-05
5.897662359526694e-05
5.816017496563432e-05
5.187036376407834e-05
5.085655188538208e-05
4.466867715517539e-05
4.232627221263541e-05
3.7359360988563524e-05
2.9976505657201958e-05
3.32788026328359e-05
2.253445296954515e-05
2.5511740701296176e-05
1.5047473135031154e-05
1.80015694157912e-05
7.530449054642365e-06
1.0516595996942217e-05
-7.523010840870924e-10
3.0660977166102774e-06
-7.531817148302023e-06
-4.369998734383941e-06
-1.5048435064046439e-05
-1.1776902746578791e-05
-2.2534839680956122e-05
-1.9206529361154085e-05
-2.9976203037691527e-05
-2.6555867528886224e-05
-3.735786068503544e-05
-3.4006585562660486e-05
-4.466465182995266e-05
-4.1626123582716466e-05
-5.1872422146645725e-05
-5.044729379209432e-05
-5.897345723587037e-05
-6.597137332594104e-05
-5.899804807632964e-05
-7.283739694143592e-05
-6.624034742442689e-05
-7.95556899702271e-05
-7.305384020941506e-05
-8.610072111190799e-05
-7.961552137233065e-05
-9.247270052450163e-05
-8.59579853131699e-05
-9.867174684645109e-05
-9.213417901379036e-05
-0.00010466797502629663
-9.807721949623495e-05
-0.0001104474830448221
-0.00010384996777686134
-0.00011600714185969692
-0.00010939593281359136
-0.00012133369837990036
-0.00011483983024352084
-0.00012641561315881553
-0.00012024667076244353
-0.00013125208346204202
-0.00012645760618294814
-0.00013580343741194481
-0.00014008778465033288
-0.0001316613246219799
-0.00014410771008824033
-0.0001359912094639236
-0.00014783742151568366
-0.0001398569928048456
-0.00015124594705565899
-0.0001433596289663081
-0.00015434740271964568
-0.0001464976383120166
-0.00015714448268175073
-0.00014932967398277762
-0.00015965114556979487
-0.00015184609647503136
-0.00016183398045252752
-0.00015407655026343904
-0.00016366811765473687
-0.00015597861152467652
-0.0001651723646697013
-0.00015761217854264612
-0.00016634147917523196
-0.0001590142814330553
-0.00016718589166316762
-0.00016053535659179673
-0.00016766433278190494
-0.00016782589704978097
-0.0001606778201184364
-0.00016766831710705838
-0.00016066686280878173
-0.00016717860740979993
-0.00016033104699389206
-0.00016634474144414208
-0.00015964706571748282
-0.00016517257425747978
-0.0001585947051907935
-0.00016366783349831577
-0.00015720036929054885
-0.0001618335541470168
-0.0001554746880042322
-0.00015965082259931034
-0.0001534116163424277
-0.00015714404684857324
-0.00015103739265823592
-0.00015434624104200545
-0.0001483344746536816
-0.0001512415730828744
-0.0001452816367380775
-0.00014784522375357363
-0.00014162980689028822
-0.00014410597228980098
-0.00014008860556075282
-0.00013664926697736846
-0.00013580843642984258
-0.00013229744184352048
-0.00013124844043715914
-0.00012785764231026725
-0.00012641649279956644
-0.00012318321244062438
-0.00012133307930022718
-0.00011825332693145854
-0.00011600637016990559
-0.00011306308231360329
-0.00011044665899007034
-0.00010765150806626301
-0.00010466723334659584
-0.00010198348561362802
-9.867070461501036e-05
-9.612570373658052e-05
-9.247109737119248e-05
-8.995384523820038e-05
-8.609657179198629e-05
-8.342434823066218e-05
-7.956175746966347e-05
-7.578986701524934e-05
-7.283838381157823e-05
-6.597276688572193e-05
-6.735925778993343e-05
-5.897765194005062e-05
-6.0123593358496086e-05
-5.1873286022667434e-05
-5.307610966356151e-05
-4.4663443172369817e-05
-4.6009875403160015e-05
-3.735680133198289e-05
-3.891294127048465e-05
-2.9975466477359588e-05
-3.172904074301368e-05
-2.253424234662414e-05
-2.456240971069374e-05
-1.5047802715402173e-05
-1.734311343555272e-05
-7.5312354250709865e-06
-1.0121497211524423e-05
-2.987674154228474e-06
7.877941953475e-06
2.8350029748651003e-05
3.522121812257053e-05
4.209256970659182e-05
4.892213569036071e-05
5.577391020021889e-05
6.255718718372812e-05
6.944873651813549e-05
7.644427453541455e-05
0.00014099417969764703
0.00010131843191184825
9.569763615481633e-05
8.975972191334671e-05
0.00010661040289162304
0.00011166873686062594
0.00011645085150080171
0.00012102724342217699
0.00012534770926839517
0.00012952506619992354
0.00013353645110814071
0.00013748814712051158
0.00015187764967980707
0.000148339807360902
0.00014628627753043416
0.00014383077486530716
0.00014999633326456135
0.00015129683922461006
0.00015224752422069606
0.0001528788110784724
0.00015322325709043628
0.00015331840757724599
0.00015323340361063524
0.00015293196316540697
0.00011242735737855001
0.0001461152660015032
0.00014830034354861938
0.00015022357323247527
0.00014361031048197934
0.00014077308503115336
0.00013764738012643046
0.00013418044314375454
0.00013049645920301572
0.0001264834982292741
0.0001222465880624219
0.0001176542804764713
3.590414228782695e-05
9.565961245444786e-05
0.00010134384655590346
0.00010688789325352907
8.978494432628083e-05
8.367665235045316e-05
7.742728705266743e-05
7.09554599172351e-05
6.444221958183758e-05
5.767095228839285e-05
5.079732536356385e-05
4.356604170415533e-05
-5.273431140934722e-05
1.3495086450259657e-05
2.083886864173843e-05
2.8275145320358926e-05
6.168607444214377e-06
-1.2341895852235138e-06
-8.52318027672843e-06
-1.5869509058170817e-05
-2.30705962350924e-05
-3.0373173919691574e-05
-3.764517636142101e-05
-4.515451049021829e-05
-0.00012372651650901598
-7.328894233389671e-05
-6.675065701487382e-05
-5.992738364085803e-05
-7.959175152927484e-05
-8.572866394788158e-05
-9.161244109781382e-05
-9.73457611002139e-05
-0.00010282109562419869
-0.00010821681509604723
-0.00011345243627181568
-0.00011875099969454691
-0.0001536329334179049
-0.00013563887719337817
-0.00013206216250542156
-0.00012808936572352483
-0.0001388268297460468
-0.00014168930921532608
-0.00014422120902108612
-0.00014646464378221787
-0.00014840402509943217
-0.0001501014508988186
-0.00015157403765742736
-0.00015288501548745372
-0.00013291257773937566
-0.00015307007535373218
-0.00015359009726032818
-0.00015375161085236737
-0.00015215971207229538
-0.00015088273591929962
-0.0001492703761298742
-0.0001473110902372553
-0.0001450919848267344
-0.0001425561569951644
-0.00013977804192153047
-0.0001366844785901192
-6.811325375468873e-05
-0.00011997774528183941
-0.00012445153411775882
-0.00012872951703607263
-0.00011523825883522136
-0.00011020942765128984
-0.00010496112061136439
-9.942728076269254e-05
-9.375390800877785e-05
-8.777631616291105e-05
-8.163658615576942e-05
-7.51396540417533e-05
-4.724303810874699e-05
-5.4138707565216646e-05
-6.106481087966479e-05
-4.034659401457942e-05
-3.3354671918535317e-05
-2.6415385315178974e-05
-1.9407977055765286e-05
-1.2559777529165812e-05
8.329944356881291e-05
1.4669783831689701e-05
2.1498266734256823e-05
1.046324484582827e-06
-5.751582645030486e-06
0.00013874083837678118
3.0698621651652935e-05
5.053358633351025e-05
5.710231481221642e-05
6.369376532007373e-05
7.019524407440746e-05
-6.143701620668179e-05
0.00014257646920523198
-6.714506998979495e-05
1.1088863457564676e-05
9.941768880098793e-05
8.861434874036638e-05
0.0001091499485039401
0.00011364956178750784
0.00011796297662394279
0.0001220756167249673
0.00012603817016150007
0.00013832493759021076
0.00014394668436278673
1.634505144100547e-05
0.00013622153362602264
0.00014263269601886555
0.00014497139871097548
0.0001456713094084102
0.00014608603034274627
0.00014629767334037826
0.00014631848921030585
8.845427348791767e-05
0.00013571004219478877
9.40529357807585e-05
0.00014439735778720087
9.943322903265144e-05
0.0001327663642272214
0.0001295372370318428
0.00012600702174506558
0.0001222953924158987
0.00011828222202304283
9.202738682823723e-06
8.263798128355691e-05
0.00014060955831377247
0.00010460290969551343
2.3425348552688668e-05
7.657422227990938e-05
7.039618154290576e-05
6.401531443664335e-05
5.7641704798539225e-05
5.104285985378246e-05
-7.333500399829059e-05
2.04521143493268e-06
0.0001408275513131153
3.0499003976917188e-05
-6.0760920200754355e-05
-5.08828442455126e-06
-1.2169445646986691e-05
-1.930509418188051e-05
-2.6280826491208076e-05
-3.334837393636977e-05
-0.0001312571176969001
-7.936197446280208e-05
9.414567789609904e-05
-5.414841442765432e-05
-0.00012446184906762358
-8.515555282594533e-05
-9.078002551875949e-05
-9.615545723289863e-05
-0.00010142891182165017
-0.00010648163292069174
-0.00014582321676315788
-0.00013413040219372582
0.00010439606758768131
-0.00012049499583029553
-0.00014686589773628655
-0.0001366957552361717
-0.00013894184116154394
-0.00014090411035116683
-0.00014262491156382968
-0.00014411216003161776
-0.00011221658977855992
-0.00014469664794613588
4.39083525266824e-05
-0.00014679626835588437
-0.00012088520894319898
-0.00014320858135845126
-0.00014142560415931511
-0.0001393287852968898
-0.00013703625901527106
-0.00013443674325627452
-4.169353718865594e-05
-0.00010746613728024309
3.7300925481113625e-05
-0.00012481696289633038
-0.00010242860218605107
-9.718819139187279e-05
-9.167980951429266e-05
-8.605646055767071e-05
-8.016888841231519e-05
-3.5034759079908695e-05
-4.8338142947115276e-05
-2.829174613034112e-05
-2.1632013790443406e-05
-1.493146893855789e-05
-0.00012802239743595366
-5.4892050776619165e-05
-0.00014654307273948683
-0.00011668221502405193
2.411082587489192e-05
-0.00014630959271579502
-6.788321091169512e-05
7.666610274478851e-05
3.749007689844941e-05
4.652704851416719e-06
-4.731838422504563e-05
-0.00011614080969547652
0.00010950169843474401
0.0001298132080267583
0.00013323198692957063
0.00014566195617976885
0.00014617579722237673
0.00011400264743342118
4.4297044945537966e-05
-4.0411470098131114e-05
-0.00012841476619171148
-0.00011146474769121689
-0.00014538111007487604
-0.00013156973847037312
-7.405447032656168e-05
1.7576555810357892e-05
-8.278588742460832e-06
8.279434483578537e-05
5.172563891486787e-05
0.00011469559913621881
-1.6732100954235074e-06
0.00010639428712365241
0.0001185722745894469
0.0001279438772924294
0.00013672332030345162
8.150443395552559e-05
9.716037747886099e-05
0.00011062046444476334
0.00013780621923318413
0.00013925692739982218
0.00013935888895871913
0.0001306459797464014
8.700081421990839e-05
0.00013692420699384393
9.219452705266099e-05
-5.512209218235043e-05
0.00012158707764366629
0.00011807206362501562
0.00011431557400088138
1.2148751436376174e-05
6.976134173496015e-05
-0.0001315391251147232
1.8898587123578384e-05
-0.00011699604120366146
6.368735748140219e-05
5.7460691546173294e-05
5.1306983685716514e-05
-6.72976112860904e-05
-8.532154904596514e-06
-8.433336822884705e-05
-6.128208976564674e-05
-1.5475471037328496e-05
-2.2255382724600255e-05
-2.908003940064932e-05
-7.316746072030151e-05
-8.958135764453375e-05
5.287425275583767e-06
-7.882236095865104e-05
-9.470090980122099e-05
-9.958994063679951e-05
-0.0001267278699209593
-0.00013349279957486414
7.575339660570825e-05
-0.00012928448412844118
-0.00013520455917486043
-0.00013669768747723822
-0.00013861069570017689
4.5364936318896394e-05
-0.00014002988134914873
6.421490331630603e-05
-0.00013724166990489436
-0.00013148421304181598
-0.0001291411466258765
-3.0028509691607155e-05
-0.00010466224973718533
-8.968688560600859e-05
-9.992829828092239e-05
-8.43115945211112e-05
-7.870922447043003e-05
-3.6478985325712005e-05
-2.3618015848120867e-05
-4.283329291813258e-05
-1.7140854420955627e-05
5.7998820474501575e-05
-1.871649290107127e-06
2.557512835197048e-05
-0.000117070572515132
0.000131293686533927
0.00013854480257449516
0.00013901623377727388
0.0001249049410955443
-0.00013558113458484166
-0.00013366616865092073
-9.49474576246193e-05
-0.00013968107022664224
-6.133906103053213e-05
3.21677800751531e-05
-0.0001395814195964908
7.740284943960156e-06
0.00010195987620223069
-4.879220565138379e-05
-0.00011308312691930729
0.00010185535809896107
0.00013859582037047797
0.00012871258120251988
0.0001352650405513054
0.00011041289730938187
0.0001394268518395648
0.00013301308891538175
0.00013505975888666833
0.0001334465253635446
0.00012224459096723435
-0.00012051858320102416
-0.00012059748121901971
4.509995995185334e-05
8.724591646244358e-05
-0.00012657711521463295
-3.569050007382391e-05
-5.534154104550864e-05
9.730775512092068e-05
-0.00013798381687598184
9.24027958912326e-05
-4.912937379526561e-05
-0.00010430944799232177
-0.00011323396446463557
8.178356928124851e-05
-0.00010908000943269472
7.026431650955961e-05
-1.0862936603820195e-05
3.265099585437932e-05
1.3859627101131034e-05
2.6364064940845463e-05
-0.00014005146284192213
3.900466419857625e-05
-7.30779782673568e-05
-0.00012383435504035117
0.0001307144550848587
-6.733214490279577e-05
0.00011113118491050953
0.0001256716433186371
5.751968310377859e-05
0.00013243355302911797
0.00012304579066175982
0.0001394373042854163
0.00010628229784104925
8.027649096586179e-05
0.00011047399949613215
-0.0001298259766805762
0.00011397713339047507
3.868536957856588e-05
-0.00012786543299554226
6.346678241138602e-05
-1.1360565765211903e-05
-8.30517463802595e-05
-4.7110447907959445e-06
-4.226294938696349e-05
2.1020495089819793e-05
-6.713165376414477e-05
-2.4616194595436224e-05
-9.275657800117746e-05
-0.0001293569672566634
1.5700271884425465e-06
-0.0001389835292713916
-0.00010883368180484028
-0.0001261383947607109
4.6429233499051866e-05
-0.00012368385261465553
-0.000131391096804582
-2.5582433015946237e-05
-0.00012388464812688562
-9.733334740087175e-05
-1.9493234618295587e-05
-3.171279356473295e-05
2.0068728889135045e-05
-3.7755263389273994e-05
-8.796686081446564e-05
7.613528654268299e-05
-1.7975173753580557e-05
5.159816256873327e-05
1.4650006888768304e-05
0.0001315076598927985
-8.26775785880085e-05
-7.748199709087154e-05
4.031609219091926e-05
-0.00013280929595388437
-4.377284026798236e-05
-0.00013062370179737056
-7.266162152861308e-05
-4.982281663504267e-05
-0.00010969134257090207
9.452767525496736e-05
0.00011478050590482326
0.00013121871931880328
-8.776228070101952e-05
0.0001239962545916145
0.00012958174867247623
8.527597936086298e-05
0.00013244645063904465
0.00013230317323412185
0.00010334408835658596
0.00012547062763207094
0.0001068254199361269
7.490973938912268e-05
9.92428679986565e-05
0.00012616810730896235
8.997797533475489e-05
0.00011724108897682581
-7.796325733506725e-05
-0.00012195288622925276
-0.00011300172124821943
0.00012943206111063897
4.5587275866308884e-05
-0.00011946719160106527
1.7483227980505956e-06
-0.00012148186942115772
0.00010731699039301837
8.341972093379869e-06
3.426277717593476e-05
-5.569418199739189e-05
9.494131267481539e-05
-0.0001133072620972716
9.041176815925788e-05
-0.0001280669705166372
4.498338389142546e-06
8.050745440468128e-05
-0.00012416968969909507
5.242175881632429e-05
-0.00010170128259300674
2.7318681362087054e-05
6.926354055283019e-05
-4.6665103407046585e-06
8.55780012935164e-05
-9.268484260761592e-05
1.0337961781402536e-05
0.00012028188537008177
-7.208415082488384e-05
2.826117305663718e-05
-9.734582131481786e-05
6.405151506207276e-05
-0.00010959190148704407
-6.145395088843388e-05
0.00013200431280179436
-0.00013334328598243745
-1.3363897620280046e-05
5.8246894573593734e-05
-6.1020331358332126e-05
-5.546846889396756e-05
-3.106215623321067e-05
-0.00012608351849017788
-0.00013305914429384547
-4.96628279609286e-05
-0.00010579638678235995
9.883540471625591e-05
0.00010288793568537264
0.00012758686757523513
0.00010652294570338101
0.00012805042321092214
-0.00011607154911741443
5.747016915641227e-05
-0.0001241237000439966
0.0001213762503971617
-4.372254688264135e-05
0.00012452975115516052
5.1729580881014675e-05
-0.00012058204443635351
-0.00012208597238260122
-1.388611899702399e-06
7.523733888467961e-05
-3.309796485822993e-05
-6.652800926363361e-05
-0.00013351533955845436
6.969447155866585e-05
-2.1507999962328255e-05
-2.734145670248567e-05
-0.00011661241025911265
1.669432280112376e-05
-0.00010579408466555488
0.0001334907434925796
-7.188753705234183e-06
-7.59722303276828e-05
-0.00012340225207335996
-9.031806027923149e-05
-0.00012564202196513354
-0.00013169752041838865
-3.8830740664902775e-05
-2.666765965700718e-05
-0.00012251371443695145
9.163270141411634e-05
0.00010738879432253252
4.599317536166937e-05
7.0405360464751595e-06
0.00011824760910324185
8.735086678873315e-05
7.879351300022756e-05
0.00013266226189598027
0.00012555141943225274
-3.7474275069526266e-05
0.00011806079437820684
0.00011697900558966356
0.0001097808510605362
0.00010309631068957828
9.619724321857748e-05
-0.00010863907140575878
3.9663670205811777e-05
1.61991162857047e-05
-7.670975534780965e-05
3.3582234946632195e-05
-0.00011884162194750791
0.00012559121433923298
-7.32241704719083e-06
0.00012389252474375868
1.6871118106604235e-06
-4.483696150564095e-05
-0.00011474300159975288
-7.678684150212388e-07
-9.457708308513289e-05
-0.00011891965693692819
0.0001237789604357632
0.00012504939144654024
0.00010379972744789618
7.394107294932542e-05
9.227361684245621e-05
0.00012600819799457754
-7.098710669632734e-05
1.0490551267872511e-05
8.817163176700024e-05
-0.0001265251508123691
0.0001155480549340856
-0.00011639982748003894
7.397061217360174e-05
-2.0260662555288552e-05
-0.00013251426649229354
-0.0001168674376498503
6.315980649189392e-05
2.2832367296588693e-05
6.348005049009235e-05
0.0001000688161353986
2.97582330767736e-05
-0.00010171047400882664
7.898504156298105e-05
-8.143663844283884e-05
-1.5666822618924773e-05
-0.00010655013601126367
-6.130435013042092e-05
-9.060767493603184e-05
2.219840153342822e-05
-8.089068405404519e-05
-8.604196865063388e-05
5.798013893909496e-05
-0.00010250934035023282
-5.5132836996595866e-05
-0.00011858718502043964
-1.3711633885000025e-05
4.7100018552189515e-05
3.552024529264682e-05
-5.029859563269129e-05
-0.00010616430946815353
-6.0489628696220074e-05
0.0001189743938094972
4.1319829317741984e-05
-0.00012684632217142
-6.666906371641272e-05
-3.286613030833069e-05
1.267184431059282e-05
-0.00012602171180920373
0.00011424919508274717
4.908717623309061e-06
0.00012538402501363548
0.0001202494404968606
-0.00011142999929960103
8.302503732885286e-05
9.571452952296528e-05
-5.5812707857496394e-05
-3.853216149756773e-06
0.00012215396773526463
-0.00011257923830239805
-8.57100028978025e-05
8.92557295125527e-05
5.189647640493118e-05
2.416380308703525e-05
-0.00011487858276789189
-9.487591485903985e-05
-6.584016489926644e-05
8.376653919721076e-05
0.00011277969457043961
-0.000127615845692545
-9.855651477709739e-06
0.00011086680880893094
-5.0020669255747574e-05
-7.181866825129163e-05
6.870710055212735e-05
-0.00012064093209237633
5.247286929330452e-05
6.880073932425493e-05
9.295478334728011e-05
-9.864351216844497e-05
-3.4502683461298274e-05
-4.450464764852495e-05
-0.00011726336179511873
7.300888425445414e-05
4.620693272004836e-05
-0.00011961769531064077
0.00011175501422819043
8.878941971362938e-05
0.00011076340172839489
0.00012562970193662375
6.253921508635119e-05
9.56823000339767e-06
0.00012260050429819036
-4.4888629432293275e-05
0.00011300059971068984
-0.00010397272293340254
7.608102987192243e-05
0.00012095986470760324
4.0331574145573495e-05
-7.422808888747889e-05
-2.892273929101941e-05
-5.558185893826936e-05
-1.7759310806150846e-05
2.682159283289032e-06
2.5325789893451302e-05
5.724030933972583e-05
-0.00012450196040373246
8.447857253229463e-05
-0.00010760663620354465
0.00011655299979025718
-9.924764943113924e-05
-8.795698344704569e-05
-4.9515579524969926e-05
0.00011772384363373742
0.00010014736824550306
0.00011879417164686976
5.750576595520578e-05
0.00011788821377825567
-0.00011623086891829444
-8.865025703017511e-05
0.00011871295907088654
8.558766771258235e-05
-6.089310224459137e-05
-0.000109597288074993
-3.890321302794876e-05
0.00011064325038839931
-0.0001140338188009858
-9.857065650662233e-05
-0.00012014841998250312
-8.35913957299852e-05
1.8593916637408656e-05
0.0001035845625040592
2.8851206216249984e-05
-4.026722601382073e-05
-6.953588247326797e-05
-0.00011882250483852439
-0.00011125264620865538
-2.3309387468986976e-05
-0.00010905920421605852
-0.00010955961586678034
-2.861966756030958e-05
7.262342669775428e-05
-0.0001007298084822089
-8.407853754631714e-05
-7.055694829138274e-05
-0.00010254540112933793
1.2044527817862849e-05
9.93441514389381e-05
4.661260190720218e-05
3.083718773178304e-05
6.766575778307648e-05
-9.426960155832123e-06
9.954629234573373e-05
-5.455328895959502e-05
4.217316660726646e-05
0.00011810369786524849
0.00010268970419313209
-0.00011328777817969308
-2.675442535367174e-06
-7.510936217053735e-05
-2.2349045022032688e-05
-9.54240724003692e-05
-0.00011155063148552685
1.832271618686253e-05
-0.0001152322787335473
-5.0221683422005354e-05
9.261186557705404e-05
3.6631723304125106e-05
-1.1655175716310317e-05
3.4768909806771516e-05
-6.598680635193354e-05
-0.0001253967711214383
0.00011848285301651881
-7.89427564461419e-05
2.470679989801292e-05
0.00011728970235522877
-9.174040215259298e-05
-0.00011910103766727405
8.017816903133379e-05
9.660174922762728e-05
-0.00010253149416576477
-9.153096855894876e-05
7.746791620774365e-05
-3.469625183949717e-05
5.189344731992783e-05
0.00010706931494543138
0.00011873796507148242
1.5224193992443037e-05
-3.997443870705711e-05
-1.597090126482093e-05
-1.987101952129527e-05
-2.4275161494998283e-05
-1.735169270684229e-05
-7.96313898866889e-05
-0.00010635909726195168
0.00011508336855359264
-0.00011328504041517972
0.0001136670695494731
6.819748398055274e-05
-0.00010671523025665649
-1.186959300702439e-05
-8.353179781293911e-05
-4.997411558699706e-05
6.841454019658116e-05
-5.981708690044911e-05
4.653973027600818e-05
8.65234597027051e-05
-8.189734707496322e-05
1.3097296241819319e-05
0.00011198086643959129
0.00010567595189791568
-1.4145969625528812e-05
2.05121899798884e-05
4.052010871977335e-05
4.775856239966403e-06
-0.00012069344576728221
-4.5305305809120805e-05
-4.856736356907547e-05
-4.43539328635836e-05
-5.389145270422676e-06
-3.0428164449974675e-05
-6.444869339576832e-05
6.155414915132867e-05
9.300352478838217e-05
7.144080334313001e-05
-0.0001091057704799423
-6.889454580309338e-05
-8.4634902707926e-05
-9.564980516309343e-05
-0.00011274808918282019
8.191365182218209e-05
0.00010627266783241661
6.292412287361173e-05
0.00011066780138913556
-0.00011743669409249602
-4.278523384587946e-05
0.00010419029220631693
8.239673031827737e-05
-0.0001133238888274976
0.0001103241962210194
0.0001056592722806995
0.00011115240828858767
1.4619128383241033e-05
8.588506365653162e-05
2.1163121985430912e-05
5.223502612261136e-05
1.9583413782856813e-05
9.650968074716425e-05
-3.811233392211174e-05
-4.856554148095971e-06
-1.0842926516463095e-05
-4.8408356281857e-06
-0.000106019628593912
5.641933262985229e-05
-0.00011255504401820656
-6.495096655480285e-05
-1.9205581927623337e-05
-0.00010216420715121954
0.00011862627290467249
-0.00010399889593285258
0.00010815629973616319
6.1306659614123205e-06
-5.215074442660117e-06
-9.678073120821148e-05
-4.017194634602382e-05
-3.7626292272811464e-05
-3.158069182106989e-05
-0.00011004521976723399
8.186333813340349e-05
-9.972503370138356e-05
4.5334667470174424e-05
-3.630310040477726e-05
-2.7172987040546993e-05
9.604358766327305e-05
0.00011122459745694704
2.552279896528403e-05
-3.605276193911211e-05
-2.7175100603437473e-05
6.658213221029808e-05
-5.5416000315443214e-05
-6.759922631906948e-05
3.919010684143223e-05
-7.233141036900012e-05
0.00010781070054538907
9.540501302441275e-05
-0.00010768382851247078
-9.998448962732212e-05
-1.9786413586318123e-05
-1.3251666549372862e-05
-2.1437564928377158e-05
-2.45426875838439e-05
-9.293181952829678e-05
0.00011202163857207982
9.240675819617705e-05
-3.098974105216031e-05
4.070540678757606e-05
-8.346213713005622e-06
8.064545100236492e-06
5.8727187528289005e-06
-1.1736552446846855e-06
-1.2295117096103e-06
-5.4139972172678485e-05
8.945233319428391e-05
0.00011589788013477937
-1.8226602820804912e-05
-9.303406472529659e-05
-3.61999511086302e-05
-2.889815631229677e-05
-2.7543731531868098e-05
3.0298882312503058e-05
-0.00011211497058372985
-0.00011835664855409998
-0.00011040253421045202
-0.00011234229031445439
0.0001087767543376959
9.926222093668826e-05
-4.444457625770968e-05
-7.711942997728409e-05
0.00010320247283292827
-0.00010189121345503685
3.502462035589691e-05
-8.801268955590867e-05
0.00011177380596331233
-0.00010420040235036064
2.4798523914792313e-06
-2.4756643578645974e-05
5.1034455656284134e-05
-9.596204203558408e-05
-2.630737101287755e-05
7.898868677428285e-05
-6.307704366257779e-05
2.810257899014366e-06
-6.069660451407171e-05
-0.00010801231259079374
8.899362729696775e-05
7.9479749633373e-06
3.081266370387309e-05
3.708680410101737e-05
2.6931257416121805e-05
-0.00010593716666095057
-0.00010544426526553342
-0.00011448002530499995
1.2208399133801963e-06
6.0750790206030174e-05
4.5010766777195263e-05
1.0625586443814197e-05
0.00011188721763298334
8.974456213203383e-05
1.4123423089592616e-06
-1.309673569452962e-05
5.567111584763698e-05
-4.8962705202674e-05
8.588281747566907e-05
1.8173627705533988e-05
-8.06773652567767e-06
5.786424977736518e-05
4.128436385200967e-05
6.334982496260086e-05
2.830113350866454e-05
9.760440124852441e-06
-7.339393458660397e-05
0.00010153835915040152
-6.065450635800708e-05
0.00010005982771812314
-2.5951039026109942e-05
-5.023307521517812e-05
-6.242313510434303e-05
9.290868720721419e-05
9.879007342775896e-05
-0.00010646570678232676
7.625891606624478e-05
-7.685524363058785e-05
-1.8717135391638288e-06
-6.610752270767306e-06
1.4043262361333991e-06
-5.6899179410439154e-05
-0.00010617759636788281
-2.667713283782553e-05
7.27124637779863e-05
9.771625614002631e-06
0.0001116676637137935
4.718761471440495e-05
7.885440874479107e-05
1.6731544335331254e-05
7.57677278073362e-05
8.947535943974585e-05
-3.8959704637872516e-05
-1.4280881365493154e-05
7.332559608970547e-06
8.129856474680953e-05
0.00011128935521658676
-8.869012967237555e-05
-3.164713123810653e-05
1.3037950588078385e-05
9.013699750390705e-06
1.7185643215559942e-05
1.5190270948094277e-05
1.5051426443090005e-05
-9.349432376122109e-05
0.00010348178084998213
-4.3202731251250996e-05
0.00010445178521023942
-2.0499015107487928e-05
3.195872047169814e-05
-2.2275911740742684e-05
-2.0177121156555956e-05
-1.4547511533750501e-05
6.600633356818051e-05
-7.78930952612058e-05
-9.154637858655109e-05
3.912136632395935e-05
-6.569330009956263e-05
0.00011157902061756776
0.00010550128643125402
0.00010109091937462077
-0.00010194003478633324
-8.95397269897211e-05
-0.00010080294688939288
7.736786238998655e-05
-9.470477184659087e-05
9.840795013194545e-05
-8.025146630457582e-05
1.0115471584556553e-05
-9.775563377759e-05
-9.889862634429539e-05
-8.727681772316431e-05
0.00010508944417172292
0.00010528797267386769
-0.00010331030051070143
-1.007870416604849e-05
-5.297320810336882e-06
6.0155828243755836e-05
6.532102096820191e-05
0.0001041412524816221
-0.0001028063000923768
3.470381709081493e-05
-5.269864959791909e-06
2.1871972923572606e-06
8.222695534693219e-05
-1.8527708518461263e-06
3.5310823537415656e-05
5.048013268582029e-05
-5.5498545858998386e-05
-5.942826244277474e-05
-1.2507790672268717e-05
4.3893955813715395e-05
3.684077876440751e-05
3.8724388812385666e-05
-6.719043159180484e-05
-7.590836045833922e-05
7.18127019816606e-05
-8.113874636185148e-05
0.00010075264943343089
-0.00010592517381865329
-7.090577992008232e-05
-3.288247828214569e-05
4.335060878273977e-06
7.550983324257055e-05
-5.917679347925401e-07
-0.00010041854066553762
-2.5177529821908466e-05
-9.830754613911583e-05
2.9881752057127803e-05
2.2584314479274293e-05
0.00010465905115623951
-9.480528128718351e-05
6.014104312742404e-05
7.541197608086067e-06
2.5870363423907496e-05
8.517426001830746e-05
0.00010471844811717912
-0.00011156892614677207
-2.025866016107805e-05
6.51474456978335e-05
-0.00010714226740319495
3.5965832179358896e-05
5.8271173379116373e-05
-9.087773069742838e-05
-9.689296844345648e-05
9.845302320659438e-05
-5.3888096789820994e-05
-7.381887988225336e-05
-4.458339057602379e-06
9.723268854548284e-05
-5.882898910872033e-05
1.218411706889748e-05
4.1963528628797526e-05
7.861243215233467e-05
-9.548014802404021e-05
-1.841007562100185e-05
2.0371882620767446e-05
9.277521682662327e-05
6.992050277192642e-05
-4.3816102721903996e-05
-7.211048139456307e-05
4.4731098152426625e-05
-8.76844071448506e-05
9.410780773880455e-05
8.4174714692735e-05
3.544049757173713e-05
2.993382772691076e-05
-6.910568217134723e-05
5.4997077074845694e-05
-5.620817074162702e-05
4.490554025754939e-05
-0.00010112079477377985
-2.1245099094513293e-05
-9.9552444436871e-05
-7.469348828815149e-05
-1.3901369215811163e-05
-0.00010506117778754768
9.599169359012917e-05
9.76924726717507e-05
1.3111441480067993e-05
-9.480491951959703e-05
5.3220410704285585e-05
2.305487821349232e-05
-3.742304365194113e-05
3.5538958929456376e-06
-3.865722304185083e-05
7.375941861940459e-05
2.7887984173003363e-05
4.238137060107575e-06
-8.420046931468182e-05
-1.0566452637988467e-05
-4.95396582665875e-05
-9.46721968503209e-06
1.1976621129412752e-05
1.6053162445719616e-05
9.557083229206327e-05
9.75120531742864e-05
-2.6930193652460076e-05
-2.8168615977641827e-05
2.0242934521990446e-05
1.7804300765761215e-05
9.815676349903845e-05
-9.618553587373878e-05
-9.738935839634658e-05
-6.149996413914138e-05
-9.361722998731318e-05
-4.342049078046061e-05
8.252126591758428e-05
-2.274600910138846e-05
9.602500981167449e-05
-8.726763061271317e-05
-8.72713988805021e-06
6.3270186043286e-05
-0.000104681903691588
6.97790913963975e-06
3.934051099917853e-05
9.378667111649262e-05
-2.8716092895105593e-05
3.283446053736822e-05
-1.3352950051297005e-05
7.478797114149452e-05
0.00010533764759882625
7.189083751109806e-05
3.000972737804857e-05
-7.145623634853229e-05
9.119740807817343e-05
9.775657203659067e-05
5.752355092898135e-06
-8.544912978329108e-05
-7.818560310167901e-05
-1.592931582473506e-05
1.5314393763526967e-06
7.110892557149096e-05
4.988546559003332e-05
-9.880022968409834e-05
-2.1521728785609324e-05
9.867053806929045e-05
-6.861262019235772e-05
-8.981048222673085e-05
-9.930546586043096e-05
-4.961416531851843e-05
-9.293440327969347e-05
2.9235985928826238e-05
7.039347851262514e-05
1.8056306203769756e-05
6.851566716490055e-05
-3.426196151192529e-05
-4.64311053120654e-05
2.7198659893080256e-05
5.964313966568605e-05
0.00010517832234984899
-1.668207795444874e-05
2.5145464322070505e-05
9.858041472137997e-05
7.86381556473433e-05
-3.795610593705316e-05
8.890670713719241e-05
9.03934148891265e-05
-7.965864871659081e-05
-6.4934948319424836e-06
-1.1850260622262661e-05
5.3951620050794264e-05
1.5740757593627082e-05
-8.997583408773375e-05
-3.247991666594458e-05
-6.48429945428958e-05
-9.767380416398021e-05
-6.835262200777916e-05
9.110944273761614e-05
1.3635839280779773e-05
-1.5708602484026728e-05
-7.096069338569086e-05
1.9419056769716337e-05
-8.250749322465092e-05
-3.69310925916981e-06
-9.910497413513883e-06
7.55435654952034e-05
-9.81900977832734e-05
6.64039550226796e-05
3.0568365362890444e-05
4.42830027348228e-05
-6.396916103635826e-05
4.803805123706151e-05
8.644898164004342e-05
9.187374036110342e-05
8.592439210635219e-05
-6.477780521779542e-05
9.156612780142936e-05
-8.255634767620811e-05
-2.2678343465578097e-05
6.664060092718709e-05
7.156823782876939e-05
-7.834302566464658e-06
-4.626907774890831e-05
-8.327862951162704e-05
3.99557582814564e-05
-6.6675369253194e-05
5.450939746829018e-05
-8.815244627449713e-05
9.095894574790408e-05
-9.502732782491588e-05
-6.846751232059331e-06
-1.5585578785255387e-06
-2.194513349919115e-05
-8.779597974973479e-05
6.213529409624026e-06
-4.19328768545906e-05
7.594695743527458e-05
-3.6800028783391184e-05
6.530599824533798e-05
1.2893472059584798e-05
-9.20797049104243e-05
-8.157992025853481e-05
2.23717013646918e-05
3.4953121015523e-05
-5.202228272389712e-05
-7.697329099718494e-05
9.019730479289282e-06
-5.751895098031738e-05
3.34215150867641e-05
5.587607477106289e-05
-1.9272449865220245e-05
3.657252979223338e-05
-4.0406229967265e-05
-3.163085982651661e-05
7.876396011952401e-05
-5.1415675982143343e-05
8.85133698121448e-05
-5.650876028363699e-06
9.023096608335605e-05
9.146307351086954e-05
-2.5703260275816505e-05
-3.528787441744454e-05
-8.601795873510563e-05
-8.90504527073117e-05
-7.909997555306434e-05
-5.683902762780309e-07
5.011273203984851e-05
-4.612970202871307e-05
-7.512962585173955e-05
-4.082494021784426e-06
4.939791381528538e-05
2.466509465749704e-05
9.896482046789939e-05
-9.186675493279616e-05
-8.592181308314284e-05
-7.248079237349627e-05
1.798499359213588e-05
2.4027256613793188e-05
5.93047360392003e-05
2.840064129217701e-05
-7.637696311320399e-05
-9.182758654904203e-05
2.746455314658339e-05
8.760539471098387e-05
-6.233772481484448e-06
-9.235741899702838e-05
2.0226040780717686e-05
-3.901129210433364e-05
9.130710761442834e-05
8.511301031818546e-05
8.854816867505662e-05
-1.300887001148696e-05
9.22378470286057e-05
8.26566394852411e-05
8.729873431544897e-05
8.275372776899513e-05
-9.392117800873394e-05
-0.00010053594206707727
-8.469744733454921e-05
6.140471612068139e-05
-6.209822341783915e-05
2.3310210280379195e-05
8.450137271384154e-05
-3.280983098971124e-05
-8.667437891675666e-05
-6.776224613903192e-05
-6.5757865077502045e-06
-5.700231081234377e-05
7.98850961979972e-05
6.41370201348669e-05
9.338722627454198e-05
-7.934915469264762e-05
2.5030862511177574e-05
4.2886200299102095e-05
-1.5502674134286373e-05
8.218291519622061e-05
3.0918996234111425e-05
-4.497231438475429e-05
-3.928452422231819e-05
-6.106205264197287e-05
8.06584715727743e-05
9.197793265635895e-06
3.760860947637428e-05
-4.7656516288110035e-05
1.6398752955998008e-05
-8.187374047689567e-05
-6.199723798875596e-05
5.361184193679312e-05
-1.7484098399962685e-05
-8.659658368940556e-05
2.86133232345064e-05
2.2819646348551398e-05
4.895478438171423e-05
-3.569982607553226e-05
-6.38454498047765e-05
4.364440876176308e-05
-1.770603888366302e-05
6.890022351020489e-05
1.8764092880790012e-05
-1.1865908585108149e-05
6.896265265890792e-05
6.467959803423578e-05
-3.207352601466366e-05
-8.757752542848863e-05
8.441269223899978e-06
-6.55761720114205e-05
-7.822969074843153e-05
-4.1168944819204315e-05
5.4520259117133796e-05
-7.541510767183588e-05
2.329211574316042e-05
-8.270956833084824e-05
1.194561823781519e-05
8.50248960616291e-05
-5.140250084771435e-05
8.364526041189958e-05
3.443564595774031e-05
7.059924793109871e-05
8.544112278939928e-05
-1.1908183961370532e-05
-2.7603393758700535e-05
8.433162779840119e-05
-3.184412975541328e-06
-9.267409385009199e-06
-8.133302815670176e-05
-9.05662986444951e-05
-2.203273259566528e-05
-4.571427239369114e-05
7.773493294454028e-05
-8.985532279343478e-07
2.4091237294991416e-05
1.929261005366396e-05
5.8576999616619734e-05
-6.953666117926338e-05
-2.312945738529083e-05
-8.338758250333137e-05
-2.947968494592428e-05
6.185536242490733e-05
-5.650859512589479e-05
5.99328515906971e-05
1.3591016616537777e-05
-8.509170368478483e-05
8.46773368610082e-05
-8.242407341646133e-05
2.3688542954103415e-06
8.133776290798787e-05
8.334010096301048e-05
2.8956763935311624e-06
4.302004976410005e-05
-2.7819142678686895e-05
4.923921704202516e-05
-7.163208875532482e-05
-8.905686533089603e-05
5.4777181935691235e-06
7.486329689698916e-05
3.192399498687378e-05
8.620628022848939e-05
-1.7647883703404533e-05
-5.971979932457431e-06
-7.975469621094841e-05
3.870758269749096e-05
3.6888216940525124e-05
8.318660797714844e-07
-5.02258278847518e-05
8.257309321649417e-07
-1.1393580370556083e-05
-2.077001591537122e-05
7.850826978764302e-05
2.522562771703314e-05
5.779198253730745e-05
7.811760932091687e-05
-3.864052647127217e-05
-7.062485348567443e-05
7.51220467758196e-05
7.217642940374757e-05
-5.9877909103964576e-05
5.221326850393752e-05
-5.911860088523892e-05
-8.085156248469007e-05
-5.326778482197614e-06
-7.140821630813651e-05
5.8770218444545874e-05
-6.033236198678197e-05
1.9625558104458067e-05
7.655416155493525e-05
-4.646965619692916e-05
-3.816546672649031e-05
-7.960525892278352e-05
-3.068062223439416e-05
-5.2818984412114346e-05
-7.744506787565654e-05
4.803033325870343e-05
7.510619034195322e-06
7.450649884894464e-05
1.583285578400395e-05
-1.3440415206505159e-05
4.1293023518079885e-05
3.026528263623448e-05
-3.3176279466849844e-05
7.869630582986861e-05
-3.044850664644094e-05
-7.658539201711395e-05
-7.340684865123569e-05
-6.416296551892028e-05
6.174990057488454e-05
3.292512863327849e-05
9.751289566911434e-06
4.2570377639382446e-05
-2.4135130717144813e-05
1.8412034089828383e-06
-8.138783105621833e-05
4.586179949842346e-05
-2.7636376206282412e-05
-6.785159102553541e-05
5.1702600870498466e-05
-4.3763415042985665e-05
-6.322399144611917e-05
1.3948416495160986e-05
1.7675175216967864e-05
-6.145938624151835e-05
-5.681575473289913e-05
3.6169100527861432e-06
7.573562708498332e-05
4.294065996600995e-06
7.774130152528669e-05
-3.2773824015122574e-05
3.094822336339592e-05
5.359061590533438e-05
8.979075353764849e-06
-7.382957577575672e-05
1.9908881091619498e-05
-7.36105997181775e-05
-7.745531906573131e-05
-3.3113700404587504e-05
-6.744773879192464e-05
-7.509016136225723e-05
-7.173924536551859e-05
-5.523527449690673e-05
1.3552686287330191e-05
7.245987940846696e-05
7.931163889289874e-05
-1.3100459513609363e-05
-1.294449920579485e-06
5.352150438451102e-05
-3.782789765426497e-05
-1.9112933899982364e-05
6.877534182258772e-05
-6.39873999462595e-05
-6.467760141325674e-05
6.941611263298517e-05
6.539202592646609e-05
5.378797005014378e-05
-4.425327849169338e-05
7.875339037207602e-05
-7.530908476179591e-05
-3.1597933194244795e-05
7.632439464256526e-05
4.199689998378869e-05
6.721557796819167e-05
-5.4525234316976253e-05
-3.83677995906873e-05
7.113115696177171e-05
3.895453686982602e-05
-6.883969525497158e-05
-1.5515178089553954e-05
9.679896200417071e-06
2.5335691268690564e-05
4.7691994074379325e-05
1.9689233872208703e-05
7.176727051992855e-05
-7.459036147691524e-05
-2.063404239054608e-06
-2.054036793423252e-05
-5.643257663856303e-05
3.237332927540461e-05
3.687100561151711e-05
-7.25302595430111e-05
-5.253377102289588e-05
-6.718391352504383e-05
1.9610187360256193e-05
-6.621092245365943e-05
6.75542902488712e-05
6.573795502318758e-05
-6.023663992693273e-05
7.126753703482264e-05
-4.8885676085380446e-05
5.4077497452987715e-05
4.549413233010499e-05
-4.871683240146922e-05
-5.403180830771174e-05
7.054177876952815e-05
-5.6867983676690365e-05
6.066290429999321e-06
3.6591879985659146e-05
7.055241037838755e-05
4.478626282081568e-05
-2.5389702972279922e-05
-5.5811666313689504e-05
5.8010366198018776e-05
-9.132329419253182e-06
-7.160829524569871e-06
5.7800522648624685e-05
2.6299152521115787e-05
3.0990262755697096e-05
-2.6422816112332138e-05
-2.6778180044874185e-05
6.893563933776076e-05
1.266629646712378e-05
-6.718993370235245e-05
3.916184666839251e-05
-6.451928808201779e-05
6.184912782187666e-05
6.104141280848107e-05
7.250114281738016e-05
6.398473683594777e-05
3.1304687128959135e-06
-4.344537010503586e-05
4.910164784407057e-05
-6.116153103406056e-05
-5.2685727948765226e-05
1.4510955343868137e-05
5.69414949145881e-07
-3.1217412627610495e-05
-6.11118128431717e-06
-4.3034280908581466e-05
-3.485188221102946e-05
-2.6061946819334412e-05
4.778642588315579e-05
-7.033373680644322e-05
3.252922125193599e-05
-5.821548609824332e-05
3.5842376826666306e-05
-3.174872184825361e-05
4.9266994971634446e-05
-6.801660440892285e-05
2.2064987878042445e-05
-8.573330277772705e-06
6.477253779513607e-05
6.307788598407906e-05
-3.7619437256270634e-05
2.5606764576522305e-05
4.150846533911843e-05
8.889054083088418e-06
-1.330329406437929e-05
-4.89900675860387e-05
-1.4464169943635142e-05
1.9777228796681966e-05
6.368398152961749e-05
-4.886770207156641e-05
-6.540317845347992e-05
-6.010296627519329e-05
5.338388775118137e-05
-1.8521800821039223e-05
-5.670102753509604e-05
-4.956370428801217e-05
5.888097626320736e-06
-3.707584316904804e-05
-4.2933467584414666e-05
3.136506811346189e-05
4.0630108020154164e-05
-6.135264434520678e-05
-2.4126412317496337e-05
-4.9546509364216085e-05
6.203554192353802e-05
-5.874581022183725e-05
5.763957595263432e-05
-3.3412832758785505e-05
-2.0271945233599396e-05
-6.555873868780655e-05
6.529194368904147e-05
2.585918110008532e-05
7.373721965720688e-05
-2.6543675541016005e-06
-5.051237295475027e-05
6.0462141162374316e-05
-5.94642968743189e-05
6.19944717232582e-05
1.9061665429071243e-05
3.4437073177004965e-05
-6.011438946759294e-05
-4.417548543459385e-05
4.503933525088039e-05
-3.687263747255153e-05
-1.564747005438055e-06
2.0683788388357055e-05
5.467084632631695e-05
-5.365617262910592e-05
-6.378081551814163e-05
1.18464124926146e-05
1.4186798325008387e-05
-2.992165717981543e-05
4.165048467848758e-05
-1.009556705942217e-05
2.811754568037937e-05
-6.106167913140906e-05
-5.483713208300841e-05
5.397846985624931e-05
5.4644891024476465e-05
-2.140038975000002e-05
5.574973580580586e-05
-4.5009546828525e-05
5.774219232527524e-05
3.4923749586801346e-05
-4.061302844699083e-06
5.5822455610816844e-05
4.260442964925175e-05
5.681113242164039e-05
2.1343376769770736e-06
8.286764343484498e-06
6.555903419433293e-05
-5.238715621520548e-05
-4.9140216684936054e-05
6.739169099083873e-05
-2.5890931607883218e-05
4.945108311317579e-05
-1.5871969158417314e-05
1.4035680912879315e-05
2.1456068055730704e-05
5.919046224652071e-05
-5.7508240573018394e-05
-5.7438115323926184e-05
-1.6827414668235076e-05
-5.128078902641785e-05
2.8180491165467257e-05
4.1608088698965455e-05
2.6020868107495565e-05
-4.2020790788560164e-05
5.867906575192076e-05
-6.061099908133327e-05
-9.98145698116009e-06
-4.764913525605683e-05
3.2920059222346614e-05
-4.347657788182267e-05
3.677684773951176e-05
-4.2968378232491035e-05
3.487474961972033e-05
-5.36609320493198e-05
4.261047126145638e-06
4.79596292747295e-05
-3.143086159845464e-05
1.4831707287371997e-05
-5.333588239735286e-05
-2.2571020267762757e-05
-3.6164174746892786e-05
-1.911025177639096e-05
4.6880603360142534e-05
2.5870088255343698e-05
-6.010320490215574e-06
5.1754876679295544e-05
5.3890469084347165e-05
-5.4460865688838834e-05
4.141419276555482e-05
1.846543479790405e-05
4.862033251873401e-05
-4.5991823743253026e-05
5.9258247964783364e-05
4.7158145805392724e-07
-4.117021958566355e-05
-3.6407018239290394e-05
7.598204839074644e-06
-5.063401550540232e-05
5.066154270089618e-05
-1.221301237848371e-05
4.791114932598764e-05
1.0432555349390888e-05
-3.063127863900862e-05
-3.422125359138849e-06
-4.099031751534004e-05
5.011925879161e-05
5.312296958789294e-05
-1.0257284402099127e-05
-3.8220574950764824e-05
-4.373673145137247e-05
-5.344453977067232e-05
-1.4886013662090428e-05
4.967687150317962e-05
2.1691967777921596e-05
-4.875044858624565e-05
-4.329475273803305e-05
-2.252563564320892e-06
3.494139721865736e-05
-3.5955710595352536e-05
2.8339681520204133e-05
3.748726498064209e-05
-2.9518748630581057e-05
1.9787891387854335e-06
4.609563952837567e-05
4.166793858789046e-05
-2.0842762854160864e-05
-4.6679192203872594e-05
3.3101106151356626e-05
4.143474948731675e-05
-1.4008303022438815e-05
-0.0001678262830863394
-0.00016766820421109483
-0.00016073577494014391
-0.00016717857797223808
-0.00016042194934055045
-0.0001663447458229532
-0.00015977333653787552
-0.0001651726434453411
-0.00015876141890382235
-0.00016366785591837927
-0.0001574025423759075
-0.00016183368098424903
-0.00015570254268182628
-0.0001596507918136098
-0.00015365573052136643
-0.00015714405437477195
-0.00015127473117007307
-0.00015434699476739395
-0.00014856856686938638
-0.00015124463312434652
-0.0001455574093410218
-0.00014783248525766196
-0.0001421372293633765
-0.0001441158580807728
-0.00013807764601914694
-0.00014008735543519194
-0.00013580860580077108
-0.00013274568359134028
-0.00013124883832130163
-0.00012813418963343774
-0.00012641682693614086
-0.0001234265169576995
-0.0001213333062408663
-0.00011851182891597117
-0.00011600648797528117
-0.0001133428700259711
-0.00011044668761152202
-0.00010794611988719902
-0.00010466723033546716
-0.00010228936292145178
-9.867087587752863e-05
-9.644263416123518e-05
-9.247192046860406e-05
-9.032558261646285e-05
-8.609915089848292e-05
-8.399895571511367e-05
-7.95515712438357e-05
-7.72252625873962e-05
-7.284394306208012e-05
-6.935798175255893e-05
-6.597379458385339e-05
-5.897827412890819e-05
-6.071280410280028e-05
-5.1873594062185975e-05
-5.333838642634003e-05
-4.466352489377833e-05
-4.6153876799131404e-05
-3.7356666022172823e-05
-3.8976263229766856e-05
-2.9975131276299805e-05
-3.172006465865909e-05
-2.2533751475194625e-05
-2.4426087579728977e-05
-1.5047236525736283e-05
-1.7049961072433756e-05
-7.530738605174361e-06
-9.609057379702807e-06
2.1638928078267694e-10
-2.1790260306598526e-06
7.5316664147085165e-06
5.339202297880062e-06
1.5049564293120682e-05
1.3160140808629834e-05
2.253209302645024e-05
2.2266006569647322e-05
2.9972151577163138e-05
3.735666521318101e-05
3.132786203075406e-05
4.46641915778963e-05
3.8994579744792205e-05
5.187409966582102e-05
4.624177851079681e-05
5.897827564514312e-05
5.331747386391423e-05
6.59728690736513e-05
6.0232363558258804e-05
7.28379122149679e-05
6.704008163459845e-05
7.955579654237703e-05
7.366275537101192e-05
8.610069499541681e-05
8.017125436271659e-05
9.247272929691892e-05
8.649259257822616e-05
9.867175130050447e-05
9.278923520753923e-05
0.00010466718318416301
9.911211509952045e-05
0.00011045027726637737
0.00010641240614062304
0.00011600210702105671
0.00012133278524126201
0.00011288315716337297
0.00012641704133577913
0.00011832436280302898
0.00013124900082225758
0.00012330198428179399
0.0001358088460579715
0.00012795370147524013
0.00014008903473394037
0.0001322739233228908
0.00014410807871901766
0.00013633044032451333
0.00014783742199000582
0.00014006638367142883
0.00015124597719040302
0.00014352516528753152
0.00015434734162470985
0.00014666439219138063
0.00015714414095387367
0.0001495884247666452
0.00015964838077534897
0.00015234973876684292
0.00016184010436072737
0.0001554798402552716
0.00016366361731217597
0.00016517215027638186
0.00015724638709109485
0.00016634489814870254
0.00015863773117880448
0.00016717866934241334
0.00015964274805784905
0.00016766829363044027
0.00016028630770195776
0.00016782637955265457
0.00016054270820629104
0.00016766823883468908
0.00016045878791553784
0.00016717846701161574
0.00016004293518552383
0.00016634484811890965
0.0001593035942912878
0.0001651726936974236
0.0001582488520571403
0.0001636673395106396
0.0001568672919927059
0.00016182943815631751
0.0001551507162629231
0.000159659627043315
0.00015303794894918742
0.00015714182858386351
0.00015434696415863775
0.00014951647306417798
0.00015124569092841866
0.00014641265926891638
0.0001478370454223579
0.0001431211374386612
0.00014410737568792227
0.00013954851786379864
0.0001400883130497138
0.00013566542242485254
0.0001358081405350742
0.00013149656084018098
0.00013124838969496034
0.00012707396786634418
0.00012641686893779172
0.00012236138984307983
0.00012133343030868644
0.00011742230805598488
0.00011600602854683341
0.00011216104205953467
0.00011044354410085835
0.00010652626459394447
0.00010467550262853392
9.991853138977118e-05
9.867161347380134e-05
9.247267268351637e-05
9.22999830502482e-05
8.610031611568985e-05
8.573349423495892e-05
7.955507226163814e-05
7.926535595197308e-05
7.283677825337812e-05
7.269697255811955e-05
6.597158633786914e-05
6.598722470525109e-05
5.897699948629555e-05
5.912256960892418e-05
5.187295141979697e-05
5.215942278004611e-05
4.466337708293971e-05
4.505291653821118e-05
3.735671929206343e-05
3.78788855369237e-05
2.997482237190257e-05
3.048179497027645e-05
2.2531804316920085e-05
2.2796305382831093e-05
1.5051730502496747e-05
1.3856989876229685e-05
7.534053300329497e-06
7.835345355996866e-10
4.594750353134201e-06
-7.5311246786527555e-06
-3.27227702621627e-06
-1.5048265572981807e-05
-1.0816036646527465e-05
-2.2535140462231402e-05
-1.8251041748883425e-05
-2.9976600680710774e-05
-2.5592492793203798e-05
-3.735803343566387e-05
-3.289717819051348e-05
-4.466451478304296e-05
-4.009596785671823e-05
-5.1874118155369113e-05
-4.7257178665979945e-05
-5.897826706171883e-05
-5.430317002090812e-05
-6.597299168503139e-05
-6.140034699192128e-05
-7.28379442817421e-05
-6.86151941633158e-05
-7.955579244318561e-05
-7.69611001768923e-05
-8.609576520655294e-05
-9.24714231010657e-05
-8.47565757691875e-05
-9.867151369494872e-05
-9.132759679299561e-05
-0.00010466811807158542
-9.742388234463084e-05
-0.0001104477744810073
-0.00010323340755021683
-0.0001160074992078812
-0.00010876424216031101
-0.00012133421384608755
-0.00011407662000412359
-0.0001264174296714663
-0.00011911898881094883
-0.00013124912295478581
-0.0001239607852515739
-0.00013580876427071828
-0.0001285324370082193
-0.00014008886817775808
-0.0001329448900448721
-0.00014410592536663
-0.00013727170705114876
-0.00014784199576451434
-0.00014222357796144267
-0.00015124095600492303
-0.00015434647284757818
-0.00014596433052036753
-0.00015714425754839105
-0.00014904019114045895
-0.00015965109899807476
-0.0001516870763934647
-0.00016183399406730127
-0.0001539906172189597
-0.0001636680138568719
-0.00015591895768481858
-0.00016517278289868747
-0.000157520947364593
-0.0001663447576206231
-0.00015878573250595776
-0.00016717852752319004
-0.00015974971290530612
-0.00016766825047575385
-0.0001603916923010568
-0.00016071895941781455
-0.00015366430659480878
-0.00015120747771056435
-0.00014966652081608076
-0.00014777405742549826
-0.00014554805726351363
-0.00014298507247431237
-0.00014013219140428143
-0.0001369479402094031
-0.00013347207503099318
-6.185048189944073e-05
-0.00011569137635772251
-0.00012040456702152389
-0.00012491351987991179
-0.00011073614327312509
-0.00010550035690317741
-0.00010003896380916634
-9.429350048125658e-05
-8.839693348766252e-05
-8.220428425504738e-05
-7.583607988163617e-05
-6.910255207950415e-05
2.6002436900514372e-05
-4.0493708521937775e-05
-4.752086214978923e-05
-5.4605757306852675e-05
-3.3435058726068903e-05
-2.626963891595373e-05
-1.90786893436949e-05
-1.1873502724508316e-05
-4.54890798212671e-06
2.8710480547203572e-06
1.030683138435105e-05
1.804827272983823e-05
0.0001050070763293351
4.7801117352749106e-05
4.080319968337827e-05
3.358037465238629e-05
5.461919637844123e-05
6.134576190533341e-05
6.787021252321352e-05
7.430358900576991e-05
8.051784946951677e-05
8.671550534903043e-05
9.27987739700254e-05
9.89994445540367e-05
0.0001495622142591118
0.00012025938666786231
0.00011554019765243077
0.0001104661326292097
0.00012462460120813324
0.00012871563102749168
0.0001324578814261495
0.00013592862773228193
0.00013907977649616892
0.00014202388979209576
0.00014476958284713576
0.00014742417425033774
0.00014452657291101119
0.00015302112606160653
0.00015223806722918718
0.0001510664410194694
0.00015341895676992422
0.0001534382236113403
0.00015308945058872277
0.0001524127339096035
0.00015147553674595347
0.0001502356015419834
0.00014875784419475318
0.000146975895188454
9.155235005473962e-05
0.00013505229058741815
0.0001384443642209188
0.00014155468271638642
0.00013133879419498673
0.00012731515785755247
0.00012301313475832385
0.00011842959047641204
0.0001136669570068163
0.00010860896058813903
0.00010336521902240415
9.775356897165451e-05
8.477612141182265e-06
7.24954794329225e-05
7.886627052369714e-05
8.517942589257311e-05
6.598723836906336e-05
5.929040022930269e-05
5.2489923247861705e-05
4.550601150371452e-05
3.851494145852527e-05
3.131140508220954e-05
2.4021193433381077e-05
1.639329815264406e-05
-7.769563388353277e-05
-1.4085526167001436e-05
-6.754832860154672e-06
7.358952337292842e-07
-2.130456717512791e-05
-2.8502570349589747e-05
-3.558531362819283e-05
-4.266310958383497e-05
-4.9587818876297145e-05
-5.6574214191336e-05
-6.351452624421636e-05
-7.063992155689767e-05
-0.00013796408274160683
-9.61897765788878e-05
-9.038428680000046e-05
-8.423661853878062e-05
-0.000101684160694627
-0.00010695957206114953
-0.0001119559842257896
-0.00011677162300668434
-0.00012131014845600418
-0.00012571005961153057
-0.00012995108688150747
-0.0001341678851985458
-0.00014628624573588994
-0.00014388587435969094
-0.00014109927379971798
-0.00014829868469371814
-0.0001499849559536627
-0.00015132672921755997
-0.00015237120154139866
-0.0001531245225663187
-0.0001294175027485673
-0.0001531949896089938
-0.00015236464236686304
-0.0001537700983797639
-0.00015358643925241354
-4.860024229686869e-05
-0.0001436701377713154
-0.0001376213738148379
-0.0001349744982589639
-0.00013199652160238046
-0.0001288011220054073
-0.00013336697899202427
-3.507274427994577e-05
0.0001304694342145875
-0.0001465474545286261
-0.00010811079854004304
-0.00011719263742487676
-9.790314643584833e-05
-9.242797898950433e-05
-8.669484138934144e-05
-8.084288770161071e-05
-7.473089570490606e-05
4.9059153872190033e-05
-2.8193997433315062e-05
0.00014582407379010534
-5.533412945933482e-05
3.564781144575272e-05
-2.1201511335109426e-05
-1.4101938167305474e-05
-7.030795006868482e-06
2.90399357170758e-08
7.2060967326106726e-06
0.0001170685907361353
5.55872429205144e-05
0.0001126753939295513
2.873513926907225e-05
0.00010799825597328611
6.202802076946399e-05
6.825528687362737e-05
7.440568423607203e-05
8.036319221310011e-05
8.62755109739507e-05
0.0001464339904300439
0.00012114012447486395
4.237822086288647e-05
0.000102995952111305
0.00014484759070629863
0.00012490771378018614
0.00012832320520890535
0.00013148416429186596
0.0001343834147173273
0.00013710069081455289
0.00012699747388391776
0.00014659137304170135
-4.1876558980452905e-05
0.00014353940163447962
0.00013364810422412344
0.00014632911312715654
0.00014573234883354146
0.00014486547551183956
0.00014379517055343937
0.0001424698217976217
6.59129731659844e-05
0.0001232245238141026
-0.00011278833518008448
0.00013647223496583274
7.818113298697755e-05
0.0001191379060560971
0.00011476087338176968
0.00011021587523535496
0.00010541150364653714
0.00010048878252499073
-1.708762328533204e-05
5.95246934658318e-05
-0.0001031464009427551
8.408826928074397e-05
-3.000809919037241e-06
5.2946237624470764e-05
4.627015746263749e-05
3.9422075726846604e-05
3.258577707187777e-05
2.5565837032403987e-05
-9.470671758236523e-05
-2.4046074070570925e-05
-0.0001399742652854982
4.148198258970074e-06
-8.362794617397405e-05
-3.098905247468361e-05
-3.782997257657614e-05
-4.467655561018663e-05
-5.139314879139291e-05
-5.8140967262728296e-05
-0.00014075918854171223
-9.98583833397689e-05
-0.0001419908296748815
-7.763463556377053e-05
-0.00010480949252395344
-0.00010951197580631335
-0.00011403249581091572
-0.00011830989909870294
-0.00012247834715868643
-0.00014250546498450857
-0.00013866234403409774
-0.0001439460951199314
-0.0001450594326224674
-0.00014589896790712507
7.21251438491185e-05
-0.00013621841218211
-1.0057048469452704e-05
-8.928677603425525e-05
-0.00014500153087153124
1.1356838089241225e-05
-0.00013010517264669418
-0.00012522310202678108
0.00014179995644467022
-0.00014682639751826293
0.00013890675253269282
8.982403631695648e-05
9.766859354979479e-05
-6.840250280094885e-05
-6.200838176703614e-05
2.15877655634799e-05
1.4426839018173152e-05
9.209214729416558e-05
0.00013962289438079807
0.000140847499472633
-7.132862366207869e-05
9.521534598772026e-05
1.8432255179533112e-05
-6.48587775899063e-05
-0.00012647368167516607
-0.0001459759461776084
-0.00014646225248412108
-0.00012137011995376637
-0.0001298544540472573
-7.939773822108392e-05
0.0001397472017035788
-9.054750347254771e-05
-7.364893427662541e-05
5.627844619931274e-05
-2.997584552074586e-05
0.00011375098913043793
0.00010066929922240856
-8.507516845912985e-05
-2.3282627806310998e-05
-2.6880592238700313e-06
4.176878493426597e-06
5.0009543450776203e-05
0.00010966936749423492
3.0715646084106984e-05
0.00010528888242398802
0.00012864238215768044
6.83297360746637e-05
7.41157380019919e-05
7.981564596711546e-05
0.00013948447763875008
0.00012088213793732824
4.694770921084936e-05
0.00013861601810149636
7.711890891189902e-05
0.0001239542253886992
0.00012681256734126676
0.00012945631506349847
0.000122619829020919
0.00013915993317004913
0.0001111155459625241
0.000125775949940862
0.0001383521116088629
0.00013736309311950448
0.000136183072874342
0.00011909979174976988
0.00010677414217987549
0.00013991421090915024
0.00011525981158455675
0.0001022108416650482
9.757416356049628e-05
5.962118571926876e-05
4.0418225271636026e-05
0.00011748170756815673
5.337723970516635e-05
3.374495569425707e-05
2.712789376091548e-05
-1.976364363911622e-05
-0.00013231753114820323
3.615338094173791e-07
-0.0001240575355564592
-2.642708619019579e-05
-4.633059841023533e-05
-5.2776193693467174e-05
-0.00013663445164497427
-9.294402168575687e-05
-0.00010678882251203711
-9.775529379381819e-05
-0.00011098042940201492
-0.00011504522459788068
-0.00013512656302816977
-0.00013782197006657743
-0.00013333463840134577
-0.00013872283084931925
-0.0001271103827950665
-0.00014678287475101718
0.00013748571867404466
-7.715004154764036e-05
-4.9376397178461794e-05
-1.651045916163635e-05
-9.638963961513976e-06
6.2348720972487e-05
-3.311778311006663e-05
-3.9721516153952e-05
-0.00010234354583858873
7.025475623702537e-06
-0.00012570074129636508
0.00013601003715217518
-1.305298102876372e-05
-0.0001398636012622053
-9.578034547900373e-05
0.0001311119705980653
8.249598621274225e-05
9.579880505562071e-05
2.4376721663008786e-05
-5.55761355487629e-05
-3.654770785724926e-05
8.531139256278139e-05
1.0954553121157404e-05
4.3658884598187596e-05
3.718869174497116e-05
-4.3023603388594715e-05
-6.782666551814088e-05
-7.139850267917625e-05
7.149238184619443e-05
0.0001319374456136281
-0.00010969201758383724
-5.9105221050642625e-05
0.00013483064391931458
-0.0001286307316905408
-0.00010075132042077483
2.0503518458101656e-05
-0.0001053784574262018
-0.0001311795760492566
9.278163971227765e-05
-8.267498842481837e-05
-0.00011372371457838862
-8.791187410595745e-05
-0.00012087350790233773
-0.00013937330683283042
-0.0001362173244875462
-0.00013947492996078232
-0.0001376900937793325
-6.322778818260653e-06
-0.00013443080938528893
-0.00011886309923270704
6.565104458479966e-05
-2.52520709774025e-05
-0.00012242302017122762
-7.254202687745652e-05
-6.176516915138779e-05
0.00011924610695463049
1.1962968785432492e-06
5.059819214468443e-05
1.7655511899124742e-05
9.064780689900872e-05
0.0001065472218223712
7.339387209902707e-05
-2.829320454435161e-05
6.789047650053379e-05
0.00013415377694316714
3.5112577992145565e-05
0.00011649871097729117
0.00013196049350363434
0.00010340635419436605
0.0001327677511272651
0.00013320301999379645
0.00013135715047745433
0.00011483686179040558
0.00013000320191387468
9.484646397651489e-05
2.8758591572499664e-05
-0.00013997236451723102
1.3744905141857417e-05
8.772526026281257e-05
4.143690771602296e-05
-0.00012492244984170964
-6.536028441831259e-05
-2.1885719284019476e-05
-0.00013059662273274156
-4.7382335288947575e-05
-9.08106302795265e-05
-0.00013161296972681648
-0.00012930519882635154
-0.00013876770792913313
-0.00012778226678017817
9.919381701260796e-05
-0.00011744456550772116
0.00013106025199836936
0.00012182157019002799
0.00013239246458400915
-1.8792454447221905e-05
-0.00010365153070893699
-0.00010761148867536317
-0.00012702933716935894
-1.5662046971480877e-05
-0.0001260160003501246
2.2295547719890946e-05
0.00011133250375060823
0.0001235548628530033
7.569784096637953e-05
9.358622419238743e-05
-6.694971011319059e-05
2.585269916387693e-05
-9.95604380455257e-05
-4.979944036798948e-05
-3.160682816672775e-05
0.00010241478047418203
7.943608884831193e-06
-5.522105574635054e-06
-8.341505595173387e-05
4.451475155285728e-05
7.87241146228194e-05
0.00011025118177859681
-8.858813409254063e-05
-4.385811351682734e-05
9.80931857416866e-05
6.226269430979761e-05
0.00010748449194730782
5.364759760591251e-05
-7.099295419471971e-05
3.2053379269046046e-05
0.00012427373776539822
5.950868799207253e-05
0.00013348164136426732
-5.359753166802481e-05
-7.804075651063469e-05
0.00013335301769439853
-0.0001288539771897834
0.00012093054667312652
-9.354724259935753e-05
7.053619649527661e-05
-9.817089615407298e-05
-3.470258088943856e-05
-0.00013315421439434952
-0.00010635677587074948
4.761922194941087e-05
-0.00012236916554108515
-8.616984138637474e-05
0.00013018572322531186
0.00011352360827760132
-0.00013981507584780387
-0.00010244749094211293
-9.528411859277932e-05
-0.00013290679816087321
5.6487224509921155e-05
-0.00011139397398405154
-0.00013048533313946375
9.024290890785846e-05
-0.00011645234961965331
-7.634676600636656e-05
0.00011800383729390171
-1.220831884562994e-05
-3.032058612018757e-06
-0.0001323453682805889
-0.0001195100288792998
-0.00011814129496525415
-0.00012116483916903743
0.00012883485673360467
-4.105669936454236e-05
3.258290621707627e-06
-0.00012381994075524844
8.07257029896652e-05
8.885539432892157e-05
8.388478855232096e-05
3.831733294411473e-05
6.71794415917739e-05
-3.782687503629896e-05
-6.538051442431128e-05
0.00011179923538273098
-2.3440864933527564e-05
-5.57036341922637e-05
0.00012577398199287992
-2.0956578159204093e-05
0.00011425052364337744
3.630890968172093e-05
3.023281510905875e-05
-0.0001331676129116791
-0.00010992637956465562
-0.0001220076395731537
-0.00011489893710702273
-9.287696195357006e-06
-0.00011331117972996332
-0.00012451074273390735
-0.0001233567382972434
6.516692485867037e-05
0.00012513242364073986
-8.139049586936882e-05
2.0363405945089306e-05
0.00012561789804212793
-0.00010027654334792477
2.4126007675433574e-05
-8.837544214104848e-05
-1.7216677324690295e-05
1.5960077252044723e-05
-0.0001205110082457161
0.00012271192036017914
-2.974913410674181e-05
8.675336163371255e-05
-6.589178597014225e-05
0.00011666740016812086
-0.0001262124861324105
-6.146221791246454e-05
9.10902209066263e-05
9.95653328550064e-05
1.4457598690736513e-05
-1.7585601197632534e-06
0.00012743569365191798
4.5169840483500886e-05
-5.0029865072972096e-05
6.185847077902903e-05
7.234823747222857e-05
-8.164488051000203e-05
-6.511927421438138e-05
0.0001266038079655701
-0.00013247934616168614
9.990739123917532e-05
0.00012865683281368062
4.227297984335801e-05
4.931704374151307e-06
-0.00013275474196942463
2.654660647377308e-05
-0.00012739968502494916
0.00011862127617897472
5.372215590882794e-05
0.00012649552144011102
-8.401409072355706e-05
-5.9535554424010396e-05
-2.7075424974421004e-05
-1.4699618395337529e-05
-7.123272861176974e-05
0.00010332672150836806
-8.653995132601893e-05
1.9418040056696485e-05
-0.00010405600191417503
0.00012625464094358774
-9.121608317276286e-05
-3.218362313689418e-07
5.0857110517436556e-05
-4.810854676556317e-05
-0.0001027365677700352
0.00012380925514743246
9.614193593825762e-06
4.8077527741096036e-05
0.00010923454305812785
0.00012413317909285698
-0.00010899326639209736
-7.650081435501607e-05
-0.00012325441362678484
8.563530200972062e-05
-9.93088525874344e-05
9.590709634065881e-05
-0.00012536522177086654
-7.077251013718947e-05
0.00011042004529760175
8.78925978073468e-05
-0.00013172655662025605
-9.642260166496951e-05
9.182907150744106e-05
-0.00011198841305324804
7.404535358297866e-05
-0.00011370844764193268
-4.212454148089232e-05
0.00012477820546105784
-0.00011773243398927279
-0.00012160175493742249
0.00011603699259824208
6.926125720055857e-05
-0.00011079834002667872
-4.4532806090902036e-05
-0.00012002137249684834
-6.305105682179951e-06
0.00010728592562512291
0.00012162343787082185
-0.00012600421889400474
5.775485867599396e-06
-5.5546613079808186e-05
0.00012793894674553334
-8.290778352065148e-06
3.923989168346327e-05
-5.966099691096773e-05
9.536931183635788e-05
8.218848540739384e-05
0.00011328304305001338
-0.0001257363146500354
3.3027225078769385e-05
5.924270622732277e-05
-9.251236633750667e-05
-7.966901968352196e-05
0.00010678787559324688
-0.0001250401560849435
3.154909414751081e-05
8.348441183051782e-05
-0.0001076110064252562
-9.549097856100794e-05
5.640522481983372e-05
-1.1848876818474075e-05
-0.00012593309368257597
-6.0656092840271586e-05
-0.00011667624578360718
0.00010376044316167128
0.0001064464328511552
-3.593639413895772e-05
-0.00011490833340479754
-0.00010593550459120925
-7.476563597396755e-05
7.87875386337878e-05
-0.00011459529050448056
-0.00011900245745763911
-2.4686066599112717e-05
9.728560279215857e-05
0.00010908753039455732
1.9934161011894018e-06
-4.504819893537834e-05
8.032578905959135e-05
-5.036911300547857e-05
1.1828366372320397e-05
-0.00010178213061600684
-0.00011926632818779991
-3.308757601579609e-05
0.00011132039781691618
4.0026040991308945e-05
-5.995862250389208e-05
9.270807855654405e-05
-3.894645888360765e-05
0.00011908175485685115
-9.300990892958626e-05
-0.00011600629954876813
0.00010578452707922752
-0.00011860094031837069
-0.00012011180737134943
-0.00011798010824071349
-0.0001047319478311682
1.797906854220123e-05
8.430076229247661e-05
5.3822876539452384e-05
2.81109975679879e-05
6.768569705934276e-05
-8.157982806579019e-05
-0.00010937875753400289
-2.3027609914325796e-05
-6.452879705893225e-05
1.7290699828500688e-06
0.00010449287037604751
2.1675603277424603e-05
2.573286359118736e-05
8.172103659909211e-05
-4.729726464877636e-06
-8.436372459350643e-05
0.0001032121837414241
6.446259838147887e-05
0.0001205835842664638
4.549567199276944e-05
-5.394748580591059e-05
-7.944771281823704e-05
-4.006797324762821e-06
-8.573539118774298e-05
0.000117967148892118
-5.9315737785841735e-05
0.0001231497400836497
0.00011444757486179967
-9.679741437841154e-05
-1.8141417755478124e-05
-4.2689721540581634e-05
-0.00011735623926032831
-4.8527141932506714e-05
4.844621579523237e-05
0.00011563699174579907
-9.575886455482693e-05
-6.601668322273102e-05
8.465813335245004e-05
9.633687412801462e-05
-7.459758564417017e-05
0.00011911968930117294
6.617417810752842e-05
-0.0001104808438440278
-0.00011598587978597745
-9.875991811970695e-05
0.00011854714602727452
7.735761886042562e-05
-0.00010644941637829279
-0.00011384223540018362
-1.7120616274931455e-05
6.131023063795063e-05
3.728604272202542e-05
0.00011942988239724479
9.251267857198822e-05
0.00011666940409750308
7.24575115663015e-05
4.291205436632556e-05
-0.00012596533016172616
-3.0821561654620526e-05
0.0001084982490777114
7.579498305517348e-05
-0.00011437454084787083
-0.00011927440229811406
0.00012147174411925346
9.99910806387247e-05
1.187720680027806e-05
-1.1000410215697522e-05
-8.932719577366484e-05
0.00011708089161647656
-2.8782418177175664e-05
-7.699963434501105e-05
7.939927101769503e-06
8.849194396542151e-05
-6.970058340796233e-05
6.283921031696065e-05
7.695245192622762e-05
-9.272049817556534e-05
0.0001146216011715872
-0.00010754227492155493
-5.440704821583054e-05
8.308922535588334e-06
-0.00011935720535662065
-0.00011328279459812614
0.00011764075238711324
4.293442760599968e-05
3.857251271569742e-05
3.687474112238542e-05
8.852946295381253e-05
5.9070221172173494e-05
3.418895364689369e-05
-3.679695345607447e-05
-3.969150739372162e-05
9.957817726662678e-05
-5.423996360819608e-05
0.00011147153796575447
7.635447831099787e-05
0.00010103016491363297
9.193630245733814e-05
-0.000103789335809785
0.00010160597892630983
7.441865250211197e-05
-7.958587109960272e-05
-0.00011258662353661538
4.850356234611817e-06
5.610304169571602e-05
-0.0001133412371738146
-0.00012041920321987111
0.0001114801876148766
0.00012054983339635083
-1.1260662906498858e-05
-0.00011275990364921344
-0.0001020360272298586
0.00010421437907503817
0.00011231300003240238
-0.00010859970892482545
9.290315422556941e-05
-9.464906768750491e-05
-6.306258037155527e-05
-8.893894566507913e-05
2.7050937685123514e-05
8.910828197609407e-05
-7.486810213715995e-05
6.110855023117352e-05
4.122153213984459e-06
-8.885168232004989e-05
-4.0382177902804136e-05
0.00010223931134531031
2.3709485645539018e-05
1.9850643090195657e-05
-0.00010577605373469842
-4.687773295090481e-05
-7.777179132866266e-05
-1.8279090749860577e-06
2.9522107479877733e-05
4.045093831354987e-05
-2.5298952220435813e-05
0.00011189619639308849
-7.29911116634402e-05
0.00011070154713013671
9.934645780042842e-05
-0.00011407917732971657
-5.7823871359442146e-05
0.00010777810180261718
5.319637097467506e-06
7.448300668397703e-08
-3.8101821963532625e-06
-3.7405035064430036e-05
-9.756194641751949e-05
-2.0094142097428477e-05
-0.00010058808591336198
-0.00011150501758188028
4.903724142347005e-05
1.5038203116125736e-05
-4.31598022500409e-05
5.0832388489593465e-05
-0.00011259994714920963
-0.00011931867220897274
-5.9886111962768255e-05
6.764014884192794e-06
-1.631288062487548e-06
6.6796846329274815e-06
-2.550679712331944e-05
7.744259444350308e-05
-5.4377031348701424e-05
-0.00010350028261540488
-0.0001070815728288882
-1.2111857532309988e-06
7.108767018945815e-05
-1.96751491625899e-05
-0.00011060666747898374
1.390697517650658e-05
1.619685502580132e-05
-9.175165855235093e-05
9.822914054452361e-05
-8.956774841310444e-05
-0.00010716633498367346
-8.575512557408192e-05
3.451570256654085e-05
6.002711373939351e-05
3.2586453593966976e-05
5.5665177507229195e-05
-3.047436524593284e-05
-2.5096820725670813e-05
-2.087527257502218e-05
0.000109591582458451
6.65249214051365e-05
-1.4821698995381956e-06
6.513125877321875e-05
0.00010868402305204568
0.0001039972849763926
-0.00011267670113222781
-3.790757216913783e-05
-3.059048142756008e-05
-3.511348654633378e-05
-0.00011300533291406628
-9.929699089575359e-05
-6.810498673438696e-05
-3.446908805494204e-05
0.00011054848262889482
-6.53325750546179e-05
-3.7560437089400474e-05
-4.2422005738739556e-05
-3.4569412596977e-05
0.00011696946312576408
-1.3575651878688587e-05
1.3912327250102259e-05
2.145381185257585e-05
9.981914256496593e-06
-3.5006777501528515e-05
5.582781323768737e-05
9.659667323521447e-05
-8.220538450564738e-05
4.555328831916663e-05
-4.881539445033511e-05
0.00011397059296755781
7.034321705590605e-05
1.12287297968342e-05
4.3481139721290045e-05
-5.181786423789894e-07
-0.00011012080218628983
-0.00010048433775891431
-7.21753483800074e-05
-2.74502363252e-05
-8.239302777086617e-05
-9.347336504177473e-05
6.8805076386787525e-06
9.673415379748004e-05
-3.14112682768951e-05
6.962185174649774e-05
0.00011296293698062917
-1.0800539031453927e-05
-2.6807017714753974e-06
-2.02544687815351e-06
3.806989954997304e-05
-1.91618665715623e-05
-7.460298164349717e-06
0.00011307282135261754
-8.755265851453444e-05
-9.62122263281628e-05
0.0001062201582655985
-7.675702781316759e-06
5.85093973949886e-05
-8.003562138798271e-06
-0.00010646177764886305
-9.051939662719827e-05
-9.42812194339101e-05
-6.164368566411051e-05
-0.00010611035860564175
0.00010523057471733502
9.721893985018366e-05
9.64058370407568e-05
9.588081991908164e-05
0.00010985952799287888
3.7554881288355925e-06
8.51824587150234e-05
-3.414684956048324e-05
-8.663868186505669e-05
-5.24258660581876e-05
-0.00010290330362177489
9.320621799557457e-05
8.624205112874041e-05
5.20604871571627e-05
-4.0027329307728426e-05
6.076539502855101e-06
-8.688047372944392e-05
-7.419318192583407e-05
3.8043030603840684e-05
2.94498637388585e-05
2.9060161792743966e-05
9.059675207364704e-05
9.760304302170807e-08
0.00010278582996349047
8.638045352911206e-05
-0.00010586245679092052
-3.052817496802698e-05
9.411521864937053e-05
-7.134447237951666e-05
0.00010483464185471821
-7.646338030420827e-05
-5.662453387397173e-05
9.999016557044598e-05
0.00010436446563778558
3.703452136540338e-05
6.951557055791872e-05
1.7556646088083908e-05
-7.021152477711773e-05
-0.00010123189267650287
-3.0894965663696914e-05
-2.338914035944511e-05
-2.3470264696869696e-05
4.1566662564332813e-05
3.364127408325879e-05
-5.459894509054873e-05
2.6402032688423287e-05
-9.702106256735497e-05
-2.294233348708066e-05
0.00010351791443437583
-0.00010859991386833629
3.122703859809572e-05
2.317967787212013e-05
2.9774952618665273e-05
-8.465669982633834e-05
8.092357548256904e-05
5.511216694274255e-05
-9.899032455353425e-05
-8.240616535696796e-05
-1.376422977162002e-05
-2.910877092725269e-05
3.4458683832186895e-05
2.805820071779691e-05
-5.866228316199662e-05
-3.197936084750982e-05
8.167828593666596e-05
4.935294186419189e-05
4.022392230966923e-05
6.713440508145336e-05
-6.387260348019581e-06
4.449615422554195e-05
-3.786498054417665e-05
6.184003636827791e-05
7.698178342855135e-06
1.5549457779923627e-06
2.2722197887296143e-05
3.68188780414845e-05
-1.2155048255643022e-05
8.954646140287428e-05
8.421556454671941e-05
2.0116176996260745e-05
-2.585285522886014e-05
0.00010660104331195026
-0.00010596197680549216
-0.00010603476292694252
-6.64355913678708e-05
0.00010605745901453593
9.886894732251053e-05
-9.34570363742179e-05
-9.149180845459507e-05
-9.762538057306844e-05
-7.367195949049965e-06
8.87729570525782e-06
1.0577182531801376e-05
4.5540361347820705e-06
8.245693637852945e-05
7.333321133100831e-05
-8.178998820085528e-05
-6.826775575255021e-05
5.059386272412187e-05
1.1975485342105492e-05
-7.82349590913064e-05
0.00010204839827964094
0.0001066225222321958
7.425378886414546e-05
1.3535292342583201e-05
3.3398231394562224e-05
4.592626678484272e-05
3.867398608748434e-05
-1.9002895843036534e-05
-1.673216067799464e-05
-1.6759557385955875e-05
-4.922413699055595e-05
-8.063543920497949e-05
1.2461121938662072e-05
-0.00010333592364246573
6.334396052543564e-05
1.3899723095799357e-05
1.5781147739299137e-05
-0.00010457449093020863
-7.78363019479023e-05
-6.3886468494587405e-06
9.12786275599935e-05
8.123705582711349e-05
4.253200837174335e-05
-4.3633317867870555e-05
4.3183392912503585e-06
-8.334592343729267e-05
-6.613597408094687e-05
9.895596314122936e-05
2.2732710044962437e-05
-7.931037776622767e-05
9.917371418481058e-05
8.884885925346446e-05
-6.005943739279324e-05
-2.6739789464298228e-05
-7.74353525741427e-07
-9.785399215715002e-05
-5.1266151684863244e-05
-7.534925648152069e-05
8.926976207824474e-05
6.684615198774722e-05
2.302742874614343e-06
4.882166164418641e-05
-3.3590929688680195e-05
5.439867043020352e-05
1.7356151942782393e-05
1.19269322634024e-05
-7.091186120744393e-05
-8.352900295333755e-05
8.239696209330307e-05
-8.929909175404441e-05
8.479725306827571e-06
-9.755609540684543e-05
3.2166609954503824e-06
6.17349968552202e-05
6.9851492229683275e-06
-1.2646752039392298e-05
2.9169991012810186e-05
-1.9877564839794223e-05
-9.89646373492356e-05
2.8824377668460972e-05
9.208225079671763e-05
0.00010329929517499518
-9.944800145957291e-05
-1.6133693153102386e-05
9.275461289177833e-05
6.688696273560606e-05
1.9673044036017965e-05
2.0520822941718646e-05
5.42761136070208e-05
9.810468434938789e-05
-8.750485566796746e-05
-9.840572334287307e-05
1.924887078501683e-05
1.050189888478746e-05
4.599420289715927e-05
-2.709874914910234e-05
-9.564569140948611e-05
2.595343509457691e-05
-3.051802013866181e-05
4.792429993822739e-07
1.034510671980379e-05
2.357884333776055e-05
-2.0657292529731916e-05
8.028952464824041e-05
-3.273281911205814e-05
-8.888097199006254e-05
-5.552267922281123e-05
9.647163122406212e-05
-4.579789039212548e-05
-5.087236635533243e-05
1.3960167700647524e-05
7.664980761842479e-05
1.735131158753015e-05
0.00010109817484921337
-9.182286018189052e-05
3.519263371299204e-05
9.612717726017968e-05
-0.0001011978640961791
-1.6027855148194743e-05
-6.477106234611797e-05
-4.556937254194259e-06
-6.999775035259428e-05
9.362999350536983e-05
7.812798252709033e-05
-3.9465954222542164e-05
1.6442782877692845e-05
-9.91763472479268e-05
-6.334322620139006e-05
-6.111267288149725e-05
-9.966084111462187e-05
9.986331392688384e-05
-5.79666260782373e-05
-8.637964841721777e-05
-1.4580092958925086e-05
-9.932230671150305e-06
-1.6505915094455172e-06
7.150207598871289e-05
-4.4492749392524056e-05
1.320432730092866e-05
8.507448552786702e-05
3.508274995427626e-05
0.00010138213973228409
7.918549112296201e-05
9.761150215556688e-05
7.190029506307928e-05
9.616437398613467e-05
-8.048105179000449e-05
-9.573439397762189e-05
-7.349091925133548e-05
-1.0665487095776683e-05
9.723605142514041e-05
-2.4869092813668266e-05
-1.3661533740972492e-05
6.121684701284665e-05
-9.165796920945829e-05
-2.7945229005440717e-05
-2.1859835938757284e-05
5.865013756825301e-05
-4.289648886077186e-05
-3.510870107944066e-05
8.552341030423383e-05
-9.192999398844839e-05
-2.168760656282025e-05
-9.382960282151649e-05
7.59450618714435e-05
1.8300891895565806e-05
6.044517235120167e-05
1.875468069527418e-05
-1.5497451015462276e-05
-9.249621702608e-05
-5.8969915144774363e-05
1.8762608766218117e-05
-5.606967338567559e-05
2.1411121442595216e-05
-9.131702561302383e-05
-5.3575458215248616e-05
-3.035833417074453e-06
-6.339167371862289e-05
8.617841024750909e-05
-8.22572036336352e-05
-7.524577320564066e-05
8.67316900673147e-05
-3.390808213256432e-05
8.518214503082675e-07
-5.04710853535176e-05
6.546334958000422e-05
6.841157282854514e-06
-4.386712069444777e-05
7.172347377782679e-06
6.486938869402492e-05
5.996961067345067e-05
4.4165142131328836e-05
1.5063118462113348e-06
4.2489006967205586e-05
-8.549612422497633e-05
-6.381895899629345e-05
-7.66328621696837e-05
-2.772898466696598e-05
4.084520716253983e-05
8.009617510972304e-06
9.188159057980421e-05
-9.924321748805239e-05
-9.056564924222697e-05
3.019841724022359e-05
9.432653330155569e-05
8.262826471787813e-05
5.393674544505901e-05
8.584632289303434e-05
-7.078495599936435e-05
9.25610252377697e-05
-3.859626421569368e-05
4.812273871463683e-05
-9.02133188519102e-05
2.4615375071801993e-05
-7.603831752612224e-05
5.142607185955284e-05
-9.231587566096323e-05
7.465153925149438e-05
-9.368075544203306e-05
7.389371082328946e-05
9.005432051815369e-05
8.375512751619103e-05
-1.0402283425926124e-05
-8.777661654595995e-06
4.6576296586816036e-05
7.739308403162338e-05
3.042888031754635e-05
-2.0422820247463554e-05
2.4803219795482304e-05
-1.5678314640983676e-05
8.947553172755583e-05
-1.6283363972857272e-05
3.6666553933280305e-05
2.4605739077175795e-05
-4.900421697659714e-05
9.292109686492864e-05
7.882685634280761e-05
7.898334973702238e-05
-5.399872899637758e-05
-9.25913516592006e-05
-7.964001330324554e-05
8.843770857983742e-05
-7.5565131398022926e-06
-1.5482263879435987e-05
-3.935509400450615e-05
5.548912790042254e-05
-8.56230111434485e-05
9.580067776580398e-05
-6.628367994600346e-05
-8.777403296847538e-05
4.413949955919477e-05
2.2763842499412207e-06
-3.3898092972333384e-05
4.643775901245624e-05
-2.8408789083711654e-05
1.3451351856873211e-05
-8.38154605147194e-06
-8.348192102818427e-05
1.280219239348027e-05
2.0859943151360076e-05
-4.506951650043267e-05
9.094236476670661e-05
-4.995495835988031e-06
2.604745937972521e-05
3.594117855658644e-05
-2.330287668155725e-05
-9.167615548754186e-06
-8.90460618889184e-06
-1.660089615030796e-05
6.948335424276872e-05
7.058409515824767e-05
-8.125443730831511e-05
1.526540257788644e-05
-8.630466770308402e-05
-1.0228136210973691e-05
-5.215987507035999e-05
-8.67214783403481e-05
-7.2358761476449e-05
-5.013112654709451e-05
-5.523312653211762e-05
-1.0394220943326359e-05
-3.616756254975028e-05
8.119273530109657e-05
8.124501874346739e-05
8.373812712202501e-05
-2.9107572656793297e-05
7.887346776025305e-05
-7.2653395617331e-05
-7.620836227952531e-05
5.9886126660557045e-05
3.2687827944292804e-05
2.7617216627872582e-05
-7.880212800336292e-05
8.204567421329757e-06
2.5876389759105203e-05
2.61120776339796e-05
-6.828793589500516e-05
-6.959593037728487e-05
1.4894252928428739e-05
-3.3696317510289095e-05
2.7886246967436892e-05
2.454455065718184e-05
7.03656243336653e-05
7.82915220936816e-05
-5.6914534067571374e-05
-7.514396144635348e-05
-8.464124155419706e-05
-5.034877861639142e-05
9.04629744356829e-05
2.2037471218502324e-05
5.401522768653939e-05
5.8064904165210725e-05
9.00670744383823e-05
8.024487366429557e-06
8.796871800024267e-05
5.411911728880185e-05
3.725274456133415e-05
7.63777723333047e-05
6.648406759637663e-05
-4.2005390168216e-05
1.3333746625189392e-05
-2.2786341208070426e-05
-8.551883146602172e-05
3.1985488740703325e-06
7.088051367300571e-05
-3.939051746694096e-05
-8.622145569710893e-05
4.846591945211308e-05
-3.028420611234549e-06
-8.529647127363556e-05
-8.866245291169486e-05
-1.709381412982886e-05
8.573140538018784e-05
8.474220290659461e-05
3.192937217611429e-05
1.9021855841555e-05
8.275721182346138e-05
7.260496360244038e-05
1.9204488392016094e-05
-8.575762955921769e-05
6.146196118775681e-06
8.346031825660106e-05
-5.932684647839292e-05
4.7596818032297794e-05
-8.440111696892579e-05
2.0224772839750036e-05
8.204586790947196e-05
4.997283690629131e-05
6.600892030904418e-05
6.261745792287407e-05
8.563444894617275e-05
1.4206871879183611e-05
9.285000198323559e-06
2.098013068547561e-06
-9.24942622256422e-05
-4.4809177434879687e-05
4.049737856956644e-05
8.68656092669113e-05
7.366318521704575e-05
-1.5447449322401514e-05
-7.343056760543758e-05
-4.724235329623329e-05
-3.7577602184951985e-06
-8.545814449867024e-05
-2.6841844962808946e-05
4.539775006105299e-06
-1.0070098287510255e-05
7.650775011781044e-05
-7.972322844325265e-05
-1.1672948223151836e-05
-7.027519382509916e-05
7.638182784381627e-05
-2.540964197268817e-05
-6.919906981573264e-05
7.980176756232276e-05
7.756745783735354e-05
-7.754347030422246e-05
-3.388753305424062e-05
7.403236278315483e-05
-5.272560874855184e-05
5.735323778851884e-06
-6.86519709422848e-05
3.894822662635234e-05
2.5909604673597267e-05
4.285680960446082e-05
-6.165487148025797e-05
-6.254670887350159e-05
5.414247165438468e-05
-2.908610500476373e-05
7.862020654821259e-05
-3.5744422114321174e-05
5.6293050764211714e-05
-5.057614816014225e-05
7.64712843328973e-05
-1.9384800594805215e-05
6.489934740320123e-05
6.989742764695744e-05
9.346857169534879e-06
7.281692194100126e-05
5.8171425357369e-05
-1.7672080023289552e-05
6.271876548634614e-05
8.117012680066136e-05
-4.658255792406822e-05
-7.939949613931732e-05
-7.873636980795509e-05
-1.084473826942978e-05
-7.989565257185223e-05
-7.864072253136546e-05
-4.252178206902942e-07
-2.2094657664723176e-05
2.254792619519865e-05
3.0068100221143617e-05
-4.568092416185406e-05
-4.765127087899201e-05
-7.324108218429186e-05
4.517977313305853e-05
6.609354956271137e-05
7.51614530274414e-05
-7.852996067129132e-05
-5.091558445488506e-06
-6.719838847676881e-05
-8.124380563921725e-05
-4.084029822370891e-05
-5.495380251339078e-05
-6.53353054751498e-05
4.1531894651922206e-05
7.892593069399328e-05
-3.910675556427377e-05
4.82498387827645e-05
-5.5375700693144936e-05
4.4956338990936634e-05
-3.993346006170067e-05
7.384169977060515e-05
1.2096567509716049e-05
-7.126598237450918e-05
7.166920853363446e-05
5.9426829788306416e-05
-7.843413490619353e-05
-2.9856584060844668e-05
-7.418794759380961e-05
4.922298942013152e-06
1.6073619264238308e-05
-6.46620064106911e-05
-3.0566541051219884e-05
-7.3739311428747186e-06
1.185979219122942e-05
-6.578353921357942e-05
-7.201581232613945e-05
3.195674718315811e-05
-6.553206567351735e-06
7.043442208155297e-05
7.263614714888547e-05
-4.7374541170485713e-05
-6.112020334706392e-05
6.925959633321687e-05
-2.0873939807283894e-05
-3.4944397257052045e-05
3.449244508939477e-05
2.0216117116506168e-05
4.3271544320917806e-05
5.259220607730789e-05
5.7093074149813206e-05
-1.3070052473101819e-05
-2.3740943354351293e-05
6.49112670295523e-05
3.841662249366257e-05
5.8566065769247316e-05
-4.173443954516851e-05
5.018573437659105e-05
6.143789938653762e-05
7.845373033385914e-06
-6.242587567619551e-05
2.0419783674045113e-05
-7.259545607257808e-05
7.491596403548702e-05
6.684533118983572e-05
5.5371959479665494e-05
6.9252962886697e-05
1.7528150806201038e-06
-1.555451311737982e-06
-7.20715707595765e-05
-6.889833377306118e-05
-4.4650421184701205e-05
-6.605474240539324e-05
6.910197352432992e-05
-1.2623174791634238e-05
-4.987341154351918e-05
-2.4468792727475612e-05
-6.686346540145626e-05
6.766926073158112e-06
2.6243800921569422e-05
-2.745650168410097e-05
-3.968263668435855e-05
-1.4699655940084986e-05
-6.240349660507877e-05
4.655167475398468e-05
-5.862786065183751e-05
5.229760904892607e-05
-6.010242250621251e-05
1.4084842023179962e-05
3.679783369529112e-05
-7.023162076131e-05
6.190626272413528e-05
-3.3997844125841146e-05
-4.91606649497305e-05
6.750114282224221e-05
4.351673114117737e-05
4.2215225374260366e-05
-7.240993340122983e-05
7.148369704722999e-05
-4.084424238009848e-05
-7.182870569599643e-05
6.469184336221945e-05
-6.470255923022862e-05
-7.372530741819488e-05
3.749005001565291e-05
-6.380809175329352e-05
2.932337970477079e-07
-5.4987420928609745e-05
1.3135052599646356e-05
2.1312277258507415e-05
-2.1314226703362666e-05
-4.015703720673959e-06
9.53962530453091e-06
6.675864403767811e-05
-5.783357856436373e-05
-4.097090568409424e-05
-2.8612035422792473e-05
-3.839617133478951e-05
7.209285862668924e-05
-6.542081350179782e-05
-5.812306605095954e-05
-6.52548274538876e-05
4.931399504571567e-05
2.200168216015929e-05
6.0192362276598554e-05
4.820438890112913e-05
-1.852591115627511e-05
-5.779688262942796e-05
3.0250843777877677e-05
5.4514220173706605e-05
5.702756596115127e-05
4.074731129060299e-05
-6.628136863579472e-06
3.116945607531325e-05
6.435836225340487e-05
3.426108626781186e-06
1.554071921604605e-05
5.338840275433524e-05
5.952198285304017e-05
5.1099107583130054e-05
6.874887275979082e-05
-6.601290902362653e-05
4.583827684122441e-05
6.341348882352511e-05
6.190859039103374e-05
-1.4795851156836064e-05
-4.387290151399023e-05
2.7823056449636802e-05
2.4000689288398766e-05
-3.397149249564746e-05
-6.075529991805011e-05
-3.33384023834175e-05
3.894534944672592e-05
-6.079659560641867e-05
-5.370217501876985e-05
4.187835084745709e-05
5.83374643073109e-05
-4.0960136211343414e-05
1.830102266746811e-05
-5.556418747697833e-05
-5.555041949314277e-05
-3.431899088094499e-05
-2.2316268381327474e-05
-2.780881159532345e-05
-2.947762705866204e-05
6.233874317237456e-05
-1.3262867386356148e-05
3.1870749225459225e-05
-6.218099010764435e-05
-9.441728825666119e-06
6.545760439073491e-05
3.20118000578925e-05
2.7011203869802133e-05
8.224282197780132e-06
3.742493369798279e-05
-5.82706646853711e-05
-4.8449498240588574e-05
2.3046222621869148e-06
-5.005680793830848e-05
-3.361063347596998e-05
4.5579827096691997e-05
-5.8591815146650105e-05
5.427665171997725e-05
3.599635721996881e-05
-2.6812927619319533e-05
-1.8766726636201682e-05
-5.507406669063674e-05
6.50364695363631e-05
-5.0394497831486307e-05
4.372652750174519e-05
5.737409251089741e-05
5.168361549515011e-05
-9.3569044306665e-06
1.9493304953510853e-05
-2.1710905384700233e-05
2.3142809212377234e-05
5.623984169981052e-05
1.723249241508647e-05
-3.737017367706463e-05
5.2103207320957665e-06
4.7244814319663665e-05
5.8314372568918626e-05
-1.5436509644918362e-05
1.5238131402080598e-05
1.127209041004343e-05
5.9344426284016597e-05
6.153564222018968e-05
-2.821459428578682e-06
2.5506166453464015e-05
-3.193524904010021e-05
-9.027427858644822e-06
5.2879669004267857e-05
-2.692562231963959e-05
5.649997892654523e-05
5.728176626557603e-05
4.639360421703948e-05
3.223519130747576e-05
1.390371721337149e-05
-1.5044417516199999e-05
-5.261309583804332e-05
-1.990881862378172e-05
4.316051154165681e-05
3.623359228191975e-05
-5.315542887363796e-05
-4.294274104689567e-05
-1.0026092653204806e-06
-3.6312803348950473e-06
-5.7745892200922134e-05
1.991361420423084e-05
-3.998760174748005e-05
2.6324067792905594e-05
-3.3206853676070935e-05
3.429042360543022e-05
3.957347018894289e-05
9.719142300380344e-06
-5.257038656576637e-05
3.287480658246811e-05
4.943467098661192e-05
4.95849414218965e-05
4.283425951540087e-06
-4.728147115238548e-05
-4.619337025478594e-05
4.975337927731563e-05
-1.83671129102221e-05
-4.3883610388193094e-05
5.142120352947667e-05
9.254600415546324e-07
2.9412526069374537e-05
-8.15461713708778e-06
-2.577703881454646e-05
-4.9136194358820926e-05
1.9345495666746836e-05
-2.5123599744027827e-05
-8.485183845116423e-06
5.220920128899194e-05
-3.0842768936663014e-05
3.780134025175425e-05
5.287538053998806e-05
1.4382175782061411e-05
7.052921249285391e-06
5.039774988391471e-05
2.5881702405627103e-05
-4.627366836307763e-05
4.180981574700472e-05
-5.093615071230087e-05
1.9233558915924834e-05
-1.054867078154389e-05
-4.741984425597774e-06
-4.969474334693581e-05
-2.3618423050083964e-05
1.3521864864565137e-05
-1.730062780972147e-06
-4.417783761481101e-05
1.3185428311222018e-05
3.854807515506754e-05
-1.286424629462737e-05
-1.798145981484834e-05
4.606165392726795e-05
3.208328795792573e-05
2.995307272420198e-05
3.5363323158281906e-05
-1.8229422606504442e-05
3.4007193988043715e-05
-4.417424698348808e-05
-4.391266729265661e-06
2.1793458055843523e-05
-3.8934327408551046e-05
-5.6374849009950796e-06
-2.5962867985386528e-05
2.8924068136558064e-05
4.348144888492257e-05


==> output/example8normalnew/nPred0/stepSize-1.0_regOption2/gfsetFinal.txt <==
3930
-1.0277139990785875e-05
0.007476898608904008
0.0037631469389439696
0.01457453088303952
0.01009335844417575
0.02099325852056964
0.0161815754713443
0.02660761175406248
0.02185428430031878
0.03143802194045324
0.027123221985630896
0.03558945272011618
0.031954409969899636
0.03919666840686572
0.03644075316865333
0.04239349026181819
0.040582059845021154
0.04530869949942571
0.044548415780331904
0.048061616983478925
0.04843402724813734
0.050775483524863906
0.05239929393133983
0.05363252381323128
0.056721844229800505
0.05663999375700774
0.05990915668412421
0.06173015609765791
0.06359424146335313
0.06620195598581823
0.06779106741305295
0.07095942981733888
0.0725942646222837
0.07621421812028152
0.07809401047575859
0.0821285314491969
0.08437481979023015
0.08879536608879987
0.09151157776133706
0.09633806585555824
0.09956816795543166
0.10474028839595484
0.1085925933741678
0.11414551133994322
0.1186128019930509
0.12452352738519372
0.12964096158862953
0.13630176943739591
0.14162535136011073
0.15050361101543797
0.1544783686787975
0.16802720795989418
0.16730998537832786
0.18208142104315933
0.1817518584358391
0.1962798071804315
0.19574382509862343
0.21013592576277132
0.2092197949444086
0.22303214370932106
0.22181214057423917
0.2342409002288468
0.23282312769096555
0.24298860283438123
0.24162820171841032
0.2485716974572033
0.24758375381097117
0.2504891242414965
0.2503350659589128
0.2485623572005411
0.2496631347000008
0.24296851997317945
0.24529039715004797
0.23426930713406038
0.2363660510588277
0.22307896256696516
0.2101573237116088
0.22245030997294848
0.1962869803009852
0.20923957174828792
0.18208618493449233
0.19563687167130445
0.1680262288648417
0.18182114050636616
0.15445338285662275
0.1682924003727752
0.14160317906807554
0.15516574192261207
0.12962889682805598
0.14277098768647192
0.11861404426231816
0.13106412472674275
0.10859879171410967
0.12026967421121393
0.09958093573043766
0.11017037619962065
0.09153412227419276
0.10069372885453381
0.08437221652184286
0.0904127209144365
0.07808964435672289
0.07259300905814306
0.08257241349815501
0.06778933938845152
0.07630722965545517
0.06358946609350147
0.07095177022358402
0.05989673819222482
0.06621376722635718
0.05660878277365551
0.061941931880704786
0.05361950292461462
0.0579721274362836
0.050819387880668976
0.05420876970079768
0.048096807689049996
0.050506039375565956
0.04533831060212656
0.04681269591687282
0.042422669475503015
0.0429271281224408
0.03921466503469257
0.03877396957864207
0.03555123634174393
0.033636294897450555
0.03137095353560749
0.026569261413487456
0.02756842880073161
0.020970694474137398
0.021870540114882663
0.014556559138881774
0.01587105919685522
0.007462611134779054
0.009454526955980007
-1.533545339637785e-05
0.0027664399920526556
-0.007481543732800648
-0.003978747802688602
-0.014550734723484239
-0.01052570506445245
-0.020950134822496552
-0.01675150560781659
-0.026557104541569187
-0.022523857766007273
-0.031385320039061
-0.02792987316127047
-0.03553876644498892
-0.03306307102880644
-0.03921820912701883
-0.03851918467997971
-0.04243981855064323
-0.04534556859594053
-0.043410429949431416
-0.04809582754435306
-0.04744046591031556
-0.05081303689005572
-0.05124631928735256
-0.05361046688721193
-0.05499384558454663
-0.05659902061385086
-0.05884631273692536
-0.05988772742077224
-0.0628987714997362
-0.0635823762210649
-0.06725664591520282
-0.06778420024657125
-0.07209408349106419
-0.07258955965353303
-0.07745799237965345
-0.07808792779831517
-0.08358434597281746
-0.08436533370531862
-0.09063048674504756
-0.09154046779168318
-0.099373466819961
-0.09960136315136871
-0.10860029291710786
-0.11093639059470037
-0.11860957763543392
-0.12149928555286138
-0.1296235377327622
-0.13260731598515504
-0.14160150787222145
-0.144489680658329
-0.1544575565383268
-0.1571313507590729
-0.1680376444432988
-0.17043871671374872
-0.1821030390466127
-0.18408892614197986
-0.19630318442026107
-0.19787375590173015
-0.21016006714144617
-0.21120344442913114
-0.22305893172104863
-0.22378167154956793
-0.23426616619799154
-0.23493711194571862
-0.24296280641366552
-0.24548048708125858
-0.24855313441496343
-0.25049112313945626
-0.24986626591627897
-0.24857157308475
-0.25019035064009787
-0.24298098594537654
-0.2469419959482536
-0.23422515454670448
-0.24047075612202692
-0.22301628728724954
-0.23129678964154526
-0.2101262427478251
-0.21998409931608517
-0.1962803013376595
-0.20731083266146072
-0.1820890865914538
-0.19373763354032325
-0.168033603185463
-0.1799558594235415
-0.1544650392184561
-0.16603870818035305
-0.14162466213648378
-0.15212421518401317
-0.12964653931824843
-0.13638559058944055
-0.11862635146627351
-0.10859435893185178
-0.12308489954838489
-0.09956852634629532
-0.11239644734378477
-0.09151392829633323
-0.10312269338773619
-0.08437948577097733
-0.0948927270512141
-0.07810056204312368
-0.08762583110897203
-0.07260060959881183
-0.0811400065963082
-0.06779616834936081
-0.07540170703149432
-0.06359497969505654
-0.07024056316762121
-0.059902938563570526
-0.06560835080167678
-0.056618393545981416
-0.0612910492961182
-0.053632363772192285
-0.05717225790650644
-0.050780978986216994
-0.05245783762105869
-0.048047205738978034
-0.0453084572993268
-0.04806811852746812
-0.04240120866920014
-0.04404345995722265
-0.039205093758720354
-0.04003786636368228
-0.035593938657544316
-0.03584909260833416
-0.03143381659670659
-0.031324494956847075
-0.026595231836640962
-0.026377280896100763
-0.020979193796159708
-0.02101815659784064
-0.014571224775555244
-0.015236630565882512
-0.007490009434145521
-0.00903245991829338
-0.0026554520442571227
0.006697241154990079
0.023253663087506125
0.02846701569708128
0.03352622639851658
0.038340530814675464
0.043094344914037505
0.04784183068236439
0.052687135504623464
0.057558941265918956
0.16674635600473425
0.07930972741922733
0.07350592377111616
0.06807768447520256
0.08564173440796358
0.09271201939220915
0.10054491077568395
0.10929883600653473
0.11878889697776288
0.12927511813208084
0.1405490191142849
0.15287348119867314
0.2302257845865587
0.2069466052463657
0.1941327712102718
0.1806815005717539
0.2188318189450647
0.22925467384829376
0.23747887485361527
0.24307059245219628
0.24603950871055838
0.2465841383170748
0.24442551165618642
0.2394286553035433
0.09301203539030974
0.19364987870877343
0.20658074461055909
0.21877382197096915
0.18065444321672144
0.16773296827328724
0.15531358173788468
0.14329991308412002
0.1320982776487267
0.12141375549600135
0.11143190375890072
0.1017556298684074
0.028951985668887237
0.07333373455464899
0.07921027252855531
0.08575212434267387
0.06798208029477121
0.06293330142335286
0.058165237900850174
0.053470460186694324
0.04891970568874368
0.04428860729764278
0.03953262556791435
0.034489539615275795
-0.04083147260634002
0.011385447929701475
0.01741593927193707
0.0232256139602866
0.005171611947795316
-0.001153899622219958
-0.007324431126799963
-0.013350149728366806
-0.01910931992804005
-0.02473923741546614
-0.030166205628658037
-0.03553500109865228
-0.11349007498528875
-0.055290090844546745
-0.05059497259486209
-0.04581236198185998
-0.060094750522011575
-0.06505710766182392
-0.07024523613193388
-0.07583901793805845
-0.08181757521058086
-0.08845575586859776
-0.0956944533591154
-0.10379900427395063
-0.245771474081353
-0.14657603412123427
-0.13500661120099428
-0.12403409848807605
-0.15880324005655852
-0.17162907393910318
-0.18466673019910065
-0.19782109518249022
-0.2103121205772446
-0.22201022779291316
-0.23209639135086288
-0.24067013126591622
-0.13685065916861516
-0.24197678351596183
-0.24578785716430704
-0.24695950133194716
-0.23546870226448938
-0.2264830862454294
-0.21562559241246354
-0.20327787490127477
-0.1903742372756383
-0.17697652837146766
-0.16356780222944756
-0.14996475826811387
-0.05139199346458691
-0.10609313734560653
-0.11526945206579814
-0.12551921963869506
-0.0978944711361429
-0.0904531130070764
-0.08374399393490686
-0.07756113635981257
-0.07193652387504426
-0.06658833624874759
-0.061499474799598
-0.056408633426165554
-0.037088466044581186
-0.0418634315335374
-0.04663320794445578
-0.03224017428174941
-0.02707090139866473
-0.021711836158686857
-0.016093391475239943
-0.01049245538122319
0.06268958636057118
0.012317496953762396
0.017828524267110395
0.0009937282200622119
-0.004763621287310853
0.19160375256056394
0.025080786903633162
0.04088208060847201
0.0462192876273069
0.05166574546101259
0.05714451157236747
-0.04951936817282751
0.21393981407618692
-0.05437789013016957
0.009124381728373966
0.08804172706560486
0.07483287341550696
0.10354185989649388
0.1123631037797113
0.12195816159609607
0.13213460289310974
0.14308986933427792
0.1907752863275099
0.22321964345958895
0.013426954430981809
0.17931153348375364
0.21359393257425924
0.23061624565233818
0.23585933111453647
0.2389334170344983
0.2401027125131764
0.2395245902293228
0.07453759630066312
0.1787738950238698
0.08100702982605215
0.2233754129988353
0.08791742994861804
0.16672491331555717
0.15502239645786467
0.14361866871673698
0.13286497769476957
0.12251726503630109
0.007488687610729566
0.06847113409420948
0.20259354629267848
0.09533431491775878
0.01914719782583309
0.06266209114707406
0.05713582217595352
0.05170498130345052
0.04648322839304722
0.041231567416182995
-0.0599370968512792
0.0015317940057732924
0.20320818309058997
0.024844979562205386
-0.048986860777198674
-0.004340445896596032
-0.010092085083698119
-0.015875590841248486
-0.021460872174917798
-0.027119039761298126
-0.15933292851069722
-0.06568185546861137
0.08122484637782935
-0.04357338869574412
-0.13682193644827637
-0.07167544038306656
-0.07803928097232686
-0.0846952010614015
-0.09187651137337867
-0.09943504384189905
-0.23444162055480405
-0.17130663146313435
0.09544107971406018
-0.12640482051062393
-0.24052913740084125
-0.18347269378588488
-0.1954524251163397
-0.20694912271227806
-0.2171986373856409
-0.22609821325912807
-0.10849291810891455
-0.2282645190017604
0.035636714994525136
-0.24063435288147964
-0.12709270749613094
-0.2200388022016448
-0.21000763197955402
-0.19858198654145648
-0.18659515467730228
-0.17404585451985582
-0.033855840399816754
-0.10029116669587818
0.030438113651136772
-0.13763375748605877
-0.09263778339402261
-0.0854942294481061
-0.07874429204527574
-0.07242274360202222
-0.06632466120300211
-0.0286345391995647
-0.039079320080415446
-0.02315547062905149
-0.01766802661677321
-0.012096369030928927
-0.1478070174249625
-0.04427285265620316
-0.23852546870203062
-0.11741622058123055
0.01971984903772569
-0.23831913319680226
-0.054906642316063924
0.06286559079116505
0.030426471509754315
0.003928638657154436
-0.03810170262549907
-0.1166293801441977
0.10362041587098936
0.15473516798613807
0.16678690646631159
0.23147239010275128
0.23682053777846912
0.11267834316529662
0.035832230409545446
-0.032678601112907296
-0.14923706487779015
-0.10775171243332934
-0.23347260646094284
-0.16137663235479446
-0.060414698455410296
0.014332662178088403
-0.006680807146733884
0.06871908820194439
0.043888284343190094
0.13314470878127785
-0.0015467674906823247
0.11345921729659382
0.14359088374666018
0.1752171686367059
0.21501108999660454
0.07386158173649664
0.09588948455848509
0.12301984910794317
0.22173783905952377
0.2316232706478735
0.23178858578098493
0.18607257332663246
0.08083212444960983
0.2151708311220609
0.08818917378697792
-0.046740962162272456
0.15327112618632135
0.14266094288780193
0.13231133722913152
0.009862420328520685
0.060941347193924425
-0.19069480618395426
0.015434983491076594
-0.13742139828919764
0.054920014400318545
0.04902648774003291
0.04342188270912568
-0.058503917680026704
-0.007079337559404796
-0.07819679953203912
-0.05250501563170011
-0.012800858219794238
-0.01838488096049825
-0.02409869801483388
-0.06474106686501498
-0.08542143590910346
0.0041623802278704545
-0.07125963044795983
-0.0931159843223971
-0.10107965495463626
-0.1691206818395451
-0.20073624262679746
0.06727240869944984
-0.17999710692101697
-0.20983899640402276
-0.21758567058569175
-0.22517154741019055
0.03815680928378486
-0.23298584041893874
0.05559257497153511
-0.21916791477512584
-0.1920361415576259
-0.18127042153265494
-0.02505587285372636
-0.10930679931904981
-0.08520543149480353
-0.10090935782500272
-0.07799386076346478
-0.0710697805496455
-0.03049450876943129
-0.01954358742011796
-0.03593367902821301
-0.013979607778160447
0.04965696630918199
-0.0014139355252745622
0.021083685096378806
-0.13729378432886874
0.1873364190433204
0.2267310070673838
0.22999064822887524
0.1642416269774828
-0.2113792601199501
-0.20226641589118674
-0.09293111631152517
-0.23192834992417793
-0.05258435770185562
0.026685355729470398
-0.22954976433535265
0.006418953667553541
0.10448306903158358
-0.04096807074153799
-0.12769973729321069
0.10418030543205163
0.2222614551938085
0.1766435210502538
0.20683049392354952
0.12246382678120386
0.2307507842175324
0.19656050294200766
0.20633086413844012
0.1974807043405502
0.15427438453205733
-0.14779552688690636
-0.1476359907543284
0.03793403274507807
0.08120465915755777
-0.17012708502956547
-0.029670784054619512
-0.04696774401857937
0.09613298693867217
-0.22406891472907797
0.0884056732148594
-0.04141288150718198
-0.10943146814396328
-0.12740492539149387
0.07433524235980213
-0.11811987310312584
0.06159709295023777
-0.008689176085155698
0.02729907407725469
0.011296377779192002
0.02184183360177678
-0.23216502270355321
0.03267830666995451
-0.06460167034884584
-0.15824793951663818
0.21161339345225758
-0.05846354462383024
0.14012250126162504
0.16545668205405356
0.05210724603423522
0.2226450036946477
0.17855835827033983
0.22776691140834504
0.11308361972836281
0.07865415810848816
0.13848938130791782
-0.20874485866320514
0.1484938472258764
0.03226176090267225
-0.2002306165344805
0.05840184931882769
-0.009543484001662689
-0.08371697430298906
-0.003985239711123284
-0.0352491684290691
0.017611241886222703
-0.06264156484979636
-0.020929047261217453
-0.09935426877672411
-0.2074395895808755
0.0013870109559239324
-0.22894016034613027
-0.11837177992981393
-0.19199616787839127
0.040956155314255234
-0.15877491107715438
-0.2149973111737048
-0.021831855030845837
-0.1834270722354448
-0.10713623963063326
-0.01637093105577175
-0.027227957437564333
0.016489138005067367
-0.0327248893068486
-0.0913492913300144
0.06782092667627308
-0.01515522620125581
0.046063586180785994
0.012001093133779962
0.2165356760073742
-0.08297688494989189
-0.07563393280309279
0.03509969050444769
-0.2197735721450187
-0.038290408572058045
-0.21353962021312736
-0.06933669647438391
-0.04412374675862061
-0.13479494773775721
0.10182308356947897
0.15036705372408765
0.2124325939188434
-0.09071217542730811
0.18047184028578445
0.20529553006987977
0.08607368925714541
0.22208886611749626
0.2219476339759031
0.12039960767699406
0.18807759578839822
0.12880217347805006
0.07159892571081801
0.11116738295145655
0.18945484169568877
0.09368956636575121
0.15857308014271299
-0.07638319243831461
-0.17353852873633496
-0.1435274072106811
0.20515899749869357
0.04016662660442776
-0.16388252604317852
0.00128128429411086
-0.17353808203269364
0.13011813636367472
0.00675332764947025
0.02958070481483234
-0.050055732625978816
0.10237658515765237
-0.1443033336679121
0.0941657360705344
-0.20126440807934387
0.0037806642516917768
0.0792047393903838
-0.18298881408946394
0.04689420357470693
-0.11573338165369426
0.0232077291783982
0.06487625348456193
-0.003687820390797959
0.08643979151404432
-0.09877602150646407
0.008556801677554255
0.16867218984916293
-0.06858328697349927
0.024219749193141793
-0.10781536157798238
0.05919310409887813
-0.13376337405682456
-0.05625259793499188
0.2199400050160542
-0.22399184660385502
-0.011009712018129909
0.052931034126714946
-0.0556589732002328
-0.0497890025065272
-0.026630211873751013
-0.19281156387779366
-0.22361941893304635
-0.04393934155280844
-0.12545597283224139
0.11038447328946538
0.11936470663284125
0.19704908388407288
0.1419861802247621
0.19782590364662503
-0.15339858646194302
0.05545291481481873
-0.20404564931034624
0.17068025859904054
-0.03816632909424941
0.20566748228785256
0.04906401680704678
-0.1897744138674746
-0.19657337336713704
-0.0010768014204144698
0.07232516231321809
-0.02966524027676341
-0.06189353717935344
-0.22290212754438588
0.06559585399339511
-0.018873574015338672
-0.024202746736906408
-0.1540084158559006
0.014332367606067297
-0.12455152490972521
0.21871011329254464
-0.00624120248886046
-0.0797065060925662
-0.20246445554460502
-0.10340376244811793
-0.2092852619868798
-0.21832223233530468
-0.035244817242937154
-0.023709119620464146
-0.1977723298161846
0.10622410973162895
0.14419384334273427
0.042848748366960974
0.005903901567603319
0.1604398899665485
0.09801342584112152
0.0828937618982597
0.22075793043499506
0.2125836377089865
-0.03239464385097153
0.17867507219592293
0.17232637129945794
0.15140434224673174
0.13267652739697983
0.11577883456103556
-0.14625819315226088
0.03453651963171689
0.013524592809382232
-0.08088847187239123
0.02881796465970935
-0.18217744844370107
0.21257409202184058
-0.005872492161885834
0.20195360599767237
0.0014256525854258284
-0.041320486513648565
-0.1655383175785853
-0.0007216476071393539
-0.1117299869257473
-0.16357052782890028
0.200984046692613
0.20915934249564647
0.13453893140406206
0.07564680715862437
0.10706338415779562
0.20930563493239732
-0.07241152789036562
0.008712138113071597
0.09869388255517077
-0.2143340774387038
0.16980378932754214
-0.1737257545330311
0.07618357587100627
-0.01780265200968304
-0.2217669019674669
-0.17399465558461066
0.06203203530700924
0.020015803065488516
0.06260504323501481
0.1250202050599028
0.026464695430242838
-0.11642613204145208
0.08328860602030498
-0.08842031437727657
-0.013512964113202052
-0.13765628699080718
-0.059931880104706306
-0.10416431930596844
0.01871379019413967
-0.08735162993302117
-0.09619759957808766
0.05603405929175646
-0.1300167927024844
-0.05249879368945814
-0.18239394322739633
-0.0118977849209803
0.04375341552721359
0.03197290473505004
-0.047189017466345864
-0.13900492133981318
-0.058778418018307146
0.18026982700920216
0.03776558949263683
-0.21430202695258044
-0.06661134009839634
-0.029495763275615806
0.01089569561916104
-0.21315590445443644
0.16312953149668022
0.003997701646620216
0.2114617695958327
0.18699231740357292
-0.15550395950365098
0.09015359357812898
0.11478806656435563
-0.053487637037926535
-0.0031583696990456107
0.1947988256615586
-0.15705263181178092
-0.09522361950232548
0.1102622139522853
0.05240897473652727
0.02123793528588907
-0.1853351872903935
-0.11257661537344157
-0.06542962179313407
0.09079625855859028
0.16072156432934542
-0.21386539639650098
-0.008329332189793126
0.15377008403349432
-0.046723240806187526
-0.07362874849710625
0.06877085106443741
-0.19055538957280313
0.049729383976444996
0.06930985344302037
0.11889809285428388
-0.12104550597576189
-0.03273334054997659
-0.04087984393582214
-0.19332127520824466
0.07903050943170276
0.045799768172118144
-0.20379035007133067
0.17029049263902984
0.10933886914105441
0.1639621557650034
0.2114447536138946
0.06565697784627307
0.008602063661420996
0.19499444190086643
-0.04373312208166806
0.17650584633950694
-0.14637367174055518
0.08544018899140779
0.18788976903882992
0.03692096447501512
-0.08337649058656602
-0.027115069860829524
-0.05670887392451185
-0.01641666014965127
0.0022373309751785044
0.023172699103639165
0.05876395170750491
-0.20714078466851674
0.10113815291282573
-0.156559503671243
0.1902040192799006
-0.13288312195640392
-0.10725312979823794
-0.04905358353339235
0.1945487340968722
0.13710310815440307
0.20236243951314273
0.05911629598844852
0.1959610665364655
-0.19101554899086423
-0.10776677128465849
0.2018738903432995
0.10211136908596051
-0.06332436008566772
-0.1479104985738826
-0.0352669630597012
0.16855369713142931
-0.1647762790443354
-0.12023076539350158
-0.2044741026187553
-0.0989598726258697
0.017040857626389634
0.14632385432940784
0.025582047439123304
-0.03830364347601195
-0.07584858558413073
-0.19885739515339007
-0.17197260077982612
-0.021580571546931365
-0.16379930381185268
-0.16419047970575548
-0.026770875312352543
0.0795934147138235
-0.13640524591579567
-0.10029418026850619
-0.07730802940917895
-0.1293206959578263
0.01084352351419865
0.1347890665871577
0.04580842436483563
0.028701461974675165
0.07262733682139327
-0.008545662127076671
0.12365109927257109
-0.05530195283170366
0.04033332830918741
0.1977812188066486
0.1435617032319565
-0.17881298268403656
-0.002526100855767739
-0.08468285041811768
-0.020691608339623645
-0.12382286213724623
-0.17181383513635987
0.015835220959444868
-0.1866985216464311
-0.05016210992774831
0.11778957730731165
0.034794653217016545
-0.010744875362029256
0.03133714981003479
-0.0703373695308589
-0.21076831880327554
0.20032958327604322
-0.09109687428608587
0.022888882277825977
0.19053990674990542
-0.11551941317311445
-0.2021287440259394
0.09303867981609233
0.12788761048352956
-0.14145687258425763
-0.11521364105918694
0.08674878170912598
-0.0328141117889229
0.052158952276394346
0.15538306530841084
0.20173221766624758
0.013773950845387784
-0.03842261022177402
-0.01459008247259849
-0.030488081579798945
-0.037904867717733104
-0.0271045371775798
-0.09242370073773232
-0.14983086211937438
0.18386308167791335
-0.17962592304096728
0.1773789894864316
0.07264886326083854
-0.15543250558519803
-0.011231382239354428
-0.106476301613325
-0.053077363664510914
0.07782707775910366
-0.06184150845252016
0.049068039649162
0.1118616965403108
-0.1020430368952218
0.012222057676234348
0.1914436429694553
0.1523200794717589
-0.013683098511942693
0.018501586038794413
0.03933880743104032
0.004072573502009142
-0.2040744212489001
-0.043782227589353705
-0.0511553474119766
-0.04588686851641484
-0.0050024546501656626
-0.030145740489638344
-0.07292474438470055
0.06872800278065004
0.1293825349969928
0.08303511665209527
-0.17943557738906282
-0.08024797876515745
-0.10908957838842677
-0.13443775644722158
-0.19263281500428212
0.09440776347218756
0.1663052005692779
0.06575420747416684
0.18371918986689675
-0.1958098809102679
-0.043644044191537786
0.15813251919478882
0.10399352671551955
-0.19389211165099118
0.17977876707792936
0.16548515403516748
0.1833995100411912
0.013972702461836177
0.11208005494431574
0.020398199597680296
0.05614535931974473
0.01839416497083386
0.13849989463209647
-0.03806517922961665
-0.008051476920697522
-0.018161809278074734
-0.0079999441535838
-0.16836212078630236
0.06163480850995543
-0.18823922009403848
-0.06880036050098197
-0.018556260427331443
-0.15349096782856048
0.19991889784233208
-0.1611335861214572
0.16039921855714143
0.005567985435323166
-0.0049488082012151356
-0.13714611163395826
-0.0675401064822805
-0.06306167334268312
-0.05275371355228254
-0.18184022328274438
0.10380510019268856
-0.14593300992368272
0.04723832908214757
-0.03652138938031594
-0.045480510636535985
0.12614053800005073
0.18607956587759425
0.024701218992744006
-0.06019302200991067
-0.04508165523574567
0.0758655244645911
-0.06016410152728677
-0.07850565668760244
0.03958172835795272
-0.08640001524002161
0.17293589281524988
0.13530674896005246
-0.17388785547584149
-0.1448942023251172
-0.03151512430829147
-0.021340506973053872
-0.035049086255050994
-0.02391268521548587
-0.12622340764089085
0.19157345518831845
0.12704543019744235
-0.030567813304766198
0.04201054093282559
-0.00830859086261106
0.012929897485401208
0.009564171744035403
-0.001681148100291506
-0.0014857196937357218
-0.05825118266041599
0.12055977389785208
0.184473208533985
-0.017521411412379576
-0.12751312692767713
-0.05696253460937477
-0.044921118982624526
-0.04360863542729517
0.028235065046891578
-0.19010970987194004
-0.19942050307940273
-0.18421983143540563
-0.19098774321414527
0.1737627102027421
0.14404236672428006
-0.048845887886591756
-0.09446689856779117
0.15799660906489504
-0.15357638921894212
0.0333223971725078
-0.11684315468664197
0.19016824478293345
-0.16096920384930305
0.004351572086402226
-0.0241803913376156
0.054472646799041055
-0.12476744519013269
-0.04249037152398381
0.09637886809654769
-0.07104472806124389
0.004841689325933331
-0.06666892082935678
-0.17535323650529136
0.11893403099150468
0.007469141035686386
0.0515923191097335
0.062386130487300136
0.045342508272110546
-0.1675348971245835
-0.17744505901810256
-0.19514426337121357
0.0011356925745947507
0.07191425496720301
0.04994045024140259
0.010649663306779324
0.19061404672108864
0.12886136431752104
0.0024691037175018143
-0.013350915728384262
0.06456381159472195
-0.05497310860614742
0.12104299578835605
0.018170785983064645
-0.00790377327797808
0.06323449136434023
0.04529432787442009
0.06990902667303761
0.02766884031164266
0.016577175924002714
-0.0879926086476212
0.1634035826851871
-0.07234335972642561
0.14778079881578327
-0.02692986047600742
-0.05673420980400163
-0.07452478726410174
0.1383007939590168
0.15537475499129882
-0.18215853280310507
0.08984438718175047
-0.1000599638580348
-0.002691945274252556
-0.010456821134758121
0.002312035354987785
-0.06567427659796236
-0.18218397537283304
-0.02744864543782736
0.08641676027875766
0.009600119783714813
0.18096939024777628
0.05286690654733289
0.10455966895177547
0.01686694851379501
0.09697756350477874
0.12981507990740623
-0.04157258173930041
-0.014304903644668585
0.011703985631413064
0.1092386602215454
0.18741230086241228
-0.1178540685157633
-0.03342669549088911
0.02110884583348007
0.014767192164071035
0.028223325060613823
0.02349876504629875
0.02410447265162708
-0.13709802368818766
0.170955834727446
-0.04743063457532716
0.17402298986912756
-0.020790754387813717
0.03178833881337934
-0.03559845741309881
-0.0328769104870859
-0.023241824417573415
0.07973846742806337
-0.096288467831031
-0.1337005265752091
0.04244862469669631
-0.08082837888236417
0.18867502377365603
0.17244744285767502
0.1626310211950879
-0.16761135450900735
-0.12845564998652056
-0.1637858744478465
0.0952345451624052
-0.14265244217656728
0.15480321465233024
-0.10939141994965115
0.017099074148586992
-0.15064523214699088
-0.15723942342069974
-0.12269256674046006
0.17990790174089585
0.18069975108019293
-0.1723854992848793
-0.015623171184604578
-0.008811822541073686
0.06994969871506601
0.07923936903551788
0.17489424407380477
-0.17024080677705963
0.034953721592460074
-0.005511549484771333
0.002038073523624737
0.11256500858512737
-0.0016600693068805508
0.03785917640516527
0.05726981118234973
-0.06369066102619898
-0.06475764764791883
-0.020888759457344242
0.07405417181038272
0.061728109682661084
0.06531140708521858
-0.08248593431559842
-0.09930743718085638
0.08848133255928795
-0.10982623333628136
0.15048031633318867
-0.18027696622035988
-0.0898722525860869
-0.03427394803854181
0.004421882655344685
0.09838199337651253
-0.0010153656164653547
-0.16218167718108067
-0.03832131824125676
-0.1556063360806202
0.04944554127204408
0.03771825954853026
0.1765920063825232
-0.1431001798046247
0.07500522518229584
0.012556354783170546
0.026992148173081234
0.11897485276748393
0.1779702302490862
-0.1882726888363333
-0.020794232179591744
0.08286416798424956
-0.18358207535311755
0.040931194932964744
0.07228086932325703
-0.14161483930514993
-0.1503042379056986
0.16919644397517253
-0.06590234968804742
-0.10150215805467853
-0.004548929668058447
0.16247077927469128
-0.07409589216655424
0.012791865907897016
0.04883301133485902
0.11210399913628263
-0.15786085365880603
-0.03093871328123208
0.022000435306163753
0.13848344094842102
0.09039980348839913
-0.05093413655659263
-0.09873260560700899
0.07582886189456292
-0.1326368484092622
0.15202797292331907
0.12398767596678768
0.05893770191594073
0.04981324804609247
-0.0921480398278788
0.06719602377368854
-0.06910028043008921
0.052619968531890625
-0.17305327888193306
-0.022839886282261874
-0.17103579670460553
-0.10536852467275551
-0.02330272570059119
-0.17872176989494176
0.1574153098325073
0.16423108994133018
0.013886106383346137
-0.1557048963409644
0.0606657547268616
0.02362352539646155
-0.04021950973640403
0.005981932107375755
-0.04367253575001338
0.10098088318123297
0.04607807985672716
0.007023288663114341
-0.1237422349151076
-0.011110984178819523
-0.05858969037620965
-0.010300757845214933
0.019844810717122036
0.026827007927119964
0.14656534919589215
0.1608791000281051
-0.029532957723648598
-0.04572100484684193
0.0326906212395902
0.03004330369113753
0.16784948886871248
-0.16032349929221157
-0.16356756378795553
-0.0768052464367323
-0.15189479624081317
-0.05068646491286076
0.12072266536583523
-0.024457425920749207
0.1470836814287845
-0.1308761138280733
-0.014586765377283907
0.08119022330494628
-0.1767048562551472
0.007340785060317443
0.045110213605468956
0.15063303856083896
-0.03122717223991528
0.03498469044297046
-0.02206709499211368
0.10369527530409602
0.18042160338190777
0.09642377944154447
0.033381654917546154
-0.0904873532035559
0.1440536957376746
0.1656752948514109
0.005925848613513617
-0.11928252325083638
-0.1108612460102596
-0.0168866370125453
0.001798591173742298
0.10253213952038216
0.059769674232905474
-0.1678651623974309
-0.03585268281799833
0.16960363837474252
-0.09113789083271592
-0.13896213671923555
-0.16902491521007806
-0.05971922140144981
-0.14932989935086183
0.030548618036032326
0.08861798143528674
0.01927308531882414
0.09082611562907376
-0.037551261110196174
-0.05795595056394824
0.03007251629464713
0.07821040347328304
0.1790715627586277
-0.017730399062517145
0.04111482537726371
0.16744784321463224
0.11147615581511594
-0.04329664992867005
0.14623294736243503
0.15136750721022602
-0.11433490606924367
-0.009925928979295673
-0.018703975334709234
0.06468404206821238
0.017968151467301265
-0.15074820947339518
-0.03633190412009277
-0.08356415191250544
-0.16482835944962565
-0.09721906913577723
0.15374761128380163
0.022879802710770943
-0.01783233544115112
-0.10192748203451202
0.03208239719910783
-0.12041238504745083
-0.005992327674461822
-0.011288057603305795
0.1116500806398635
-0.16881865496884188
0.09279982695717406
0.036166493844565765
0.054622456122205815
-0.08290751512266674
0.05694010861170473
0.13945838332556734
0.1581449362177017
0.1290394729632868
-0.08957773962340124
0.15721710954267892
-0.12821471473895332
-0.03788966245474773
0.09240484919504884
0.1022164032102139
-0.011814481167634212
-0.07810656744960277
-0.12985585545010836
0.048093551241505446
-0.09301148388195124
0.06992256705738936
-0.14534063852164206
0.14290195443643794
-0.1629723091436153
-0.007719975063556144
-0.0018210941094052603
-0.0252972761444212
-0.14363177601179822
0.006872163070618392
-0.05133254254858441
0.11216357549416862
-0.043828671119760014
0.0871538275514076
0.014395283861293986
-0.14617046983072982
-0.12381315976961577
0.02574334980210157
0.05729523653796121
-0.06709553573379044
-0.11486114900541337
0.010206502414085153
-0.07485460428914974
0.0376712000649649
0.073018739170608
-0.021872762920643923
0.04422589458827881
-0.06757290066026009
-0.05269081327097907
0.1207176115233594
-0.06564405095546708
0.14456180128559842
-0.009167783011524898
0.14997767914186938
0.15508517975351646
-0.029384895214782426
-0.05838937316297248
-0.13740727763670904
-0.1481169099098984
-0.1198487008190395
-0.000614828367825913
0.06311827406718731
-0.05819881075877708
-0.11095787272478333
-0.00454735241826981
0.062022294092995235
0.028565798979028237
0.1693813644482515
-0.15595363251534428
-0.1359804622024404
-0.1059411948504988
0.02149430852232845
0.026099298645844496
0.08135428655908018
0.033376045689277746
-0.11808474408537396
-0.15800205813996093
0.043936594471861476
0.13428996006430008
-0.010020546656127343
-0.15733736518244054
0.03412425142317897
-0.04759212680911494
0.15573961887101317
0.14289347996872795
0.1364602084889506
-0.014663312964243743
0.15841498202476
0.13683068679133178
0.13981023441311563
0.13790741530145448
-0.16086605164535345
-0.1720440309619499
-0.14334009558801863
0.08270396086801432
-0.08307021604283678
0.02870912902911997
0.14349892121277633
-0.0392151471287438
-0.1482154436981741
-0.10088101369896581
-0.0077245143878376535
-0.0753959251051042
0.12014370678157976
0.09366713518172134
0.15947908722192877
-0.12710938547428627
0.030448327648070317
0.05294250692037511
-0.018766776706311737
0.13456607805211554
0.03846910039703496
-0.0592170705043062
-0.05032961938586096
-0.08709269736437139
0.1306671546009106
0.014952970499856385
0.04736363409316175
-0.08054499512911802
0.02670265522166006
-0.13557498475992888
-0.08414164644015759
0.0719922557493117
-0.02901405537813054
-0.1400886325380306
0.0465387301918311
0.03730052998659696
0.06529131656212883
-0.045164390333710794
-0.09257187680384159
0.05632471832056741
-0.021101808071160057
0.103367254216482
0.021285563146538393
-0.01927516998544599
0.10171416219545804
0.09329274708511139
-0.03680905538325708
-0.15030030508165107
0.00954240376845945
-0.09650016990531299
-0.12461833657848856
-0.05292588233002756
0.07468708446181356
-0.11797967397029901
0.03870820884073544
-0.13803896670420954
0.01437464280775067
0.14626813974006744
-0.06865132675891848
0.1322612724937617
0.04107353081083793
0.10713643387738411
0.1469468524191819
-0.014062280327163218
-0.03234798682657027
0.14258728076925298
-0.0040346247767152075
-0.011258168681310014
-0.13219817902076078
-0.15269207533440962
-0.026774887736921132
-0.06035074872285986
0.13089733628730837
-0.0011119068428530996
0.04026178343953311
0.0229298188044103
0.08356979536412815
-0.10565691635740167
-0.02778835541729052
-0.1402023108116452
-0.0360659328204882
0.0929851725685506
-0.07793617030063547
0.0841394665999911
0.01570879953567603
-0.1447678274161306
0.14506659915787148
-0.14169567989640205
0.002616298725089716
0.12547334100126573
0.13113990171932746
0.0031507121916756133
0.05587954568010213
-0.04592933168138908
0.06441122779462789
-0.10930283880200208
-0.15299106451425062
0.006540761385467753
0.12331234599369793
0.05350180602284508
0.1474449857179186
-0.02272177171272132
-0.007445862041403154
-0.1358968133277372
0.051442487537434106
0.04686942876601585
0.0013078492328824271
-0.06772498430163804
0.0005431285859150615
-0.01472040993592215
-0.026267144118525983
0.12667092401517613
0.03229799979888158
0.0854864583725752
0.1341248764313562
-0.05227632637751581
-0.11146748909260289
0.12424327986506012
0.11232748819825059
-0.08447282795546046
0.07299247468246682
-0.08694169143932122
-0.13264851920231469
-0.007053480042539253
-0.11440441285461798
0.08546334381587467
-0.09030663364672745
0.024548590187213247
0.12850413346245043
-0.06438047932971838
-0.051217588946351665
-0.13625223182201232
-0.04041494925649282
-0.07597927346148405
-0.13055597749107856
0.06717036355559954
0.008780114287556425
0.11388800215707623
0.01991354778271504
-0.0167997141409326
0.0692071533463916
0.0377202101259391
-0.041687394665862736
0.1352970577908029
-0.049919246743564336
-0.12789859876495008
-0.11990784008580262
-0.09842226051401172
0.09380160613208012
0.04292388521420082
0.014934880235813611
0.058165274696381906
-0.03128277948099434
0.00244310997977522
-0.13953314507254364
0.06222974595975087
-0.034052279631097804
-0.10648741856359406
0.07555685208876747
-0.060507498771238545
-0.09847369689079265
0.01699230964775168
0.027888359000534876
-0.09297387931310248
-0.08295018984087589
0.005697709075567689
0.1193471362574756
0.005068941439364168
0.13256879646362202
-0.043483532058394156
0.04042324081110285
0.07649895631201178
0.011518469065832666
-0.12062023350587724
0.026037549155430165
-0.12608211999252317
-0.13121443241731803
-0.04575855362560496
-0.10973364197922675
-0.12820448423614378
-0.12220175013321469
-0.07604509885982855
0.018134830862014548
0.11740640452494955
0.13606189003166988
-0.01770783945751849
-0.002096105968404265
0.08127531861615121
-0.053497566069541945
-0.025884591160537672
0.114720558643451
-0.10249039169957648
-0.10355820484441268
0.11638447799848738
0.10145037703703862
0.0796510774734018
-0.06405476544187019
0.13396698035027196
-0.1251643786811032
-0.043743265863937175
0.1210179684211146
0.059978011053100945
0.10497767919640559
-0.08164593236505363
-0.05424673518931125
0.12168755057882429
0.05441256340387367
-0.11538028772769941
-0.020096461601757282
0.011937121173296884
0.03392917968999138
0.06945138456394509
0.02583079741240418
0.12318331939270867
-0.12791777667594711
-0.0024473941585411623
-0.027434353017106138
-0.08652600846890311
0.04419830613859585
0.04916988886035874
-0.12307657202600832
-0.07860954019341913
-0.1110510928349615
0.026681893456695905
-0.11292295765394357
0.11132701651681957
0.1076483072860991
-0.09464004776438738
0.12058769176389855
-0.06871591103159604
0.08236659771797658
0.06504375942915851
-0.07215473660056615
-0.0768810450746458
0.11974446308956506
-0.08991232838924257
0.008541462008096858
0.05109279778741133
0.11358509302436574
0.06742941416872572
-0.034700912688278095
-0.08605992203253837
0.09019280286732416
-0.011688431867826782
-0.009781166570170462
0.09026614512420722
0.03460828095829761
0.04228207067295442
-0.03633723533889786
-0.034882686841242926
0.10949583091390432
0.017758399908456606
-0.11490982422820441
0.05708380280985419
-0.10936611202435108
0.10311653662679182
0.10124734775716947
0.12437086716472298
0.10904302287628316
0.0038959026694731806
-0.06253721199902797
0.07645502887537893
-0.09982443232636265
-0.08280474194115371
0.018496876036320144
0.0009852412467797461
-0.0447360328804768
-0.00823794279887282
-0.06460364649136606
-0.05716284370187617
-0.03708776172553363
0.07209726182778214
-0.1180521842241797
0.04667062854779895
-0.09431934843837382
0.05215502601287731
-0.04594265310733729
0.07680880778338892
-0.11592239729663582
0.035569409207308174
-0.012079321294894876
0.11080257830055636
0.10658240222627406
-0.05545592741034463
0.03589539003766166
0.061597561678941586
0.011415906326133039
-0.018041050693950598
-0.07476754719567524
-0.020355036373889464
0.027212088540638786
0.10739061421779529
-0.07487122522305734
-0.10724461832783876
-0.09937607662065195
0.0853075265346851
-0.026147205043549927
-0.09099863123714987
-0.07763050426152147
0.00835366190313373
-0.05437091519450872
-0.06646065734655637
0.04455905251539963
0.06326641338680117
-0.10289313641081384
-0.03528091083254484
-0.07213284650109036
0.09943625569126685
-0.09743556606975375
0.09386526545447968
-0.0538923537853187
-0.02861000064865452
-0.1109094097705406
0.10558204575000266
0.036199149560088274
0.12594627367413713
-0.003930537160125885
-0.081065189745771
0.0991536616050419
-0.1009940228879256
0.0982834687360415
0.027537594838705718
0.05196150242376056
-0.10244965434514576
-0.06585621420289771
0.07194439491004816
-0.056160007244546124
-0.0021983168434742267
0.03001625855388188
0.08683758815781428
-0.08787684078552573
-0.10676489281931933
0.01736378917425674
0.01904149490526915
-0.044793916995126415
0.06400802214435823
-0.01456227108285878
0.04138250322915664
-0.1034728756738373
-0.09143208251519636
0.08906173909474348
0.0904465988119696
-0.03101777709223424
0.09362288091139499
-0.07097396304917654
0.09842079838197444
0.05268015687877364
-0.005848480617057756
0.09358947167586816
0.07132270613312938
0.09640870995255252
0.002948031814505725
0.011427989553162146
0.11229350730828742
-0.08587412697961543
-0.0790403876531982
0.11491463357403539
-0.038149460728689036
0.08038340609212172
-0.022997183562246434
0.019985322820872804
0.03240861992597924
0.09537420888507833
-0.0971664558007524
-0.09652539764429194
-0.025230987314628313
-0.08515909016791615
0.04325438433698012
0.06592407756957945
0.03849557494624849
-0.06466117901495748
0.10019774390251773
-0.10311826591623141
-0.014466569750465078
-0.07898442404027269
0.05143522488520062
-0.07071756814715617
0.05881000506092547
-0.06834802591691203
0.0544813045233736
-0.09083012558354116
0.006512938900185277
0.07692699866243667
-0.047097840967149716
0.022107560966915827
-0.09051799782555811
-0.034577429422159175
-0.05505660612305934
-0.028570332839293857
0.07764972424972859
0.03973239253763645
-0.008878852754986776
0.08806445084675806
0.08753723542822722
-0.09207493036465589
0.06730624172640728
0.027799065457412113
0.08102655885014462
-0.07530852170620055
0.10080221285572248
0.0007533563871309975
-0.06623365621510982
-0.05723375727873919
0.011191607221352448
-0.08517807912243053
0.08599058567123746
-0.018164661853308846
0.07851595933484756
0.01609637471988065
-0.04740839587941979
-0.004946542191894072
-0.0678248869789478
0.08450056217570528
0.09021194029143702
-0.015463380781579649
-0.06261704224413626
-0.07343590727675638
-0.09060189249034849
-0.02301422756312588
0.08377950490460602
0.03396439281646467
-0.0818139209152973
-0.07178232916032924
-0.003262372861624015
0.05612724671492604
-0.05783104431902794
0.044966142793165416
0.06198527829229229
-0.04693401824858674
0.003337997946632777
0.0779058311459093
0.06885720711297087
-0.032732713186523626
-0.07866725483157117
0.05379794992713652
0.06720959869750091
-0.02134140592839075
0.19988275760362634
0.19957835354151007
0.19223483626828605
0.1986454036383139
0.1917760788264854
0.19703119060134164
0.1908260863778654
0.1946710394830579
0.18927804000032172
0.19150754035611267
0.18700417590385313
0.18749942377301637
0.18398884225760362
0.18262192678211178
0.18015861743825187
0.17686470693604223
0.17553161397378217
0.17022753418587971
0.16999759116604216
0.16272168186363908
0.16356678975236633
0.15436936807835813
0.155950626510208
0.14522912203452337
0.14618624408796974
0.1353145289349526
0.12468106259758055
0.13456785557359935
0.11341348333053575
0.12403051722939891
0.10159543178458381
0.1132231663536742
0.08932319847902656
0.10209461025672742
0.0767086533464509
0.09061408739915434
0.06388192015043656
0.07893432579721302
0.0509901805604011
0.06710770217933472
0.038202235527242105
0.05533386756030041
0.025708394516524232
0.04365124976901143
0.0137282275514542
0.03219131042134466
0.0025024671552016505
0.020763175584015005
-0.0076961762399233614
0.007976864622635223
-0.016586411798798887
-0.023870426784036704
-0.001185585902593998
-0.029174551812342138
-0.007733807470210256
-0.032201224984294174
-0.012293352602845803
-0.03270038733541466
-0.014839774337283495
-0.030537646090890186
-0.015379050688198918
-0.02575623164040989
-0.01400266626412167
-0.018648443500633584
-0.010962109965950451
-0.009780044306312677
-0.0066917816141505064
4.756677379901288e-05
-0.001779231059004472
0.009878891464954246
0.0034985427777280203
0.018725550793540734
0.008811550376952066
0.025665648813513946
0.014528737031564078
0.0304257276923964
0.03266329146616909
0.015714982235803934
0.03218920222098104
0.014963616728450582
0.029168488736158047
0.012265528601648456
0.02387200885309733
0.0076097517212487175
0.016612786265669525
0.0012370793094774789
0.0077189810588835575
-0.006634955433939513
-0.00249394917842163
-0.015713586331594566
-0.013727762846100448
-0.0258342058665598
-0.025714139995050185
-0.03664509884406939
-0.038209971194113415
-0.04816695892497227
-0.0510052140102563
-0.060318900425162164
-0.06387944294694677
-0.07438105233458353
-0.07670678551319084
-0.08932249142419757
-0.0893706910308755
-0.10159457400417171
-0.10166325131880227
-0.11341158289097837
-0.11302677613784301
-0.1246759279011838
-0.12372772444010408
-0.13530373681431615
-0.13374518720497602
-0.14522473940207056
-0.14306058458648557
-0.15438281451314123
-0.1515469163600762
-0.16273084927832976
-0.15925890725677408
-0.17023458293737798
-0.16609077455229646
-0.17687115510322193
-0.1722194341671394
-0.18262469311419252
-0.17766198900264774
-0.18749353301614263
-0.1833719432091155
-0.19149833407716538
-0.19466729427050006
-0.1868066904229797
-0.19702931121243078
-0.18917616983392976
-0.19864449741298537
-0.19073198987983453
-0.19957798376004973
-0.19165192924100283
-0.19988281432798083
-0.19201001257083564
-0.1995786031269666
-0.1919302873943912
-0.19864423404649395
-0.19138813485708586
-0.19702783207843672
-0.19033934202663305
-0.1946655766504577
-0.1886785128494466
-0.19150078965844147
-0.18629666289877014
-0.18749083990374585
-0.18302712165580964
-0.1826260890456556
-0.17855327474017885
-0.1768740921365119
-0.170236823555308
-0.17169459301651538
-0.16273039915421786
-0.16519348179815344
-0.15438103363743177
-0.1580759901574192
-0.1452217885196412
-0.15021326631663626
-0.13530026421377697
-0.14157617733428782
-0.12467244872896653
-0.13218848620199983
-0.11340851113360652
-0.1221483740804458
-0.10159239322706409
-0.11143238926927448
-0.08932050571615456
-0.1002565531318568
-0.07670614089600236
-0.08841703639101456
-0.0638753997962168
-0.07585840975798426
-0.05100880717467519
-0.060705420177809895
-0.03822417339563248
-0.02571511336626156
-0.046566029284516246
-0.013724381237772372
-0.03462678504772292
-0.0024891678145762125
-0.02376178256490809
0.007720669864862161
-0.013857065680197442
0.016608430048422784
-0.005137884932957734
0.023858499518413075
0.0022776497845462805
0.029145294461146564
0.008116025585917279
0.032164031361075596
0.012283797394543583
0.03265452546548146
0.014612320336953262
0.03047674523482147
0.015076005027886853
0.02567036117216861
0.013606752929786794
0.018758412752233382
0.01016771283959759
0.009946596197496141
9.293672065082172e-05
0.0033602244274263796
-0.009782864152847728
-0.002291628571436154
-0.01868731635422777
-0.0073866219464652294
-0.025805322729274424
-0.01154813423718552
-0.03057438943314229
-0.014232010020174624
-0.03271829649108816
-0.015155865682768475
-0.03219971293180255
-0.014129892145241121
-0.02916455275907569
-0.01113272169612961
-0.02386206749305759
-0.006315901634948531
-0.0166019589805962
0.0002236027470057604
-0.007695828724380919
0.008392624427999764
0.002507278030885898
0.018852058496327744
0.013738812061534888
0.02570992413941115
0.032720671179707624
0.038202296961928305
0.04474380793473134
0.050991720255989116
0.05664476728579853
0.06388464521585731
0.06861469934229271
0.07671213351471627
0.08054608230062903
0.08932633714961143
0.09234639218991124
0.101597730482478
0.10380764793905964
0.11341382207527285
0.11491642404660979
0.12467840333270576
0.12543974771027416
0.13530718543392298
0.13551529417984787
0.14522873410450973
0.14511287782304008
0.1543713743562451
0.15552595390585358
0.16271745918165811
0.17022776436352133
0.16412813773888305
0.1768662593868061
0.1707496484276128
0.18262351633452228
0.1762182430983826
0.1875001030604897
0.1807549348875325
0.19150693749820483
0.18442362894547012
0.1946696985930869
0.18729633334132023
0.19703008188465004
0.1894184191643906
0.19864529805254197
0.1908776030530659
0.19957876674398803
0.19177334515932737
0.19223026507231417
0.18493960344905294
0.18171930786868684
0.17947454074485975
0.176489147449645
0.1728316945817318
0.1683106494190167
0.162985001716309
0.15677316645351966
0.14968359034902184
0.0191308542573442
0.11276169585162281
0.12263830055458569
0.13208000971246986
0.1025915547642372
0.09206824277439997
0.08141303150863098
0.07062535285251793
0.059948891845284555
0.04930232897580158
0.03878458904049439
0.02837264621278021
0.0020729536944491716
0.0023532887002626264
0.006388585241450021
0.011991387023906579
-0.0001423211399748721
-0.0013074258773754822
-0.001467903043274305
-0.0011037053326888205
-0.0005562498536877717
3.8273030974122516e-05
0.0008956341611678037
0.002076954814372912
-0.09048867772164133
-0.006659499028030301
-0.0022818215144059166
0.0005354622494332061
-0.012434174346414103
-0.019523701513938875
-0.027663696171030757
-0.03683732467919654
-0.04653039046195296
-0.05688557683828069
-0.06749561529017696
-0.07871237994872363
-0.17938008988132417
-0.12240302148785599
-0.11246742302410676
-0.10184509555590088
-0.1316546179454254
-0.14025284224877269
-0.14800866176480923
-0.15507399474328126
-0.16125827312077765
-0.166786081100054
-0.1716321621499141
-0.1760890144497576
-0.17082549429097618
-0.18415742047642206
-0.18322042789385184
-0.1816576464331507
-0.1845872519362939
-0.18463251055491253
-0.18432659514523878
-0.1836147194313692
-0.18240774961395848
-0.18065629544530204
-0.1782376053010532
-0.1751142591926045
-0.06433104854064889
-0.1528939554114977
-0.15944191978457423
-0.16535265599835933
-0.1456094651176988
-0.13760590560235905
-0.12897484297626063
-0.11956624855396412
-0.10969959699007606
-0.09912946030086271
-0.08809898934486654
-0.0763388521544387
0.0012654023994056506
-0.0332208275693115
-0.04275669643535014
-0.053171061109274595
-0.024698070276000243
-0.017208837195413926
-0.010991011302480213
-0.006003808252399427
-0.0023719969413254233
5.04907549229411e-05
0.0013855670786621366
0.0017878914149358478
0.040477179679322677
-0.0012278753433226902
-0.0006065978275664548
0.0002015741199190285
-0.001386728698805283
-0.0007233678915266569
0.0010893070317512107
0.0043679904221925496
0.008963548274177079
0.014918917949556465
0.02200062400722266
0.030334104151170282
0.15844239509870997
0.07314760728839607
0.062219232891290395
0.05134554452351608
0.08408150698404346
0.09493984207246199
0.10547897334517167
0.11574945252281765
0.1253512289612286
0.13452943965599953
0.143019199008241
0.1512280208466769
0.17396904413000347
0.16966815862628412
0.16447428249744475
0.1773638454294245
0.18003457203211778
0.18199918983175106
0.18343646996229093
0.18428513453241532
0.14141932715530836
0.18434523706998934
0.18333387667055487
0.1850799563968282
0.18482109535967906
0.02312326045803481
0.17423374007698375
0.16551832880654266
0.16115090319147982
0.15608374171925063
0.15045497564748922
0.15826581310169216
0.013774090353981118
-0.15323792612868536
0.17778065089269346
0.11203479591776529
0.12907657782069007
0.09350502412965066
0.08391124966649821
0.07422406084976495
0.06460072855502422
0.05503397829854395
-0.02394853048458588
0.010302067802835204
-0.17689091386210284
0.029433242246715115
-0.01369791450634242
0.0073312071947157125
0.004659585726464792
0.002189033029357667
-0.00016386587924994143
-0.0024965204683972666
-0.12885008251203034
-0.030436229080285336
-0.12056006121110814
-0.009982317204795622
-0.11172712755297728
-0.037798463727545646
-0.0459403474892647
-0.054751483159029855
-0.06383211828739829
-0.07331242377518986
-0.17746729866487512
-0.13652936886325462
-0.018400788596536998
-0.10244415583743595
-0.17588295119862118
-0.14359901298105887
-0.14992454477886963
-0.15564392176259664
-0.16060724824070827
-0.16497798712811612
-0.147181817338851
-0.17764877037617488
0.018012937074124578
-0.1742252996056025
-0.1586356398433979
-0.1774622894874745
-0.17700238717695788
-0.17606073647149167
-0.17477002708364522
-0.1729328686852177
-0.04192366240008428
-0.14053246134565606
0.1207923053495529
-0.16346941996988337
-0.05915614640236398
-0.1333179590497168
-0.12548347112970318
-0.11712306611086643
-0.1081011940585461
-0.09871120216226548
0.005782376931553369
-0.034490967090593044
0.10293656647509124
-0.0687534835326732
0.0010908792444224292
-0.02789644938663014
-0.02220793875355286
-0.01730981024823918
-0.013130002633285
-0.009429721708092368
0.0870687938787071
0.008711512696284401
0.16911743564694107
-0.0009621559010702322
0.06759996958695799
0.012134573057699194
0.016250021048372858
0.021217698281172134
0.02684681913612523
0.03344289962126989
0.17029875198841632
0.09672635907961975
0.1719635709616909
0.058136948026448136
0.10618275546635264
0.11526852323540837
0.1239347135268543
0.13197131239646798
0.13953616801231714
0.17275052332323526
0.16701359671838134
0.17463885017324138
0.17604900190484113
0.17703866730884169
-0.050204564258790885
0.16300587473813444
0.0032745082749207318
0.07731280501554007
0.17589635020445724
-0.003330102054073611
0.15281544337499062
0.14403399404363562
-0.17192717671226834
0.17812069375285144
-0.16743756200929394
-0.07874227868663503
-0.09277868741589572
0.045597655295084985
0.03698413868693822
-0.006921902156021662
-0.004615002857146732
-0.08310089627549146
-0.16890843615432613
-0.17050652003085037
0.04908508657812343
-0.08874460087069802
-0.006135011497339553
0.04091105667823388
0.14669797602047477
0.17712253982909554
0.17759633594306284
0.13695247886885634
0.15810795588170867
0.07668370403877509
-0.17082714651540595
0.09387432054828886
0.0680618389433413
-0.04500024360567099
0.019538841268355367
-0.1319848505741696
-0.11018568941008815
0.08532994200541846
0.014657531980638596
0.0015682041392577457
-0.002522895812858401
-0.0379490563332903
-0.12507704558593552
-0.019595208256728808
-0.117796407291918
-0.15609765900087283
-0.06064748542090113
-0.06886717226580726
-0.07729364121036045
-0.17045320195557226
-0.14421346567413001
-0.03498407801570434
-0.16973626631515193
-0.07222068979777808
-0.1494123112552059
-0.1540428531854109
-0.15802287846569538
-0.14662918763963292
-0.17040380144986764
-0.12824930261519552
-0.1516659435467483
-0.16964089251796743
-0.16859071317972874
-0.16712427943199276
-0.14100722903486804
-0.12128005207047794
-0.17088635465854526
-0.13488554879808085
-0.11374344805013879
-0.10590434733363968
-0.048475710991875705
-0.02888508835609315
-0.13837640054781636
-0.041532048134766866
-0.02311559104803319
-0.01778458846983462
0.012160973248481357
0.1617188899561057
7.361259422126891e-05
0.14918602219803706
0.01697822171742106
0.03470127915282618
0.04135614949718234
0.1672964382778811
0.09717733666204745
0.12101658438785917
0.1053762256216303
0.1281817704578808
0.13497387797399205
0.1655533355823445
0.168691858715222
0.16312958338723102
0.16972818907376475
0.15393603213632498
0.17797942593751734
-0.16848505855053889
0.07191691192370782
0.03677883993024785
0.010125978808456535
0.005791881980678748
-0.05260547635928025
0.022428090127420176
0.028338020027945613
0.1133191210384763
-0.0038206773115204112
0.15178710777965704
-0.1667448126564954
0.007778424942586457
0.1712090550660188
0.10221454361341892
-0.15987556547989215
-0.08069130760864943
-0.1022262092344143
-0.014676712239704121
0.04361024195135511
0.024820960528763748
-0.08569464815787582
-0.006527979655733635
-0.03135746781199516
-0.02527991010285527
0.03054530598842264
0.05961299919699779
0.06381239402305677
-0.0638846927138357
-0.16151434268341178
0.1252039212732132
0.048396156746616285
-0.16533918625307065
0.1561631225033743
0.11024773332622394
-0.012784300572477333
0.11794074950936514
0.15997295072377293
-0.09774645131971052
0.08034960937663548
0.13212586792549427
0.08882353908101176
0.14405003641069872
0.1705494002232904
0.16674700200005416
0.1707793680664974
0.16851373223972083
0.003804289651511386
0.16459292342837561
0.1412436743199685
-0.05592599462730676
0.020691396962088028
0.14679039962122897
0.07588611428614153
0.05127005893101865
-0.14692857992092745
-0.0007557999167409363
-0.04672986391995478
-0.010347529566918938
-0.09400103688479436
-0.12657198736634367
-0.07699490355147375
0.02330562220702145
-0.06924078348719924
-0.16445879712978795
-0.030307550866487024
-0.14264689864620322
-0.16319362994072154
-0.12251698383578581
-0.16397968534460275
-0.16299235288386277
-0.16232747182074134
-0.13966028843623868
-0.1611301056060476
-0.10936421463310668
-0.024145589190948964
0.17122416839971444
-0.008069797909065214
-0.08923307407359582
-0.03677467719131673
0.1543042234902062
0.055951116884896214
0.017360638555760123
0.16127989533018344
0.0432902670495716
0.10236234489910945
0.1623866227886854
0.15995760474549295
0.16977513745146472
0.1581760487894887
-0.11615107794603702
0.13838605233364432
-0.16233741121043826
-0.15068066593452903
-0.1633920057500058
0.0151690633832937
0.12298395782211707
0.1291859871430744
0.1572094818325926
0.012049362782941456
0.1558578241833234
-0.018249872722383396
-0.1343756083704832
-0.15233692873376292
-0.0798409795021581
-0.10678845264568654
0.06793413733003413
-0.020363755677761282
0.1164077118162577
0.045432776186426965
0.02644546387410924
-0.12020517731785853
-0.006003165331420028
0.004498384768364924
0.09162498934684897
-0.039737618326414204
-0.08467252054872337
-0.13249730893561082
0.09923810026772702
0.03884548240111825
-0.11366801783852266
-0.061589249391623246
-0.12861561272678948
-0.05032995097111827
0.07264780055443795
-0.026535655083384
-0.15400226785221133
-0.05736579647320351
-0.1644842787350801
0.05054040059879365
0.08377243921741212
-0.16424642187933144
0.15940458561719853
-0.14868773844864444
0.10661842658013541
-0.07226492160404752
0.11367723619451811
0.02965919215785434
0.16444837631304376
0.12661749555865606
-0.04346871581217473
0.15081794208251953
0.09511307486320401
-0.16107483916620874
-0.13782877610490019
0.17097126916261216
0.1203741627899563
0.10949914268928342
0.16436875198503
-0.05404773053322839
0.13505338619877025
0.1610978488184871
-0.10218172240496895
0.14233447197544882
0.0802421741253744
-0.144408128043262
0.009797955690324716
0.0024616263632811085
0.16333141132773296
0.14679093701486592
0.14497646743139375
0.14912194312345323
-0.15968901050447504
0.03628972378772637
-0.002331232331282611
0.15280387639733573
-0.08741679116297811
-0.09963868416198471
-0.09228790818266304
-0.032968193625626
-0.07449729496490898
0.03249200898109076
0.06520410643086602
-0.13959391763902296
0.021732037662191037
0.05254917404994797
-0.15549669837009322
0.019756248333415594
-0.1430959474111322
-0.035883189245751665
-0.02934300448430169
0.16438611764815825
0.13228306357038433
0.15243281258692687
0.1402876402816672
0.00708207358825624
0.13755782970678515
0.1549698066667924
0.15392816909992782
-0.06471005537087907
-0.15584977470732206
0.08775214190169486
-0.015084890892087885
-0.15676264523837294
0.12286637694235863
-0.023013985274014746
0.1045827918882863
0.015491326672056707
-0.012668671512675214
0.1507097578263406
-0.15360670869639562
0.0283612235289966
-0.1023397424490423
0.07273895121056578
-0.14629809598355042
0.15759937428311577
0.060234801507169165
-0.10872140272719728
-0.1207619495849241
-0.0110341457725685
0.0018449484984431146
-0.1578765140632201
-0.04576108884859535
0.05109530417371555
-0.06720113246051473
-0.08172769397753438
0.09492224199600205
0.07096514751735683
-0.15684626850148192
0.16359271765909486
-0.12197970245547216
-0.15933004312209922
-0.04259014532283715
-0.004266719244907184
0.16398998923612987
-0.024966442024082987
0.1586042871205854
-0.1480687317939919
-0.05615492759783258
-0.15759927224985332
0.09802427736777802
0.05776835590532227
0.025722316580679243
0.013801078592701596
0.08018457921515991
-0.12637919868363598
0.10185345023426216
-0.017439896306440564
0.12841446704600842
-0.1571478480719449
0.10856953445693585
0.0003312836023501569
-0.05282906650272671
0.049405208136732805
0.12596468048639126
-0.1548848937232949
-0.007358632537894611
-0.04936902550333212
-0.13566849727343577
-0.15487047937652818
0.13525065503201575
0.08763391315888573
0.15374469489161474
-0.09492132456833252
0.12072356526305714
-0.11624895378278327
0.15603408784707073
0.07775925990508976
-0.1370419056389393
-0.10422324845797164
0.1625523076396182
0.11703459906812587
-0.1103291034113341
0.13947229768810093
-0.08385754579775549
0.14189860495421147
0.04224848206463437
-0.15592152705273776
0.1469613949199921
0.15199290179275776
-0.14477322765883302
-0.07689775365507234
0.13794919019839533
0.04465353109424506
0.14992538799043326
0.005673415142076577
-0.13252201318289963
-0.15225505086756774
0.15720145717792294
-0.005220854177930506
0.0582490357618386
-0.15881984198002344
0.00783858917127728
-0.03887482416619943
0.06383255930116663
-0.11489387254693283
-0.09566357193134474
-0.14104874636257508
0.1570525595677386
-0.031921359652223806
-0.06290694330882059
0.11097619705913553
0.0963758206437055
-0.13531571504176704
0.1555037897823592
-0.033694694551808034
-0.0976168384736876
0.1334599803104975
0.11487828911862995
-0.05997427129888905
0.010334483417095277
0.15691065359400927
0.06538290258641548
0.14561630446563834
-0.12744467703190746
-0.13125331720630384
0.03514183100234805
0.14338987386738533
0.13076682609694643
0.08959683367851135
-0.09088671842910034
0.1446555061439328
0.1486807571162556
0.02552695048855874
-0.12064368610938923
-0.13834028329710019
-0.0020663101321335593
0.049011882270025627
-0.09725548874758116
0.05510061427301157
-0.010566474976971767
0.1280673272598218
0.15026381099829667
0.03184582867726288
-0.14049733551479338
-0.04327649872490115
0.06873575608639336
-0.11495102771695495
0.038252184961712794
-0.1492114004705175
0.11611426977128668
0.14624134648002865
-0.13332524094816614
0.14888505064144508
0.1513142997803538
0.1481991111835084
0.13213520287374939
-0.016895131534862672
-0.10316308905888817
-0.06051564366597028
-0.02943725077127063
-0.07930761098507162
0.09896032250882694
0.13824281978445502
0.023874362753600685
0.0753459070611526
-0.0016615689104076817
-0.13205112263703056
-0.02232958109594327
-0.027158397600705673
-0.09894823320659832
0.004914977500578711
0.10284785119701866
-0.12973662093142194
-0.0699890559360076
-0.1507634867918252
-0.05015809597006348
0.05659653908732257
0.09133404197789018
0.003955272623974929
0.10512772067369489
-0.1483250700799275
0.06817818846138285
-0.15385225107609715
-0.14415684019597633
0.12149495477627563
0.018384729507187957
0.046811822850490126
0.14765179276704535
0.05407412623475309
-0.05385268655027273
-0.146168585215296
0.11936638337132364
0.07680781808922688
-0.10391689187588005
-0.12027965800165046
0.08418775308579102
-0.14964125655074365
-0.07758621805446216
0.13946524858384698
0.14615730140566943
0.12377597323489038
-0.1495293128847599
-0.08877247817160834
0.13456144640376996
0.14337746181721303
0.017707775836255418
-0.07078178781381861
-0.04037314354772096
-0.1503887679720268
-0.11501900625143666
-0.14738089227780188
-0.08623693852124133
-0.0470708129966441
0.15681307145640497
0.03255932431099642
-0.13688486811315254
-0.09083352100953804
0.1442703976320122
0.14988804352340587
-0.15187581119843743
-0.12523488192990623
-0.010969130866280381
0.01134802771406545
0.11065977186969124
-0.14754125079545996
0.029882123724634113
0.09255148966547443
-0.008187746731027753
-0.10913965866853499
0.08255458473955053
-0.07260836268092935
-0.09274732128493685
0.11466431649306363
-0.14481042818720274
0.13585974045651317
0.061234117792922156
-0.008372658268333522
0.1501932019470866
0.1430813742705892
-0.14847142243604383
-0.058878694276895585
-0.05280891841122707
-0.05083382355998156
-0.10946632085870041
-0.06660868772511504
-0.03635307959515385
0.039635133943761475
0.042577895539925775
-0.12445348874281524
0.0612861429112375
-0.14199845033694983
-0.09526526536710832
-0.12886776913125692
-0.11634853159031286
0.13095629485736285
-0.13021101488895812
-0.0918088231099029
0.09916908467523282
0.14309239441020094
-0.005244425733014475
-0.06378231292467212
0.14347086444567822
0.15082327717910596
-0.14127389169259763
-0.1513847627617844
0.011102471705906721
0.14210826853875838
0.13046804517903607
-0.132833972934494
-0.14300074641147412
0.13829966142349884
-0.11800083743762699
0.12067002248203576
0.07684331132837313
0.11248512538781716
-0.030736273364912338
-0.11294832829868297
0.09306395546180556
-0.07388372732502631
-0.0047344501117890635
0.10899696044786529
0.04625943441416896
-0.12859143123198094
-0.026396410707564967
-0.02070976280956784
0.13486208191180812
0.05439176959372851
0.09699761688052218
0.0018392704776700654
-0.03295531578204339
-0.046682874788399414
0.02807181859008545
-0.14189715199200612
0.09050431328448037
-0.14063028651372617
-0.12724958638435996
0.144218043371706
0.06959914037838812
-0.1371649630100921
-0.007897572238609828
-0.0005176962675043947
0.004826209374196812
0.04301433813240831
0.12459962231269746
0.02176990623549871
0.1265503923546111
0.14152296137906276
-0.057874882630920374
-0.0152715888597988
0.050274723238270085
-0.05701039747802411
0.14324620717332764
0.1503703113226546
0.07196994186200366
-0.009233747902787734
0.002497271267664667
-0.009083293701408776
0.028317900137006417
-0.09674665694882534
0.06458752051572228
0.1321055203459541
0.13647050295985644
0.0016373126826616658
-0.08435629803297126
0.02188893215616953
0.14038147892318298
-0.019166252255138225
-0.022225318418204458
0.11662143654324188
-0.12524906669423688
0.11419572739756267
0.1364411139248542
0.10886860410451486
-0.03924046768292793
-0.07259252076235588
-0.03736918012804248
-0.06613293285110054
0.041478007323360745
0.03420671138617663
0.028353948962168894
-0.13977881152718907
-0.08096021466243672
0.0017087565127741448
-0.07944173661984003
-0.13859657401322234
-0.13316280669701716
0.14320532278192055
0.05194528522367628
0.041954874039358846
0.047866103130668754
0.1437793359371827
0.1269914764717293
0.08380885720192388
0.03626678596460276
-0.14084389555150276
0.07950846111026366
0.051604364743168527
0.05787527690528084
0.04735859684559831
-0.1473056950238974
0.01471652261203391
-0.01443290757054532
-0.024172326741111937
-0.011215539882700031
0.03944159518524722
-0.06634235246282309
-0.12435448183112811
0.10360741240936527
-0.05333758124576611
0.05746372055436073
-0.14411315799771754
-0.08708454919743838
-0.012298860709929997
-0.050821409959137934
0.000310482265076635
0.1399151685803808
0.12842167561765494
0.08560831567965838
0.03759557713060144
0.10317924136705224
0.1193475248262826
-0.00997518135407722
-0.12281381545231067
0.03554968817520045
-0.08565616662096398
-0.1432052480813188
0.015247784537312141
0.004236688203538775
0.00309444820771826
-0.044112079167672284
0.022187988462436237
0.007877049848761732
-0.14367851525605016
0.11304098091351845
0.1241205393762323
-0.13582919300376026
0.008526158081394931
-0.07282424321580398
0.01069797078448439
0.13625074143236407
0.11696123435852691
0.1219017955622083
0.07762230884439182
0.13561944074141805
-0.13531689507000494
-0.12421319293810376
-0.12465059703804984
-0.12172147600127962
-0.13975881458324
-0.0054800709484094995
-0.10764710716543686
0.040636935015424674
0.11213902753613124
0.06224032559504245
0.13204687504137153
-0.12013118115864675
-0.11090441560170657
-0.06436737101945343
0.04838103118137418
-0.007394136072066757
0.10887663424652035
0.09473199804836904
-0.0526717119084422
-0.0410616448843114
-0.040566007572640346
-0.11655995512687596
-0.0004859936416016907
-0.13223040001085506
-0.10924363641187758
0.13591491395200594
0.03362006584499639
-0.12177411077248294
0.09087065943093073
-0.13430192573666253
0.09755966377509606
0.07067075139421641
-0.12837871487054378
-0.13418962782260024
-0.05128012462386176
-0.08801143813276872
-0.019415467938236564
0.08651004366609341
0.13014911108699587
0.04249571877968488
0.03216250035193898
0.03231002374036861
-0.05687629415257063
-0.04627601728944132
0.06717896993543471
-0.031171803904577144
0.12515930239753212
0.02686297853620679
-0.1331278936755961
0.1380968257355395
-0.0429503721279053
-0.032089241518099734
-0.04132434975979693
0.10894387668081063
-0.10184857484780183
-0.06849232358861239
0.1274750746035199
0.10658293934501553
0.01529360580079086
0.03378110697047188
-0.041262308522823095
-0.03368047024129925
0.07317876649843529
0.03835978554380679
-0.10277310704710793
-0.060772181285048944
-0.04881251928392004
-0.08570991283565464
0.008574796555272046
-0.054165870220515215
0.045861237987498235
-0.07767981558873921
-0.008934468265803998
-0.0017596580329210271
-0.027094731307779913
-0.05099046881078102
0.01640917047183318
-0.11535597640592025
-0.1084046423004574
-0.023653092734015543
0.030598767789393702
-0.13620699884112264
0.1360377283699688
0.1361981836470642
0.08424120265380866
-0.13629320985340992
-0.12758533340549966
0.12073385280330132
0.11822935056498682
0.12444492596786923
0.009843354227048795
-0.012047774568766028
-0.014372464525504614
-0.005958829131729916
-0.10583212121438809
-0.09379036823945752
0.10455821105132163
0.08675477763631949
-0.05991925401103322
-0.014179905034493954
0.10078845566025398
-0.13116106934587848
-0.1365948166437957
-0.09491627765521679
-0.019278035151527557
-0.04034776858316719
-0.06258666211508643
-0.047138772220017534
0.026314938261978737
0.023013934521168084
0.01965244667829827
0.06048392631725368
0.10520876363399985
-0.017565332366108556
0.13229354484717334
-0.07978115832800366
-0.016270570510907335
-0.01766455769710206
0.13401410929255494
0.10127787213145972
0.007052579765062348
-0.11888128591546361
-0.10596681939775231
-0.053612839803051746
0.053251192161559935
-0.00517533269783466
0.10895816713000477
0.08594192467837766
-0.12844773980628585
-0.027882752965554362
0.10386941087432584
-0.12810614854750121
-0.11591802926667541
0.07759805613156073
0.03313906228724061
0.0007492101083361601
0.12606256664252627
0.063368805063413
0.09757411856757561
-0.11602542519194704
-0.08690779268105227
-0.0028663257451033396
-0.06201704143665093
0.04186983278659424
-0.06943875833117044
-0.023782615208889538
-0.01604887802923917
0.09258953789681786
0.10907430770987
-0.10716832539137498
0.1162014813853211
-0.010343280490751589
0.1261914168093781
-0.0040832012747214095
-0.08038573983915538
-0.010089008470290171
0.014588995323617671
-0.035990252253211105
0.024361076784155267
0.12800265713821724
-0.035949951449845294
-0.11906030664331366
-0.1325173621150926
0.12800893884185685
0.02201116436522324
-0.12014064101852301
-0.08663142793655744
-0.026725733769032728
-0.028804661578299372
-0.0694960367151921
-0.127334295242735
0.11409609644934607
0.12753573264698645
-0.02682300166939044
-0.0146345827177764
-0.056429959537497264
0.03319724671826355
0.12377411956826276
-0.03553027906306185
0.041834345567775155
-0.0008393468130997098
-0.012590443422042604
-0.02926459166279162
0.02529706959467135
-0.10416600985696349
0.04090619818257866
0.1158488271969988
0.07122723862180151
-0.12514592549737613
0.056037670727377906
0.06456860421948922
-0.019863739056141014
-0.09991689238750791
-0.020577679648347467
-0.13041456269516044
0.11929069240064734
-0.04383142706250136
-0.1246097667235254
0.12995794480275347
0.02177734391864518
0.08412009722358432
0.005348010864162107
0.09094883234870577
-0.12158609552749489
-0.10013960478167272
0.049720883636166134
-0.020105999035020305
0.12862505013913575
0.07982476554542434
0.07899441778886782
0.12867674254499473
-0.12937078236508126
0.07644743457221603
0.11270096987547179
0.017656477562356363
0.013383468746345597
0.002110143878666697
-0.09293740084968603
0.056188670143074125
-0.01617524970249498
-0.11082771570329875
-0.04400159235581605
-0.13041832689679317
-0.10172951551060577
-0.12622481464171506
-0.09354623443112424
-0.12431980089878754
0.10596992149899825
0.12364704396583251
0.09680992224126886
0.012481298485309529
-0.126217236267169
0.03409191623528959
0.016721511157588534
-0.07884223899844958
0.11908747017323834
0.03572451583322594
0.027785092860022276
-0.07577336812585057
0.05834022902933861
0.047699592591616685
-0.11144026309909953
0.11966292680860378
0.027674282885819693
0.12169663095467599
-0.09867138562084674
-0.022563587596324625
-0.07971976377002853
-0.02369224254257693
0.021296722497582778
0.12070383432508254
0.07773671068949055
-0.02578197946450778
0.07194226900072118
-0.030179808374457297
0.11927862917191838
0.07019726702883199
0.003561783575666193
0.08386640608990714
-0.11292217076333191
0.10796249303053325
0.09850522119822319
-0.113228710769136
0.043668042163837684
-0.0009522960349211321
0.06430151037969319
-0.08619332854291933
-0.008563520095930404
0.05692896689061817
-0.009982830611659457
-0.08533241647413899
-0.07859664463237698
-0.06086065207769179
-0.0019254886070752964
-0.05509886672769945
0.11183873496029272
0.08441660393100119
0.10098348380750376
0.03561827648625141
-0.051359421610877524
-0.01014287443856241
-0.12038023571802915
0.12859976312847163
0.11817829795691795
-0.03886184070879441
-0.12297383624892337
-0.10828154879855084
-0.0704319932308227
-0.11214189381936226
0.09294913443950727
-0.12059370204360474
0.04843165180417193
-0.06246242771338856
0.11719823059184668
-0.033734594768685865
0.10044158534223227
-0.06743916627936575
0.12062303768008674
-0.09793262150328513
0.1214122130121844
-0.09742367940083436
-0.11792656071790711
-0.11006367709185799
0.014738713356484516
0.012172480682730321
-0.060807867819443924
-0.10166686664589368
-0.0388098883001247
0.02782376551593163
-0.03144224995273767
0.01986111379847534
-0.11696224540567045
0.022712165049911866
-0.047312182839356995
-0.031607563254232626
0.06396870139883826
-0.12156522106808308
-0.1037825706755972
-0.10375527007929619
0.07087544484194244
0.12100208859213943
0.10485635990981333
-0.11554699315621408
0.009287136071331968
0.019569178475602106
0.050656410709801376
-0.07311581588851107
0.1121757836728492
-0.12408054459697633
0.08810168971142679
0.11443061880710349
-0.05833002090537802
-0.003065262695041418
0.04625211428109913
-0.05895050252197656
0.03866568844367438
-0.017136961536054783
0.01149847415135534
0.10961751551248713
-0.016125006409510402
-0.027033933924617382
0.05710077077498787
-0.1191905654063297
0.006431467297497654
-0.034031679619415736
-0.045947703874979845
0.030561509266363498
0.011441038967932127
0.010568043471151511
0.021626516420997253
-0.09153318911506686
-0.09262987261045186
0.10661342898153957
-0.019837239798568558
0.11300816450173196
0.013188712211876761
0.06959159062906768
0.11399458956362084
0.09576825411252145
0.06512187688133345
0.0739059529737106
0.013126228469010738
0.04764482904439694
-0.10686873018556979
-0.10695956512733386
-0.11073562238603608
0.0381319816629487
-0.10413099231424633
0.09646546468163567
0.10083987279939857
-0.07965521064949432
-0.04284304513109897
-0.0384006953842091
0.10382235365476218
-0.011285119075488672
-0.03564024514326403
-0.03438800678014603
0.09043659666024738
0.09248250453979949
-0.020794617185598524
0.043410462897848764
-0.03797484040116888
-0.03360203845187907
-0.0934369627421903
-0.10314272031711254
0.07613318607811066
0.09945726557795326
0.1113542899100418
0.06712577726874275
-0.11808215982773408
-0.03082899980881282
-0.07152432158516508
-0.07711334893064452
-0.1173302055251564
-0.010538442106562608
-0.11548797611607162
-0.07213521997586139
-0.049226118010616535
-0.10077930788204952
-0.08839485490910219
0.05562225261004508
-0.01816920616229366
0.02988153736243021
0.1123804777153853
-0.004121948360305731
-0.09381855406357568
0.050973980888304744
0.11270155645809103
-0.06429729883129476
0.004007772161632693
0.11226785569149966
0.11570162913928482
0.02230132470386875
-0.11322036235962596
-0.11211604089310506
-0.04197196557180262
-0.024358897447432023
-0.1092576873685475
-0.09607907493913048
-0.02551827952246647
0.11319954088279385
-0.008276051302279142
-0.10974681306450523
0.07948061936191685
-0.0635751086367398
0.11079076100128667
-0.026619864991086928
-0.1079069311234675
-0.06710496200002092
-0.08753716606001163
-0.08320018303399884
-0.1124893380003045
-0.018689226247299174
-0.012047286363286223
-0.002865932189589654
0.12103942577783154
0.05821142006396179
-0.05237049733854971
-0.1145128383612274
-0.09773926887625854
0.021154301998543432
0.09735226971608768
0.0628333772325431
0.004716954334205685
0.11268064811553125
0.03593196161013634
-0.005793176575715968
0.01308930339202029
-0.10200986075992435
0.1057909016722013
0.015462782716156762
0.0934873456905373
-0.101160556494548
0.03467661266230892
0.09215719069443513
-0.10614636033681836
-0.10353085866931222
0.10262869786684893
0.04469028418325791
-0.09812246333152952
0.0712007840261007
-0.007618196748209394
0.0915347329258029
-0.05226074849739962
-0.03454198310047678
-0.05693465255107484
0.08244015901244123
0.08377038736385019
-0.07253989267875612
0.03826927458633486
-0.10481730357350516
0.047961705401243226
-0.07531957812453088
0.06839554769841849
-0.10128020291457832
0.02588665670647972
-0.08657701030477388
-0.09285706955752765
-0.012547281695153343
-0.09659590181358728
-0.077928224922605
0.02359159810809001
-0.08389270655533768
-0.10755031851399349
0.06155509413399803
0.10491668450432688
0.10438038695294455
0.015523583045860214
0.10505637371513307
0.10384409682973617
0.0005840508348190806
0.030413419218686163
-0.030147120614103767
-0.04034246885826092
0.06165483645827866
0.0644875537740669
0.0969670154094695
-0.061957847629936745
-0.0882779183399359
-0.09997804906929977
0.1044523545049738
0.006628953184685352
0.0896910378244783
0.10680807813904336
0.05497573458373307
0.0742168181632848
0.08745321685090948
-0.05618374733454107
-0.10441472843734872
0.05349078475504721
-0.06493926959417654
0.07477196462361789
-0.06189582218695419
0.052886921389461924
-0.09877877049856393
-0.016096577722429787
0.09485305739492435
-0.0953168588271501
-0.07959194479700803
0.10396984041594433
0.04004334917319611
0.09834343499207171
-0.00671389291484621
-0.02153885873240286
0.08649810059250405
0.04138423255282041
0.009839726781305813
-0.016132502470045443
0.08783586683639376
0.09600397567469278
-0.042754789718280874
0.00871761376652491
-0.09475377856567194
-0.09751571907557635
0.06448205772658333
0.08198829104353314
-0.09300711127928928
0.028394788912723932
0.04745519317206671
-0.0467825347959001
-0.027327261480490833
-0.058116206576668036
-0.07085047329053949
-0.0767843751461766
0.017342882407972632
0.031795494357509314
-0.08675866237713513
-0.05077239407356664
-0.07869431270318746
0.05631907286266335
-0.06763782115283024
-0.08225475525145558
-0.010618823904299711
0.08375796716124084
-0.02777087759256539
0.09674009783290471
-0.09979204987366609
-0.08916965200898683
-0.07453574067311157
-0.09232447907894582
-0.0023428053708550787
0.002017148658092675
0.09644634489128863
0.09185132937890417
0.06087118131977057
0.08811627467412393
-0.09216789117091077
0.017040561547619893
0.06783147781782153
0.033269607217605274
0.08940022896395128
-0.009167617850243491
-0.03551900014594682
0.03748175102865676
0.05400365756471069
0.019928452837341917
0.08381265011587287
-0.06301960104091328
0.07896659156968171
-0.07060851982012209
0.08084869444441214
-0.019058305990839484
-0.05013119894899509
0.09398919016590762
-0.08301947137035831
0.045824209230080605
0.0668261428531464
-0.09038191083881957
-0.05898714676654012
-0.057210947383388694
0.09679000604852932
-0.09609473612352197
0.05583740347691834
0.09522819925779778
-0.08656298708728238
0.0864037714379984
0.09771222968386464
-0.050288892583707126
0.08590906750751048
-0.0003122261759814848
0.07432457744035442
-0.017907213363242438
-0.02909774513460169
0.029375927091717623
0.005430246604780359
-0.013024899360004217
-0.09008139017383907
0.07799940822785287
0.05616283278195995
0.039120112095018617
0.05269298140897013
-0.09600290388586552
0.08795352465087776
0.07810147981010249
0.08791040170814239
-0.06680456701022872
-0.030240230669093406
-0.08111676402512319
-0.06523165968057078
0.02508477932455199
0.07770105147139768
-0.04130643091134187
-0.0734943824064119
-0.07669665815316451
-0.05545099603824038
0.009148142449289775
-0.04268224648456122
-0.08715579463720005
-0.004635505869602571
-0.021207513934421617
-0.07196129177393984
-0.07987258001328656
-0.06904838599863602
-0.09222608446996666
0.08860142445745137
-0.06223796186154411
-0.0858700797377164
-0.08310554211349969
0.020338557437660637
0.060021240174857465
-0.037808457394687064
-0.03275082565021607
0.046837387455441123
0.08164388572985679
0.04569105432971538
-0.05319450603229406
0.08196926267880028
0.07246945038685798
-0.05704346589772717
-0.0783975893250759
0.056077905653201546
-0.024950556737416314
0.07478342320816951
0.07517680614295197
0.046923768637678984
0.030800415434362176
0.03836365134265128
0.040628927235070576
-0.08420017341044561
0.018249806928737348
-0.043137568815564936
0.08318730370738175
0.0127229856664124
-0.08857865558303957
-0.0439827520235485
-0.03683741926708341
-0.01124156578544247
-0.050679591072690544
0.07861038390241948
0.0657693327108766
-0.0030844944650548277
0.06806630920382273
0.046441645994641456
-0.0617942012531827
0.07925766033230863
-0.07334177736266802
-0.04907014736748042
0.037096518129165305
0.025799954432346846
0.07459313983002001
-0.08720058261393111
0.06822652957398107
-0.05937645541553797
-0.07816027768940018
-0.06971538603516149
0.012992359922700706
-0.02675404360061519
0.030210921011928755
-0.03181617039613553
-0.07630738612208901
-0.0237247673198927
0.05155163888562139
-0.007147015445727018
-0.06401782301004558
-0.07945490271097363
0.02152995708464996
-0.02091851785468714
-0.015506426337758486
-0.08069534449707513
-0.08321490075206765
0.00393476078403854
-0.03508682910054666
0.04424910326306156
0.01235427493100862
-0.07165189220832224
0.037467814479764515
-0.07693203448713107
-0.07743124194243582
-0.06305742235043228
-0.04387866710523453
-0.019027365411450625
0.020915392511462745
0.07120054263621009
0.02774173404102679
-0.05849706837498831
-0.049440619835860455
0.07172908574247502
0.05886462295967799
0.0014417914827876783
0.005128451379784944
0.07819861951075051
-0.02747816139946449
0.054533726368496516
-0.03632929237265073
0.04564856795330686
-0.04702868014208142
-0.053857156602224864
-0.013277708451639244
0.07131426405161756
-0.04501280107317578
-0.06682306980611878
-0.06742740177495626
-0.005788301396780463
0.0640987703088947
0.06280460284045658
-0.06800805841521962
0.025844469286880837
0.059561991020140995
-0.07045392216485649
-0.0011521392110655536
-0.04030814252540062
0.011496253974487376
0.035863606659504194
0.06668338368361401
-0.02666947909439669
0.03505303722498553
0.011816457854758574
-0.07147531333284113
0.0427629276502921
-0.051538025497216304
-0.0721454260872438
-0.01976553296850987
-0.009629279521737685
-0.0690278179299184
-0.03559657168198401
0.06310647219158305
-0.056849413843704226
0.06922290721651417
-0.02661224678667075
0.014921179533010446
0.006729257487145383
0.06744385178780725
0.03289037408106849
-0.0187053813575481
0.0025893358663300007
0.05994960827340142
-0.01816327809363113
-0.05263317531316285
0.018069282847458436
0.025278130031074396
-0.06335414384576266
-0.04382694331635629
-0.041036015399401014
-0.04807044045796425
0.02555685636163063
-0.046403733828241464
0.06019691054700874
0.006431316709272252
-0.029947028179554098
0.05290152434708686
0.008036609062820057
0.03580469910606507
-0.03964000518090181
-0.059827415599649325


==> output_bu_20240409/example105/nPred1/stepSize-1.0/gfsetAfterIt0.txt <==
768
7.191287300857684e-07
3.907507899253533e-05
6.0833861117929294e-05
6.536062202792367e-05
6.471432637023341e-05
0.00010104931867079543
0.00011275734771454351
0.00012889835849550348
0.0001304290758464095
0.00017242548845720337
0.00016465392529841518
0.00020012366449359778
0.00017854034263199464
0.00023207798314855854
0.00020844126051346114
0.0002769573194118962
0.00023312593842441038
0.00026169509527603223
0.00020749439824960388
0.000282744455377876
0.0002595091154206062
0.0003869264852826583
0.00041646360615928303
0.00032663367657989926
0.0003827776514655393
0.0003287695153342772
0.00042197926868283147
0.0003003609809455882
0.00039870060766236627
0.0003189420571481888
0.0004942885239217377
0.00036252708681513263
0.0005352787083536615
0.00042635583520584183
0.0005326622067752546
0.0004368345210933309
0.0005553333041739304
0.0004654861793095872
0.000540103938614507
0.0004938574562208473
0.0005950266453206561
0.0005203806224005441
0.0005111874593647141
0.0004517932058581503
0.0005348765828200107
0.000580898707662287
0.0004847345173115979
0.0005627416128935616
0.0005148769061079298
0.0005873365606035388
0.0005209036935417168
0.000574930444387388
0.0005406506928366485
0.0005829783033680579
0.0005386809802896159
0.0006071193642965747
0.0005642447066032051
0.0005833660851745883
0.0005649932664522337
0.0006040713249439691
0.0005736749659521496
0.0005832456236101693
0.0005661494845761488
0.0005973013372940766
0.0005897194773698478
0.0006025698586452049
0.0005326440292071649
0.0005822364440309991
0.0006287766048893214
0.0005662927801730651
0.0005785837199654789
0.0006111373691808484
0.000573236234734091
0.000590667658918352
0.0005594126156475313
0.0005922779799844419
0.0005185156602523121
0.0005519617357597778
0.0005681278172865309
-0.00028189595384170446
-0.0003483316744570402
-0.00011814342171767715
0.0005370292377297231
0.0006159232193471157
0.0004655566209366914
0.0005426759903679919
0.00039212479031310444
0.00041093687083242205
0.0004659568528806028
0.0003779622093012955
0.00047107743903614417
0.00032126184920959006
0.000423941234927163
0.00030738469481257397
0.00040068833811839305
0.0002763289669488605
0.0003874158124032282
0.00022771145409637746
0.0003324972996537453
0.00023027775587172128
0.00029747391145517455
0.00018539156633081636
0.00028984245575781187
0.00014072905786974592
0.00023200930763113493
0.00011918152028592771
0.00016946607247267102
8.569185432468034e-05
6.103431081670622e-05
0.0001379647145393192
2.971149613855641e-05
0.00011464642354253095
7.074323284669596e-07
6.999126588305768e-05
-3.4744981049298864e-05
8.677433865621436e-06
-7.016766257749319e-05
-5.910720727181178e-06
-9.368414931474623e-05
-2.0703927807025647e-05
-0.0001228575796832574
-4.120214542113916e-05
-0.000162362405889913
-0.00010874771396687231
-0.00019554354385871732
-0.0001593118468646084
-0.000208193319307794
0.00016483699674705598
8.676144010843092e-05
0.0002159131925363918
-0.0002828585657189816
-0.00023971499832875346
-0.0002949933906473304
-0.00025342247680772346
-0.00032072936729318866
-0.00041074287892212526
-0.00030510711889656614
-0.00038604337359013266
-0.0003404203303695737
-0.0004039769943631299
-0.00034696249852904685
-0.0004331587312145614
-0.00039734348778921124
-0.00047122024065565844
-0.0003888064770034657
-0.0005430562851868042
-0.0004465964046231144
-0.0005641187152426658
-0.0005138663355726382
-0.0005431146921137464
-0.0004976803735014117
-0.00046591752193391963
-0.00042473384983734384
-0.0004875535855904309
-0.00045577589946123824
-0.0005308651560923007
-0.0005194785781438046
-0.0004785650487771428
-0.0006041209204317213
-0.0005367468440294371
-0.0005548815939587083
-0.0005473289287771756
-0.0005957791573293997
-0.0005515029387977
-0.000612992891691227
-0.0005677446151634369
-0.0005152181827051831
-0.0005247337341781213
-0.0005778659879445099
-0.0005155307352267215
-0.0005638144498656919
-0.000539283653196529
-0.0005902562728204662
-0.0005376378785206428
-0.0005941614321416224
-0.0005571499146025726
-0.0005772974820650129
-0.0005554247838686289
-0.0005902359005240565
-0.0005641795217375711
-0.0005608159017154583
-0.0005943568016035566
-0.0005377888219876158
-0.0005787877330940466
-0.0005702334322797015
-0.0005439543176093896
-0.0004710055490363872
-0.00040538217660366765
-0.00048723502902143216
-0.0005637623704210858
-0.0005498789689865628
-0.0004701407056807491
-0.000528153194212231
-0.00044937323729096464
-0.0004688698870297997
-0.0005129140005110773
-0.0005055083216339168
-0.0004887516592051845
-0.00043392388159501163
-0.0003775042485535845
-0.0004181239260794354
-0.0004981562846917579
-0.000490514096860935
-0.00044505870630810344
-0.0004761365100653404
-0.0004228220279202294
-0.0004234902011122806
-0.0004080169932353589
-0.0003192988078111317
-0.0003972625134380367
-0.00034086171463290627
-0.00030532858560774844
-0.0003156281957564782
-0.0003196213143687768
-0.0002637011245604343
-0.0002939892582075877
-0.0002313004270976871
-0.00023895293955548367
-0.0001651804719525792
-0.00018125830743572396
-0.00016415789376891978
-0.00011206749889697963
-0.00013823335189826533
-7.027459070655803e-05
-8.510965352210507e-05
-4.355904125264552e-05
-6.844293729317025e-05
8.8295777355581e-06
-3.259166222170092e-05
2.434493725714777e-05
3.303457117165921e-05
0.00013840271060624787
0.0001894539342195453
0.0002336702241884744
0.0003258949007336975
0.0002705597088257533
0.0001535401384617065
0.0002022011263562914
0.0004061095077373467
0.000263725325648202
0.0002575842494103613
7.583049443123558e-05
0.00011636055779039516
1.0004492934937178e-05
0.0003400663910089499
0.0003629644511856371
0.00041489971475205495
0.00046655581403640546
0.00032762002189826243
0.0003635472031240108
0.0004555240668063178
0.0004092206879340724
0.0005651008134656207
0.0004873025068928144
0.0004548721391496256
5.246301626451896e-05
2.9619719491820732e-05
1.1906886686613262e-05
0.0005100229709463448
0.0005233042348443316
-0.00042443394359503234
-0.0005065717048087787
0.0005340866514358595
0.0003754925922266166
0.00021868177556572812
0.00036264735952052084
0.0005452012120530168
0.0005525161145940218
0.0004434844619921966
0.0005302125454398135
0.0005781581432366476
0.0005629930670283063
0.0005201338309031492
0.000485990524551096
0.0005435370806496686
0.00018248472316110233
0.00011431212080797117
0.00026239363851089296
0.0004975895165232676
0.0005246962378399438
-0.0002784293732401046
-0.00011696171260152017
-9.44226441195042e-05
0.0004307372065036022
0.00017344827724874337
-2.535612905072017e-05
6.613190340483219e-05
0.0004359227734268986
0.000392200051317308
0.0003731531918858295
0.00044405677355951713
0.000336939522720803
0.00030764851459197
0.00024781373178945097
-0.0003011090457903329
0.00018040465028083393
0.00011199655381904137
4.869681478890963e-05
-0.0003640893559973207
-0.0004560560600804699
-8.377049178289219e-05
0.00014392150811230376
2.5098146131465313e-05
-9.091852354911298e-05
4.246237156617033e-05
-0.0001701095189994279
-0.0001645350211515417
-0.0002914924862022846
-0.00021105304849733256
0.00028739669571120705
-0.00034555201699009396
-8.019301936562593e-05
-0.00043790755205146706
-0.000371489666425612
-0.0003393766975073782
-0.0003105722795936666
-0.00038591837923134296
-0.0004181157778854692
-0.0005248139105710687
0.00020542264734531765
0.00039023053502423686
-0.0004804112369304489
-0.0005034034813784323
-0.0004831709622613225
9.261942715948106e-05
-0.0004895859639569685
-0.0005153790784952137
-0.0005239380631924284
-0.0003888688403513669
-0.0005447551654914241
0.00012880617631960198
0.00021234440563641625
-0.0004920859191683373
0.00025336608341240165
-0.00044051592375780006
-0.00018011328940085793
-0.00014774587850381504
-0.00011702846006818286
-0.0004433386089902732
-0.00024034158650485635
-0.0001768412152635344
4.116198192110982e-06
-0.00023656253519331165
-0.0002574025457856146
-0.00021521634412464296
-0.00012837146155905653
-0.00019319386861494644
-7.863721532367493e-05
-0.00013394622454128926
-4.738659293504081e-05
-1.6738756266761744e-05
6.695378048982225e-05
9.557891899757472e-05
0.00022001885918653205
8.581306326748365e-05
-0.00035415008027768404
-0.00022292989020437578
0.00037783450468795903
0.0003326076890315746
0.00038529517879666743
-0.00031268307397981887
-8.981895616460181e-05
-1.8541995048784825e-05
-0.00039557034984555436
0.00023989634259624724
0.00043603170821809124
0.00032216841225888
0.0003637328386522218
0.0004890053691957696
0.00015449266849926183
-0.00028688100148314526
-7.111178493728497e-05
-0.00031699729903134386
-4.1772338700337056e-05
-0.0003873144891893237
-3.6031782853821144e-05
-0.00046375509805783675
-0.00034778544389590265
-0.0004142687113947442
-0.0003705635814302356
-0.0004115658804192932
-0.00029308463937862
-0.00023027680582870312
-0.0002675228358022737
-0.0006612536932626969
-0.0006778071557512355
-0.0006261577858863187
-0.0005741116095951909
-0.0005962259133726796
-0.0006043684844530562
-0.0005461242774650575
-0.0005779577837309457
-0.0005486850486785624
-0.0006131890625744982
-0.000568324448767585
-0.0005867381869646372
-0.0005629814006444036
-0.0005753676186667347
-0.0005586569658805677
-0.0005903038879395809
-0.0005440187381652667
-0.0004864236323037115
-0.0005033037515121349
-0.0004693431954778904
-0.00046432009967262036
-0.0005685795738270841
-0.000541292156714247
-0.0005528721760048003
-0.00044446956428415994
-0.0005307394241978016
-0.00043998099368227516
-0.0004789587358635336
-0.0003750578326737436
-0.0004529219324028059
-0.0004169252586641335
-0.0004337021429675303
-0.0004030482648275144
-0.00046303310080957234
-0.0003549226992156584
-0.0004420175870181713
-0.00032813840957806884
-0.0004071570514155641
-0.00027994855867109633
-0.0003602091814344874
-0.0002681192680631758
-0.00031719420172043574
-0.00019773213994725487
-0.00028358974847930967
-0.00017640717991568487
-0.00015810608193210583
-0.00025965862739447493
-0.00012113741030706446
-0.00023225335769112845
-9.443565154540221e-05
-0.00021260138238292123
-6.121631545756378e-05
-0.00017266569156917352
-3.1339280569481445e-05
-0.00016051093126362515
9.06368807357894e-08
-0.00011887989333564625
3.111834939691133e-05
-7.583193169134627e-05
6.502098379696913e-05
-5.171418912530025e-05
9.425341185169926e-05
-1.7146656683158394e-05
0.00012996514030628044
4.9375955476209004e-05
0.00016606280077604153
0.00017731195242097448
5.406343811772853e-05
0.000248583360577237
0.00013131676298755833
0.00026678091630547447
0.00016485395503854192
0.0003046843341367861
0.00017568546264697167
0.0003376531805459883
0.00023431754137736218
0.00035411450155439827
0.0002591588585218236
0.00043609034985470015
0.00028759187102002284
0.00024214350527592015
0.00021922565846634832
0.0004662853305897543
0.00032224680264855015
0.0004531930859853224
0.0003408585145446932
0.0004250287297321059
0.0004963536395961179
0.00033692517846106024
0.0005127032792410975
0.0003956541688624883
0.0004889827068554395
0.0004123023809472027
0.0005267292082703517
0.00041572947433197885
0.0005394677590616854
0.00044757526196576876
0.0005074712847055572
0.0004586735918032184
0.000598278955263501
0.0004938165644261241
0.0005728276325024729
0.0005266361653129477
0.0005290943925197549
0.000490352033439696
0.0005606648485534789
0.0005177827712580664
0.0005426667762587935
0.0005762766081422764
0.0005044948116530566
0.0005745565499845468
0.000530836565531794
0.000555426227403853
0.000534611483393514
0.0006491293911913835
0.0005680502356183183
0.0006409798913002016
0.0006258993288937381
0.0005653277276594992
0.0005829225101495768
0.0005633184408037424
0.0005470692240228572
0.0005887016070577838
0.000568838811543351
0.0005836356468853393
0.0005546426508193694
0.000527641677109391
0.00040540306218949285
0.00043414625806119714
0.00036505006914513933
0.0006153565630362879
0.0005214222820307946
0.0005568003185478714
0.0005533585799049909
0.0005338764636919422
0.000602412972043942
0.0005210055145292939
0.0005011746801819716
0.0005809317774289374
0.0004693173897290928
0.0004919059744116978
0.00045168954632345215
0.00044536211882910393
0.0004396258969903743
0.0002972887293281023
0.0004522407760402091
0.00042875368302369005
0.00041566531757545385
0.000448122219821723
0.00035426633197609104
0.0004115221909469205
0.0002695857963872758
0.0003150042630003514
0.0002507067348838127
0.00025687145939609705
0.00023840427598484642
0.0002020153593008774
0.00024029942740566454
0.00019750459240753057
0.00019065603094162918
0.00014960388599881118
0.00018430649859643602
0.00012647043332372404
0.00014491103116786132
9.643495123469406e-05
0.00011464210520798386
5.299935046599777e-05
0.00011132992525063397
3.070491566665964e-05
4.731776794917342e-05
-1.571678886673825e-07
3.497336792357738e-05
-3.0950178280051305e-05
1.1245648159039378e-05
-6.337506256331794e-05
-1.2514364223074807e-05
-9.269460872279387e-05
-5.298971309150601e-05
-0.00012769375256833158
-8.630332908202932e-05
-0.00015257767584933552
-0.000196985462213727
-0.00010224801427965099
-0.00022743526030510094
-0.00014119678501656516
-0.0002486406469373701
-0.0001807846791077275
-8.682938043177124e-05
-9.650100688298286e-05
-0.00029571768991513324
-0.00019914436496779617
-0.00028011043210554517
-0.0002099415067628779
-0.0002984995709810146
-0.00020301574716929263
-0.0003820587542335002
-0.0003236608594406613
-0.00040762629860836255
-0.00027888377398358806
-0.0003160236362195258
-0.00019668470679162274
-0.0004664682474349769
-0.00038859059351445955
-0.00046561664970795526
-0.00042461958444531413
-0.0004954356774094799
-0.0004579860434905468
-0.0005361363282694256
-0.000471185581498004
-0.000476143098581278
-0.0005654887740820823
-0.00047677733899808997
-0.0005990509877788628
-0.0005534662908417749
-0.0005767620695458765
-0.0005469480106616858
-0.0005912077000780558
-0.0005571545440183668
-0.0004961173817196789
-0.0005243218157154711
-0.000594566600458161
-0.0005407777899850207
-0.0006355466084027883
-0.0006105730815313359
-0.000525251976667155
-0.0005443290729904822
-0.0006287994542685634
-0.0005750007996769619
-0.0005990130149502723
-0.0005785742713742492
-0.0005573770964361374
-0.0005233144821269496
-0.0005278575761351345
0.0003833559545732211
0.0003290619729363411
0.0004383270370772203
-0.000455901114881485
-0.00046486654590378336
-0.0003022255493224793
-0.0004418484555638346
-0.0005226575010440982
-0.00032991901176915566
-0.0001622224766962595
-0.0002600558634740435
-0.00042191293672917316
-0.00042057723568446293
-0.00040991200297283104
-0.0003947201999380998
0.00018052155519803043
0.00012339404051745775
0.00014813626177712384
-0.00033916092921100173
-3.540469368990928e-05
-0.00023715774732002083
-0.00026923886120490187
-0.0004448341922876358
-0.00040260935447549714
-0.0005007626464374799
-0.0002034101926605196
-0.00014389520875810496
0.00018026967187284164
0.00019275965894095386
-0.00011159120900376335
-7.981071248708805e-06
3.1773710764757356e-06
-9.332403872590873e-05
0.0002924397317650371
0.0001261806964110104
-0.00011795490873201054
-3.6246957066991595e-05
4.435577536335124e-05
0.0002082874014524394
0.000127123495411902
5.729241688189499e-05
5.4087251545646935e-05
-0.0002099722116900972
-2.54732922494282e-05
-0.0003786292556069496
0.0002690340190948925
0.0001958757158761511
-3.9199667908863194e-05
-0.0002712775082388288
7.545047361155887e-05
0.0003608575704845738
0.0002642318070476628
0.0004097552752119926
0.00021748138421348107
0.0003264538512954228
0.0003780129229993034
0.00042949139516621865
-0.0001721016827888887
0.0004407559851087124
0.00046369284160091583
0.00047538603724700936
0.0004991695535905486
0.0004957304690915106
0.0005341988934529033
0.0005578681937286842
-3.0505686310569475e-05
0.00010295306149641315
0.0005478210828848928
-0.000408697191914868
0.0005555132159632247
0.00047451957897832515
0.0004865572913556058
0.0005330840959374129
0.0004522331195551467
0.0005711561405196647
0.0005146695398003016
-0.00028294965995549667
0.0004557194225196941
-7.147954582620377e-05
0.00043964870833434653
-0.0004069042454923095
-0.00048008083389435247
-0.0003558459718559842
0.00038537569004056205
0.00027289730957292483
0.00012940314617592458
7.329104312942518e-05
0.0002181898754503493
0.00012369890770437983
8.352756836626662e-05
3.484439996674333e-05
-0.00036634439298919083
3.235689736053927e-06
-2.7903550298631283e-05
-6.797694111826512e-05
-0.0004349239417166965
-0.00014957024938141699
0.0005091317460323727
-0.0004577169966507971
-0.00017130124426846213
-0.00042156466534435625
-0.0003617209838161543
-0.000401681322789116
-0.0004991957770054641
-0.00044979919190117596
-0.00041881272697752865
-0.00033241063915357886
-0.00037085232253879696
-0.0005606652784275077
-0.0005173944965821809
-0.0005137736265188598
-0.000554277406582842
-0.0005316824617242165
0.00030088100558304956
0.0003335593599405985
-0.0005127079014325567
-0.0005290226469629448
0.0002542758238962166
-0.0005500301938353513
-0.0004958372433947658
0.0004496798170925962
-0.00047802338191801664
9.641944011824079e-05
0.00042058613016427614
-0.00037172635815342755
-0.00033450462624481654
-0.00025713887632429873
-0.00024139994741408007
-0.0004993449395043391
-0.00046500248211543097
3.406414089860635e-05
-0.00033093308663125517
0.00017841182785401931
0.00038833394060851787
0.0003198330007326295
0.0002657692970336529
-2.2968117272137945e-05
0.00011554056918716491
0.0005328252068656168
0.0004332725534012873
-0.0005189554321255712
0.00034921593784259487
-0.0003305478797851816
-3.133186794064632e-05
0.00031141169002596496
0.0003058576307695938
-0.0001604172663678194
6.858573137712188e-05
-0.0004419929131383299
-0.00046617113747842267
-0.00043347723451980953


==> output_bu_20240409/example105/nPred1/stepSize-1.0/gfsetFinal.txt <==
768
-0.002252944663826852
-0.06353739220579716
-0.016403654424576426
-0.12637554335129425
-0.0929084089382314
-0.18500408747253538
-0.15789420800632417
-0.245234382444203
-0.21743341167971644
-0.3064008203326954
-0.2749399750445862
-0.3667308019916722
-0.3292309964654394
-0.4301390976883732
-0.3903000175742732
-0.49045199529235745
-0.4398341394533261
-0.5552592153869603
-0.5096665997604298
-0.6080752500011564
-0.5782421884092588
-0.6594129220904054
-0.7174922552798871
-0.6368247605258873
-0.7604002083143405
-0.6867351469959263
-0.7820550617825476
-0.6926672427388484
-0.7992274809006916
-0.7299328415057829
-0.8050650247409309
-0.7241531724212279
-0.7862974416545541
-0.7226658120417276
-0.7765213385914075
-0.7125560995801601
-0.7560566899927259
-0.6989610575208821
-0.7422194317873186
-0.7041726451858431
-0.7322612998667194
-0.6892252754778015
-0.7071640269073884
-0.6642812376926742
-0.6893602099841891
-0.6798415621712421
-0.6484750686162224
-0.6645094716277204
-0.6343120696786374
-0.6540532164283733
-0.6196716460996678
-0.6465686488651154
-0.6209070393209266
-0.6417382005019058
-0.604853289968536
-0.6401779921945897
-0.600570217271958
-0.6415981999421461
-0.6151053601367796
-0.6468759662994336
-0.6015498947450704
-0.6538979174003315
-0.6246380009735949
-0.6640132893554094
-0.6401859498967547
-0.6810860776916419
-0.690168449748735
-0.651237144933808
-0.7161291269123009
-0.6658362808272572
-0.7218930930059753
-0.7133180718392589
-0.7546881459420806
-0.7009881869640818
-0.7559944136005068
-0.7337374866272753
-0.7681525900689826
-0.7113422887254662
-0.8168854550668264
0.4942616948065951
0.44202687552524195
0.33683559955224657
-0.7812271201847705
-0.7208250566934833
-0.7953860607058455
-0.704028864498247
-0.7850157626992906
-0.7443086765765101
-0.6700516941215444
-0.7016681499437333
-0.641303110522172
-0.6423689730200667
-0.6206546197890737
-0.5931689187685427
-0.5584847274017183
-0.5313535496239771
-0.5068941452917368
-0.471775022644857
-0.4662059657651734
-0.4113264355323596
-0.40858368469137823
-0.35035573579979074
-0.3491903599978349
-0.29008460949075704
-0.29297822094030934
-0.23383077300264132
-0.22952915946791558
-0.1751941989321613
-0.11747529218497106
-0.16388789523569036
-0.05764262363008855
-0.10085281331298677
-0.0012560471709023215
-0.039744878363928496
0.06135137350135004
0.025759283865379016
0.12107569183605417
0.08648935430129348
0.18231131743413673
0.1394923309824469
0.23988450714766246
0.18762624797276226
0.30083154935620027
0.2565959193052414
0.360714689895903
0.33487931529154175
0.42208962021036067
-0.07218599914795763
0.09052441566510062
-0.0807411830062877
0.48046958995587397
0.4139001973780536
0.549364071926495
0.5010349705863312
0.6051947237965072
0.6612477068674747
0.5776708716632544
0.716377614103133
0.6408379796476832
0.7664159646221778
0.6929894389046498
0.785963924146067
0.7295525590804802
0.783871205368722
0.5344893460458048
0.80093115288048
0.7601585572675263
0.795707157628631
0.759432146055268
0.7703722535319097
0.7218231544531714
0.7627848673792836
0.7148836184213133
0.7414815148397734
0.7128385370279422
0.7198125089240595
0.7119273046394564
0.7014437037437514
0.6882785811599558
0.6720836956478544
0.6790018972083443
0.6690267024770096
0.6651029399563638
0.6500701506384604
0.6526928329845989
0.6280030231944947
0.6466719515226196
0.6179425893072232
0.641393259754554
0.6074225315248821
0.6401197762786498
0.6110327581261464
0.6418436384143643
0.5953803966646657
0.6460656294110939
0.6110991052913326
0.6538637492419758
0.619172426220723
0.6671347860984198
0.6449628216346225
0.6770465273253959
0.6886103873424124
0.6382495073147177
0.710055084185661
0.675433409196815
0.7303519384630138
0.5959156270315012
0.4793602779711918
0.5975414181117915
0.7514263086637833
0.7093130193924839
0.7659976941226496
0.7412655294856179
0.7523946936881615
0.7427506450395688
0.7903412331824595
0.7503599019092005
0.807583105901868
0.6312130203087825
0.5660136559575419
0.5341128730018807
0.8075731652485294
0.7608610315671595
0.773068543245907
0.7516607650130469
0.7529472843623402
0.6944535686139228
0.720362709718133
0.6584088252885149
0.6308011924461746
0.6074426166077456
0.5748227509958289
0.542961100468494
0.5182269392521899
0.48203577185318186
0.45594589417259784
0.41753633154984215
0.39707129227039706
0.35888848482388463
0.3536136305188286
0.30078690230639854
0.30565789566501456
0.23905241478597788
0.24788819623170275
0.179557218323735
0.18286493767416037
0.12058550384425037
0.12678084772445802
0.0609923718955064
0.05284456224535865
-0.04903529957042099
-0.27460179305879734
-0.37184060203313396
-0.18738213575826482
-0.20216403413341152
-0.27956906891790734
-0.4478672462285906
-0.539441059532858
-0.5952946355057701
-0.6179646885571962
-0.5975477358677262
-0.26818890611994484
-0.24876231609267438
-0.07391818719097379
-0.6629736772322213
-0.6169103558863059
-0.6405614992609354
-0.6469834361931087
-0.48904252290405326
-0.401434287384943
-0.5615581205856197
-0.6374683782026043
-0.6077313218104505
-0.5758742239044387
-0.5799739132891267
-0.23562319396451292
-0.13807978442926053
-0.10982027115328306
-0.5487377229018333
-0.5698120743558462
0.5512197721440817
0.6119863633185983
-0.5645714467825712
-0.4329665554546972
-0.393738863402809
-0.48746672655079376
-0.6167140042710922
-0.6732900778529133
-0.5152525680607599
-0.510065838544798
-0.6129686462812729
-0.6783433158601182
-0.5950072822605266
-0.4750818827627871
-0.5520289660503682
-0.3739131669089356
-0.25416177032852
-0.46318330297307386
-0.6502793530568228
-0.6104696716103709
0.24146281433876873
0.06401842156691022
0.16313444215640752
-0.5706271986200726
-0.11856265893407293
0.12583400283168533
-0.05321469757678366
-0.5876930523469699
-0.48317518544143057
-0.43044410208749434
-0.477929012603462
-0.35860733551518176
-0.2967875926409263
-0.2295779062909643
0.6373477132840303
-0.06456806368614915
0.0030072679740186787
0.1015152796768239
0.35225526272233826
0.5181030215176697
0.2468077018616086
-0.4733838922971746
0.17640699904285595
0.3020665734035392
0.09408329120793285
0.35014179478940827
0.4560296397910843
0.6194583048555259
0.5553421062928736
-0.47813753835279615
0.6830277933911099
-0.1626066607559705
0.6679851524946144
0.6085148185093218
0.5713006376356927
0.4632745410485687
0.662141712900873
0.6740213633985938
0.6180491822024721
-0.3280292934227207
-0.35319252391021183
0.5769724217417647
0.5734406704967625
0.5606610813962031
-0.42351247051813756
0.5558498691598012
0.5656180686670426
0.6007510848812533
0.642349480432137
0.6513322615021668
0.03160709273559438
-0.5390814891116146
0.6694259428615865
-0.5712828244238487
0.6687179997272152
0.23170052267198862
0.1534632431179088
0.15614721589036493
0.7044534885686059
0.2941261246829981
0.0488740229373052
0.03734384744660487
0.45851205721054045
0.5175645742092545
0.38173779054770063
0.3059360597533955
0.44217181955218116
0.27615254534859895
0.20528994515970234
0.11603551786397084
0.14829320649631472
-0.11834405946605481
-0.18745797799610064
-0.14451894814454808
-0.3485618554971787
0.3843652934412389
0.3951968185488506
-0.5567409568689385
-0.5648988230927184
-0.5085315963420645
0.44978453343990193
0.07533671725824748
0.008614287200141972
0.46706286394939756
-0.47497810375743266
-0.5709526956180326
-0.36536993353012587
-0.49236748173228606
-0.49420782571916955
-0.3081864500699372
0.2864617566568963
0.3030417900719779
0.5250710005201308
-0.00934229176487156
0.5662139927387316
-0.12202446073697379
0.543240812704709
0.5734841146486779
0.5975556461353367
0.48383420876703304
0.5106629086961472
0.48124448874746906
0.30896618069856274
0.3945606686015066
0.6449321210701021
0.6465964119429152
0.6066326943876286
0.6500419462543273
0.6212342491562345
0.6564460875544205
0.6163748817169498
0.665176508341021
0.6217044891973313
0.6750243962626061
0.6442044149450326
0.6904180838537275
0.6438769743145072
0.7014558138400441
0.6689713715456892
0.7205947037508301
0.6674233016630035
0.7300411075105616
0.6980718199568885
0.7468492926262579
0.7151088129578852
0.767319294095411
0.7732470270726752
0.7336631110447557
0.7768363977637852
0.7451120139823891
0.7818267416009993
0.742682668908677
0.7630769947227096
0.7483705148956399
0.7325724179977886
0.7217243286336192
0.6951233391486855
0.6801719521312984
0.641457477039315
0.6339339523855664
0.5843155362857189
0.5815818794335943
0.523585128118578
0.5380187113303943
0.45374394999773865
0.47834361616853244
0.3995384342510856
0.3822172340242565
0.3464586943882432
0.27966822474692765
0.31169558624967586
0.22578753542742866
0.24999082169914447
0.1687975543883494
0.19827483067286458
0.11159022196699749
0.14454633743368067
0.056419851315551425
0.09398097230490818
0.0014784616498164703
0.03579226395342848
-0.0578258734818175
-0.019640079825770936
-0.11073570236438489
-0.07240215759701867
-0.17191454157963182
-0.13430442114625757
-0.2281821027502481
-0.20745925705215834
-0.2838619013674436
-0.34941428825703275
-0.2729950491826356
-0.40000673718324326
-0.33705412187731343
-0.47681392321847926
-0.41348495939294805
-0.5246423984669822
-0.4631234417012538
-0.6001714960908681
-0.5487806335038833
-0.6573823548907597
-0.6173211274324759
-0.6861331283690564
-0.38074566316107433
-0.1526644803759286
-0.2564275221451899
-0.7593058990089916
-0.7130057113960666
-0.77144214999699
-0.7514085928548135
-0.7711006183706254
-0.7795641417534319
-0.7779276867278874
-0.7662783791416565
-0.7688369500606175
-0.7650396703099914
-0.7810044940779507
-0.7408140074595947
-0.7402580421515599
-0.7283549341372898
-0.7246907656080428
-0.7138361148602357
-0.7072617179223449
-0.6999543362786272
-0.6827941328568494
-0.6834105746017072
-0.6565972453630877
-0.6744659981285582
-0.6437586449009195
-0.6624056610737622
-0.6350978758185044
-0.6555599035122518
-0.6495339458046233
-0.6155958248382181
-0.6463235016673817
-0.6062134684200685
-0.645174059569357
-0.6065711514334955
-0.6458310104168675
-0.6191775809076617
-0.650432099356564
-0.6213303509493604
-0.6557647334012966
-0.6317091716478016
-0.6650613120823625
-0.6211104200360563
-0.6737521266519689
-0.6488277450164892
-0.6887490326335779
-0.6596701285564518
-0.7002485485820662
-0.48169299598754023
-0.44266958453298916
-0.3979265800155088
-0.7186084067778312
-0.674898449784848
-0.7293161944230632
-0.6955769049434845
-0.7465062439679044
-0.76671092229508
-0.7160900588222487
-0.7754610843304698
-0.7340718735924302
-0.7683031640668536
-0.7333656617167589
-0.778796250491529
-0.7169997579672118
-0.7763448199326387
-0.33071694862263734
-0.7293154238196575
-0.6929298584626401
-0.6806842247246141
-0.6635467122199447
-0.6320499484045421
-0.6128232069846083
-0.5703658598861233
-0.5577820933011237
-0.5179962872553185
-0.4898737484803066
-0.46316147424473514
-0.395697351040083
-0.40771695309147693
-0.3448443507211805
-0.32833120573499314
-0.2757126681084663
-0.2879192353216829
-0.22244302875824762
-0.23891893202846518
-0.1644315795803795
-0.1821397597208094
-0.10822093339819072
-0.12490009590550145
-0.05655357969304255
-0.06806522689833937
0.0014206155699279755
-0.02217170718745935
0.05351020966225904
0.02581408357373869
0.11325874906912597
0.08851464446406407
0.16898425599775987
0.15996417416094336
0.22105934180164222
0.23004958371178005
0.28578313193166033
0.3470437178510828
0.2825874042616142
0.40526142133862825
0.38181348035531537
0.4621392391001005
0.38403246203684893
0.2252433656109365
0.3103936907445972
0.5221995579500874
0.4574252328782412
0.5831862042113541
0.5246746975999944
0.6542142330966569
0.5701793749892835
0.6886212170009963
0.6240914944490903
0.7265730150694313
0.5122864249463436
0.5019445452220707
0.339766690189606
0.7550176281453763
0.6931920024554514
0.7908056534941015
0.7489950314663106
0.7847971173411145
0.7534037582630689
0.7602256991735752
0.7664945326708619
0.7627299917730561
0.7457499457337113
0.7491317089738411
0.7321058628683567
0.7328217749762933
0.7146293275712483
0.7065007028725222
0.7013953276611528
0.6896765042949153
0.6861933574198206
0.6791466743935044
0.6759629788853613
0.6606554210607833
0.6630415860358494
0.6383360861236398
0.6561722972991668
0.6289604448571782
0.6499754477586224
0.6288843355319592
0.646159852848014
0.6186956001945192
0.5841276580182068
0.6017375817793972
0.620577087006617
-0.5246858207094923
-0.4628868675548262
-0.5433189144936225
0.6127497604088266
0.6573812046330174
0.3358671511360476
0.6959214410789256
0.7072348727802532
0.4686196062256717
0.40169400338562494
0.28487996684555766
0.6733765356707373
0.5984538579713021
0.5606823819201424
0.5132141500868127
-0.4568297295302181
-0.3122580112914252
-0.4362364837434809
0.4322664069087975
-0.18203686837255803
0.15976835093241396
0.24448590460388414
0.5345381137811945
0.5313499094494669
0.5573441935169942
0.09017278973438039
-0.005223592494392143
-0.24533018227489695
-0.35883535675965095
-0.10040985348151306
-0.1053894150622934
-0.015043427657445294
0.1491916368467803
-0.7036270392927058
-0.382796795968961
-0.04950816710068011
-0.17414532660137527
-0.2563034210410826
-0.5109289204299938
-0.431918974504252
-0.2831951858346198
-0.3057275542514699
0.32899375865774183
0.22232047175320155
0.5115381743663651
-0.6413601813179577
-0.5450256968819007
0.2984424350884326
0.09705285234890235
-0.009354004616186582
-0.7259461609191877
-0.2996208473586088
-0.3416554762677859
-0.1360684332500543
-0.7009447120498126
-0.683007974821452
-0.6624243748420461
0.0580820281673167
-0.6183939957664106
-0.6038686624101423
-0.5899342276086883
-0.6689923579414241
-0.5548100458290519
-0.5879581827076308
-0.586922289609729
0.15089496308818198
-0.12297804536067687
-0.593362948113729
0.5306154636878258
-0.5534927401720628
-0.47635802005273353
-0.5225104869866144
-0.6099495297128065
-0.6162476000937996
-0.681729001974751
-0.6552523761322091
0.2938502656415753
-0.6619522628929517
-0.014484740206782995
-0.6144153642929083
0.613730974673823
0.6597167604983758
0.5483264478995278
-0.5323608185117258
-0.46929567109993076
-0.2486273054651835
-0.4030950190938074
-0.5082105790351279
-0.16140064087175784
-0.09574180460786827
-0.025093500974614314
0.5042124940485718
0.06832323819471096
0.13840500077826304
0.20384655418568204
0.7101264292516675
0.4149386049712041
-0.5518481038313086
0.6020005241907089
0.49116578434195896
0.633648055687355
0.6189245017611734
0.5413502007425626
0.5579862933720955
0.48452168424036934
0.6952210637964631
0.42737111663762317
0.4296122477800508
0.5685991941645835
0.6621812591139437
0.6820517531509936
0.6401672252684264
0.6200299836480866
-0.4656751815888622
-0.3294637652068556
0.5940863052565309
0.5963195867353779
-0.2142305126098478
0.5965189804820723
0.5729607906683946
-0.5631416614520902
0.5605300172609461
0.022053909107686943
-0.44592506654873537
0.49547214875333423
0.41048243879547147
0.2013115452888701
0.4463861855817416
0.5248890670899764
0.4923559525560981
0.06821987169664162
0.40187037611075144
-0.5881793897348937
-0.5750076355708347
-0.6411262848876264
-0.6002596182434494
-0.1649743816252324
-0.035494867145408504
-0.5471382765002695
-0.5752905010598708
0.5426680645340083
-0.5868258953103122
0.47155743939736233
0.20195175340749796
-0.5077719023989047
-0.4412044992791604
0.3311977839916443
-0.020687201421045423
0.6189898715885422
0.557884247544104
0.5758365021455157


==> output_bu_20240409/example105/nPred1/stepSize-1.0/t_all.txt <==
25
0.0
0.9999
0.49995
0.24998
0.12499
0.06249
0.03125
0.01562
0.00781
0.00391
0.00195
0.00537
0.01135
0.02182
0.04013
0.07219
0.12828
0.22645
0.39823
0.69886
1.0
0.84943
1.0
0.92472
1.0


==> output_bu_20240409/example105/nPred1/stepSize-1.0/t_nonsucc.txt <==
11
0.9999
0.49995
0.24998
0.12499
0.06249
0.03125
0.01562
0.00781
0.00391
1.0
1.0


==> output_bu_20240409/example105/nPred1/stepSize-1.0/t_succ.txt <==
14
0.0
0.00195
0.00537
0.01135
0.02182
0.04013
0.07219
0.12828
0.22645
0.39823
0.69886
0.84943
0.92472
1.0


==> output_bu_20240409/example105/nPred1/stepSize0.1/gfsetAfterIt0.txt <==
768
7.191287300858574e-07
3.907507899253508e-05
6.083386111787258e-05
6.536062202792344e-05
6.471432637017946e-05
0.0001010493186707904
0.00011275734771448049
0.00012889835849550844
0.00013042907584636103
0.0001724254884571934
0.0001646539252983594
0.0002001236644935975
0.00017854034263194355
0.0002320779831485556
0.00020844126051341197
0.00027695731941189714
0.0002331259384243579
0.0002616950952760358
0.00020749439824955949
0.00028274445537787454
0.00025950911542057707
0.00038692648528265814
0.0004164636061592844
0.0003266336765798823
0.0003827776514655458
0.0003287695153342722
0.00042197926868278864
0.00030036098094555314
0.00039870060766237543
0.0003189420571481639
0.0004942885239217669
0.00036252708681515925
0.0005352787083536373
0.00042635583520582996
0.0005326622067752946
0.0004368345210933537
0.0005553333041739205
0.00046548617930958485
0.0005401039386145135
0.0004938574562208419
0.0005950266453206513
0.000520380622400534
0.0005111874593647227
0.00045179320585815277
0.000534876582820037
0.000580898707662272
0.0004847345173115887
0.0005627416128935794
0.0005148769061079212
0.0005873365606035408
0.000520903693541719
0.000574930444387384
0.0005406506928366408
0.0005829783033681024
0.0005386809802896283
0.0006071193642965827
0.0005642447066032278
0.0005833660851745581
0.0005649932664522256
0.000604071324943981
0.0005736749659521448
0.0005832456236101762
0.0005661494845761673
0.0005973013372940798
0.0005897194773698594
0.0006025698586452017
0.0005326440292071521
0.0005822364440310084
0.0006287766048893259
0.0005662927801730797
0.0005785837199654836
0.000611137369180873
0.0005732362347341003
0.0005906676589183804
0.0005594126156475424
0.0005922779799844778
0.0005185156602523144
0.0005519617357598182
0.000568127817286524
-0.0002818959538416268
-0.00034833167445697146
-0.00011814342171761861
0.0005370292377297259
0.0006159232193471528
0.00046555662093668976
0.0005426759903680252
0.0003921247903131009
0.00041093687083243864
0.000465956852880641
0.0003779622093012817
0.0004710774390361911
0.0003212618492095956
0.00042394123492717797
0.000307384694812576
0.0004006883381184257
0.0002763289669488651
0.000387415812403256
0.0002277114540963756
0.000332497299653767
0.00023027775587171876
0.0002974739114552004
0.00018539156633081617
0.0002898424557578317
0.0001407290578697447
0.00023200930763115252
0.00011918152028592903
0.00016946607247267826
8.569185432468123e-05
6.1034310816705014e-05
0.00013796471453932953
2.9711496138556546e-05
0.0001146464235425304
7.074323284668827e-07
6.999126588305426e-05
-3.474498104929854e-05
8.677433865614305e-06
-7.016766257749384e-05
-5.910720727198025e-06
-9.368414931474707e-05
-2.0703927807047426e-05
-0.00012285757968325664
-4.120214542115944e-05
-0.00016236240588991585
-0.00010874771396688806
-0.00019554354385869284
-0.00015931184686458026
-0.00020819331930779206
0.00016483699674719774
8.676144010863242e-05
0.0002159131925365614
-0.00028285856571899897
-0.00023971499832876403
-0.000294993390647313
-0.0002534224768076912
-0.00032072936729319034
-0.00041074287892212266
-0.00030510711889656354
-0.0003860433735901351
-0.00034042033036957883
-0.000403976994363138
-0.0003469624985290486
-0.00043315873121454844
-0.00039734348778919145
-0.00047122024065568755
-0.0003888064770033969
-0.0005430562851867643
-0.00044659640462307165
-0.0005641187152426341
-0.0005138663355725832
-0.0005431146921137328
-0.0004976803735013826
-0.00046591752193394034
-0.0004247338498373519
-0.00048755358559045384
-0.0004557758994612515
-0.0005308651560922853
-0.0005194785781438091
-0.0004785650487771243
-0.0006041209204317282
-0.0005367468440294366
-0.0005548815939586996
-0.0005473289287771687
-0.0005957791573294013
-0.0005515029387976918
-0.0006129928916912292
-0.0005677446151634364
-0.000515218182705175
-0.0005247337341781089
-0.0005778659879445206
-0.0005155307352267196
-0.000563814449865692
-0.0005392836531965318
-0.0005902562728204873
-0.0005376378785206556
-0.0005941614321416015
-0.0005571499146025664
-0.0005772974820650148
-0.000555424783868636
-0.0005902359005240538
-0.0005641795217375789
-0.0005608159017154687
-0.0005943568016035483
-0.0005377888219876326
-0.0005787877330940527
-0.0005702334322797181
-0.0005439543176094012
-0.00047100554903642893
-0.0004053821766037381
-0.0004872350290214726
-0.0005637623704210849
-0.00054987896898658
-0.000470140705680741
-0.0005281531942122377
-0.0004493732372909631
-0.00046886988702980807
-0.00051291400051109
-0.0005055083216339451
-0.0004887516592051764
-0.0004339238815950496
-0.00037750424855364264
-0.00041812392607949603
-0.0004981562846917539
-0.0004905140968609425
-0.0004450587063081259
-0.00047613651006535985
-0.00042282202792024457
-0.00042349020111231273
-0.00040801699323534947
-0.00031929880781111247
-0.0003972625134380479
-0.00034086171463290285
-0.00030532858560774806
-0.0003156281957564763
-0.00031962131436879046
-0.000263701124560434
-0.00029398925820760746
-0.00023130042709768332
-0.00023895293955550543
-0.00016518047195258014
-0.00018125830743574378
-0.00016415789376891725
-0.00011206749889700545
-0.00013823335189826915
-7.027459070658927e-05
-8.51096535221049e-05
-4.355904125269421e-05
-6.844293729316984e-05
8.829577735517617e-06
-3.2591662221701175e-05
2.4344937257101844e-05
3.3034571171573054e-05
0.00013840271060617878
0.00018945393421947418
0.00023367022418858648
0.00032589490073382685
0.00027055970882585806
0.00015354013846163078
0.00020220112635622697
0.0004061095077373084
0.00026372532564813067
0.00025758424941030593
7.583049443110512e-05
0.00011636055779026399
1.0004492934780887e-05
0.0003400663910088999
0.00036296445118562273
0.0004148997147520223
0.00046655581403637293
0.00032762002189837215
0.00036354720312411083
0.00045552406680638536
0.0004092206879340521
0.0005651008134656456
0.0004873025068928037
0.00045487213914960427
5.2463016264421154e-05
2.961971949170879e-05
1.1906886686529265e-05
0.0005100229709463365
0.0005233042348443475
-0.0004244339435949758
-0.0005065717048087673
0.0005340866514358705
0.00037549259222667645
0.0002186817755657603
0.00036264735952049233
0.0005452012120530815
0.0005525161145940692
0.0004434844619922307
0.0005302125454398376
0.0005781581432366846
0.0005629930670283601
0.0005201338309032053
0.0004859905245511579
0.0005435370806497218
0.0001824847231610019
0.00011431212080786
0.00026239363851079917
0.0004975895165233382
0.0005246962378400064
-0.00027842937324021674
-0.00011696171260167025
-9.442264411953868e-05
0.00043073720650367505
0.00017344827724892416
-2.5356129050516732e-05
6.613190340493076e-05
0.0004359227734269678
0.00039220005131739753
0.00037315319188589133
0.00044405677355951806
0.0003369395227208717
0.00030764851459201835
0.00024781373178949927
-0.0003011090457902985
0.00018040465028086914
0.00011199655381905743
4.869681478891269e-05
-0.00036408935599741113
-0.00045605606008045085
-8.377049178289195e-05
0.00014392150811221033
2.509814613155588e-05
-9.091852354891447e-05
4.24623715663326e-05
-0.00017010951899946587
-0.00016453502115153674
-0.0002914924862022708
-0.00021105304849732952
0.00028739669571114157
-0.0003455520169900279
-8.019301936560222e-05
-0.0004379075520514047
-0.0003714896664257002
-0.00033937669750742986
-0.0003105722795937586
-0.00038591837923133076
-0.0004181157778854703
-0.0005248139105710559
0.00020542264734547312
0.0003902305350243376
-0.000480411236930423
-0.0005034034813784209
-0.0004831709622613207
9.261942715938766e-05
-0.0004895859639569605
-0.000515379078495234
-0.0005239380631924501
-0.00038886884035141633
-0.0005447551654914492
0.00012880617631967685
0.00021234440563634084
-0.0004920859191683629
0.0002533660834123365
-0.0004405159237578532
-0.00018011328940092713
-0.00014774587850388578
-0.00011702846006827733
-0.00044333860899031666
-0.00024034158650495808
-0.00017684121526365484
4.116198192029137e-06
-0.00023656253519334735
-0.00025740254578564124
-0.00021521634412468465
-0.0001283714615590982
-0.00019319386861483683
-7.863721532358084e-05
-0.00013394622454134601
-4.738659293511442e-05
-1.6738756266683356e-05
6.695378048974157e-05
9.557891899750655e-05
0.00022001885918657848
8.581306326738452e-05
-0.0003541500802777174
-0.0002229298902041563
0.00037783450468786053
0.0003326076890315068
0.00038529517879661696
-0.0003126830739799124
-8.981895616468264e-05
-1.8541995048886956e-05
-0.0003955703498455797
0.0002398963425961548
0.0004360317082181802
0.00032216841225899366
0.00036373283865231114
0.0004890053691958448
0.00015449266849936692
-0.00028688100148315275
-7.11117849372254e-05
-0.00031699729903131735
-4.177233870041775e-05
-0.00038731448918921776
-3.6031782853946186e-05
-0.00046375509805788163
-0.00034778544389589707
-0.00041426871139475503
-0.0003705635814303143
-0.00041156588041925944
-0.00029308463937867353
-0.0002302768058287659
-0.00026752283580233833
-0.000661253693262705
-0.0006778071557512309
-0.0006261577858863239
-0.0005741116095951869
-0.0005962259133726792
-0.0006043684844530281
-0.0005461242774650473
-0.0005779577837309679
-0.0005486850486785731
-0.000613189062574462
-0.0005683244487675865
-0.0005867381869646373
-0.000562981400644402
-0.0005753676186667272
-0.0005586569658805775
-0.000590303887939583
-0.0005440187381652919
-0.0004864236323037181
-0.0005033037515121718
-0.000469343195477888
-0.00046432009967263636
-0.0005685795738270834
-0.0005412921567142495
-0.0005528721760048217
-0.00044446956428416666
-0.000530739424197815
-0.00043998099368223044
-0.0004789587358635419
-0.0003750578326737534
-0.00045292193240278574
-0.0004169252586641573
-0.000433702142967553
-0.00040304826482749645
-0.00046303310080958394
-0.0003549226992156853
-0.00044201758701817474
-0.0003281384095780625
-0.0004071570514155798
-0.00027994855867109997
-0.0003602091814344892
-0.00026811926806317353
-0.00031719420172045065
-0.0001977321399472585
-0.0002835897484793291
-0.00017640717991569324
-0.00015810608193210176
-0.0002596586273945195
-0.00012113741030706853
-0.00023225335769115713
-9.443565154540225e-05
-0.0002126013823829698
-6.121631545756365e-05
-0.00017266569156921256
-3.1339280569483966e-05
-0.00016051093126367327
9.063688073634728e-08
-0.00011887989333571626
3.11183493969096e-05
-7.583193169139745e-05
6.502098379697024e-05
-5.1714189125346806e-05
9.425341185170055e-05
-1.7146656683211015e-05
0.0001299651403062811
4.937595547616904e-05
0.00016606280077604074
0.00017731195242097012
5.406343811766677e-05
0.0002485833605772387
0.00013131676298750437
0.00026678091630547674
0.00016485395503850346
0.000304684334136791
0.00017568546264692443
0.0003376531805459952
0.0002343175413773224
0.0003541145015544
0.00025915885852177245
0.00043609034985469494
0.0002875918710201773
0.0002421435052760652
0.0002192256584664755
0.00046628533058975656
0.0003222468026485043
0.00045319308598532103
0.0003408585145446582
0.0004250287297321015
0.0004963536395961379
0.00033692517846103443
0.0005127032792410792
0.0003956541688624599
0.0004889827068554477
0.00041230238094718425
0.0005267292082703551
0.0004157294743319693
0.0005394677590616945
0.0004475752619657634
0.0005074712847055533
0.00045867359180320984
0.0005982789552634941
0.0004938165644261086
0.000572827632502472
0.0005266361653129388
0.0005290943925197508
0.0004903520334396916
0.000560664848553484
0.0005177827712580705
0.0005426667762588001
0.0005762766081422651
0.0005044948116530596
0.000574556549984547
0.0005308365655317909
0.0005554262274038571
0.0005346114833935169
0.0006491293911913784
0.0005680502356183221
0.0006409798913002088
0.0006258993288937438
0.0005653277276595033
0.00058292251014958
0.00056331844080374
0.0005470692240228461
0.0005887016070577919
0.0005688388115433514
0.0005836356468852656
0.0005546426508193033
0.000527641677109389
0.0004054030621895084
0.00043414625806122056
0.0003650500691451245
0.0006153565630363245
0.0005214222820308173
0.0005568003185478379
0.0005533585799049844
0.0005338764636919455
0.0006024129720439378
0.0005210055145292972
0.0005011746801819752
0.0005809317774289353
0.0004693173897291017
0.0004919059744116992
0.00045168954632343914
0.000445362118829105
0.0004396258969904009
0.00029728872932819646
0.0004522407760401751
0.0004287536830237377
0.00041566531757543086
0.00044812221982171884
0.0003542663319760824
0.00041152219094692645
0.0002695857963872881
0.0003150042630003669
0.000250706734883824
0.0002568714593961221
0.0002384042759848395
0.0002020153593008793
0.0002402994274056731
0.00019750459240753274
0.00019065603094165095
0.00014960388599880882
0.00018430649859645185
0.00012647043332372456
0.00014491103116787444
9.643495123469429e-05
0.00011464210520800315
5.2999350465997035e-05
0.00011132992525066365
3.070491566666019e-05
4.731776794920302e-05
-1.5716788866727462e-07
3.497336792360964e-05
-3.095017828005256e-05
1.1245648159076815e-05
-6.337506256331587e-05
-1.2514364223020361e-05
-9.2694608722794e-05
-5.298971309147242e-05
-0.00012769375256833104
-8.63033290820086e-05
-0.0001525776758493384
-0.0001969854622137243
-0.00010224801427961014
-0.00022743526030510316
-0.0001411967850165452
-0.0002486406469373757
-0.00018078467910765222
-8.682938043167366e-05
-9.650100688292209e-05
-0.0002957176899151327
-0.000199144364967773
-0.00028011043210554045
-0.00020994150676285607
-0.00029849957098101337
-0.00020301574716926517
-0.0003820587542335098
-0.0003236608594406475
-0.00040762629860835616
-0.00027888377398352376
-0.0003160236362194474
-0.00019668470679152654
-0.00046646824743497246
-0.00038859059351444036
-0.0004656166497079788
-0.00042461958444532205
-0.0004954356774094979
-0.00045798604349055004
-0.0005361363282694135
-0.00047118558149797574
-0.00047614309858124955
-0.0005654887740820763
-0.00047677733899806216
-0.0005990509877788591
-0.0005534662908417587
-0.0005767620695458761
-0.0005469480106616719
-0.0005912077000780464
-0.0005571545440183475
-0.0004961173817196816
-0.0005243218157154598
-0.0005945666004581519
-0.000540777789985009
-0.0006355466084028053
-0.0006105730815313287
-0.0005252519766671553
-0.0005443290729904791
-0.0006287994542685593
-0.0005750007996769531
-0.000599013014950275
-0.0005785742713742479
-0.0005573770964361449
-0.0005233144821269521
-0.000527857576135142
0.0003833559545732366
0.00032906197293633313
0.00043832703707720434
-0.0004559011148815288
-0.00046486654590384316
-0.0003022255493225535
-0.0004418484555638827
-0.0005226575010441527
-0.00032991901176916775
-0.00016222247669635218
-0.0002600558634740265
-0.00042191293672924786
-0.00042057723568457027
-0.0004099120029728629
-0.00039472019993813884
0.00018052155519793938
0.00012339404051730057
0.00014813626177702792
-0.00033916092921105334
-3.5404693690023245e-05
-0.00023715774732011575
-0.00026923886120498324
-0.00044483419228764774
-0.00040260935447550343
-0.0005007626464374898
-0.00020341019266065336
-0.00014389520875823607
0.00018026967187290447
0.00019275965894096644
-0.00011159120900388054
-7.981071248852775e-06
3.17737107633349e-06
-9.332403872604498e-05
0.00029243973176498175
0.0001261806964109206
-0.00011795490873214672
-3.624695706711006e-05
4.4355775363239405e-05
0.00020828740145235376
0.00012712349541180753
5.729241688178921e-05
5.408725154554834e-05
-0.00020997221169022058
-2.547329224955499e-05
-0.0003786292556070645
0.00026903401909481896
0.0001958757158760642
-3.919966790877686e-05
-0.00027127750823875176
7.545047361169903e-05
0.00036085757048452926
0.0002642318070475937
0.00040975527521205576
0.00021748138421345576
0.00032645385129536156
0.00037801292299927196
0.00042949139516618775
-0.00017210168278903684
0.00044075598510869517
0.000463692841600905
0.0004753860372470132
0.0004991695535905541
0.0004957304690915137
0.0005341988934529146
0.0005578681937287032
-3.0505686310453093e-05
0.00010295306149649537
0.0005478210828848769
-0.0004086971919149552
0.0005555132159632589
0.00047451957897841855
0.00048655729135564375
0.0005330840959373653
0.0004522331195551061
0.0005711561405196737
0.0005146695398003212
-0.00028294965995563463
0.0004557194225196975
-7.147954582625153e-05
0.0004396487083344007
-0.00040690424549225823
-0.00048008083389430454
-0.0003558459718559236
0.000385375690040614
0.0002728973095729604
0.0001294031461759524
7.329104312931811e-05
0.00021818987545028432
0.00012369890770444166
8.35275683663253e-05
3.4844399966807965e-05
-0.0003663443929892614
3.235689736153126e-06
-2.7903550298542846e-05
-6.797694111820132e-05
-0.00043492394171667343
-0.00014957024938136828
0.0005091317460323962
-0.00045771699665087277
-0.00017130124426841542
-0.0004215646653444248
-0.0003617209838161008
-0.00040168132278907865
-0.0004991957770054346
-0.0004497991919011342
-0.00041881272697750805
-0.0003324106391535246
-0.00037085232253875554
-0.0005606652784275006
-0.000517394496582151
-0.0005137736265188212
-0.0005542774065828105
-0.0005316824617241965
0.0003008810055831772
0.0003335593599407291
-0.000512707901432534
-0.0005290226469629334
0.0002542758238963623
-0.0005500301938353468
-0.0004958372433947821
0.00044967981709260796
-0.00047802338191802406
9.641944011837076e-05
0.0004205861301643885
-0.00037172635815353565
-0.0003345046262449536
-0.0002571388763244484
-0.00024139994741401364
-0.0004993449395043235
-0.00046500248211542506
3.406414089871605e-05
-0.00033093308663136506
0.00017841182785395527
0.0003883339406084798
0.0003198330007325756
0.0002657692970335781
-2.296811727222923e-05
0.00011554056918726187
0.0005328252068656358
0.00043327255340129615
-0.0005189554321255689
0.00034921593784258836
-0.0003305478797851753
-3.1331867940562034e-05
0.0003114116900260313
0.0003058576307696507
-0.0001604172663677227
6.858573137724037e-05
-0.0004419929131382829
-0.0004661711374783898
-0.00043347723451975944


==> output_bu_20240409/example105/nPred1/stepSize0.1/gfsetFinal.txt <==
768
-0.0021673789796088326
-0.06452150674313845
-0.006955300373397004
-0.1283398631163192
-0.08571486016167416
-0.18760905525143176
-0.15358941300910775
-0.2491853370524934
-0.21700968693303171
-0.31044843026089436
-0.2786347618456897
-0.37274854739144364
-0.3359978956504874
-0.43523545685612436
-0.40070541946495775
-0.4978938903773122
-0.45427373942216553
-0.5593927055247294
-0.5225981877477731
-0.6136913449068971
-0.5913637974083709
-0.6708842188462825
-0.7236261396465694
-0.6433930396638619
-0.7631228998946084
-0.6947855447755222
-0.7896271377381251
-0.7062288205203592
-0.7965546755310339
-0.7357631584369306
-0.7946918255265791
-0.7278015924602455
-0.7813623833789722
-0.7264006189996173
-0.768079893230161
-0.7098625326227234
-0.7497534682123933
-0.6957319826777647
-0.7353006597522452
-0.6962868122785626
-0.7173273910795382
-0.6751786066134209
-0.700579414108575
-0.6611426245007394
-0.688743168577278
-0.67341692047049
-0.6336442473723829
-0.6623961068849523
-0.6315876102579053
-0.652837733821453
-0.6180061290293215
-0.6455489363808712
-0.6179832299995953
-0.6415963950442556
-0.6063159077562598
-0.6401772898366043
-0.6058765176879729
-0.6417701297263377
-0.612425083618654
-0.6457574480581257
-0.6087899478304419
-0.6530810955264051
-0.6187165789792458
-0.6616515637368435
-0.6410039708695217
-0.6752711983550741
-0.688518590084363
-0.6503520689635927
-0.701841614469756
-0.6759974101640533
-0.7217788574470495
-0.6895246641785141
-0.7350078989271762
-0.7103128305637497
-0.755226179626775
-0.7238732837883164
-0.7686921508963673
-0.73132060988685
-0.7858352891190218
0.4740325515973854
0.41585999653626576
0.29347938919412175
-0.7970350100397673
-0.7323935686463805
-0.7957901416047982
-0.7511414634689502
-0.7820328647422593
-0.7512047267949392
-0.7249623424556391
-0.7057139322953705
-0.692360883078841
-0.6544406951209094
-0.6582306069063832
-0.5983248945633693
-0.5982960719040057
-0.5372820903138584
-0.53923727698432
-0.47879311245642425
-0.4916017198914236
-0.4167339281582912
-0.434517376697128
-0.35507653810753165
-0.3677609515218921
-0.29468069842205097
-0.30983611825410134
-0.2370856585703022
-0.2420649130629687
-0.17787739481695508
-0.11940489530244289
-0.17882478413076014
-0.058433493691161804
-0.11186405008638789
-0.0013060591847163748
-0.04664836648790199
0.06219024432737843
0.02137580488771179
0.12308621898759596
0.08661119795175531
0.18489528153247933
0.14225794183038795
0.24390987527791175
0.19386403736902397
0.30480629952088606
0.26718465263205654
0.3660143720341211
0.34801812447722397
0.42747566779730284
-0.11261388711576796
0.04402816594906994
-0.123951799862883
0.4880699849074913
0.43114003030483833
0.5528378899800973
0.5159754993352946
0.6126722771491655
0.6706848615840381
0.5914416694562659
0.7247843611039481
0.6526393839221215
0.7631699162662929
0.6938076141848778
0.7884514662816918
0.7308209820444805
0.7995844830438277
0.5170210191724749
0.7925627999840408
0.7362099237110845
0.7795619852429146
0.7270577452142944
0.7638500284606871
0.6970946957814159
0.7489140798377102
0.6876935297097662
0.7328036080669649
0.6904683816579745
0.7169488408861155
0.7011934027320192
0.6672207648041492
0.6885924408176669
0.6586800716593689
0.6717222142175088
0.651982522702101
0.662624951378287
0.6482277091979245
0.651310150187193
0.6267752479690022
0.6460950100554642
0.6139309103682796
0.6413182132869538
0.6073669589543589
0.6401865955174687
0.6119730220990144
0.641489188105679
0.6047214373384144
0.6458773341758254
0.6083549587254414
0.6523321347858084
0.6219411561340589
0.6617602611115377
0.6380367834041086
0.6758706761868166
0.6860578706479357
0.6404932583103762
0.7038630995482742
0.666005419125076
0.7179049501501861
0.6292371612003744
0.5054869624155837
0.6129501418069595
0.7344927840149191
0.6929470546441915
0.7530857347807142
0.7113319049785186
0.7672547087482092
0.7123105957702074
0.7795430973406087
0.7383945727234168
0.7940236338688331
0.6580496595582133
0.5971119286915035
0.5716657772036938
0.7973300126520659
0.7490824031957507
0.7881135370827915
0.7545864652132847
0.7629189645035405
0.7263207545438662
0.7185295148365598
0.6684348979306478
0.6661915064738086
0.6131505541561948
0.6091176239455669
0.5506072633010443
0.5518288628643809
0.4875444200506597
0.4894169864831802
0.4230557863087592
0.4275148578736695
0.3641524450972527
0.3758593353652921
0.30520608507632563
0.3264867872858129
0.24265578102838636
0.26924351629586446
0.18224080162270276
0.20186360251792823
0.12231932987668026
0.14181816461108224
0.06193847132668394
0.06773885158983871
-0.036943710146546495
-0.27558812345936634
-0.38148107331839626
-0.22270616622142667
-0.23962197446280742
-0.3198072041981108
-0.4553290826835606
-0.5507751543047645
-0.5881687148956577
-0.6219526429073332
-0.6164543782785393
-0.2330021894005151
-0.1968603738664975
-0.021934278134662335
-0.6616167229342587
-0.6050441500037496
-0.632523831241985
-0.6292553321280308
-0.5159925054701949
-0.38298132015780584
-0.5442845465572806
-0.6300525860244299
-0.6021329871239031
-0.5761594215445789
-0.5830990163300621
-0.21604015735069607
-0.10171496631249559
-0.08792534970578085
-0.5555224705989129
-0.5717730039472102
0.5326807135487454
0.6256156491924094
-0.5718509804580337
-0.437097796283937
-0.4041121057629598
-0.4773826315559705
-0.6768068915264055
-0.6625648741898919
-0.5154216135026525
-0.5301924946509619
-0.6170081969958685
-0.7071676684863532
-0.6041094858145489
-0.47575644703016756
-0.5700135256432931
-0.345858164861387
-0.1979170980925406
-0.4101307785813879
-0.712326433238005
-0.6513787738473646
0.2599189239842763
0.087758078970841
0.1528069940949511
-0.6168587473191071
-0.16330467366347914
0.10064908666638463
-0.0756894530592802
-0.6388584511123835
-0.5316199108389479
-0.4670108167720418
-0.4773157169146146
-0.3921268471893572
-0.31835172660149946
-0.25121149236927354
0.6370074036371409
-0.07788302164923326
-0.006058227748518617
0.09554902224026672
0.37065620034451696
0.514539298288322
0.24231988947032862
-0.4494790178694735
0.1498956633249342
0.260419309425222
0.052238931452182634
0.35312039127975403
0.4469367418531795
0.6213991402911005
0.5596864556086077
-0.46930302680443553
0.6674540168255398
-0.15131399103867937
0.6370901954108109
0.6201302765888344
0.5988605331087633
0.48347488754338186
0.6369672652268504
0.6478241153241294
0.6175947475044132
-0.3578540237040729
-0.3925810567673546
0.5729304983767294
0.5703005265965815
0.5698090674533026
-0.40515314090822924
0.5685299378522278
0.5738913654215104
0.598790383196054
0.6667048897618056
0.657807783340473
0.00520932061746999
-0.5412604080753943
0.6774912113173545
-0.5461281274935282
0.6992266646972004
0.26586176417053237
0.18408140589886726
0.18708663267832878
0.7046818889541313
0.3228455816647433
0.08669163637222259
0.052466753493149255
0.49547514219619365
0.551411748233257
0.41863874811324875
0.3366265538358342
0.4147544587132835
0.24900372524613615
0.23123235681522206
0.13834051283011592
0.11163613762913303
-0.11038278899797375
-0.18242623834150073
-0.16172850398321073
-0.3365413808645549
0.4018178667688914
0.35969492478218046
-0.5289836448461284
-0.5509314665060432
-0.5117697347850415
0.46336195985670137
0.10371738570790326
0.0453658200569905
0.49677959644729486
-0.446589232811292
-0.634490742470752
-0.4137530826730231
-0.5426417713874413
-0.562899862690508
-0.33354799979288996
0.291583432200993
0.2851262326813479
0.5211473401796853
0.01479445247744887
0.5570154879169812
-0.0808517143326303
0.5589416861134101
0.5749513970767725
0.6063393485774827
0.508553052348756
0.5184341863428306
0.5126240893616124
0.3458591737118364
0.4310444542654402
0.644959798832254
0.6464853178978381
0.611354801509002
0.6495330238540897
0.624258535694237
0.6554249871760982
0.6209582318506304
0.6630438804005224
0.6254491580935231
0.6722816659311802
0.6445351918629683
0.6853097553197288
0.6415241014736726
0.6963829141455053
0.6616036168520509
0.7118543189136067
0.6565480597158221
0.7245263650533994
0.6760961858629265
0.7388367283008341
0.7029048709503495
0.7499069889196155
0.7642628494775061
0.7139377121450283
0.7731122186164344
0.732936006509528
0.7735713193365849
0.7294145848754886
0.7659274210779717
0.7334319730054543
0.7403161103306038
0.7121084301236704
0.6982905666042122
0.6801304987930851
0.6469585014261583
0.6318470261660505
0.5886421640166438
0.5827647163039834
0.5286660016817123
0.5398023596116507
0.46642529594590154
0.483287962838236
0.40643122490817146
0.39618853792849057
0.34706394710332433
0.28879888832210265
0.3206240713243979
0.2299279093913767
0.262047529418253
0.17174732463166512
0.20711263345483852
0.11545728328033818
0.15121146812442202
0.058348243026812324
0.09900979904703563
-0.0006175833245621778
0.039136106738376926
-0.05691262388971343
-0.019546502928731144
-0.1151986980874999
-0.07434952175758602
-0.17384511700359506
-0.13900088337532235
-0.23288604748494598
-0.21031422082225007
-0.2919923191410145
-0.3516643098286056
-0.2713459733341445
-0.4139738840143766
-0.3437496591113458
-0.4770125595626481
-0.4135894653030578
-0.5393231497435955
-0.4690237243175801
-0.6006134945024239
-0.5457959596434829
-0.6568429636943534
-0.6180072723179301
-0.707499066752739
-0.39104434910151975
-0.17321162380548094
-0.2815921076304773
-0.7470634143573638
-0.677782905681085
-0.770698951827434
-0.7173070669838378
-0.7747440225342448
-0.7700376142014911
-0.7023220671000246
-0.7600010904720049
-0.7044508645771844
-0.746914386438899
-0.7170287078548777
-0.7335777327588503
-0.699367813935734
-0.720722067249836
-0.6847471204139854
-0.7059793549100821
-0.678785228678482
-0.6947577986032755
-0.6634336689432881
-0.6796486295090157
-0.6436672800938232
-0.6714445679018567
-0.6338893753413924
-0.6607632216871907
-0.6290426672760006
-0.6545362859058861
-0.6490744317477517
-0.6122225784870446
-0.6462422589776451
-0.6099442207041731
-0.6451845567983603
-0.6081309147126261
-0.6457632729104746
-0.623720691960351
-0.6499069216057566
-0.6233992569649103
-0.6547723543522666
-0.6312681535661074
-0.6629160561142751
-0.6237812948521236
-0.6710988941070504
-0.6443940430007374
-0.6843161185600648
-0.6490257412515171
-0.694987988125363
-0.4945597594324047
-0.4628411442171022
-0.4006662931268477
-0.7098074155751758
-0.6608766397218506
-0.7247102033084427
-0.673968572728013
-0.7358300787770102
-0.7522625465241306
-0.7013441740673528
-0.7631346792038334
-0.7139829493470291
-0.77278046570722
-0.7148205128261461
-0.7755929725247942
-0.7280139403009959
-0.7627557142076276
-0.34689703912351727
-0.7359949207140452
-0.7046218223846055
-0.6912877841797703
-0.6797164081586126
-0.6362682626681098
-0.6372479444516782
-0.5798843187136429
-0.5720757288214298
-0.5247352766356237
-0.5124828514806954
-0.4655355199117831
-0.40650162514195826
-0.4333631155735485
-0.34453164159414795
-0.35785038336322594
-0.286089628744629
-0.30155095217495487
-0.22730853196747572
-0.2520935017386165
-0.16797555733937192
-0.19548012813557963
-0.11063745229053895
-0.13703586258198883
-0.05706637658129421
-0.07926483664627791
-0.0003223747936639038
-0.029036580473713988
0.056478003315011634
0.022776713076740725
0.11383398194065278
0.08974934708870795
0.1733195832275746
0.16299039075458485
0.23073746799634656
0.23269825044036815
0.2872954589363569
0.3501929586241598
0.2905769992609787
0.41145891164561177
0.39591842331480304
0.4727500480797734
0.3532557894263555
0.19052405282109686
0.3023184603158503
0.5347846185010462
0.4737113858507568
0.591868894401825
0.5404301559101168
0.644397404051543
0.5805231798741135
0.695857825186841
0.6453074400227452
0.7364222306755953
0.48261290056056355
0.4621002755854642
0.305192337691844
0.7647946951070488
0.6939248026617648
0.7745932286856578
0.7262010622692555
0.7710194649885981
0.7199065151707531
0.7627109414120123
0.7513803302228085
0.7104476165405537
0.7374760922202258
0.6973013702417354
0.7221282423761759
0.686695858617613
0.7083780957817912
0.6705097276779561
0.6959617776066988
0.6614009469589315
0.6818878444823173
0.6589303740129863
0.6729645523096879
0.6491596231608732
0.6611770332061719
0.6283687514588592
0.6551405673536079
0.6241938748033953
0.6495427251420631
0.626057394385459
0.6460595546450917
0.6177049581651628
0.5914028906270141
0.612800176208828
0.6225630964456901
-0.532598890250869
-0.46034414758356207
-0.5260721223454109
0.6062920181820619
0.6414365148717173
0.3438766449642904
0.6796359070257331
0.6837996133232754
0.5259618497267544
0.45675940928464315
0.34275076844064056
0.6636206578997478
0.5993371906168397
0.5629323747380731
0.5144465046449626
-0.4398741366966217
-0.2598371412002996
-0.37918843423175863
0.43727700937555286
-0.1848096120326758
0.16251208499663936
0.25033806878174325
0.5625997193563592
0.5668246742446588
0.5787965738812287
0.09088108934404014
-0.003990676337678562
-0.26032494706889686
-0.36527602154702793
-0.09558779699994287
-0.06613904153084829
0.04706296647075954
0.1971649094958943
-0.6308796841779175
-0.36944878122858893
-0.029434313531980314
-0.15432512256897574
-0.2676583477047273
-0.4776994388740462
-0.36846504263337765
-0.23508837539458458
-0.27052729800278486
0.36426188784249297
0.2792820584836923
0.5328424684514762
-0.5700048996756487
-0.4663369646852738
0.2537720655943829
0.10234530874179446
-0.04917844188071627
-0.6713856876091837
-0.28947234058302745
-0.404068704478579
-0.17834349968274335
-0.6407378348655014
-0.6365377152803791
-0.63339018514114
0.08526704069802668
-0.6076656406889092
-0.5923843342489842
-0.5814119670476531
-0.6501641374621686
-0.5623492329520844
-0.5969134895077851
-0.5969469540703196
0.12527265156776024
-0.14278652677935788
-0.6071731658484182
0.5462898285024187
-0.5821601594444187
-0.5409484124184538
-0.5509020191785876
-0.6163099526608671
-0.6221300935565037
-0.6672814362055441
-0.6473633392931306
0.3240694141650353
-0.6657166149556467
-0.031532404159371544
-0.6235716115779582
0.5637064540300049
0.6125157686408531
0.5052702783965353
-0.5593490788697881
-0.48333657933072516
-0.26372373587370007
-0.39198349624913276
-0.5080384147334491
-0.1827261799871261
-0.11363919894622514
-0.04186136940447243
0.5355947619134187
0.04918887511597677
0.126809591799166
0.20050112001417278
0.6637309319353177
0.40947821672890966
-0.5660669721052239
0.5973410581347722
0.48380457011207345
0.63390484053423
0.5822052635749779
0.5398327208516217
0.5551823532004152
0.4861363363884477
0.6518228828097037
0.42861266637818896
0.422332016602036
0.5778815506413717
0.6263093268364638
0.6369947445974202
0.613401252113858
0.6054876815395152
-0.4686311826255868
-0.37160576399092876
0.5894718189686017
0.5948338434638072
-0.2701179136397828
0.6054922473847228
0.5855107630393469
-0.5711020550944678
0.5882770194364875
-0.0020467010887948696
-0.49041667879646206
0.5039306699524053
0.42506813248486647
0.2155894965581817
0.3979085096433302
0.54211372303189
0.5128256357444839
0.0407697092676185
0.42438681353506164
-0.5109693682406311
-0.5549226293304206
-0.5887428676995243
-0.535940221231976
-0.14642866118689662
-0.061152294179851525
-0.5809962826560472
-0.5858926558520878
0.553922916191317
-0.5654814714979953
0.5040307672760745
0.1935351524937599
-0.4911202987093254
-0.44718320887255714
0.29861332246732264
-0.04956145520129724
0.5772867595150474
0.5468103203907853
0.5525515100297208


==> output_bu_20240409/example105/nPred1/stepSize0.1/t_all.txt <==
27
0.0
0.00136
0.00317
0.00554
0.00859
0.01251
0.01753
0.02393
0.03207
0.04244
0.05563
0.07242
0.09382
0.12115
0.1561
0.20092
0.25863
0.33338
0.43125
0.5617
0.72988
0.85153
0.91709
0.95547
0.97931
0.99485
1.0


==> output_bu_20240409/example105/nPred1/stepSize0.1/t_nonsucc.txt <==
0


==> output_bu_20240409/example105/nPred1/stepSize0.1/t_succ.txt <==
27
0.0
0.00136
0.00317
0.00554
0.00859
0.01251
0.01753
0.02393
0.03207
0.04244
0.05563
0.07242
0.09382
0.12115
0.1561
0.20092
0.25863
0.33338
0.43125
0.5617
0.72988
0.85153
0.91709
0.95547
0.97931
0.99485
1.0


==> output_bu_20240409/example105/nPred1/stepSize100.1/gfsetAfterIt0.txt <==
768
7.19128730085836e-07
3.9075078992535516e-05
6.0833861117895054e-05
6.536062202792247e-05
6.471432637019608e-05
0.00010104931867079375
0.00011275734771450501
0.00012889835849550613
0.00013042907584637792
0.00017242548845719543
0.00016465392529838306
0.00020012366449359656
0.00017854034263196992
0.00023207798314855792
0.0002084412605134459
0.0002769573194118938
0.00023312593842439227
0.00026169509527603467
0.00020749439824959223
0.0002827444553778753
0.00025950911542059474
0.0003869264852826584
0.00041646360615928374
0.0003266336765798901
0.0003827776514655363
0.00032876951533426346
0.0004219792686828279
0.00030036098094557456
0.00039870060766236963
0.0003189420571481778
0.0004942885239217411
0.00036252708681512537
0.000535278708353647
0.0004263558352058202
0.0005326622067752508
0.0004368345210933132
0.0005553333041739278
0.0004654861793095719
0.0005401039386145093
0.0004938574562208374
0.0005950266453206434
0.0005203806224005228
0.0005111874593647169
0.0004517932058581417
0.0005348765828200094
0.0005808987076622929
0.00048473451731158686
0.000562741612893555
0.0005148769061079198
0.0005873365606035456
0.0005209036935417104
0.0005749304443873815
0.0005406506928366435
0.0005829783033680974
0.0005386809802896316
0.0006071193642965799
0.0005642447066032232
0.0005833660851745584
0.0005649932664522205
0.0006040713249439851
0.0005736749659521504
0.0005832456236101588
0.0005661494845761515
0.0005973013372940832
0.0005897194773698571
0.0006025698586452008
0.0005326440292071512
0.0005822364440310032
0.0006287766048893255
0.0005662927801730668
0.000578583719965481
0.0006111373691808647
0.0005732362347340937
0.000590667658918367
0.0005594126156475317
0.0005922779799844575
0.000518515660252314
0.0005519617357597978
0.0005681278172865316
-0.0002818959538415826
-0.0003483316744569801
-0.00011814342171746994
0.0005370292377297201
0.0006159232193471343
0.00046555662093669155
0.0005426759903680035
0.0003921247903130991
0.0004109368708324291
0.0004659568528806086
0.0003779622093012937
0.0004710774390361589
0.00032126184920959006
0.0004239412349271652
0.00030738469481257565
0.00040068833811840053
0.00027632896694885844
0.00038741581240323377
0.00022771145409637803
0.00033249729965374595
0.00023027775587172104
0.0002974739114551792
0.00018539156633081663
0.0002898424557578091
0.00014072905786974638
0.00023200930763112802
0.0001191815202859298
0.00016946607247266115
8.56918543246796e-05
6.1034310816706586e-05
0.00013796471453930223
2.971149613855587e-05
0.00011464642354251855
7.074323284669738e-07
6.999126588302599e-05
-3.474498104929838e-05
8.677433865605674e-06
-7.016766257749312e-05
-5.910720727208794e-06
-9.368414931474685e-05
-2.070392780705466e-05
-0.00012285757968325453
-4.1202145421167813e-05
-0.00016236240588992734
-0.00010874771396690584
-0.0001955435438587151
-0.0001593118468645995
-0.0002081933193077931
0.0001648369967470822
8.676144010857891e-05
0.000215913192536494
-0.0002828585657189968
-0.00023971499832875297
-0.0002949933906473149
-0.00025342247680768036
-0.00032072936729320286
-0.00041074287892211214
-0.0003051071188965606
-0.0003860433735901459
-0.000340420330369569
-0.00040397699436312977
-0.0003469624985290464
-0.00043315873121456145
-0.0003973434877892109
-0.00047122024065566744
-0.00038880647700339165
-0.0005430562851867992
-0.0004465964046231174
-0.0005641187152426598
-0.0005138663355726341
-0.0005431146921138934
-0.000497680373501521
-0.0004659175219338689
-0.00042473384983730524
-0.00048755358559045194
-0.00045577589946125294
-0.000530865156092302
-0.0005194785781437798
-0.0004785650487771305
-0.000604120920431738
-0.000536746844029435
-0.0005548815939587042
-0.0005473289287771791
-0.0005957791573294028
-0.0005515029387976851
-0.0006129928916912338
-0.0005677446151634304
-0.0005152181827051691
-0.0005247337341781078
-0.0005778659879445171
-0.0005155307352267165
-0.0005638144498656944
-0.0005392836531965309
-0.0005902562728204649
-0.0005376378785206446
-0.0005941614321416248
-0.0005571499146025797
-0.0005772974820650085
-0.0005554247838686336
-0.0005902359005240546
-0.0005641795217375821
-0.0005608159017154702
-0.000594356801603541
-0.0005377888219876314
-0.0005787877330940432
-0.0005702334322797194
-0.0005439543176093887
-0.0004710055490364469
-0.0004053821766037375
-0.000487235029021475
-0.000563762370421106
-0.0005498789689865909
-0.00047014070568073273
-0.0005281531942122573
-0.0004493732372909616
-0.0004688698870298271
-0.0005129140005110942
-0.0005055083216339691
-0.0004887516592051696
-0.0004339238815950758
-0.0003775042485537023
-0.0004181239260795295
-0.0004981562846917624
-0.0004905140968609572
-0.0004450587063081003
-0.00047613651006536104
-0.00042282202792023004
-0.0004234902011123008
-0.00040801699323537153
-0.0003192988078111189
-0.00039726251343807407
-0.0003408617146329045
-0.00030532858560776367
-0.0003156281957564744
-0.00031962131436880217
-0.0002637011245604321
-0.00029398925820761
-0.0002313004270976843
-0.00023895293955550229
-0.00016518047195258418
-0.00018125830743574746
-0.0001641578937689132
-0.00011206749889700742
-0.00013823335189826872
-7.027459070657706e-05
-8.510965352210472e-05
-4.355904125268516e-05
-6.84429372931695e-05
8.829577735527219e-06
-3.2591662221701676e-05
2.4344937257117748e-05
3.303457117160976e-05
0.0001384027106062096
0.00018945393421953516
0.00023367022418851362
0.0003258949007337537
0.00027055970882578466
0.00015354013846170586
0.0002022011263562804
0.0004061095077373338
0.00026372532564817675
0.0002575842494103409
7.583049443117781e-05
0.00011636055779039496
1.0004492934942662e-05
0.0003400663910089257
0.0003629644511856173
0.00041489971475203326
0.0004665558140363868
0.0003276200218983259
0.00036354720312408475
0.00045552406680635603
0.00040922068793405544
0.0005651008134656399
0.00048730250689281234
0.0004548721391496135
5.246301626447916e-05
2.9619719491750113e-05
1.1906886686570581e-05
0.0005100229709463438
0.0005233042348443364
-0.00042443394359497613
-0.000506571704808739
0.0005340866514358531
0.0003754925922266042
0.00021868177556568077
0.0003626473595204919
0.0005452012120530473
0.0005525161145940481
0.0004434844619921835
0.0005302125454398254
0.0005781581432366706
0.0005629930670283327
0.0005201338309031809
0.00048599052455114915
0.000543537080649709
0.0001824847231610406
0.00011431212080789662
0.00026239363851085517
0.0004975895165233035
0.0005246962378399757
-0.00027842937324023523
-0.00011696171260150597
-9.442264411950892e-05
0.00043073720650361894
0.00017344827724884957
-2.5356129050572812e-05
6.613190340486075e-05
0.00043592277342691495
0.00039220005131733286
0.0003731531918858447
0.00044405677355950624
0.00033693952272082227
0.00030764851459197195
0.0002478137317894443
-0.0003011090457903688
0.0001804046502808151
0.00011199655381901211
4.869681478888596e-05
-0.0003640893559973681
-0.00045605606008042445
-8.3770491782927e-05
0.0001439215081122938
2.5098146131461582e-05
-9.091852354904994e-05
4.246237156618914e-05
-0.00017010951899946246
-0.00016453502115153777
-0.0002914924862022931
-0.00021105304849733343
0.00028739669571116634
-0.00034555201699012426
-8.019301936571534e-05
-0.0004379075520515188
-0.0003714896664257152
-0.0003393766975074392
-0.00031057227959377457
-0.00038591837923122765
-0.00041811577788544295
-0.0005248139105710283
0.00020542264734541805
0.0003902305350242742
-0.00048041123693042166
-0.000503403481378413
-0.0004831709622613153
9.261942715941815e-05
-0.0004895859639569846
-0.0005153790784952293
-0.0005239380631924451
-0.0003888688403514062
-0.0005447551654914648
0.00012880617631959762
0.0002123444056363678
-0.0004920859191683736
0.00025336608341238294
-0.00044051592375789255
-0.00018011328940089748
-0.00014774587850384315
-0.0001170284600682622
-0.0004433386089903114
-0.00024034158650496217
-0.00017684121526363833
4.116198192059273e-06
-0.000236562535193351
-0.0002574025457856511
-0.00021521634412467532
-0.00012837146155908247
-0.00019319386861467282
-7.863721532334463e-05
-0.0001339462245413076
-4.7386592935084756e-05
-1.6738756266571785e-05
6.695378048977156e-05
9.55789189975306e-05
0.00022001885918652774
8.58130632674709e-05
-0.00035415008027773435
-0.00022292989020439112
0.00037783450468792336
0.00033260768903154645
0.0003852951787966445
-0.00031268307397994285
-8.981895616464456e-05
-1.8541995048872296e-05
-0.00039557034984560234
0.00023989634259620108
0.00043603170821813927
0.0003221684122589066
0.0003637328386522318
0.000489005369195809
0.00015449266849930937
-0.0002868810014832429
-7.111178493728453e-05
-0.00031699729903139406
-4.177233870037829e-05
-0.00038731448918937226
-3.6031782853926014e-05
-0.00046375509805786114
-0.00034778544389570235
-0.0004142687113946832
-0.00037056358143035983
-0.0004115658804193067
-0.0002930846393786753
-0.000230276805828745
-0.0002675228358023313
-0.0006612536932626978
-0.0006778071557512383
-0.0006261577858863191
-0.0005741116095951794
-0.0005962259133726793
-0.0006043684844530479
-0.0005461242774650518
-0.0005779577837309572
-0.0005486850486785729
-0.0006131890625744692
-0.0005683244487675837
-0.0005867381869646345
-0.0005629814006443939
-0.0005753676186667331
-0.0005586569658805775
-0.000590303887939576
-0.0005440187381652667
-0.0004864236323037166
-0.0005033037515121469
-0.0004693431954778893
-0.00046432009967262584
-0.000568579573827084
-0.0005412921567142483
-0.0005528721760048071
-0.0004444695642841563
-0.0005307394241978073
-0.0004399809936822714
-0.00047895873586354336
-0.00037505783267374705
-0.000452921932402814
-0.000416925258664136
-0.00043370214296754644
-0.00040304826482750377
-0.00046303310080958297
-0.00035492269921565584
-0.0004420175870181783
-0.00032813840957806727
-0.00040715705141557655
-0.0002799485586710976
-0.0003602091814345046
-0.00026811926806316995
-0.0003171942017204565
-0.00019773213994725606
-0.0002835897484793347
-0.00017640717991568438
-0.00015810608193210748
-0.0002596586273945029
-0.00012113741030706305
-0.00023225335769116098
-9.443565154540324e-05
-0.00021260138238295663
-6.121631545756327e-05
-0.0001726656915692089
-3.1339280569483736e-05
-0.0001605109312636573
9.063688073633546e-08
-0.00011887989333569461
3.111834939690953e-05
-7.583193169138387e-05
6.50209837969708e-05
-5.171418912532608e-05
9.425341185169772e-05
-1.7146656683198153e-05
0.0001299651403062818
4.937595547618558e-05
0.0001660628007760406
0.00017731195242096987
5.406343811769251e-05
0.0002485833605772385
0.00013131676298752703
0.00026678091630547566
0.00016485395503851985
0.00030468433413678763
0.0001756854626469435
0.0003376531805459885
0.000234317541377338
0.00035411450155439957
0.00025915885852180085
0.00043609034985470085
0.00028759187102008675
0.00024214350527609866
0.00021922565846646416
0.00046628533058975185
0.00032224680264852945
0.00045319308598532266
0.00034085851454468267
0.0004250287297320998
0.0004963536395961262
0.000336925178461052
0.0005127032792410953
0.0003956541688624872
0.0004889827068554395
0.0004123023809471969
0.0005267292082703546
0.0004157294743319775
0.0005394677590616815
0.0004475752619657657
0.0005074712847055583
0.00045867359180321536
0.0005982789552635004
0.0004938165644261262
0.0005728276325024738
0.0005266361653129511
0.0005290943925197564
0.0004903520334397017
0.0005606648485534889
0.0005177827712580776
0.0005426667762587887
0.0005762766081422815
0.0005044948116530559
0.0005745565499845311
0.0005308365655317922
0.0005554262274038921
0.0005346114833935321
0.0006491293911913699
0.0005680502356183299
0.0006409798913002036
0.0006258993288937308
0.0005653277276595014
0.0005829225101495736
0.0005633184408037312
0.0005470692240228426
0.0005887016070578356
0.000568838811543371
0.0005836356468853314
0.0005546426508193632
0.0005276416771093902
0.0004054030621895402
0.0004341462580612533
0.0003650500691451636
0.0006153565630363203
0.000521422282030809
0.000556800318547842
0.0005533585799049897
0.0005338764636919655
0.0006024129720439228
0.0005210055145293227
0.0005011746801819892
0.0005809317774289329
0.0004693173897290923
0.0004919059744117129
0.0004516895463234524
0.00044536211882910615
0.0004396258969903825
0.0002972887293282673
0.0004522407760402043
0.0004287536830237022
0.00041566531757545135
0.0004481222198217115
0.00035426633197618656
0.0004115221909469377
0.00026958579638724497
0.00031500426300039926
0.0002507067348838244
0.00025687145939610795
0.00023840427598484642
0.00020201535930086797
0.00024029942740567514
0.00019750459240753615
0.0001906560309416255
0.00014960388599880985
0.00018430649859644798
0.00012647043332372486
0.0001449110311678777
9.643495123469501e-05
0.00011464210520802077
5.2999350465996344e-05
0.00011132992525068093
3.070491566666012e-05
4.7317767949217876e-05
-1.5716788866747105e-07
3.4973367923622055e-05
-3.095017828005123e-05
1.124564815909969e-05
-6.337506256331824e-05
-1.2514364223019984e-05
-9.269460872279326e-05
-5.298971309145999e-05
-0.00012769375256833107
-8.630332908199447e-05
-0.00015257767584933888
-0.00019698546221372205
-0.0001022480142795783
-0.0002274352603050995
-0.00014119678501651366
-0.0002486406469373695
-0.00018078467910760015
-8.682938043160079e-05
-9.650100688288398e-05
-0.00029571768991514387
-0.00019914436496775668
-0.00028011043210553606
-0.00020994150676282948
-0.00029849957098101207
-0.00020301574716923172
-0.00038205875423351295
-0.00032366085944062156
-0.00040762629860835036
-0.000278883773983493
-0.00031602363621944135
-0.00019668470679147732
-0.00046646824743498065
-0.00038859059351443163
-0.00046561664970795223
-0.00042461958444529397
-0.0004954356774094801
-0.0004579860434905298
-0.0005361363282694423
-0.0004711855814979857
-0.0004761430985812668
-0.000565488774082079
-0.00047677733899805674
-0.0005990509877788558
-0.0005534662908417558
-0.0005767620695458718
-0.0005469480106616702
-0.0005912077000780482
-0.000557154544018348
-0.0004961173817196943
-0.0005243218157154681
-0.0005945666004581372
-0.0005407777899850108
-0.0006355466084028024
-0.0006105730815313215
-0.0005252519766671544
-0.000544329072990481
-0.0006287994542685554
-0.0005750007996769518
-0.0005990130149502856
-0.0005785742713742578
-0.0005573770964361387
-0.0005233144821269573
-0.0005278575761351455
0.0003833559545732258
0.000329061972936345
0.00043832703707723616
-0.00045590111488148
-0.0004648665459037914
-0.0003022255493225085
-0.00044184845556385303
-0.000522657501044102
-0.0003299190117692265
-0.00016222247669627306
-0.00026005586347418454
-0.00042191293672919663
-0.000420577235684485
-0.00040991200297284274
-0.000394720199938119
0.00018052155519801967
0.00012339404051739657
0.0001481362617770872
-0.00033916092921102174
-3.54046936899792e-05
-0.0002371577473200546
-0.0002692388612049295
-0.0004448341922876576
-0.0004026093544755112
-0.0005007626464374758
-0.00020341019266057256
-0.00014389520875816576
0.0001802696718730177
0.00019275965894109822
-0.00011159120900383588
-7.981071248768004e-06
3.177371076432677e-06
-9.332403872594196e-05
0.000292439731765023
0.0001261806964109632
-0.00011795490873208579
-3.624695706706522e-05
4.435577536327894e-05
0.00020828740145239764
0.00012712349541185754
5.729241688184558e-05
5.4087251545597786e-05
-0.00020997221169011818
-2.5473292249419423e-05
-0.0003786292556069648
0.00026903401909486135
0.0001958757158761136
-3.9199667908872126e-05
-0.00027127750823897174
7.545047361137462e-05
0.00036085757048455984
0.0002642318070476125
0.00040975527521207924
0.00021748138421346134
0.0003264538512954144
0.00037801292299929337
0.0004294913951662098
-0.0001721016827889574
0.0004407559851087207
0.00046369284160092554
0.0004753860372470243
0.0004991695535905432
0.0004957304690915449
0.0005341988934529083
0.0005578681937286842
-3.050568631047634e-05
0.00010295306149659571
0.0005478210828848863
-0.0004086971919148996
0.0005555132159632342
0.0004745195789783216
0.0004865572913556134
0.000533084095937391
0.0004522331195550961
0.0005711561405196683
0.000514669539800344
-0.00028294965995554454
0.00045571942251967137
-7.147954582621284e-05
0.0004396487083343263
-0.0004069042454922386
-0.0004800808338943082
-0.00035584597185595957
0.000385375690040621
0.0002728973095730521
0.00012940314617598554
7.329104312936333e-05
0.00021818987545031395
0.0001236989077044697
8.352756836635495e-05
3.484439996685173e-05
-0.00036634439298918845
3.2356897361635856e-06
-2.790355029853038e-05
-6.797694111818432e-05
-0.0004349239417166666
-0.00014957024938133854
0.0005091317460323746
-0.00045771699665081547
-0.00017130124426837737
-0.00042156466534436996
-0.0003617209838160994
-0.0004016813227891044
-0.000499195777005432
-0.0004497991919011287
-0.00041881272697749466
-0.0003324106391535664
-0.0003708523225387583
-0.0005606652784275095
-0.0005173944965821635
-0.0005137736265188272
-0.000554277406582822
-0.0005316824617242141
0.0003008810055830067
0.0003335593599406892
-0.0005127079014325365
-0.0005290226469629397
0.00025427582389615186
-0.0005500301938353474
-0.0004958372433947806
0.0004496798170925891
-0.0004780233819180572
9.641944011835598e-05
0.00042058613016437063
-0.0003717263581534511
-0.00033450462624485546
-0.00025713887632435544
-0.0002413999474140556
-0.0004993449395043315
-0.000465002482115436
3.406414089881039e-05
-0.00033093308663127957
0.00017841182785400403
0.000388333940608514
0.0003198330007326135
0.0002657692970336469
-2.2968117272180547e-05
0.00011554056918730217
0.0005328252068656115
0.000433272553401317
-0.0005189554321255759
0.00034921593784257784
-0.00033054787978521565
-3.133186794051963e-05
0.000311411690025936
0.0003058576307697207
-0.00016041726636776605
6.858573137730564e-05
-0.00044199291313830525
-0.00046617113747841985
-0.0004334772345197908


==> output_bu_20240409/example105/nPred1/stepSize100.1/gfsetFinal.txt <==
768
-0.0021692671360444933
-0.0639960539315244
-0.007457690938036487
-0.12726561306543765
-0.08545626192788647
-0.18615354497730713
-0.15268159926994487
-0.24713282827880736
-0.2151824887326562
-0.30815066367235716
-0.27607449539576634
-0.36985079273915933
-0.3329047181705561
-0.4323580304532109
-0.3970104507823204
-0.4945987634913679
-0.4496845872531623
-0.5565557022984131
-0.5182348887657025
-0.6106955039993561
-0.5873198548328717
-0.667204083361231
-0.7209493791796957
-0.6405320730286584
-0.7612944919737827
-0.6915428385029672
-0.7880599458164382
-0.7026785084154592
-0.7975125943709225
-0.7340188047124508
-0.7981952061091524
-0.727594469993328
-0.7849287314698135
-0.7266140204438052
-0.772642658594022
-0.7120998541721211
-0.7540400594335979
-0.6987226006221424
-0.7394386220264368
-0.700248120641351
-0.7223069500594235
-0.6798494101268086
-0.7038096721055715
-0.6631912976375516
-0.6906700837219062
-0.6756877147249719
-0.6368737986005151
-0.6635724453631567
-0.6322895237262453
-0.6534994761484821
-0.6184596481831766
-0.6459227360616513
-0.6184922183779983
-0.641662954721729
-0.6061160640319261
-0.6401596290260143
-0.60448477734213
-0.64176740594155
-0.6126065629512568
-0.6461482718378135
-0.6068554251274442
-0.6537016707212634
-0.6193849511983482
-0.6628829766399078
-0.6405931001839347
-0.6775183560108435
-0.6904882423933764
-0.6493692745638711
-0.7064629004016404
-0.6739968191867124
-0.7245279727936286
-0.6949703682817341
-0.7409660450226944
-0.7085693285952802
-0.7587188757740427
-0.7283372025952167
-0.7719019047695521
-0.7296457009882461
-0.7929206670303987
0.48692575690979567
0.43246560940646106
0.3166441140364647
-0.7964752318196326
-0.7328625524426045
-0.7961496160919102
-0.7443649323978855
-0.7814552531960994
-0.7485807371381547
-0.7163612957451121
-0.7033841314065764
-0.6830309486243867
-0.6505839988433991
-0.6514662185319793
-0.5953478808187475
-0.5898610208928244
-0.5342407301599135
-0.5314967097660974
-0.47553045333912614
-0.4849010834238548
-0.41384341548270936
-0.4272727618041518
-0.3525065056244404
-0.3622704727683101
-0.2923129834033797
-0.30493183477607555
-0.2352433141369286
-0.23832622322002714
-0.1764769718414771
-0.11834957592525877
-0.17420294995103022
-0.057997831601535224
-0.10839585424328205
-0.0012739420124670243
-0.04439538613812979
0.06172260620689361
0.022951846956036175
0.12204053156323948
0.08655337648339193
0.1833938172059721
0.1413443608523011
0.24192630329958298
0.19217470201786288
0.30249736654667053
0.26413302836579605
0.3632887395821373
0.3442691245688631
0.42456154133002544
-0.0986633278371209
0.06160105245727555
-0.10844479418661175
0.484734318048587
0.4262936219216488
0.5501031874185061
0.5120766319358651
0.6094287101780375
0.6671558968475528
0.5875364820314217
0.7219339706148019
0.6495642863319958
0.7621896126246653
0.6920530384368411
0.7876188216589622
0.7300826847314907
0.7984538089458617
0.5278474871415645
0.7954648613204771
0.7399035189221564
0.7848106692950929
0.733691808865406
0.7682306350343222
0.7036411656758498
0.7543015524495952
0.6938252241573306
0.7370364329396446
0.6961529769274458
0.7201753536325474
0.7052092646664826
0.6750848377316215
0.6902667236412258
0.6626744771294625
0.6741161174457138
0.656001679856635
0.6638528124909815
0.6494785311975284
0.6519961580698308
0.627475745400113
0.6463928290813565
0.6160928332981847
0.6413686562994736
0.6082762078395795
0.6401654801693192
0.6118938486042204
0.6415846459749512
0.6015683722002018
0.6461468274123504
0.6079374507203075
0.6529986094516904
0.6198496737026739
0.6636381648195168
0.6381746568584036
0.6771587960602725
0.6882811033732277
0.6361488868574774
0.7072043908089609
0.6659813827281892
0.7224995412124952
0.614644133229861
0.49159740725646384
0.6046457800072594
0.7398687063964456
0.6942255861420595
0.7580860693987581
0.7146678430624721
0.7689996233464349
0.7144513726341102
0.7838941150816163
0.7388065553325853
0.7979821674820292
0.6468042924734547
0.5820782053707423
0.5537423154039738
0.7996719291680661
0.749720413890834
0.7852063805333401
0.7550674311379486
0.7601684911535225
0.7219135794756384
0.7168937680208252
0.6649063945405276
0.6610416932807113
0.6102427215906534
0.6032586025178132
0.5471911478952624
0.5461338068627299
0.48457010594959005
0.4837490006083439
0.4201478253745524
0.4225814875842495
0.36143195347652063
0.37153102996410187
0.3028574339989322
0.32246397972367596
0.24070941541365706
0.2653583801009786
0.18078644008918462
0.19848470411345226
0.1213309193722054
0.1393660683316557
0.06142680014182687
0.06586937093936102
-0.03768942388648604
-0.2738976137362976
-0.3782268585458585
-0.21094234474309767
-0.22878329004519862
-0.3066928831246869
-0.45252913143797846
-0.547232105767916
-0.5896299814289209
-0.6207230066357647
-0.6116162736984707
-0.2436769914377884
-0.2158452487505964
-0.04230305160938124
-0.662310622861953
-0.6090076949918457
-0.6361435935352314
-0.6350831337912679
-0.5063602754225409
-0.38259217549909924
-0.5469938213861694
-0.6319210278411473
-0.6031406169242558
-0.5759856039436884
-0.5820118227822288
-0.2196151166565029
-0.11166275749496551
-0.09151824925571322
-0.5549093522533605
-0.5705859140177295
0.5414197227133646
0.6257402027215563
-0.5692171062245778
-0.43095236512456114
-0.39271465484669515
-0.47663492935923624
-0.6644821975603169
-0.6653980913169979
-0.5124457502137147
-0.5239062125709281
-0.6148209583532411
-0.7008165785378588
-0.6000190979720322
-0.47239107108632833
-0.5631365808169714
-0.35753915959292254
-0.22107381865864323
-0.4287835679731923
-0.6966016908817398
-0.6393756569379465
0.24431610453601435
0.07139289251749101
0.15496007666677133
-0.6065637790208316
-0.150676554446338
0.10975742539291025
-0.06347569237830158
-0.6280103031795252
-0.5194491234445556
-0.45628189838482364
-0.4804748087051666
-0.3813695445017766
-0.31113556307134477
-0.24398415346653834
0.6368201656846
-0.07309188712123656
-0.002601188800528977
0.09806468663446687
0.3623618435098016
0.5214197539942774
0.24408346454750346
-0.45613907572692114
0.15992138306709558
0.2763916414302512
0.06749355896474038
0.35210123251748193
0.44987938826408225
0.6199894399121583
0.5583201546538676
-0.4711025965527053
0.6704332189138298
-0.1555571720882103
0.6446916822646913
0.6141439160767705
0.5928468770443984
0.4760548749509248
0.6420888085329671
0.654583989685459
0.6190269639610002
-0.3438661817435604
-0.3858929250017398
0.5767562072879752
0.5745175515124966
0.5684711310909147
-0.40915285567648557
0.5632723266932284
0.5695333375161457
0.5960971650301602
0.6611435829179193
0.6523863034195754
0.014783992478507686
-0.5394750453085997
0.6719671292188908
-0.5537283083921826
0.6894182398569595
0.2591597623915257
0.1783816826918266
0.17898931355085734
0.7030835275312461
0.3136763546059429
0.07111134340596413
0.05086196658285769
0.4877172869881554
0.5442944202234872
0.41153703204855197
0.3311795680992583
0.42626572968100435
0.2603625812579053
0.22681971093642342
0.13485104335258144
0.13115246821829243
-0.11030953258152595
-0.181856296028132
-0.15583793866842097
-0.33847638695543397
0.39586386723086403
0.3737293519402101
-0.5389057106417419
-0.5536727363795072
-0.5104278028573092
0.45465329029678886
0.0984003192271846
0.0358130488423473
0.48515973057543155
-0.456500271243378
-0.6143362943302261
-0.39961683787920776
-0.5308791805828379
-0.5461098804619922
-0.31688963706349604
0.28609228967614103
0.2917259059651738
0.5221623438053575
0.010960579854321667
0.5593783825316878
-0.09551634499468889
0.5495280334521125
0.5735965142599503
0.606044262765024
0.49455069096374155
0.5178348227355378
0.505521538872986
0.33839478271826817
0.4224080043613742
0.6449484048981712
0.6465468516261129
0.6100654739875843
0.6498110487542678
0.623528032482681
0.6559998377309252
0.6202245530597876
0.6641470774667085
0.6252180867594405
0.6738462319076218
0.6454768647939083
0.6877595655815756
0.6432525161930137
0.6992556495155313
0.6646842839570261
0.7157131176369939
0.6601306155742609
0.728282090938029
0.6826317353357788
0.7431473579667941
0.7079378844207633
0.7554947162027092
0.7682386934539627
0.7198675393804816
0.7755553511122848
0.7376395482759187
0.7752480641485889
0.7343966469457843
0.7649640120711099
0.737193333895846
0.7376977031958747
0.7146848689051217
0.6959512566433118
0.6800899596687099
0.6439971786699348
0.631957275131772
0.585700882164529
0.5811339865352791
0.5255636558956372
0.5377572740990266
0.4621444795203033
0.48023367198822237
0.4031220808493395
0.39197104633380003
0.34480080867153995
0.2854998497338024
0.31755879892252203
0.22769217415919404
0.2585850382926602
0.1700671888794136
0.20464031116982268
0.11397497926128487
0.1490793224744688
0.05754614087279508
0.09722485079877921
-0.00015309667161361135
0.037373463269913906
-0.0567520797565361
-0.020371261783721752
-0.11359503748006472
-0.07476720123056045
-0.17228419704602277
-0.1385308333768847
-0.2305127057894892
-0.2101089985990519
-0.2887789818438712
-0.3492930975954488
-0.2715609902447749
-0.4093971449369543
-0.3421509598387875
-0.47469546750486197
-0.41269840167300564
-0.5348642504484938
-0.4674895710997619
-0.598269415017099
-0.5455544939434298
-0.6547856337432181
-0.617001241139907
-0.7026600802982998
-0.38604852331866324
-0.1650086945218123
-0.26987118274472566
-0.7474499878904416
-0.6824592273645317
-0.7703857366419496
-0.7236169786325098
-0.7753826525643955
-0.7737215213162374
-0.7159691025387281
-0.7635802356390331
-0.7168229292754879
-0.7527208067498714
-0.7296361243150036
-0.7377793043500692
-0.7095280884995266
-0.7246087805955362
-0.6948838035068584
-0.7096235206885626
-0.6860591430178811
-0.6975365400356653
-0.6690630193754981
-0.6816872304123662
-0.6472497908295877
-0.6729982636352128
-0.6365054854217683
-0.6616929521485277
-0.6305834625438559
-0.6550689779292391
-0.6493288002524853
-0.6132329002824597
-0.6462883421172935
-0.608470246647205
-0.6451797414522803
-0.6076610949724127
-0.6458054530726662
-0.62187779278127
-0.6501773637328422
-0.6225171596990294
-0.6553552595945437
-0.6310738808196882
-0.6639690416437577
-0.6229286554439579
-0.672643786676675
-0.6451622853408873
-0.6865831276349613
-0.6519670241481238
-0.6978445190526895
-0.49129344687954246
-0.45644691233048723
-0.40256408260414084
-0.713645339104905
-0.6648577768173067
-0.72831056776422
-0.6801301832760349
-0.740483477268671
-0.7576522786883952
-0.7061122578095678
-0.7673762715998966
-0.7196691129379191
-0.7740644815400969
-0.7201550218963237
-0.7765306993477087
-0.7285225230214457
-0.7636752932798294
-0.3429113899493909
-0.7337895984535059
-0.703303150781933
-0.6878429851104262
-0.6766621268459879
-0.6334206902577836
-0.6324020169724875
-0.5761578484181925
-0.5682290239497866
-0.521484640648531
-0.507706960907823
-0.4627635732686439
-0.40245367807753496
-0.42764490099643165
-0.3425336224604318
-0.3506458261578693
-0.2825840937246993
-0.2972971385170642
-0.22496852771242246
-0.24783419352234087
-0.16617161672239963
-0.19096667779235543
-0.10942148495146756
-0.13217324760181878
-0.056598770407600196
-0.0735011707560108
1.695664394634094e-05
-0.024210542210134148
0.0555799697464129
0.027605197065312812
0.11282964867712898
0.0930973349119695
0.17150709348625304
0.16536183149466183
0.22729107188715358
0.23414715581779139
0.28546746957842006
0.3475324576862893
0.29212822896734175
0.4081340590559812
0.39556737543627296
0.4688225438500983
0.3648990500184313
0.20484735423312403
0.3085479224273289
0.5307654533811383
0.4728035898145296
0.5884838230042566
0.5388156220639947
0.6432814301001015
0.579904318605623
0.6929872924360533
0.64379968563843
0.7335466668774463
0.49237090974085956
0.4734241441312585
0.31770801854353276
0.7625590267994666
0.6946281409421303
0.7777215816851626
0.7298470757454275
0.7748022673291155
0.7255669188030158
0.7651934141126369
0.7567300644343443
0.7195417052872355
0.7416782449518338
0.7058283824844994
0.7265759171089063
0.69447694034916
0.7117617654534741
0.6760158540294512
0.6988095226789924
0.6661462702452017
0.6841070965031792
0.6622755600698039
0.6745569398886047
0.6512831916181409
0.6621829522826842
0.6299481772928491
0.6557007236427153
0.6245458186918608
0.649791580510578
0.6258253114301394
0.6461105353193343
0.617282630551409
0.5893256301157194
0.6114956527178472
0.6235004326372975
-0.5295923057382759
-0.46107407127272243
-0.531487581287942
0.6080206581866673
0.6471406585571103
0.3411506042256054
0.6847497966438154
0.6898133475137279
0.5108644607906162
0.43902997664186305
0.32589353604924626
0.666941536002458
0.599688036851021
0.5624470530996561
0.5126556155515944
-0.4453735248361086
-0.2779566663619508
-0.3955944305368597
0.43422442514197035
-0.18390757140943473
0.16152829866396415
0.2481907593226529
0.5565181262306022
0.5577251627367378
0.5738769999049113
0.0901923453007643
-0.005419399126333772
-0.2538959237538197
-0.3634930371342861
-0.09695341836955308
-0.07799741772070451
0.022189084985313696
0.17914085732771623
-0.6469101593991458
-0.37126728600578723
-0.03625943108897907
-0.16044323225623328
-0.26509181375394353
-0.48598935488849715
-0.38459046649210504
-0.24736179804868277
-0.2795059108030956
0.3512091234474024
0.25866613372461034
0.5261714414564346
-0.586759126953698
-0.48704322077570716
0.2679007350225746
0.10029316047118442
-0.03788427530633915
-0.6866310003204117
-0.30176163179603394
-0.3805724788027833
-0.16776093776290585
-0.6557224758864593
-0.651591836836468
-0.6427532645209537
0.07608075833512978
-0.6118546315930876
-0.5958584005861343
-0.5841584322203244
-0.6549523060739733
-0.5602805906908618
-0.5937411145843994
-0.5930640891457529
0.13261213350663037
-0.13270051257462528
-0.6023607687802051
0.5430905200735827
-0.5709196320221691
-0.5154504517741674
-0.5406345872923356
-0.6138976647727289
-0.6204713082354018
-0.6707245466512206
-0.6498426249112963
0.31116858946786025
-0.6657231966111845
-0.027980007516427104
-0.6216581941878405
0.5769371798812398
0.6235207931395709
0.5153176397392841
-0.5542114295665856
-0.48009026404122807
-0.2581501239754159
-0.399189721062648
-0.5112095807985712
-0.1741862828501162
-0.10499266377294168
-0.031708368697128966
0.5279161810782893
0.06070630469710544
0.13580242434739775
0.20621434640288533
0.6739000540417679
0.4138735160987077
-0.5609169499957242
0.5997527055671527
0.48798875801191205
0.634284325139359
0.5907519465987437
0.5393914708072997
0.5541065631722829
0.48466477226693827
0.6605507728010168
0.4282366402265743
0.4237373242349149
0.5750658486957685
0.6325639778893178
0.6462511494469986
0.6187019207679967
0.6076103230344928
-0.4631589286897312
-0.35541470185132323
0.5895946827455407
0.5934210104987467
-0.24754126769156537
0.6035603492084965
0.5829540094567387
-0.5681961823107382
0.5833536526172174
0.005572292299770871
-0.4727841486859271
0.5019351678882904
0.4184618872355666
0.21118703559860377
0.4095445661917188
0.5363498857845804
0.5062697386359466
0.053691486349749046
0.4170779177115838
-0.5311690320504389
-0.5625148287081866
-0.6071078595804875
-0.5542506156701507
-0.15928199580855293
-0.050246144380859406
-0.5682241189049739
-0.5818376232738638
0.5504541623455378
-0.57067150302223
0.4942281098814175
0.2005220280171869
-0.4960541092947724
-0.4466462252413247
0.30592025064882067
-0.03599736130820702
0.5853876472595295
0.5480765451893804
0.557384530160447


==> output_bu_20240409/example105/nPred1/stepSize100.1/t_all.txt <==
20
0.0
0.00143
0.00344
0.00626
0.01021
0.01576
0.02363
0.0349
0.0512
0.07512
0.11079
0.16492
0.24879
0.3822
0.60396
0.94816
0.77606
0.92711
0.98191
1.0


==> output_bu_20240409/example105/nPred1/stepSize100.1/t_nonsucc.txt <==
1
0.94816


==> output_bu_20240409/example105/nPred1/stepSize100.1/t_succ.txt <==
19
0.0
0.00143
0.00344
0.00626
0.01021
0.01576
0.02363
0.0349
0.0512
0.07512
0.11079
0.16492
0.24879
0.3822
0.60396
0.77606
0.92711
0.98191
1.0


==> output_bu_20240409/example105/nPred2/stepSize-1.0/gfsetAfterIt0.txt <==
768
7.191287300860654e-07
3.9075078992533646e-05
6.083386111790648e-05
6.536062202792342e-05
6.471432637023118e-05
0.00010104931867079157
0.00011275734771453195
0.00012889835849550649
0.00013042907584641215
0.00017242548845719389
0.00016465392529840605
0.00020012366449359662
0.0001785403426320013
0.000232077983148559
0.00020844126051347412
0.0002769573194118947
0.00023312593842443098
0.00026169509527603673
0.00020749439824963177
0.0002827444553778735
0.00025950911542062423
0.00038692648528265613
0.0004164636061592825
0.0003266336765799279
0.00038277765146554346
0.00032876951533429707
0.00042197926868281466
0.00030036098094560724
0.00039870060766236925
0.0003189420571482044
0.0004942885239217396
0.0003625270868151641
0.0005352787083536463
0.0004263558352058545
0.0005326622067752538
0.00043683452109335107
0.0005553333041739248
0.0004654861793096012
0.0005401039386145143
0.0004938574562208609
0.0005950266453206465
0.0005203806224005477
0.0005111874593647117
0.00045179320585815515
0.0005348765828200167
0.0005808987076622986
0.00048473451731160714
0.000562741612893554
0.0005148769061079301
0.0005873365606035445
0.0005209036935417166
0.000574930444387384
0.0005406506928366491
0.0005829783033680878
0.0005386809802896284
0.0006071193642965853
0.0005642447066032246
0.0005833660851745624
0.0005649932664522268
0.0006040713249439795
0.0005736749659521438
0.0005832456236101772
0.0005661494845761582
0.0005973013372940793
0.0005897194773698479
0.000602569858645202
0.0005326440292071511
0.0005822364440309936
0.0006287766048893283
0.0005662927801730543
0.0005785837199654754
0.0006111373691808477
0.0005732362347340955
0.0005906676589183409
0.0005594126156475432
0.000592277979984442
0.0005185156602523108
0.0005519617357597706
0.000568127817286526
-0.00028189595384163637
-0.00034833167445698696
-0.00011814342171753268
0.0005370292377297116
0.0006159232193470925
0.0004655566209366999
0.0005426759903679731
0.0003921247903130972
0.00041093687083242796
0.00046595685288055693
0.00037796220930129404
0.00047107743903610763
0.00032126184920958995
0.0004239412349271253
0.00030738469481257576
0.00040068833811834567
0.00027632896694885806
0.00038741581240317783
0.0002277114540963789
0.00033249729965370036
0.00023027775587171798
0.00029747391145512137
0.00018539156633081607
0.0002898424557577465
0.00014072905786974686
0.00023200930763106817
0.00011918152028592835
0.00016946607247260575
8.569185432468028e-05
6.103431081670621e-05
0.00013796471453923038
2.9711496138556424e-05
0.00011464642354243726
7.074323284669065e-07
6.99912658829633e-05
-3.474498104929855e-05
8.67743386552864e-06
-7.016766257749449e-05
-5.9107207272650615e-06
-9.368414931474611e-05
-2.0703927807116388e-05
-0.00012285757968325588
-4.120214542125414e-05
-0.00016236240588991978
-0.00010874771396696535
-0.00019554354385868585
-0.0001593118468646386
-0.00020819331930779374
0.00016483699674689492
8.676144010834241e-05
0.0002159131925362799
-0.00028285856571898564
-0.00023971499832880632
-0.0002949933906473206
-0.0002534224768077502
-0.0003207293672931942
-0.00041074287892211653
-0.00030510711889659737
-0.000386043373590135
-0.000340420330369623
-0.00040397699436313833
-0.00034696249852910355
-0.00043315873121454725
-0.00039734348778923764
-0.0004712202406556915
-0.0003888064770034285
-0.0005430562851867502
-0.0004465964046231179
-0.0005641187152426471
-0.0005138663355726273
-0.0005431146921138825
-0.0004976803735015448
-0.00046591752193387475
-0.0004247338498373379
-0.0004875535855904494
-0.0004557758994612707
-0.0005308651560923037
-0.0005194785781437952
-0.00047856504877715205
-0.0006041209204317178
-0.0005367468440294457
-0.0005548815939587024
-0.0005473289287771764
-0.0005957791573294004
-0.0005515029387976899
-0.0006129928916912311
-0.0005677446151634342
-0.0005152181827051836
-0.0005247337341781156
-0.0005778659879445265
-0.0005155307352267295
-0.0005638144498656902
-0.0005392836531965328
-0.000590256272820488
-0.0005376378785206526
-0.0005941614321416012
-0.0005571499146025715
-0.0005772974820650144
-0.0005554247838686333
-0.0005902359005240549
-0.0005641795217375695
-0.0005608159017154495
-0.0005943568016035774
-0.0005377888219876231
-0.0005787877330940455
-0.0005702334322797093
-0.0005439543176093958
-0.00047100554903641733
-0.00040538217660367616
-0.0004872350290214356
-0.0005637623704211009
-0.0005498789689865812
-0.00047014070568074845
-0.0005281531942122468
-0.00044937323729096973
-0.00046886988702981745
-0.0005129140005110894
-0.0005055083216339354
-0.0004887516592051728
-0.00043392388159504855
-0.000377504248553619
-0.00041812392607948475
-0.0004981562846917548
-0.000490514096860928
-0.00044505870630812664
-0.0004761365100653528
-0.00042282202792024077
-0.0004234902011122963
-0.0004080169932353627
-0.0003192988078111142
-0.00039726251343804296
-0.0003408617146329054
-0.00030532858560773234
-0.0003156281957564801
-0.0003196213143687755
-0.00026370112456043236
-0.00029398925820758447
-0.0002313004270976841
-0.00023895293955547323
-0.0001651804719525807
-0.0001812583074357229
-0.00016415789376891555
-0.00011206749889697996
-0.00013823335189827392
-7.027459070654494e-05
-8.510965352210598e-05
-4.355904125265968e-05
-6.844293729316938e-05
8.829577735551539e-06
-3.259166222170127e-05
2.4344937257143227e-05
3.303457117165356e-05
0.00013840271060627828
0.00018945393421959813
0.0002336702241883323
0.0003258949007335487
0.00027055970882562024
0.0001535401384617772
0.00020220112635634558
0.00040610950773736017
0.0002637253256482405
0.00025758424941039554
7.583049443131395e-05
0.00011636055779052585
1.0004492935096385e-05
0.0003400663910089796
0.00036296445118567857
0.0004148997147520802
0.00046655581403642416
0.0003276200218982116
0.0003635472031239926
0.00045552406680626236
0.00040922068793408905
0.0005651008134656183
0.0004873025068928206
0.0004548721391496286
5.2463016264571574e-05
2.9619719491865333e-05
1.1906886686649884e-05
0.000510022970946347
0.0005233042348443416
-0.00042443394359498957
-0.0005065717048087699
0.0005340866514358554
0.0003754925922266128
0.0002186817755657105
0.0003626473595205282
0.0005452012120529739
0.0005525161145940141
0.00044348446199220703
0.0005302125454397908
0.0005781581432366482
0.0005629930670282851
0.000520133830903123
0.00048599052455108307
0.0005435370806496664
0.0001824847231611491
0.00011431212080804164
0.0002623936385109644
0.0004975895165232382
0.0005246962378398993
-0.00027842937324007455
-0.00011696171260136151
-9.442264411946854e-05
0.0004307372065035317
0.00017344827724867862
-2.5356129050708233e-05
6.61319034047665e-05
0.00043592277342681607
0.000392200051317225
0.00037315319188574924
0.0004440567735595098
0.0003369395227207048
0.0003076485145918649
0.00024781373178933106
-0.00030110904579043945
0.00018040465028069694
0.00011199655381890647
4.869681478876463e-05
-0.00036408935599733855
-0.00045605606008044185
-8.377049178305108e-05
0.00014392150811240445
2.509814613132213e-05
-9.09185235492124e-05
4.246237156602108e-05
-0.00017010951899959153
-0.00016453502115171904
-0.0002914924862023955
-0.00021105304849746069
0.0002873966957112236
-0.00034555201699015066
-8.019301936561981e-05
-0.00043790755205155315
-0.00037148966642565746
-0.00033937669750738736
-0.0003105722795936952
-0.00038591837923127845
-0.0004181157778854762
-0.0005248139105710364
0.00020542264734529794
0.00039023053502410297
-0.000480411236930435
-0.0005034034813784267
-0.00048317096226131983
9.261942715954123e-05
-0.0004895859639569664
-0.0005153790784952489
-0.0005239380631924289
-0.00038886884035138
-0.0005447551654914479
0.00012880617631944835
0.00021234440563645422
-0.0004920859191683585
0.0002533660834124652
-0.0004405159237578209
-0.00018011328940081806
-0.00014774587850377706
-0.00011702846006816288
-0.0004433386089902911
-0.00024034158650486687
-0.00017684121526345475
4.116198192094346e-06
-0.00023656253519329978
-0.00025740254578560107
-0.00021521634412462195
-0.0001283714615590257
-0.0001931938686147423
-7.863721532345954e-05
-0.00013394622454125936
-4.738659293504678e-05
-1.673875626667415e-05
6.695378048982531e-05
9.55789189975997e-05
0.00022001885918639924
8.581306326756667e-05
-0.0003541500802777441
-0.000222929890204437
0.0003778345046879949
0.0003326076890316007
0.0003852951787966684
-0.0003126830739798774
-8.981895616457712e-05
-1.854199504875956e-05
-0.0003955703498456157
0.00023989634259629505
0.0004360317082180481
0.00032216841225874365
0.0003637328386520952
0.0004890053691956869
0.000154492668499224
-0.0002868810014831678
-7.111178493743424e-05
-0.0003169972990315181
-4.1772338700305106e-05
-0.0003873144891894061
-3.603178285376254e-05
-0.0004637550980578446
-0.00034778544389578393
-0.00041426871139473807
-0.0003705635814302682
-0.00041156588041929077
-0.00029308463937861493
-0.0002302768058286761
-0.00026752283580226227
-0.0006612536932627088
-0.000677807155751205
-0.0006261577858863172
-0.0005741116095951895
-0.0005962259133726648
-0.0006043684844530338
-0.0005461242774650457
-0.0005779577837309594
-0.0005486850486785607
-0.0006131890625744635
-0.0005683244487675753
-0.0005867381869646348
-0.0005629814006443836
-0.0005753676186667357
-0.0005586569658805698
-0.0005903038879395775
-0.0005440187381652546
-0.00048642363230372
-0.0005033037515121298
-0.00046934319547788615
-0.00046432009967260475
-0.0005685795738270808
-0.0005412921567142469
-0.0005528721760047785
-0.0004444695642841644
-0.0005307394241977829
-0.0004399809936822575
-0.0004789587358635128
-0.0003750578326737469
-0.0004529219324027746
-0.0004169252586641347
-0.0004337021429675048
-0.0004030482648275032
-0.00046303310080953597
-0.00035492269921565795
-0.0004420175870181319
-0.00032813840957806554
-0.0004071570514155293
-0.0002799485586711004
-0.00036020918143446414
-0.0002681192680631712
-0.00031719420172041476
-0.0001977321399472541
-0.00028358974847928723
-0.000176407179915687
-0.0001581060819321089
-0.00025965862739445894
-0.00012113741030706282
-0.0002322533576911258
-9.443565154540312e-05
-0.00021260138238291646
-6.121631545756346e-05
-0.00017266569156917626
-3.133928056948322e-05
-0.00016051093126361946
9.063688073621488e-08
-0.00011887989333565224
3.111834939690988e-05
-7.583193169134949e-05
6.502098379697003e-05
-5.17141891252846e-05
9.425341185170069e-05
-1.714665668314837e-05
0.00012996514030628098
4.9375955476215794e-05
0.0001660628007760409
0.00017731195242096982
5.406343811773508e-05
0.0002485833605772397
0.00013131676298757584
0.000266780916305473
0.00016485395503855688
0.00030468433413678844
0.00017568546264699252
0.00033765318054599546
0.00023431754137738335
0.00035411450155439734
0.00025915885852183766
0.0004360903498546968
0.00028759187101997654
0.00024214350527597704
0.0002192256584662311
0.00046628533058974415
0.0003222468026485661
0.00045319308598533063
0.00034085851454472766
0.00042502872973209803
0.0004963536395961249
0.0003369251784610987
0.0005127032792410957
0.0003956541688625283
0.0004889827068554394
0.00041230238094722686
0.0005267292082703549
0.0004157294743320111
0.000539467759061681
0.0004475752619657955
0.0005074712847055605
0.00045867359180323905
0.0005982789552634925
0.0004938165644261459
0.0005728276325024718
0.0005266361653129686
0.0005290943925197588
0.0004903520334397204
0.0005606648485534817
0.0005177827712580832
0.0005426667762587932
0.0005762766081422764
0.0005044948116530698
0.0005745565499845467
0.0005308365655318027
0.000555426227403854
0.0005346114833935182
0.0006491293911913796
0.0005680502356183195
0.0006409798913002144
0.0006258993288937447
0.0005653277276594969
0.0005829225101495706
0.0005633184408037373
0.0005470692240228187
0.0005887016070578055
0.000568838811543336
0.0005836356468852446
0.0005546426508192637
0.0005276416771093934
0.00040540306218951437
0.00043414625806120755
0.00036505006914515706
0.0006153565630362958
0.0005214222820307808
0.0005568003185478531
0.0005533585799049516
0.0005338764636919513
0.0006024129720439285
0.0005210055145292879
0.0005011746801819752
0.0005809317774289001
0.00046931738972910193
0.0004919059744116576
0.00045168954632343806
0.0004453621188290562
0.00043962589699040455
0.0002972887293281612
0.000452240776040163
0.00042875368302369005
0.0004156653175754423
0.00044812221982165715
0.0003542663319761797
0.00041152219094688807
0.0002695857963872484
0.00031500426300034814
0.000250706734883823
0.00025687145939607103
0.00023840427598484745
0.00020201535930087364
0.00024029942740563193
0.00019750459240752954
0.00019065603094158877
0.00014960388599880958
0.00018430649859641052
0.0001264704333237243
0.000144911031167849
9.643495123469464e-05
0.00011464210520798675
5.299935046599792e-05
0.00011132992525064618
3.0704915666660445e-05
4.7317767949190656e-05
-1.5716788866729752e-07
3.497336792360121e-05
-3.0950178280052586e-05
1.124564815906644e-05
-6.337506256331584e-05
-1.2514364223034332e-05
-9.269460872279392e-05
-5.298971309149446e-05
-0.00012769375256833145
-8.630332908201712e-05
-0.00015257767584933295
-0.00019698546221373395
-0.00010224801427965019
-0.00022743526030510072
-0.000141196785016547
-0.0002486406469373729
-0.00018078467910769244
-8.682938043171261e-05
-9.650100688294363e-05
-0.0002957176899151411
-0.0001991443649677866
-0.00028011043210554517
-0.0002099415067628648
-0.0002984995709810177
-0.00020301574716927916
-0.0003820587542335095
-0.000323660859440659
-0.0004076262986083529
-0.00027888377398357776
-0.0003160236362195014
-0.00019668470679160647
-0.0004664682474349731
-0.00038859059351445245
-0.0004656166497079795
-0.0004246195844453332
-0.0004954356774094933
-0.0004579860434905585
-0.0005361363282694307
-0.00047118558149797856
-0.0004761430985812771
-0.0005654887740820803
-0.0004767773389980756
-0.0005990509877788669
-0.0005534662908417799
-0.0005767620695458723
-0.0005469480106616881
-0.0005912077000780481
-0.0005571545440183597
-0.0004961173817196836
-0.0005243218157154705
-0.0005945666004581447
-0.0005407777899850174
-0.0006355466084028267
-0.0006105730815313462
-0.000525251976667163
-0.0005443290729905016
-0.0006287994542685557
-0.0005750007996769567
-0.000599013014950275
-0.0005785742713742502
-0.0005573770964361499
-0.0005233144821269367
-0.0005278575761351274
0.0003833559545732569
0.00032906197293639916
0.0004383270370772805
-0.00045590111488145145
-0.00046486654590375306
-0.0003022255493224192
-0.0004418484555637944
-0.0005226575010440568
-0.00032991901176919957
-0.00016222247669621387
-0.000260055863474142
-0.00042191293672913754
-0.00042057723568440835
-0.0004099120029727759
-0.0003947201999380467
0.0001805215551981858
0.00012339404051758056
0.00014813626177726007
-0.000339160929210949
-3.540469368989831e-05
-0.0002371577473199868
-0.0002692388612048591
-0.00044483419228764334
-0.00040260935447551443
-0.0005007626464374808
-0.00020341019266048157
-0.00014389520875808626
0.00018026967187290686
0.0001927596589410055
-0.00011159120900373505
-7.981071248569028e-06
3.1773710766068936e-06
-9.332403872576171e-05
0.00029243973176512237
0.00012618069641104983
-0.00011795490873193466
-3.62469570669167e-05
4.435577536337403e-05
0.0002082874014524861
0.0001271234954119916
5.729241688203451e-05
5.408725154572999e-05
-0.0002099722116899712
-2.5473292249335797e-05
-0.0003786292556068428
0.0002690340190949451
0.00019587571587623362
-3.919966790906154e-05
-0.00027127750823896106
7.54504736112335e-05
0.0003608575704846253
0.00026423180704766516
0.0004097552752119529
0.00021748138421340778
0.00032645385129550077
0.0003780129229993543
0.00042949139516625616
-0.00017210168278878143
0.0004407559851087645
0.00046369284160095573
0.0004753860372470456
0.0004991695535904338
0.0004957304690915239
0.0005341988934529099
0.0005578681937286957
-3.0505686310584668e-05
0.00010295306149649296
0.0005478210828848223
-0.000408697191914805
0.0005555132159632189
0.0004745195789782569
0.00048655729135560483
0.0005330840959372758
0.00045223311955502275
0.0005711561405195841
0.0005146695398002625
-0.0002829496599553785
0.000455719422519568
-7.147954582617026e-05
0.0004396487083342687
-0.0004069042454923117
-0.00048008083389435474
-0.0003558459718560108
0.0003853756900405563
0.0002728973095729772
0.00012940314617591644
7.329104312952275e-05
0.00021818987545044123
0.000123698907704392
8.352756836628145e-05
3.484439996677629e-05
-0.00036634439298913386
3.2356897360998603e-06
-2.7903550298607718e-05
-6.79769411182566e-05
-0.00043492394171670514
-0.0001495702493813922
0.0005091317460323863
-0.0004577169966507476
-0.00017130124426843705
-0.0004215646653442869
-0.0003617209838161388
-0.0004016813227891237
-0.0004991957770054429
-0.0004497991919011326
-0.0004188127269775396
-0.0003324106391536165
-0.00037085232253880954
-0.0005606652784274944
-0.0005173944965821936
-0.0005137736265188622
-0.0005542774065828502
-0.0005316824617242307
0.00030088100558284074
0.00033355935994050517
-0.0005127079014325586
-0.0005290226469629438
0.00025427582389599574
-0.0005500301938353341
-0.0004958372433947713
0.0004496798170926129
-0.00047802338191802645
9.64194401182568e-05
0.00042058613016421407
-0.00037172635815335356
-0.000334504626244734
-0.00025713887632421335
-0.0002413999474141222
-0.0004993449395043205
-0.0004650024821154518
3.4064140898668835e-05
-0.00033093308663114914
0.00017841182785415007
0.0003883339406085944
0.00031983300073271277
0.0002657692970337777
-2.2968117272039726e-05
0.00011554056918706377
0.000532825206865516
0.0004332725534011855
-0.0005189554321255845
0.0003492159378424101
-0.00033054787978522085
-3.1331867940609136e-05
0.0003114116900258403
0.00030585763076962526
-0.000160417266367816
6.858573137721096e-05
-0.00044199291313834363
-0.0004661711374784504
-0.00043347723451983095


==> output_bu_20240409/example105/nPred2/stepSize-1.0/gfsetFinal.txt <==
768
-0.0021234483046177308
-0.06366384767356338
-0.007020087025219906
-0.12652141318302315
-0.08386238054113719
-0.1851473434968813
-0.1505524417042453
-0.24592810412594449
-0.21423309647613337
-0.3066036326101353
-0.27506767939460064
-0.36850056259035574
-0.3318488805833776
-0.4302494703025212
-0.39592265125306103
-0.4933168053256258
-0.4500427016193307
-0.5530210802638438
-0.5172940588973512
-0.6083535972533475
-0.585674677210871
-0.6664016397534206
-0.7181274983751715
-0.6403536010784053
-0.7598387671113341
-0.6921666434730626
-0.7878504491689208
-0.7057856396392581
-0.7989153421893488
-0.7385555825831552
-0.8005947147278084
-0.7352912785814778
-0.7893957187626361
-0.7363023873594012
-0.7766584594756544
-0.7231485179550408
-0.7571662890679431
-0.7082991055301021
-0.7428124553936081
-0.7091999293593495
-0.7228141953347149
-0.6878963956301366
-0.7051658083907633
-0.6709723895689083
-0.6923322810618276
-0.6757993140182565
-0.6408883492174251
-0.6640681722549168
-0.6361859536853606
-0.6537338154372984
-0.6203650920113274
-0.6459097094350137
-0.6188857968235626
-0.6416704479571509
-0.6084236477879408
-0.640122776536945
-0.6045626645980363
-0.6418500847500435
-0.6117042201671212
-0.6460973080084709
-0.6069955823381332
-0.6540992870067592
-0.615112376575071
-0.6633191807331257
-0.6385821869196622
-0.677602879722879
-0.6920180880346071
-0.6444210560222995
-0.7065267728064087
-0.6695513504713474
-0.7279570024569223
-0.6874079011338811
-0.7415496127331872
-0.7051788753211093
-0.7642857244751923
-0.7197259540453995
-0.7772558095997317
-0.727953084421337
-0.7926582485258408
0.5005737780646777
0.4420387755983691
0.32612009746691034
-0.8035217077461736
-0.7316502012391446
-0.7965292059570936
-0.7479110719912405
-0.7781870926654761
-0.7472620960921198
-0.7175357994275586
-0.7009545058018365
-0.6854362850039621
-0.648653516827567
-0.6519503793392172
-0.5930614674318772
-0.5904544809669042
-0.5322887103921579
-0.5308861767266536
-0.473526521223674
-0.4844584385059483
-0.41221092020686395
-0.4252334038536146
-0.3507798800318352
-0.3602306205100446
-0.2911403930593074
-0.30175528784421146
-0.23399023091571403
-0.23512792549946257
-0.17547590841094826
-0.11763571878180594
-0.1686197206560581
-0.05767973149221855
-0.10281944009644899
-0.0012277200387526977
-0.040163866320742855
0.06132875474326622
0.025559168420768046
0.12141617754057983
0.08683638531197836
0.18235952569721736
0.14007979690275768
0.24080639268417983
0.18997016259111107
0.30094261396314337
0.2603770360843665
0.361793160357749
0.33891937311308107
0.42268956274364033
-0.09121694133732158
0.051109058138511354
-0.11427666470312287
0.4831423390362077
0.4201613961083073
0.546822984045746
0.5049611119924861
0.6069569396883163
0.6668313678540337
0.5821458591351076
0.7194662384857468
0.6418219486214306
0.7590588295474124
0.6833514505568856
0.7868789290146146
0.7240512597997746
0.8024202314413819
0.5375343894471708
0.7982899667125979
0.7392254214952699
0.7880147109753987
0.7336025479810581
0.7729437776838484
0.7066835079129768
0.7551203111924075
0.6915639782438802
0.7394204281894764
0.6948462901185147
0.7238209868744636
0.7055742338631164
0.673528958603062
0.691983640497752
0.6628808874998383
0.6740395394470854
0.656112376307363
0.66438629080225
0.6512532118306836
0.6521463423196532
0.6263755602591607
0.6465185627804872
0.6176847340054501
0.641398717453646
0.6087174752257178
0.6401720653541294
0.6122682434940906
0.6415652288025081
0.6031195780399958
0.646306913468846
0.6067027487568075
0.6532578171044641
0.6188043937816683
0.6633950139621493
0.6353424883773636
0.6784069908272828
0.689548488929668
0.6343572261201241
0.7087620647944366
0.6632313298255724
0.7233545301205864
0.608182211899164
0.4802259158597202
0.5984731261415862
0.7420993981204269
0.6900362362229594
0.7605442582811038
0.7105178550444008
0.776097132161243
0.7075179524283892
0.7878003271963833
0.7365310233682764
0.7997910333131121
0.6347614769693671
0.5706263378163814
0.5435957412190232
0.7995479356640239
0.7455532409927617
0.7884320549684252
0.7530323885061702
0.7580044199720117
0.724218675168419
0.7132231526648548
0.6630623894093526
0.6608943914475088
0.6077741443402265
0.6036059154113079
0.5454317683436987
0.5470728095891618
0.4824655573964766
0.4864568596242936
0.41862371585160557
0.4245059286313721
0.3597981321132285
0.3722815516621119
0.30131470512066794
0.32343374404829645
0.23953925856648647
0.2668598145574648
0.1797862782899511
0.2001622441799678
0.12066750065494689
0.14075961414536448
0.06103749571749541
0.06763598946145515
-0.035725104091513166
-0.27293003269018584
-0.37785762004127177
-0.2037098782264191
-0.23204125638706882
-0.2994705653529558
-0.4515780236964941
-0.5485079532206356
-0.5966951189164235
-0.6308330013390783
-0.615257884298502
-0.2462711993714209
-0.23632253826347985
-0.05700240097266476
-0.674029811459753
-0.625439513220687
-0.6486841847796396
-0.6469011461998815
-0.4945352979814215
-0.36883854016709
-0.5277781560873335
-0.6411794178654489
-0.5940258902394155
-0.5769860089196458
-0.5871418387446166
-0.21560622501773868
-0.11393636623882329
-0.08911616178419103
-0.5595609321128404
-0.5698687972426311
0.5495185820736961
0.6274908799639846
-0.5673134440999811
-0.43473006891696336
-0.37989115855329814
-0.46883620035271817
-0.6626645516326994
-0.6478081903441427
-0.5138771955963567
-0.5195358336136122
-0.6021795794684007
-0.6860005264285303
-0.584108777508981
-0.46157073465564136
-0.5505465546098058
-0.3606443696561357
-0.22810377617585395
-0.4500142900431996
-0.6867461408122354
-0.6245801365430554
0.24157686348214577
0.056903722355418546
0.16239357700739848
-0.6074921720818913
-0.15638553680008452
0.10466674888153822
-0.04545387757212473
-0.6259948782416065
-0.5204406157937206
-0.4564804279180338
-0.4855286531447597
-0.37751508612316603
-0.3070850762020014
-0.23840093808906543
0.632293742138776
-0.06829649020070129
0.0006057101048723334
0.09831796413299738
0.3519328538999503
0.5275061637357599
0.23948877766214552
-0.46558175809674
0.16157554386680328
0.27799210552200115
0.07196792278650466
0.34527021094674504
0.4422462234092333
0.6121622570038607
0.5513668044424453
-0.47327674503140965
0.6734798830508609
-0.15053513982514685
0.6503074691430651
0.6070651552001608
0.5883617850794602
0.4670082114568039
0.6396159302109354
0.6566340028013499
0.6197573398212917
-0.3375622703391726
-0.38469274183050095
0.5813855104855861
0.5778081825563002
0.5710162070164484
-0.4082320464443499
0.5644578002831008
0.5678046645788762
0.5905476172900466
0.6561829453843194
0.6470980031049612
0.020126336121943464
-0.5402928750875751
0.6663551133442046
-0.5675924943018132
0.6843932485268294
0.25959658307577443
0.17927990963972662
0.17163830889205556
0.6956059922911209
0.3032758611081546
0.06879043119200257
0.050982126297555184
0.4874850946561944
0.5428820862809622
0.4138729522443175
0.33238824573322745
0.42863607396046843
0.25562511545581507
0.22760218583121908
0.13677631825349892
0.14468826032697416
-0.10809338542312148
-0.18012318637304897
-0.15039172147599356
-0.33557236891964215
0.39951304755262107
0.39187061377253896
-0.5534114571783294
-0.5626337764197451
-0.5150275208785011
0.4452509998488025
0.09898065449545057
0.03229598929903784
0.4858863806319865
-0.46639801877650083
-0.6076639143175445
-0.40051547126462217
-0.5303375673188776
-0.5462729131969656
-0.29749024963399606
0.3032586320077565
0.2888706318894399
0.5129954038772188
0.012640749424497616
0.5673749774325576
-0.09616883003051632
0.5430606819796847
0.5673882673414185
0.6101557248444863
0.48853299582857673
0.5206847451025205
0.5018827506523722
0.33998000421281477
0.4186547629208609
0.6449399031802924
0.6465844807381401
0.6109782949369479
0.6499997283690799
0.6218352454651611
0.6564037640174235
0.621194285581378
0.6647935273582946
0.6263213801837328
0.6749162585785202
0.6455679395685362
0.6888963478518456
0.6435175425956539
0.701390504789865
0.6648030462488956
0.7172028118273712
0.6619035395892935
0.7329470738009539
0.6807196215340855
0.74657626943897
0.7111403344732863
0.7567318801360345
0.7724482122070274
0.7179912947118401
0.7774964379787218
0.7375211941975093
0.7754561398308719
0.7323083584005343
0.7636912262551713
0.7337105833583584
0.7359101511688808
0.7096305446092089
0.6929993968942233
0.6748774963865273
0.6414042130441591
0.6252412773145564
0.5835757183581161
0.5736270110486514
0.5229980681713571
0.5314750195392851
0.46168640277455686
0.47281880802913234
0.40181015868863135
0.3847449089970357
0.3427831310202251
0.28528727614703553
0.30976906816281186
0.226783957327034
0.253058270208432
0.1693996313955587
0.19831205730848583
0.1139335271052953
0.1446891612384873
0.057459599036579545
0.09186981022528642
-0.0005968458528385264
0.030972086258679317
-0.055999409272278027
-0.025377204623026634
-0.11372318851684908
-0.0812625145004825
-0.1712095397883001
-0.14558789354060575
-0.22973538370525445
-0.2143627294863254
-0.28857813640545915
-0.34751728486079625
-0.2766130451518137
-0.40928195577073584
-0.3483136322383729
-0.47181648914092483
-0.4152815671001328
-0.5344149547803599
-0.4731885875478059
-0.594498408400087
-0.547731658145249
-0.6512927571077021
-0.6210889116585353
-0.7029388960549766
-0.3828012586996926
-0.1587536922855744
-0.27718068111639044
-0.7419494220277327
-0.6786428112423305
-0.7697731199783773
-0.7228539248992006
-0.779285949392739
-0.7756305517074426
-0.7144607868027143
-0.7672381633681882
-0.7151649108091372
-0.7556463914426924
-0.7279705537512674
-0.7410103777278205
-0.7101036765420318
-0.7270961569101406
-0.6942574757666599
-0.7118646143628673
-0.6880676750889501
-0.6991140159893892
-0.6699933930619613
-0.6830598654073307
-0.6499390413606934
-0.6737677465373481
-0.638358153664263
-0.6623346782735857
-0.6320067254888061
-0.6554480431115535
-0.6494981463470533
-0.6154949154307373
-0.6463199349467328
-0.6081163643033962
-0.645169838365243
-0.6065884600478234
-0.6458402177596341
-0.6191403916771528
-0.6503363456411659
-0.6218532791272489
-0.6557590619522264
-0.629987607294874
-0.6645628917507207
-0.6232738192384356
-0.6736892444065619
-0.6446723543306629
-0.6878315643009327
-0.6559270265929651
-0.6997003607865826
-0.48751134896871484
-0.45464603360752937
-0.407089968589952
-0.7154574947153912
-0.6707123093197123
-0.7325905382411945
-0.6844918499540069
-0.7440960920040665
-0.7581610127219182
-0.7157514221042541
-0.771068192973128
-0.7287223990335819
-0.7782399973795283
-0.7306835368727812
-0.7771925759864787
-0.7387627473970897
-0.7600881533215769
-0.33837050254627443
-0.7317722987275831
-0.7059471662969864
-0.685744761573774
-0.6767913735390938
-0.6303530915299502
-0.6316391600993867
-0.5755820468333811
-0.5653898145210996
-0.5197299195194779
-0.5108728524228421
-0.45960917799000234
-0.40207815088406257
-0.4273322781107004
-0.34050762833220216
-0.3518631877715734
-0.2826464257380882
-0.2969052112070724
-0.22401615062050945
-0.2470865345227834
-0.1657493104151771
-0.19151517882535912
-0.1089806412104889
-0.1317924542247184
-0.05626007107829008
-0.07222280033956965
-0.00041251782205974774
-0.02263630774904071
0.055745963380957365
0.030575126014019984
0.11216579344808351
0.09702138818101856
0.1709414663014812
0.1687428814934705
0.22768876689051687
0.23549234047733558
0.2836331893413889
0.34606114825526985
0.2961718662735657
0.4066156453954153
0.39861635379771154
0.46809177493865584
0.373174894194474
0.2153092689539622
0.31518117081344976
0.5290998969035456
0.47580064366421104
0.5868217437681371
0.5419097423273195
0.6386593487774181
0.5833586497049555
0.690443058019812
0.6467736437998926
0.7321657686193547
0.49657685015410025
0.48089383812722386
0.32307248871273897
0.762763920445165
0.6977052514573373
0.7740911071550803
0.7295835844404893
0.7775701340055015
0.7259402254350443
0.7707312598865258
0.7595495855161022
0.7193569021204902
0.7452429839929087
0.7036519472302644
0.7288698329481391
0.690354556153086
0.7141714495555388
0.6735776397490222
0.7002957869554491
0.6641631527657009
0.6854556731627889
0.6611682872235712
0.675603112129794
0.6509691485786603
0.6627884947730978
0.6287529825085024
0.6560886456631237
0.6240830791401584
0.6499577250567017
0.6249176615535807
0.6461478378845105
0.6167022163223685
0.5871656061558759
0.6111702601015712
0.6234005847671013
-0.5311857689934454
-0.4710691993088293
-0.5385421818565248
0.6093377331288352
0.6470185893590721
0.3313683790807124
0.6782220963995952
0.6846850511914496
0.5123832455902679
0.4341976084027693
0.33669740194840786
0.6597744734950475
0.5923195307416744
0.552933077674763
0.5033292380640234
-0.447662990881439
-0.2715974666070709
-0.3933087370008271
0.42430627549171995
-0.19890199105762882
0.15128122440353578
0.23827988433393793
0.560508217618736
0.551498583144329
0.5705956872245392
0.07759619928776355
-0.018995830595388265
-0.24886171193561657
-0.3611757243222008
-0.1113557800994818
-0.08160273294967137
0.02455116026770262
0.17289649115678998
-0.6490117968567699
-0.3826920843485385
-0.0489429366155439
-0.17339696384805728
-0.28106779800536835
-0.4925715568696047
-0.38860975244542845
-0.25181860727266225
-0.2889928986784572
0.3421086073731417
0.26382487013845446
0.5198160984346185
-0.5859602951561692
-0.48606570607765953
0.26349281577525796
0.10740192874544432
-0.02939771409165447
-0.6862023933217621
-0.30124081121802754
-0.3762500225658726
-0.15986031592204433
-0.6561195310447085
-0.6503180020485656
-0.6461686416523671
0.06636264304043404
-0.6164334237602641
-0.5996285064271213
-0.5881920904376561
-0.6633601592971111
-0.5572795919885729
-0.5875769940016331
-0.5878358324966416
0.13420231095842028
-0.12484705187266489
-0.5987632984562579
0.5453039178721185
-0.5561519981419071
-0.4931763369251193
-0.5227963456180345
-0.616576045870818
-0.6244191409070613
-0.678190868227768
-0.6594424949177907
0.2994010341567816
-0.6719986129725082
-0.022989273967489305
-0.6187923707454582
0.5824391001462635
0.6226156537649046
0.5131343118390205
-0.5516765754782991
-0.4798372151810165
-0.2584248662515155
-0.39348232740648803
-0.5161091518084142
-0.17135414878009156
-0.10179134730517364
-0.026461966494185175
0.5299119756026791
0.06694546917351821
0.14233426266145466
0.210700036792486
0.6801181985664099
0.41941549867720596
-0.5501870084409409
0.6028804138145973
0.4938383888882018
0.6269116387101918
0.5958956960020878
0.5392843017270145
0.5511705138930657
0.4863695100666723
0.6654636119104088
0.43617574459293007
0.41069953183388624
0.5769785770855406
0.629063848188081
0.6440907975172546
0.6176414028913972
0.6065263227667077
-0.4592301753514473
-0.363199277264335
0.5889241218853256
0.592030452287221
-0.24302473618837173
0.6012917191089969
0.587032942210546
-0.5683678028902875
0.5863701372288559
0.012835545913590776
-0.4722189467833564
0.4899453587507959
0.4056623943965235
0.19955439403988176
0.4081612779456904
0.5395417171487268
0.5001390051323937
0.06527050815005554
0.4042052459748225
-0.5296850977491859
-0.5711888801099961
-0.6063180982856146
-0.5512058608115961
-0.15962973805760977
-0.059056627543359566
-0.5600730136600274
-0.5924247220296837
0.5466711863141609
-0.5787619232192254
0.48747337279954206
0.21005611684398462
-0.4965422842624614
-0.44523583543392076
0.30663116856207057
-0.027015897356407546
0.582548195218905
0.5481382563230067
0.5555813684607825


==> output_bu_20240409/example105/nPred2/stepSize-1.0/t_all.txt <==
25
0.0
0.9999
0.49995
0.24998
0.12499
0.06249
0.03125
0.01562
0.00781
0.00391
0.00195
0.00537
0.01135
0.02182
0.04013
0.07219
0.12828
0.22645
0.39823
0.69886
1.0
0.84943
1.0
0.92472
1.0


==> output_bu_20240409/example105/nPred2/stepSize-1.0/t_nonsucc.txt <==
11
0.9999
0.49995
0.24998
0.12499
0.06249
0.03125
0.01562
0.00781
0.00391
1.0
1.0


==> output_bu_20240409/example105/nPred2/stepSize-1.0/t_succ.txt <==
14
0.0
0.00195
0.00537
0.01135
0.02182
0.04013
0.07219
0.12828
0.22645
0.39823
0.69886
0.84943
0.92472
1.0


==> output_bu_20240409/example105/nPred2/stepSize0.1/gfsetAfterIt0.txt <==
768
7.191287300859475e-07
3.9075078992535075e-05
6.083386111789677e-05
6.536062202792333e-05
6.471432637020323e-05
0.00010104931867079085
0.00011275734771450483
0.00012889835849550665
0.00013042907584638223
0.00017242548845719383
0.00016465392529838
0.00020012366449359645
0.00017854034263196523
0.00023207798314855876
0.00020844126051343512
0.0002769573194118901
0.00023312593842437352
0.00026169509527603765
0.0002074943982495853
0.00028274445537786766
0.00025950911542058737
0.00038692648528266643
0.00041646360615928694
0.00032663367657989785
0.00038277765146553977
0.00032876951533427576
0.00042197926868279336
0.0003003609809455613
0.0003987006076623817
0.0003189420571481804
0.0004942885239217372
0.00036252708681514537
0.0005352787083536515
0.00042635583520583175
0.0005326622067752579
0.0004368345210933324
0.0005553333041739227
0.0004654861793095788
0.0005401039386145161
0.0004938574562208464
0.000595026645320654
0.0005203806224005358
0.0005111874593647173
0.00045179320585814404
0.0005348765828200098
0.0005808987076622936
0.0004847345173115881
0.0005627416128935504
0.0005148769061079213
0.0005873365606035456
0.0005209036935417054
0.0005749304443873867
0.0005406506928366452
0.0005829783033680554
0.00053868098028961
0.0006071193642965874
0.0005642447066032089
0.0005833660851745554
0.0005649932664522253
0.0006040713249439725
0.0005736749659521404
0.0005832456236101562
0.0005661494845761496
0.000597301337294088
0.0005897194773698614
0.0006025698586451847
0.0005326440292071586
0.0005822364440309904
0.0006287766048893234
0.0005662927801730679
0.0005785837199654849
0.0006111373691808577
0.0005732362347340978
0.0005906676589183599
0.0005594126156475493
0.0005922779799844602
0.0005185156602523113
0.000551961735759793
0.0005681278172865298
-0.00028189595384165654
-0.00034833167445700127
-0.0001181434217176423
0.0005370292377297124
0.0006159232193471272
0.0004655566209366931
0.0005426759903679961
0.0003921247903131092
0.000410936870832428
0.0004659568528806099
0.0003779622093012895
0.00047107743903614655
0.0003212618492096016
0.00042394123492715786
0.0003073846948125754
0.0004006883381183962
0.0002763289669488647
0.0003874158124032242
0.00022771145409636998
0.00033249729965373966
0.00023027775587171665
0.00029747391145516186
0.00018539156633081707
0.00028984245575779815
0.0001407290578697445
0.00023200930763112588
0.00011918152028592899
0.00016946607247265768
8.569185432467995e-05
6.10343108167065e-05
0.00013796471453930077
2.9711496138555858e-05
0.00011464642354251305
7.074323284669668e-07
6.999126588302821e-05
-3.4744981049298356e-05
8.677433865594908e-06
-7.016766257749395e-05
-5.910720727219266e-06
-9.368414931474482e-05
-2.0703927807072444e-05
-0.00012285757968325667
-4.120214542119989e-05
-0.0001623624058899174
-0.00010874771396691975
-0.00019554354385868748
-0.00015931184686459986
-0.00020819331930779387
0.00016483699674708943
8.676144010849399e-05
0.00021591319253643951
-0.00028285856571898417
-0.00023971499832877092
-0.0002949933906473204
-0.00025342247680772384
-0.00032072936729319023
-0.00041074287892212407
-0.00030510711889657986
-0.00038604337359013623
-0.00034042033036960485
-0.0004039769943631402
-0.0003469624985290781
-0.00043315873121454454
-0.0003973434877892102
-0.0004712202406557009
-0.0003888064770034263
-0.0005430562851867453
-0.00044659640462308445
-0.0005641187152426356
-0.0005138663355725914
-0.0005431146921137535
-0.0004976803735014192
-0.00046591752193391286
-0.0004247338498373466
-0.0004875535855904467
-0.00045577589946125727
-0.0005308651560922895
-0.0005194785781438054
-0.000478565048777136
-0.0006041209204317303
-0.0005367468440294472
-0.0005548815939587063
-0.0005473289287771803
-0.000595779157329402
-0.0005515029387976985
-0.0006129928916912344
-0.0005677446151634408
-0.000515218182705172
-0.0005247337341781133
-0.0005778659879445275
-0.0005155307352267245
-0.0005638144498656963
-0.0005392836531965374
-0.0005902562728204798
-0.0005376378785206547
-0.000594161432141627
-0.0005571499146025792
-0.0005772974820650107
-0.0005554247838686308
-0.0005902359005240557
-0.0005641795217375782
-0.000560815901715468
-0.000594356801603548
-0.0005377888219876268
-0.000578787733094054
-0.000570233432279716
-0.0005439543176093965
-0.0004710055490364189
-0.00040538217660370527
-0.0004872350290214604
-0.0005637623704211021
-0.0005498789689865816
-0.000470140705680734
-0.0005281531942122413
-0.0004493732372909735
-0.00046886988702981046
-0.0005129140005110884
-0.0005055083216339397
-0.000488751659205173
-0.00043392388159503624
-0.0003775042485536155
-0.0004181239260794795
-0.0004981562846917546
-0.0004905140968609331
-0.00044505870630812616
-0.0004761365100653573
-0.00042282202792023557
-0.000423490201112301
-0.0004080169932353598
-0.0003192988078111191
-0.0003972625134380514
-0.00034086171463289645
-0.0003053285856077458
-0.000315628195756481
-0.00031962131436878
-0.0002637011245604313
-0.00029398925820759987
-0.00023130042709768704
-0.0002389529395554907
-0.00016518047195258068
-0.00018125830743573936
-0.00016415789376891435
-0.0001120674988969946
-0.00013823335189827452
-7.027459070656207e-05
-8.510965352210498e-05
-4.355904125267809e-05
-6.844293729317036e-05
8.82957773553824e-06
-3.2591662221701913e-05
2.434493725712633e-05
3.303457117160338e-05
0.0001384027106062034
0.00018945393421950063
0.00023367022418849877
0.0003258949007337277
0.0002705597088257675
0.0001535401384616751
0.00020220112635625383
0.00040610950773732575
0.0002637253256481628
0.00025758424941032344
7.583049443119532e-05
0.00011636055779034957
1.0004492934886026e-05
0.0003400663910089267
0.00036296445118560766
0.00041489971475202643
0.00046655581403638394
0.0003276200218983218
0.00036354720312404626
0.00045552406680634774
0.00040922068793405284
0.0005651008134656498
0.00048730250689279846
0.00045487213914961055
5.246301626448543e-05
2.9619719491784252e-05
1.1906886686580138e-05
0.0005100229709463429
0.0005233042348443334
-0.00042443394359499646
-0.0005065717048087814
0.000534086651435851
0.0003754925922266672
0.00021868177556574374
0.00036264735952049195
0.0005452012120530443
0.0005525161145940461
0.00044348446199220665
0.0005302125454398381
0.0005781581432366525
0.0005629930670283291
0.0005201338309031742
0.00048599052455112227
0.0005435370806496811
0.0001824847231610565
0.000114312120807931
0.000262393638510856
0.0004975895165232939
0.0005246962378399597
-0.0002784293732401511
-0.00011696171260157094
-9.442264411950532e-05
0.00043073720650361737
0.00017344827724882482
-2.535612905060417e-05
6.613190340484588e-05
0.0004359227734269222
0.0003922000513173244
0.00037315319188582666
0.0004440567735595141
0.0003369395227208003
0.0003076485145919622
0.0002478137317894452
-0.0003011090457903437
0.000180404650280826
0.00011199655381901443
4.869681478887086e-05
-0.0003640893559973791
-0.0004560560600804567
-8.37704917829413e-05
0.00014392150811227657
2.5098146131489365e-05
-9.09185235490323e-05
4.2462371566220786e-05
-0.0001701095189994986
-0.00016453502115161024
-0.0002914924862023269
-0.00021105304849738964
0.00028739669571116303
-0.00034555201699005926
-8.019301936559417e-05
-0.0004379075520514391
-0.0003714896664256737
-0.0003393766975073995
-0.0003105722795937218
-0.00038591837923132106
-0.00041811577788547526
-0.000524813910571065
0.000205422647345395
0.0003902305350242828
-0.00048041123693043093
-0.0005034034813784286
-0.00048317096226132325
9.261942715945616e-05
-0.0004895859639569768
-0.0005153790784952163
-0.0005239380631924393
-0.0003888688403513883
-0.0005447551654914459
0.00012880617631961258
0.0002123444056363885
-0.0004920859191683515
0.00025336608341237844
-0.00044051592375783503
-0.00018011328940087742
-0.00014774587850383708
-0.00011702846006821596
-0.0004433386089902991
-0.00024034158650490723
-0.00017684121526357168
4.116198192053912e-06
-0.0002365625351933156
-0.0002574025457856179
-0.00021521634412465307
-0.00012837146155905973
-0.00019319386861484038
-7.863721532359722e-05
-0.00013394622454130655
-4.738659293508433e-05
-1.6738756266737095e-05
6.695378048976762e-05
9.557891899753187e-05
0.00022001885918652753
8.581306326745569e-05
-0.0003541500802777055
-0.0002229298902042376
0.0003778345046879233
0.00033260768903153567
0.00038529517879664683
-0.000312683073979878
-8.981895616463284e-05
-1.854199504881872e-05
-0.00039557034984556873
0.00023989634259620357
0.0004360317082181225
0.0003221684122588979
0.00036373283865224576
0.0004890053691957934
0.0001544926684992753
-0.0002868810014831337
-7.111178493729221e-05
-0.00031699729903138246
-4.177233870037064e-05
-0.00038731448918925674
-3.603178285386155e-05
-0.00046375509805785344
-0.00034778544389588373
-0.0004142687113947623
-0.0003705635814302812
-0.0004115658804192815
-0.0002930846393786399
-0.00023027680582872522
-0.0002675228358022965
-0.0006612536932627058
-0.000677807155751231
-0.000626157785886322
-0.0005741116095951865
-0.0005962259133726787
-0.0006043684844530302
-0.0005461242774650439
-0.0005779577837309598
-0.0005486850486785654
-0.0006131890625744634
-0.0005683244487675785
-0.0005867381869646347
-0.0005629814006443946
-0.0005753676186667349
-0.0005586569658805743
-0.0005903038879395683
-0.0005440187381652755
-0.0004864236323037215
-0.0005033037515121571
-0.0004693431954778769
-0.00046432009967261765
-0.0005685795738270961
-0.0005412921567142525
-0.0005528721760048222
-0.0004444695642841595
-0.0005307394241978093
-0.0004399809936822357
-0.0004789587358635312
-0.00037505783267375854
-0.00045292193240278823
-0.0004169252586641326
-0.00043370214296753907
-0.0004030482648275072
-0.0004630331008095629
-0.00035492269921566044
-0.0004420175870181682
-0.00032813840957806424
-0.0004071570514155621
-0.00027994855867110116
-0.000360209181434491
-0.0002681192680631746
-0.000317194201720451
-0.00019773213994725625
-0.0002835897484793308
-0.00017640717991568457
-0.00015810608193210767
-0.00025965862739450203
-0.00012113741030706202
-0.00023225335769115743
-9.44356515454034e-05
-0.0002126013823829509
-6.121631545756346e-05
-0.00017266569156920876
-3.133928056948151e-05
-0.00016051093126367183
9.063688073603272e-08
-0.00011887989333569262
3.1118349396909574e-05
-7.58319316913913e-05
6.502098379696944e-05
-5.1714189125335496e-05
9.425341185169718e-05
-1.7146656683200566e-05
0.0001299651403062829
4.93759554761893e-05
0.0001660628007760362
0.0001773119524209722
5.4063438117710914e-05
0.00024858336057723775
0.0001313167629875446
0.00026678091630547723
0.00016485395503853785
0.0003046843341367897
0.00017568546264696408
0.0003376531805459993
0.00023431754137736072
0.00035411450155439783
0.00025915885852180584
0.0004360903498546996
0.00028759187102010496
0.0002421435052760087
0.00021922565846635908
0.0004662853305897451
0.00032224680264853053
0.00045319308598532374
0.00034085851454469085
0.0004250287297321108
0.0004963536395961254
0.00033692517846106815
0.0005127032792410895
0.00039565416886249197
0.0004889827068554571
0.0004123023809472146
0.000526729208270354
0.00041572947433198975
0.0005394677590616938
0.0004475752619657793
0.0005074712847055406
0.00045867359180321406
0.0005982789552634884
0.0004938165644261142
0.0005728276325024752
0.0005266361653129477
0.0005290943925197497
0.0004903520334396974
0.0005606648485534845
0.0005177827712580734
0.0005426667762587912
0.0005762766081422798
0.0005044948116530581
0.0005745565499845347
0.0005308365655317969
0.0005554262274038662
0.0005346114833935169
0.0006491293911913736
0.0005680502356183245
0.0006409798913002094
0.0006258993288937438
0.0005653277276594895
0.0005829225101495715
0.0005633184408037411
0.0005470692240228298
0.0005887016070577967
0.0005688388115433442
0.0005836356468852497
0.0005546426508192821
0.0005276416771093931
0.0004054030621895068
0.0004341462580612089
0.00036505006914513906
0.0006153565630362927
0.0005214222820307998
0.0005568003185478524
0.0005533585799049696
0.0005338764636919448
0.0006024129720439401
0.0005210055145292899
0.0005011746801819765
0.0005809317774289241
0.000469317389729104
0.0004919059744116791
0.00045168954632343557
0.00044536211882908094
0.00043962589699041296
0.0002972887293281621
0.00045224077604015924
0.00042875368302372794
0.00041566531757543244
0.0004481222198216887
0.00035426633197609576
0.00041152219094690303
0.00026958579638727197
0.0003150042630003406
0.00025070673488382085
0.0002568714593960935
0.00023840427598484137
0.00020201535930087776
0.00024029942740564817
0.00019750459240753355
0.00019065603094162048
0.00014960388599881058
0.00018430649859643288
0.00012647043332372467
0.00014491103116785867
9.643495123469509e-05
0.00011464210520798359
5.2999350465996724e-05
0.00011132992525064569
3.070491566666062e-05
4.731776794918146e-05
-1.5716788866743455e-07
3.497336792359265e-05
-3.095017828005198e-05
1.1245648159058324e-05
-6.337506256331855e-05
-1.2514364223052084e-05
-9.269460872279356e-05
-5.298971309148336e-05
-0.00012769375256833142
-8.630332908201448e-05
-0.00015257767584933826
-0.0001969854622137242
-0.00010224801427961833
-0.0002274352603051038
-0.00014119678501655058
-0.0002486406469373733
-0.00018078467910768068
-8.682938043171096e-05
-9.650100688295452e-05
-0.00029571768991514175
-0.00019914436496778603
-0.0002801104321055366
-0.00020994150676285762
-0.00029849957098102
-0.0002030157471692786
-0.00038205875423350893
-0.0003236608594406524
-0.00040762629860835307
-0.0002788837739835525
-0.00031602363621948646
-0.0001966847067915795
-0.00046646824743497317
-0.0003885905935144463
-0.0004656166497079791
-0.000424619584445327
-0.0004954356774094874
-0.00045798604349054517
-0.0005361363282694268
-0.0004711855814979859
-0.0004761430985812694
-0.0005654887740820655
-0.00047677733899806286
-0.0005990509877788682
-0.000553466290841767
-0.0005767620695458701
-0.0005469480106616787
-0.0005912077000780554
-0.0005571545440183568
-0.0004961173817196841
-0.0005243218157154689
-0.0005945666004581403
-0.0005407777899850093
-0.0006355466084028293
-0.0006105730815313444
-0.0005252519766671571
-0.0005443290729904944
-0.0006287994542685626
-0.0005750007996769583
-0.0005990130149502896
-0.0005785742713742632
-0.0005573770964361436
-0.0005233144821269436
-0.0005278575761351373
0.00038335595457322607
0.000329061972936333
0.0004383270370772149
-0.00045590111488150994
-0.00046486654590380613
-0.0003022255493225269
-0.0004418484555638632
-0.0005226575010441382
-0.00032991901176916065
-0.00016222247669628708
-0.00026005586347403894
-0.0004219129367292114
-0.0004205772356845002
-0.0004099120029728491
-0.00039472019993812095
0.00018052155519801132
0.0001233940405174067
0.00014813626177709029
-0.00033916092921103513
-3.540469368994732e-05
-0.00023715774732006924
-0.00026923886120494925
-0.0004448341922876375
-0.0004026093544754979
-0.0005007626464374806
-0.0002034101926605703
-0.00014389520875815465
0.0001802696718728756
0.00019275965894095128
-0.0001115912090038077
-7.981071248755079e-06
3.17737107646466e-06
-9.33240387259289e-05
0.00029243973176502945
0.0001261806964109773
-0.00011795490873207504
-3.624695706703055e-05
4.4355775363306226e-05
0.00020828740145241087
0.00012712349541188156
5.7292416881861334e-05
5.408725154561757e-05
-0.0002099722116901207
-2.5473292249464312e-05
-0.00037862925560697776
0.00026903401909486433
0.00019587571587612732
-3.919966790888012e-05
-0.00027127750823880624
7.545047361156405e-05
0.0003608575704845745
0.0002642318070476482
0.0004097552752119992
0.00021748138421344993
0.00032645385129541533
0.00037801292299931353
0.000429491395166211
-0.000172101682788967
0.00044075598510870823
0.0004636928416009141
0.0004753860372470192
0.0004991695535905049
0.0004957304690915261
0.0005341988934529136
0.0005578681937287093
-3.0505686310523386e-05
0.00010295306149645543
0.0005478210828848528
-0.0004086971919148872
0.0005555132159632564
0.0004745195789783687
0.00048655729135563405
0.0005330840959373264
0.0004522331195550931
0.0005711561405196397
0.0005146695398002916
-0.00028294965995554177
0.0004557194225196482
-7.147954582622039e-05
0.00043964870833436366
-0.00040690424549229216
-0.0004800808338943347
-0.0003558459718559632
0.0003853756900405872
0.00027289730957294223
0.0001294031461759218
7.32910431293955e-05
0.00021818987545033287
0.0001236989077044024
8.352756836628924e-05
3.484439996677301e-05
-0.00036634439298920563
3.2356897360988464e-06
-2.790355029858698e-05
-6.797694111822762e-05
-0.00043492394171669284
-0.00014957024938139758
0.0005091317460323982
-0.0004577169966508226
-0.00017130124426843773
-0.0004215646653443881
-0.0003617209838161223
-0.000401681322789097
-0.000499195777005445
-0.0004497991919011469
-0.00041881272697752485
-0.0003324106391535692
-0.00037085232253878655
-0.0005606652784275094
-0.0005173944965821694
-0.0005137736265188478
-0.000554277406582837
-0.0005316824617242184
0.000300881005583059
0.00033355935994063544
-0.0005127079014325468
-0.0005290226469629446
0.00025427582389623833
-0.000550030193835345
-0.0004958372433947737
0.000449679817092597
-0.0004780233819180118
9.641944011831359e-05
0.0004205861301643144
-0.00037172635815346545
-0.0003345046262448587
-0.0002571388763243665
-0.0002413999474140645
-0.0004993449395043278
-0.0004650024821154348
3.406414089867777e-05
-0.0003309330866312922
0.00017841182785401763
0.000388333940608506
0.0003198330007326386
0.0002657692970336533
-2.2968117272140113e-05
0.00011554056918716258
0.0005328252068655854
0.00043327255340125837
-0.0005189554321255773
0.00034921593784251897
-0.0003305478797851814
-3.133186794060244e-05
0.0003114116900259747
0.0003058576307696253
-0.00016041726636777467
6.858573137718286e-05
-0.00044199291313831403
-0.0004661711374784235
-0.00043347723451979143


==> output_bu_20240409/example105/nPred2/stepSize0.1/gfsetFinal.txt <==
768
-0.0021384062238934505
-0.06393186330313032
-0.0069226052097499345
-0.12709899961768237
-0.08438144364214556
-0.18591356526766256
-0.15141554694454368
-0.24697083449955107
-0.2146738702731504
-0.30780761683336794
-0.27591859000384256
-0.3697907463014791
-0.3332748848227367
-0.43199408733435707
-0.3976847324842898
-0.494515381415309
-0.45103204426840426
-0.5559319708552357
-0.5195484230235577
-0.610204319387564
-0.5885334488120704
-0.6677095531748264
-0.7206692069103515
-0.6410515093574555
-0.7608933900031071
-0.6923680940778498
-0.7890936951001318
-0.7056954173729889
-0.7980103251181865
-0.7369161742417422
-0.7985523518405222
-0.7321445272539472
-0.7866832365916615
-0.7320906243083377
-0.7738299240777039
-0.7173568101475217
-0.7552616379171525
-0.7031120461527811
-0.7402501051791172
-0.7036112048341081
-0.721329380250689
-0.6821486520781492
-0.7038482621842579
-0.6661807116627347
-0.6912948230805444
-0.6751571078739922
-0.6381280148321242
-0.6635641112619376
-0.6340686940315929
-0.6535027008483205
-0.619798200691863
-0.6457917623109977
-0.6184277136949495
-0.6416546805917108
-0.6075464323984018
-0.6401469198162008
-0.6054031705507872
-0.6418316787577468
-0.6119350861797361
-0.6460197985729402
-0.6076770531177564
-0.6537339398390717
-0.6162888457837871
-0.6628415991118208
-0.6389241599432602
-0.6770763697137727
-0.6910545214002164
-0.646722603350593
-0.7050808182763247
-0.6709741289078632
-0.7261815130115716
-0.6873553415777222
-0.7398217888565057
-0.7058614370245058
-0.760789774473039
-0.7209975069579885
-0.774625446108764
-0.7276340037848065
-0.7907586269632646
0.49171761935378966
0.4366920251737598
0.3168189785998886
-0.800481536690181
-0.728880582542057
-0.7965826521187244
-0.7477771440373233
-0.7805793321030011
-0.7486090885598886
-0.719996122719466
-0.7026498436522728
-0.6873660820625028
-0.651205697946808
-0.6537149499145595
-0.5948490204774742
-0.5926539690932808
-0.5338867322567767
-0.533068742883245
-0.47545784827538345
-0.4859449537048721
-0.4135613995847076
-0.4280390305902546
-0.35217556969263014
-0.36203855329617124
-0.2921623791457374
-0.30407240169768485
-0.23495732210483916
-0.23694106808270793
-0.17628384765963015
-0.1182009681423496
-0.1727708594096378
-0.05790671337044873
-0.10657688601080004
-0.0012575537689398957
-0.04260370992098435
0.0616309842406209
0.024343343207369028
0.12194645151261378
0.08748066475220022
0.1831146492647622
0.14210566445921408
0.24177792264448775
0.19350458084865443
0.30219672466539815
0.2654988230790046
0.3630623347872664
0.3455590742683668
0.424237781892254
-0.10009553236976043
0.05363826580320524
-0.11348324103853742
0.484683001728391
0.4279810269705361
0.5493111389415942
0.5129269041577207
0.6092592095833098
0.6674827196445888
0.5882214783490436
0.7218066924390015
0.6501475172536657
0.7610124681570197
0.6919379532595612
0.7877371151326381
0.7308838238942981
0.8014018281035589
0.5310141015972037
0.7966172459861273
0.7393528734546857
0.7849053540478453
0.7314865729430674
0.7696347290917119
0.7031561447719362
0.7543282067414692
0.6922031751421867
0.7375691094187969
0.6947099378419745
0.721048138726518
0.7044658709016579
0.6714076098293955
0.6911974200551113
0.6617025352516706
0.6733857623727177
0.6542392639506613
0.6637349327099068
0.6500895814169491
0.6519571617929291
0.6277007869529725
0.6463759771840861
0.6164895516277885
0.6413783865108386
0.6089237719459554
0.640175529244911
0.6123592699354855
0.6415338132802659
0.6037695775962059
0.6461942365164968
0.606196954454938
0.6529532479626433
0.6194713985584097
0.6629588203761294
0.6358794162379549
0.6777087053781597
0.6885999811850703
0.6349023093246197
0.707333173759653
0.6632008365897957
0.7218664120972619
0.6125679781917651
0.48774779827249015
0.600973385121309
0.7394341218944135
0.6901137191094012
0.7585365604418286
0.7105072028244234
0.7731544616745835
0.7101711423482118
0.7849427970319393
0.7365750526410041
0.7980858306800478
0.6408754007228142
0.5765995868221488
0.5512014362299503
0.7988024207225699
0.7467403263134098
0.7874854648204485
0.753181674033596
0.7607827119175494
0.7225551781127019
0.7154717272273389
0.66502953228101
0.6618275481250047
0.609803060984458
0.6050419599554735
0.5471811973931789
0.5480629734430514
0.4841652066770657
0.4861265211658363
0.4198564359243677
0.4246082979402602
0.3612217337635657
0.3729930877173944
0.30261989291754976
0.3239531154335199
0.240469163424951
0.26683640727366625
0.18056033365073015
0.199758709687195
0.12117526876303328
0.1405454451251302
0.061323129434962056
0.06729924568570213
-0.03754912146644584
-0.2746493543121426
-0.37979938291037263
-0.21113633875793159
-0.230605199490093
-0.3080380010999983
-0.45445852544818943
-0.549434503309737
-0.595185790218025
-0.6276165902128422
-0.6159768251304522
-0.24327006896669856
-0.22130850743469077
-0.04307330937610391
-0.6690838785503777
-0.6176474876053043
-0.6429276275108722
-0.6402190763963642
-0.49810467192587515
-0.37580280995992627
-0.5341575280604967
-0.6369450107808785
-0.5960961199504741
-0.576738206146304
-0.586154880053376
-0.21991112120336775
-0.11202152775694653
-0.09241813225337879
-0.5581313297705606
-0.5710818712014678
0.5435605545520064
0.6300673942134817
-0.569462525529229
-0.434817449827023
-0.39349602276031215
-0.47456035334797136
-0.6682076222525879
-0.6509925863862035
-0.514504220303764
-0.5247310100564069
-0.6077149344222222
-0.691499916313859
-0.5923686427454656
-0.46868898631538575
-0.5594566089261805
-0.3550408732988334
-0.21483850230048882
-0.4346203409047775
-0.6943462031757125
-0.6347309575429413
0.24907374090760462
0.06954732200998215
0.1517002284632356
-0.6105025417146017
-0.15859219916925815
0.11034293092534499
-0.05637746251280816
-0.6311012604146624
-0.5234819270451971
-0.4585623304510598
-0.483294079421602
-0.38250322977646267
-0.3104776558302295
-0.2423194531928112
0.6370899681680456
-0.07065015552835721
-0.0004392967921303497
0.09901570332956515
0.358382609314527
0.5253322440218015
0.24313680110435937
-0.46151148140016757
0.15743626657196183
0.2724526306579613
0.0641372208036261
0.35200467596748386
0.44728874501812926
0.6199653794711318
0.557901629269739
-0.47199057181723636
0.6716699369660956
-0.15442361172411959
0.6442090385820695
0.6101756678698004
0.5913104794782954
0.4719218143012011
0.6412730891705669
0.6529778998386372
0.6203897983077008
-0.3404748142628014
-0.38849520417070954
0.5788019910895547
0.5764311387101939
0.571759374202677
-0.41043756352906163
0.5657384608473383
0.5676014890431985
0.5929334097760008
0.6610986082787752
0.6488251628901824
0.01426723982417529
-0.5420235885303218
0.6666458796706299
-0.5606886984289856
0.6861341362165011
0.25837708564020645
0.17817190110095035
0.17480160361390318
0.7006143950090742
0.3089144397013707
0.07633751836054851
0.05034186434386585
0.4893329976778277
0.5452050166283735
0.41347231271547363
0.3328732544936101
0.4284293786837041
0.26162262281446974
0.2280820428309595
0.13566484101747525
0.13620895646069095
-0.11001346186918386
-0.181855776184368
-0.15314302379885658
-0.3398892191578378
0.3958629580133013
0.37705029929865513
-0.5436250572663364
-0.5586142068999577
-0.5129550399289142
0.4488462803143547
0.09721724361232617
0.034424663644080804
0.4869136743370015
-0.4597985790349785
-0.6132253435780518
-0.40330625658172714
-0.5349102889760629
-0.5517675588025878
-0.30866421932098453
0.29272222414199894
0.28925182415368134
0.5221320516934376
0.009933394929705191
0.5656494690294178
-0.09150593198629121
0.5475322014536081
0.5783860394559467
0.6126686814747323
0.4890139926319891
0.5217762160665806
0.5042107315905268
0.3388464572773867
0.4212545360491654
0.6449469972596499
0.6465543147333446
0.6107871058109932
0.6498516003253474
0.6227193918901042
0.6560986456321418
0.6208644660416861
0.6642325859839269
0.6260208504667472
0.6740858891055894
0.645475560624565
0.6878107439680461
0.643334663844356
0.699622333196314
0.6640068528268479
0.7158108025201931
0.6592292638770041
0.7290982676530374
0.6803395948639219
0.7438734508848591
0.7072962154371512
0.7547358902806354
0.768684777215577
0.7172388844572622
0.776084705667664
0.7364917747003595
0.7741060174894243
0.7323580908434993
0.7645703851037002
0.7336901938094423
0.7374388065608883
0.7107900525367488
0.6947960595344477
0.6771823333410936
0.6432454541675878
0.6279727279528687
0.5848779709217181
0.5778689634672816
0.5249350932763516
0.5349266786833674
0.46297597733855145
0.47703346467072544
0.4031333271122554
0.39057541628719195
0.34403261011754127
0.286240129022002
0.31467847302682306
0.22774244725541412
0.25678782708477904
0.17002605106697524
0.20190236891966254
0.1144425510072021
0.14708057705439387
0.057744472808151634
0.09456738388499482
-0.0006328557901752925
0.034048523825764426
-0.05626371601045261
-0.023524031437361297
-0.11411124520399561
-0.07929245467534873
-0.17216666410590203
-0.14393700437695464
-0.2306308855563589
-0.21325400945533943
-0.2893631834125554
-0.34867076480366416
-0.2752964221143364
-0.41072983047234335
-0.3475969299777333
-0.473305508770581
-0.41517934733500067
-0.5357210210363267
-0.4724425979831116
-0.5968607303619848
-0.5480570062976892
-0.65299600568771
-0.6207079504246871
-0.7042002120678497
-0.3811229795584847
-0.16006470022957112
-0.2718467969808551
-0.7443492446482928
-0.6812433058454133
-0.76984110408102
-0.721889812019222
-0.7764322891200668
-0.7736961639698221
-0.709546359486193
-0.7646662356811185
-0.7118370762502135
-0.7517945002411424
-0.7246862353590704
-0.7384890216086258
-0.7076218461204079
-0.7250446895882806
-0.6925028029389243
-0.7097009923380985
-0.6850072848000384
-0.6978111360368545
-0.6688993566886154
-0.6819452358367366
-0.6480381397705802
-0.6730964194160263
-0.6371537903728907
-0.6618393434867096
-0.6311582672025122
-0.6551380111569541
-0.6493648048663871
-0.6133993005281916
-0.6462966979956083
-0.6092182788005563
-0.6451751444364864
-0.6071740997173419
-0.6458139043715967
-0.6214319266752779
-0.6501980068931316
-0.6223582370637223
-0.6554649851953454
-0.6300322177494385
-0.6640473097577025
-0.6231787731079785
-0.6728461469219795
-0.6436661387427757
-0.6867643746268253
-0.650549760032979
-0.698166693133285
-0.4898004903392688
-0.45442611030233004
-0.4016429286544263
-0.7136944082746289
-0.6629593373038186
-0.7293361394540901
-0.6774859174293534
-0.7407425410001904
-0.7571422993338156
-0.7060003496322372
-0.7675860098056354
-0.7181094706414819
-0.7756534047497728
-0.7186379574003814
-0.7763106388215392
-0.7298098016787887
-0.7610544946045517
-0.3395815862058037
-0.733025777623319
-0.7034202083971896
-0.6877954102255291
-0.6770972963777327
-0.6325014973731347
-0.6341968530646881
-0.5761358916655278
-0.5684300225017483
-0.5211043207180042
-0.5094395172809832
-0.46198909591393567
-0.40321007654183927
-0.4297281984148336
-0.3414289961467453
-0.35390588126468625
-0.2835952633136416
-0.29801266859741526
-0.22523621661155646
-0.2486809912770208
-0.16626221267830843
-0.19209009275917066
-0.1095196047967571
-0.13285773406027696
-0.05646417769114619
-0.07354905624551891
-0.0004453258747098124
-0.023410144217315566
0.056017006295412765
0.02993721373101101
0.11259650743297589
0.09662731895231479
0.17171359602846112
0.16757194152710161
0.22849238609987924
0.23557959220914654
0.28463280496785126
0.34718295630615403
0.2957027877537816
0.40801481399378187
0.3985431114494819
0.46936439997156515
0.367330641207726
0.207159460497441
0.31265363688421904
0.5310839931358421
0.47577165875970057
0.5881741665274542
0.5409246172250315
0.6405693998605588
0.5825404429665136
0.6923265799385139
0.6471978897119064
0.7334408041454596
0.4945750107956536
0.4741588939018374
0.3196367717550276
0.763421962135286
0.6961773777524838
0.7752354839063078
0.7297772373398227
0.773902562772495
0.726491135594085
0.7673167518714682
0.75656382767485
0.7162035473195203
0.7423091469115795
0.7024340060564426
0.7265875570008088
0.6907636152087763
0.7122317072552384
0.673546052813386
0.6990888375155415
0.6637204731446871
0.6842790478296858
0.6606417235523457
0.674719559793635
0.6506729536790443
0.6623082155037363
0.6294519565201585
0.6557881649761252
0.6239620356564511
0.6498309095627967
0.6254584565300266
0.6461198433446396
0.6169036291183354
0.5878654634952484
0.6120477742067201
0.6232157112665144
-0.5324910328120747
-0.4658877671971542
-0.5333006203570027
0.6060789217735079
0.6446658945801609
0.3356689864440471
0.6789496972220017
0.6842387593935474
0.5158174646836426
0.4392904279714221
0.337909266492626
0.6612190653003618
0.5947383483749118
0.5568320383805067
0.5076236313102475
-0.44553943215743824
-0.2709993703101066
-0.39092776971092463
0.42831215817661594
-0.19408377290506454
0.1553810721713301
0.24227783765216626
0.5589466195218807
0.555610510814839
0.5722297680109759
0.08263395219292664
-0.013214495200763761
-0.2514020701163796
-0.36072920803165937
-0.10529520959455076
-0.07736875981677652
0.03114625101360048
0.18147815421783994
-0.6405940166969113
-0.3794406707975238
-0.04151797369639807
-0.16592294379113398
-0.27761452730160274
-0.48928842801240174
-0.3814817951523776
-0.24657691947419585
-0.28214336338335666
0.3500023332918038
0.26717000475063213
0.5225325973563356
-0.5821273105933588
-0.4800518938427833
0.25448675870537396
0.10568118800291067
-0.04304726768930761
-0.6827399063027516
-0.29845602206347815
-0.3870285609579579
-0.17264663505738237
-0.6505229777655573
-0.6480279181139169
-0.6420609789439939
0.07305816679813529
-0.6140735968450655
-0.5974594164940676
-0.5850508393387687
-0.6530948634732792
-0.5598912664585671
-0.5921219039666565
-0.591896010897025
0.1355697352332943
-0.12945552707076322
-0.6023956006183058
0.5417091984383078
-0.5688406929289853
-0.5181823804623706
-0.5360057212176397
-0.6145279609384079
-0.6198441173044925
-0.6700022434294685
-0.6505754816127968
0.3083842342420099
-0.6660795696245622
-0.027308530935306437
-0.6197389973751694
0.576862137993615
0.6218942223814627
0.5147339140202708
-0.5556957716523611
-0.4798772165209976
-0.2589252045587822
-0.3938120882548667
-0.515560655768371
-0.17467586361589268
-0.1047762514460597
-0.02997471709003948
0.5269968272249907
0.06302162594730562
0.13926100598499475
0.20892489036730064
0.6716573061082495
0.4176041078097538
-0.5574755555471019
0.5979105232753448
0.4911492833587909
0.6282834922248566
0.5922642499217435
0.540633469132941
0.5549294465554261
0.4867653061118884
0.6608102209834669
0.4338678237529039
0.41527840386213155
0.5766348221100446
0.6307672554759886
0.6433843258626105
0.6167974115793673
0.6072932408664917
-0.4577617598737161
-0.364102883834293
0.5895043008557804
0.5931750364664191
-0.25392694886373557
0.6024165086326376
0.5850280269094078
-0.5696583724539377
0.5838107294868077
0.009390048642573102
-0.4802645041714078
0.49574216410139205
0.4136685970062821
0.20630404907548175
0.41026403478752194
0.5401427205011782
0.5033259177369538
0.05858008171290808
0.4113485951496183
-0.522656316048866
-0.5644143041541669
-0.6031277929086366
-0.5475200031292626
-0.15311551986836536
-0.055711820246712764
-0.5708657554414902
-0.5851152868313619
0.5481190518421781
-0.5650605104017206
0.4924908600589855
0.20633028358161407
-0.48725096465326334
-0.4433719524137759
0.3066308459515348
-0.03258379255105619
0.5842900174187492
0.5503253492003973
0.5576580165329404


==> output_bu_20240409/example105/nPred2/stepSize0.1/t_all.txt <==
17
0.0
0.00192
0.00528
0.0104
0.01813
0.02966
0.04676
0.07207
0.10951
0.165
0.24745
0.37023
0.55271
0.7968
0.92868
0.98136
1.0


==> output_bu_20240409/example105/nPred2/stepSize0.1/t_nonsucc.txt <==
0


==> output_bu_20240409/example105/nPred2/stepSize0.1/t_succ.txt <==
17
0.0
0.00192
0.00528
0.0104
0.01813
0.02966
0.04676
0.07207
0.10951
0.165
0.24745
0.37023
0.55271
0.7968
0.92868
0.98136
1.0


==> output_bu_20240409/example105/nPred2/stepSize100.1/gfsetAfterIt0.txt <==
768
7.191287300858731e-07
3.90750789925352e-05
6.083386111791354e-05
6.536062202792296e-05
6.471432637021862e-05
0.00010104931867079231
0.0001127573477145248
0.00012889835849550635
0.00013042907584639781
0.0001724254884571963
0.0001646539252983915
0.00020012366449359466
0.00017854034263197516
0.00023207798314855857
0.00020844126051344599
0.0002769573194118936
0.00023312593842439395
0.0002616950952760349
0.0002074943982495927
0.00028274445537787416
0.00025950911542058915
0.000386926485282655
0.0004164636061592866
0.0003266336765798885
0.00038277765146551565
0.00032876951533425397
0.0004219792686828308
0.0003003609809455654
0.00039870060766237077
0.00031894205714817666
0.0004942885239217411
0.0003625270868151211
0.000535278708353662
0.0004263558352058287
0.0005326622067752521
0.00043683452109331703
0.0005553333041739314
0.0004654861793095773
0.0005401039386145128
0.0004938574562208412
0.0005950266453206483
0.000520380622400534
0.000511187459364718
0.00045179320585814816
0.0005348765828200166
0.0005808987076622929
0.0004847345173115978
0.0005627416128935624
0.0005148769061079285
0.0005873365606035397
0.0005209036935417159
0.0005749304443873847
0.0005406506928366475
0.0005829783033680566
0.0005386809802896121
0.0006071193642965818
0.0005642447066032113
0.0005833660851745607
0.0005649932664522224
0.0006040713249439726
0.0005736749659521413
0.0005832456236101748
0.0005661494845761554
0.0005973013372940704
0.0005897194773698431
0.00060256985864521
0.0005326440292071216
0.0005822364440309988
0.000628776604889332
0.0005662927801730418
0.0005785837199654855
0.000611137369180859
0.0005732362347340883
0.000590667658918352
0.0005594126156475432
0.0005922779799844498
0.0005185156602523115
0.0005519617357597784
0.0005681278172865226
-0.0002818959538417237
-0.000348331674457017
-0.00011814342171765607
0.0005370292377297208
0.0006159232193471076
0.00046555662093669773
0.0005426759903679936
0.00039212479031309723
0.00041093687083242986
0.0004659568528805863
0.00037796220930129144
0.0004710774390361385
0.00032126184920959076
0.0004239412349271494
0.00030738469481257554
0.0004006883381183803
0.0002763289669488584
0.0003874158124032139
0.00022771145409637795
0.00033249729965373055
0.0002302777558717213
0.00029747391145515964
0.00018539156633081588
0.0002898424557577908
0.00014072905786974762
0.00023200930763110744
0.00011918152028592926
0.00016946607247264267
8.569185432468047e-05
6.103431081670472e-05
0.0001379647145392816
2.9711496138555766e-05
0.0001146464235424882
7.074323284670816e-07
6.99912658830136e-05
-3.4744981049299196e-05
8.677433865583998e-06
-7.016766257749346e-05
-5.910720727217022e-06
-9.368414931474781e-05
-2.070392780706362e-05
-0.00012285757968325393
-4.1202145421183175e-05
-0.00016236240588992629
-0.00010874771396692818
-0.00019554354385872139
-0.00015931184686463994
-0.00020819331930779092
0.0001648369967470119
8.676144010844455e-05
0.00021591319253638967
-0.00028285856571898976
-0.0002397149983287941
-0.00029499339064731946
-0.00025342247680774417
-0.00032072936729319126
-0.0004107428789221194
-0.00030510711889659254
-0.0003860433735901383
-0.00034042033036959824
-0.0004039769943631385
-0.0003469624985290783
-0.0004331587312145535
-0.000397343487789222
-0.0004712202406556677
-0.00038880647700348196
-0.0005430562851868048
-0.00044659640462312814
-0.0005641187152426564
-0.0005138663355726414
-0.0005431146921137576
-0.0004976803735014303
-0.00046591752193391557
-0.0004247338498373519
-0.00048755358559043785
-0.00045577589946125294
-0.0005308651560923011
-0.0005194785781437842
-0.0004785650487771473
-0.0006041209204317179
-0.0005367468440294342
-0.0005548815939586977
-0.0005473289287771683
-0.0005957791573294052
-0.0005515029387976976
-0.0006129928916912301
-0.000567744615163446
-0.0005152181827051695
-0.0005247337341781123
-0.0005778659879445292
-0.0005155307352267246
-0.0005638144498656732
-0.0005392836531965278
-0.0005902562728204898
-0.0005376378785206374
-0.0005941614321416086
-0.0005571499146025757
-0.0005772974820650082
-0.0005554247838686303
-0.0005902359005240885
-0.0005641795217375769
-0.0005608159017153779
-0.0005943568016035696
-0.000537788821987582
-0.0005787877330940384
-0.0005702334322797127
-0.0005439543176093835
-0.00047100554903638887
-0.00040538217660359744
-0.0004872350290213942
-0.0005637623704210839
-0.0005498789689865759
-0.0004701407056807646
-0.0005281531942122571
-0.0004493732372909249
-0.0004688698870298078
-0.0005129140005110943
-0.0005055083216339424
-0.0004887516592051696
-0.0004339238815950513
-0.00037750424855360963
-0.0004181239260794295
-0.0004981562846917623
-0.0004905140968609287
-0.00044505870630810035
-0.00047613651006534114
-0.0004228220279202299
-0.00042349020111228167
-0.00040801699323537234
-0.00031929880781112445
-0.0003972625134380501
-0.00034086171463291407
-0.00030532858560774497
-0.0003156281957564686
-0.00031962131436878526
-0.0002637011245604348
-0.000293989258207581
-0.0002313004270976764
-0.0002389529395554893
-0.0001651804719525778
-0.00018125830743571968
-0.00016415789376891902
-0.00011206749889698245
-0.00013823335189825232
-7.027459070656894e-05
-8.510965352210332e-05
-4.355904125263458e-05
-6.844293729317028e-05
8.829577735552949e-06
-3.259166222170154e-05
2.4344937257140625e-05
3.303457117166835e-05
0.0001384027106062461
0.00018945393421954655
0.00023367022418843686
0.00032589490073366427
0.00027055970882572
0.00015354013846172174
0.0002022011263562972
0.0004061095077373427
0.00026372532564819203
0.0002575842494103519
7.583049443127324e-05
0.00011636055779039513
1.0004492934958664e-05
0.00034006639100894243
0.0003629644511856344
0.00041489971475205153
0.00046655581403639884
0.0003276200218982196
0.0003635472031240255
0.0004555240668062808
0.00040922068793407723
0.0005651008134656163
0.0004873025068928168
0.0004548721391496243
5.2463016264542334e-05
2.9619719491844205e-05
1.1906886686643328e-05
0.0005100229709463487
0.0005233042348443296
-0.0004244339435950325
-0.000506571704808796
0.0005340866514358542
0.0003754925922265963
0.00021868177556568657
0.0003626473595205805
0.0005452012120530006
0.0005525161145940151
0.0004434844619921874
0.0005302125454397982
0.0005781581432366639
0.0005629930670282993
0.0005201338309031425
0.0004859905245511162
0.0005435370806496941
0.00018248472316115494
0.00011431212080804799
0.00026239363851089843
0.0004975895165232447
0.0005246962378399236
-0.00027842937324005563
-0.00011696171260150544
-9.442264411956899e-05
0.0004307372065035804
0.00017344827724876015
-2.5356129050672308e-05
6.613190340485413e-05
0.00043592277342686
0.00039220005131728857
0.0003731531918858102
0.0004440567735595284
0.000336939522720781
0.00030764851459193915
0.00024781373178940896
-0.0003011090457903624
0.00018040465028077958
0.00011199655381899367
4.869681478887004e-05
-0.00036408935599726
-0.00045605606008047156
-8.377049178294131e-05
0.00014392150811231463
2.509814613140791e-05
-9.091852354912635e-05
4.246237156612578e-05
-0.00017010951899947815
-0.00016453502115157514
-0.0002914924862023205
-0.0002110530484973663
0.0002873966957112414
-0.00034555201699011423
-8.019301936569798e-05
-0.0004379075520514869
-0.00037148966642560716
-0.0003393766975073725
-0.00031057227959367374
-0.0003859183792313504
-0.00041811577788548713
-0.0005248139105710653
0.00020542264734531383
0.00039023053502418634
-0.00048041123693045955
-0.0005034034813784379
-0.0004831709622613148
9.261942715951463e-05
-0.0004895859639569301
-0.0005153790784952413
-0.0005239380631924065
-0.00038886884035135654
-0.0005447551654914499
0.00012880617631954623
0.00021234440563642644
-0.0004920859191683772
0.00025336608341240344
-0.000440515923757821
-0.00018011328940082023
-0.0001477458785037638
-0.00011702846006819066
-0.00044333860899025974
-0.0002403415865048689
-0.00017684121526351563
4.1161981921265025e-06
-0.00023656253519330602
-0.00025740254578560047
-0.000215216344124619
-0.00012837146155906745
-0.0001931938686149349
-7.863721532363883e-05
-0.00013394622454127383
-4.7386592935004904e-05
-1.6738756266726754e-05
6.69537804898231e-05
9.557891899758282e-05
0.00022001885918648446
8.581306326751474e-05
-0.00035415008027766615
-0.0002229298902043778
0.0003778345046879597
0.00033260768903158673
0.0003852951787966747
-0.0003126830739798148
-8.981895616454832e-05
-1.85419950487585e-05
-0.00039557034984551956
0.0002398963425962747
0.00043603170821806603
0.0003221684122588395
0.00036373283865216775
0.0004890053691957399
0.00015449266849926863
-0.0002868810014831916
-7.11117849373331e-05
-0.0003169972990313843
-4.1772338700294386e-05
-0.0003873144891893375
-3.6031782853769455e-05
-0.00046375509805777343
-0.00034778544389591073
-0.0004142687113947724
-0.00037056358143022213
-0.0004115658804192742
-0.0002930846393785962
-0.0002302768058286554
-0.0002675228358022473
-0.0006612536932626997
-0.0006778071557512332
-0.0006261577858863184
-0.0005741116095951837
-0.0005962259133726772
-0.0006043684844530387
-0.0005461242774650464
-0.0005779577837309591
-0.0005486850486785633
-0.0006131890625744717
-0.0005683244487675796
-0.000586738186964629
-0.0005629814006443911
-0.0005753676186667346
-0.0005586569658805708
-0.0005903038879395753
-0.0005440187381652715
-0.000486423632303717
-0.0005033037515121426
-0.0004693431954778873
-0.00046432009967262606
-0.0005685795738270793
-0.0005412921567142519
-0.0005528721760048086
-0.00044446956428413197
-0.0005307394241978068
-0.00043998099368227516
-0.0004789587358635254
-0.00037505783267374786
-0.000452921932402818
-0.0004169252586641363
-0.0004337021429675509
-0.0004030482648275149
-0.0004630331008095933
-0.00035492269921565676
-0.00044201758701819047
-0.00032813840957806944
-0.00040715705141557975
-0.0002799485586710994
-0.00036020918143450534
-0.00026811926806317223
-0.0003171942017204574
-0.00019773213994725647
-0.0002835897484793228
-0.00017640717991568685
-0.00015810608193210743
-0.00025965862739449374
-0.0001211374103070645
-0.00023225335769114642
-9.443565154540239e-05
-0.00021260138238293996
-6.121631545756336e-05
-0.00017266569156918868
-3.133928056948153e-05
-0.00016051093126364041
9.063688073598638e-08
-0.00011887989333565954
3.1118349396909885e-05
-7.583193169135917e-05
6.50209837969693e-05
-5.171418912530143e-05
9.425341185170032e-05
-1.7146656683163208e-05
0.00012996514030627897
4.937595547620323e-05
0.0001660628007760432
0.00017731195242096006
5.406343811771278e-05
0.0002485833605772407
0.00013131676298756465
0.0002667809163054778
0.00016485395503854747
0.0003046843341367846
0.0001756854626469708
0.0003376531805459955
0.0002343175413773686
0.000354114501554398
0.0002591588585218233
0.0004360903498546941
0.0002875918710200198
0.0002421435052759252
0.00021922565846637417
0.00046628533058975223
0.0003222468026485485
0.0004531930859853285
0.0003408585145447041
0.0004250287297320978
0.0004963536395961274
0.000336925178461073
0.0005127032792410924
0.0003956541688624999
0.0004889827068554404
0.00041230238094720686
0.0005267292082703542
0.00041572947433199105
0.0005394677590616815
0.0004475752619657754
0.0005074712847055581
0.00045867359180322285
0.0005982789552635014
0.0004938165644261339
0.0005728276325024712
0.0005266361653129578
0.0005290943925197612
0.0004903520334397116
0.0005606648485534859
0.0005177827712580805
0.0005426667762587951
0.0005762766081422631
0.0005044948116530606
0.0005745565499845317
0.0005308365655317825
0.0005554262274038637
0.0005346114833935133
0.000649129391191388
0.0005680502356183278
0.0006409798913002053
0.0006258993288937415
0.0005653277276595073
0.0005829225101495739
0.0005633184408037281
0.0005470692240228495
0.0005887016070578323
0.0005688388115433651
0.00058363564688535
0.0005546426508193709
0.0005276416771093841
0.00040540306218949756
0.00043414625806121503
0.0003650500691451408
0.0006153565630363055
0.0005214222820307829
0.0005568003185478503
0.0005533585799049674
0.0005338764636919464
0.0006024129720439334
0.0005210055145292805
0.0005011746801819792
0.0005809317774289127
0.00046931738972910215
0.0004919059744116843
0.0004516895463234441
0.00044536211882908317
0.00043962589699038314
0.0002972887293280881
0.00045224077604020917
0.00042875368302368707
0.00041566531757544707
0.00044812221982170957
0.00035426633197609836
0.00041152219094690347
0.00026958579638727343
0.0003150042630003361
0.00025070673488381646
0.0002568714593960854
0.00023840427598484644
0.0002020153593008694
0.00024029942740564438
0.00019750459240752965
0.00019065603094159305
0.00014960388599880825
0.0001843064985964197
0.0001264704333237254
0.00014491103116785135
9.643495123469436e-05
0.00011464210520797554
5.2999350465996534e-05
0.00011132992525062906
3.0704915666660546e-05
4.731776794916542e-05
-1.5716788866734646e-07
3.497336792358621e-05
-3.0950178280052444e-05
1.1245648159039786e-05
-6.337506256331683e-05
-1.2514364223044417e-05
-9.269460872279257e-05
-5.298971309149607e-05
-0.00012769375256833912
-8.63033290819825e-05
-0.0001525776758493138
-0.00019698546221373072
-0.00010224801427963336
-0.00022743526030509807
-0.00014119678501651849
-0.00024864064693736734
-0.00018078467910773052
-8.682938043178116e-05
-9.650100688291998e-05
-0.00029571768991513183
-0.00019914436496775974
-0.00028011043210555476
-0.00020994150676285984
-0.00029849957098098805
-0.0002030157471692351
-0.0003820587542335127
-0.00032366085944065864
-0.00040762629860835025
-0.00027888377398360416
-0.00031602363621955845
-0.00019668470679166692
-0.0004664682474349807
-0.0003885905935144594
-0.0004656166497079523
-0.0004246195844453097
-0.0004954356774094799
-0.0004579860434905462
-0.0005361363282694432
-0.0004711855814979937
-0.00047614309858128945
-0.0005654887740820954
-0.00047677733899808894
-0.000599050987778845
-0.0005534662908417687
-0.0005767620695458777
-0.0005469480106616759
-0.0005912077000780289
-0.000557154544018344
-0.0004961173817196736
-0.0005243218157154545
-0.0005945666004581602
-0.0005407777899850198
-0.000635546608402729
-0.0006105730815312993
-0.0005252519766671418
-0.0005443290729904485
-0.0006287994542685633
-0.0005750007996769576
-0.000599013014950283
-0.0005785742713742587
-0.0005573770964361366
-0.0005233144821269332
-0.0005278575761351276
0.000383355954573241
0.00032906197293637644
0.0004383270370772578
-0.0004559011148814793
-0.0004648665459037757
-0.00030222554932248457
-0.00044184845556381985
-0.0005226575010440932
-0.0003299190117691486
-0.00016222247669623506
-0.00026005586347399915
-0.00042191293672918194
-0.0004205772356844703
-0.00040991200297284453
-0.000394720199938111
0.00018052155519808377
0.0001233940405174749
0.00014813626177719385
-0.0003391609292110144
-3.5404693689936014e-05
-0.00023715774732003904
-0.0002692388612049188
-0.00044483419228761694
-0.0004026093544754766
-0.0005007626464374614
-0.00020341019266052813
-0.00014389520875811824
0.00018026967187280584
0.00019275965894092263
-0.0001115912090037774
-7.981071248622886e-06
3.177371076468813e-06
-9.332403872582942e-05
0.0002924397317650796
0.00012618069641103102
-0.00011795490873198359
-3.624695706696921e-05
4.435577536334187e-05
0.00020828740145247148
0.00012712349541194932
5.729241688198373e-05
5.408725154568861e-05
-0.00020997221169003616
-2.5473292249393395e-05
-0.0003786292556069026
0.00026903401909491464
0.00019587571587618502
-3.9199667908857326e-05
-0.00027127750823886093
7.545047361157309e-05
0.0003608575704845878
0.00026423180704764244
0.0004097552752120114
0.00021748138421345744
0.00032645385129545095
0.0003780129229993142
0.0004294913951662263
-0.00017210168278883995
0.00044075598510873425
0.0004636928416009401
0.0004753860372470311
0.000499169553590517
0.0004957304690915052
0.0005341988934529052
0.0005578681937286862
-3.0505686310622662e-05
0.00010295306149638827
0.0005478210828848975
-0.00040869719191482124
0.0005555132159632277
0.0004745195789783155
0.00048655729135560835
0.0005330840959374095
0.000452233119555113
0.000571156140519639
0.0005146695398002849
-0.00028294965995546653
0.0004557194225196607
-7.147954582624635e-05
0.0004396487083343274
-0.0004069042454923197
-0.00048008083389437393
-0.00035584597185599697
0.0003853756900405448
0.0002728973095729093
0.00012940314617586912
7.329104312940166e-05
0.00021818987545036125
0.00012369890770432508
8.352756836620753e-05
3.484439996668645e-05
-0.0003663443929891639
3.235689736011339e-06
-2.790355029866662e-05
-6.797694111829092e-05
-0.0004349239417167071
-0.0001495702493813539
0.0005091317460323696
-0.0004577169966507696
-0.00017130124426840775
-0.0004215646653443327
-0.00036172098381616634
-0.0004016813227891302
-0.0004991957770054815
-0.0004497991919011878
-0.00041881272697753396
-0.00033241063915355126
-0.00037085232253885735
-0.0005606652784275001
-0.0005173944965821871
-0.0005137736265188561
-0.0005542774065828125
-0.0005316824617242047
0.0003008810055830233
0.00033355935994061733
-0.0005127079014325405
-0.0005290226469629417
0.00025427582389624267
-0.0005500301938353378
-0.0004958372433947609
0.0004496798170925991
-0.0004780233819180036
9.641944011820298e-05
0.00042058613016427023
-0.0003717263581534348
-0.0003345046262448208
-0.0002571388763242783
-0.00024139994741408452
-0.0004993449395043122
-0.00046500248211540647
3.4064140898619396e-05
-0.00033093308663123484
0.00017841182785407212
0.00038833394060854264
0.0003198330007326484
0.00026576929703369366
-2.2968117272179144e-05
0.00011554056918716804
0.000532825206865618
0.00043327255340126666
-0.0005189554321255618
0.0003492159378425545
-0.0003305478797851553
-3.133186794059486e-05
0.00031141169002594116
0.00030585763076957853
-0.0001604172663678596
6.858573137711586e-05
-0.00044199291313833436
-0.0004661711374784081
-0.0004334772345198135


==> output_bu_20240409/example105/nPred2/stepSize100.1/gfsetFinal.txt <==
768
-0.0021291770746352874
-0.06322911950776211
-0.00874242155626679
-0.1256667025451006
-0.0846292206659949
-0.18392249659134832
-0.1508288230210911
-0.24433273848239517
-0.214609486212197
-0.30472705202413386
-0.2745689186346075
-0.36630636808871025
-0.33092773346806603
-0.4280439181940659
-0.39431182161965506
-0.490997838471919
-0.44866316062431344
-0.5505015524910599
-0.5159750750542716
-0.6068180343699484
-0.5840262445303622
-0.6649610087070505
-0.7171441660946984
-0.6392382942531547
-0.7596529883655254
-0.6919162794797683
-0.7881393632309268
-0.7052860712766854
-0.7996949684371001
-0.7388364426855988
-0.8023665150660453
-0.7362693468311615
-0.7917463956020686
-0.7381276580241352
-0.7797422256928792
-0.7261536821156649
-0.760589416811295
-0.712150672140091
-0.7462949397347
-0.713194793102776
-0.7259306106317096
-0.6918527803980018
-0.7076374020757549
-0.6737013291691688
-0.6942575284367705
-0.677139758290452
-0.6427448437368926
-0.6649452281585594
-0.6373715849785941
-0.6542300207569017
-0.6209734676471275
-0.646097126109086
-0.6191817424434416
-0.6417097583147314
-0.6085629845275292
-0.6401085886111314
-0.6041162089561795
-0.6418944039012009
-0.6114533042413255
-0.6463219852870457
-0.6062092988569873
-0.6545730760119941
-0.6142207312869409
-0.6641597556875812
-0.638085038441412
-0.6790131940868516
-0.69393142955898
-0.6433163539117517
-0.709092341482024
-0.6687008725266214
-0.7311048984946096
-0.6879847196982227
-0.7452004231561918
-0.7043094416595759
-0.7676442418055474
-0.7198054154038859
-0.7801173307139472
-0.7280566252934428
-0.7950804476058185
0.5097670495045604
0.45053316822722617
0.339233452073447
-0.8051298033295267
-0.7331443244706574
-0.7970770294139424
-0.745472232939723
-0.7775833767391731
-0.7468836700435509
-0.7144843880301337
-0.7001191568921126
-0.6830766488946577
-0.6468912156096113
-0.6501107548032743
-0.591133034588726
-0.5884217171924673
-0.5301725103797497
-0.5289678151666013
-0.4711553224069111
-0.48272286779731877
-0.4099545466733795
-0.4232968479142465
-0.3486759367116649
-0.3585714623051856
-0.28933414719787165
-0.3003335534081324
-0.23245341229940866
-0.23394403140780562
-0.17433128441095436
-0.11679744349302697
-0.16726171412280774
-0.05730985267840895
-0.10184971694755628
-0.0012074736280948892
-0.040006956988126875
0.06094770673499241
0.025000007817385962
0.12063381962550684
0.08546492831516984
0.18110663185323939
0.13769667715638914
0.23926090779918907
0.18670177702932256
0.2990333923482026
0.25664438672990986
0.3597038338541046
0.3346084668085089
0.4204648869687948
-0.09152994514845494
0.049838600344630044
-0.11499099971466081
0.4806925030122999
0.415387435338209
0.5442394235352649
0.49946655175562665
0.6053102164369163
0.6655830727896136
0.5763485121099036
0.7184791819003631
0.6352103748600498
0.7584990168053182
0.6769286311287634
0.7873414330788598
0.718549305200746
0.8032444421412941
0.5452817432005739
0.7995790006522885
0.7390237125439548
0.7908195248026199
0.7358795449756471
0.7761696186848537
0.7099527497281551
0.7588207903290871
0.6959584477277865
0.7425848156277222
0.6986550973806586
0.7270891954815412
0.7080600734957778
0.6770277796014815
0.6939233381544936
0.666239760325446
0.6753544195524132
0.6584824390178013
0.6652124251476684
0.6527649978206541
0.6526422274689149
0.6265359913412479
0.6467179258959137
0.6189685132751317
0.6414430664133982
0.6090894609412432
0.6401623735326386
0.611828641742118
0.641611064153021
0.6021832649803911
0.6465265660994386
0.606154063044679
0.6537018013100243
0.6178391541194453
0.6643082031548662
0.6345693909293405
0.6797863850924983
0.6914875547147328
0.6318035645089523
0.7113353785583785
0.6621946852109724
0.7265087593400431
0.5979940795528652
0.4720881044467243
0.5925479786249218
0.7456986160395743
0.6889286654683351
0.7638763227859666
0.7102009904755507
0.7793108757388113
0.7059114315748561
0.7903346934684674
0.7354415354542564
0.8015997353611007
0.6238461835762931
0.557709026086766
0.5322786708808943
0.8008023911863427
0.7445949542557697
0.7888593700375164
0.7530016992699429
0.7569645502994703
0.7217830128000451
0.7119407477180935
0.661423230936399
0.6584947394167818
0.605952556332189
0.6009954639213129
0.543207904525058
0.5444023725958322
0.4801675852509706
0.4837521034837275
0.41637288213294943
0.42150597959583086
0.35767512932870243
0.3692707993288741
0.2994317852995962
0.32066608134390295
0.23796838210553142
0.26380099114932903
0.17859633017880838
0.1973797019351978
0.11986330500513988
0.13853424263474126
0.060608875597691125
0.06528875340420398
-0.03704732773269923
-0.2726126408104186
-0.37598067972898
-0.2034239894929209
-0.23362642780675086
-0.2976380015289582
-0.4499914896808362
-0.5465072030499478
-0.5982278134114012
-0.6330959990261543
-0.6146817417688518
-0.25230148958231646
-0.24351155687818357
-0.06406021289769423
-0.6774822256469002
-0.6309121388641841
-0.6534019399848241
-0.6515783603650891
-0.4916840256823725
-0.36467294394929595
-0.5254741899396432
-0.643870444158056
-0.592202301231639
-0.577316658959717
-0.5878847841231539
-0.21810378855784032
-0.12127387215152516
-0.09225941699695768
-0.559668139127721
-0.5693896630439039
0.5558780963175978
0.6293523544755876
-0.5658134992425342
-0.43342256572869226
-0.37182387411479745
-0.4696182217713911
-0.6587326268580761
-0.6457059549895329
-0.5131503677680586
-0.5169529339545187
-0.5989740356746801
-0.6810684103492387
-0.5812565338718373
-0.4581454477791677
-0.5464548228148828
-0.3655357032864105
-0.23687304795243969
-0.4578639941043509
-0.6808704781451483
-0.6183182510964125
0.23826783503422264
0.051197540864730086
0.17379360511335545
-0.6058024974036552
-0.1539471405025251
0.11078107297115355
-0.03512681240997993
-0.6234584767632563
-0.5186371151736939
-0.4552266729677742
-0.4861125603339739
-0.37569365709330194
-0.3054071609870268
-0.23738220035339502
0.6275423336370949
-0.0686961869500269
-0.0005452183113590159
0.09594940787435217
0.34936712801564407
0.5305252534698047
0.2353452151127914
-0.4700828918772237
0.15966164613680345
0.2765210577721091
0.0706073873261547
0.3406838204082172
0.4372342911921849
0.6055780426236274
0.5452343792690744
-0.47496280628347787
0.6718130414410788
-0.1427803511571262
0.6522691032130873
0.6011736288810566
0.5830234497391716
0.46049261733854085
0.6437117924680026
0.660022275240808
0.6211596365279763
-0.3336733504766881
-0.38330741924916517
0.5840223558110879
0.5798346763822297
0.5699664894566209
-0.4115681571108712
0.5625880262993228
0.5659168498548323
0.588427714200357
0.6506544285779825
0.6425425022857917
0.019289569285461817
-0.5416978285297847
0.6609709569027964
-0.5730400563308587
0.6750791685237173
0.2533204780958178
0.1736335102774309
0.16421032537825453
0.6928522330475093
0.296296215083688
0.06515768370749682
0.047925824033299466
0.48185394006532406
0.537763628985041
0.4085322721212283
0.32762307817354486
0.43869960463062896
0.2666836506094282
0.22303665301102796
0.13318530187708005
0.15816700791258653
-0.10859371723487524
-0.1806713657865505
-0.15045056690201147
-0.33725685542686334
0.40098204437930157
0.39716957424678
-0.5596586452867452
-0.5652133432463852
-0.5160646064874018
0.4386231111547623
0.09370446361211723
0.024633978976792377
0.48258417324112146
-0.4710030567768312
-0.6028783887071888
-0.40040640144721834
-0.5290736835748503
-0.543561177767019
-0.2884464111375971
0.3104399141174456
0.28559557323254453
0.507885588061094
0.00867826356565058
0.5700870468918032
-0.10184290523025832
0.5385910698359564
0.5709935868444621
0.6131826834095675
0.4797005552845869
0.5195292080197168
0.4963121359479463
0.334037852161294
0.41198989433705857
0.6449301349335502
0.6466361760189768
0.6100958943062672
0.6502217264980983
0.6204361943114755
0.6568947957652638
0.6204945899843755
0.6656605576387614
0.6257225255279734
0.6762105880675369
0.6448250379225767
0.690772587675524
0.6433829032207877
0.7036250370148103
0.6651430058632377
0.7199367198183774
0.6636577000719566
0.7363231443478339
0.6826957161736782
0.7488165320713958
0.713210607438799
0.7589208766510559
0.773895816369239
0.7196355442455851
0.7777200396111993
0.7392023959865529
0.7751163965161663
0.7330124241273872
0.76297042631329
0.7342507707003025
0.7345738409696492
0.7096153253927511
0.6914471244205754
0.6742019961911498
0.6394123355632068
0.6243163245712262
0.5812511003087516
0.5718121547452917
0.5204034941143237
0.5290755467470838
0.45902774093554316
0.46975786550788756
0.39934017651117426
0.3814624400496078
0.34052695042543274
0.28333991744080755
0.3068473621636553
0.22516538204771597
0.2505579109246124
0.16814060659408547
0.19600860709597434
0.1131723671895556
0.1428035535618905
0.05707744247126187
0.08990591428022504
-0.0006063441827320585
0.029023452555513394
-0.05555869923730215
-0.026791246953965363
-0.11283275789611559
-0.08281440398327687
-0.17002583971500185
-0.14685326091188622
-0.22816551717894865
-0.21473409113575465
-0.2865589900373443
-0.3452844485189977
-0.27725987510336697
-0.406758772089364
-0.34879690029464766
-0.46919707363679275
-0.4152799893151674
-0.5317197697216078
-0.4740994210877745
-0.5922561925051419
-0.5481477158861797
-0.6494448389201886
-0.6219003128911829
-0.7012939478708504
-0.38297764224316044
-0.15451061966627608
-0.2766674862822412
-0.7406707269442351
-0.6786951613148082
-0.7691909978983649
-0.7248024563811826
-0.7799852435671403
-0.7761663575152343
-0.7192275376798342
-0.7684996042530837
-0.7188003837637821
-0.7583111660742091
-0.7315352955097204
-0.7437522336954104
-0.7126075669783069
-0.7298184662724398
-0.696113264868256
-0.7145417292587468
-0.6903803668823648
-0.7013067778775055
-0.6711463736997941
-0.6847429304845626
-0.6510156470006078
-0.674962209275839
-0.638673885367122
-0.6631184433553238
-0.6320713946370613
-0.6558840451046797
-0.6497012149043426
-0.615715890439544
-0.6463576010373611
-0.6067869825965542
-0.6451622991773124
-0.6057948535278197
-0.6458754189087879
-0.6176481525326372
-0.6505366249067583
-0.621346459348179
-0.6562497893993832
-0.62978239273094
-0.6653898243173503
-0.6242062296044915
-0.6749788024571142
-0.6458470162617823
-0.6895887531473051
-0.6591490468911705
-0.7019060015893934
-0.48422690360142484
-0.44920292758599517
-0.4052605809026674
-0.7182924208694261
-0.6750714907798671
-0.7360119793231726
-0.6891352298449499
-0.7465051638743475
-0.7600619849273401
-0.7242801736458526
-0.7725259007017347
-0.7379317142961895
-0.7789566689858503
-0.7400709391898765
-0.7766529478990272
-0.7444377213648888
-0.7593467001982366
-0.33513491002559076
-0.7308117176192381
-0.7084792328127255
-0.6838881271888945
-0.6769657336361561
-0.6282617435954361
-0.630174455065073
-0.5730304397959249
-0.5632021417614232
-0.5173428730109877
-0.508394067377453
-0.4568218102684451
-0.3995991337288326
-0.4240094757864488
-0.3382247825737507
-0.34844093168995316
-0.28069931605463394
-0.29385643609703294
-0.2224888357641658
-0.2441813962803864
-0.1644558159112809
-0.1890133398498348
-0.108190604278896
-0.1290266677913111
-0.05583879050769885
-0.06926298826134272
-0.000466856490029193
-0.020321791187083747
0.05532246913694137
0.032871518410337995
0.11132577095343552
0.09900840173753096
0.16980540220846188
0.17019712481985974
0.22600027107170673
0.23625532114761952
0.2816581293596154
0.34378886670253206
0.2981307776888564
0.4040946562283193
0.399759725369428
0.46542379454088206
0.38341344524894005
0.22674818628811963
0.32125215007034824
0.5264408762642115
0.4767195231408458
0.5845807469594291
0.5424548012591333
0.6365833698016582
0.5844275791974701
0.6887740373967461
0.6475655330877432
0.7308313167654491
0.505430992690089
0.48912656319294645
0.33258674657434767
0.7616276930151988
0.6987971882754619
0.7735601475428475
0.7318387123408499
0.7789433944245484
0.7293672395726454
0.7726662753642751
0.7620436604428239
0.7234187927078308
0.7478949173407401
0.7083446320358769
0.7317952197149264
0.6939661413741235
0.7168203609208927
0.6770440026002142
0.7025205445466056
0.6671023715074376
0.6872083556645696
0.663115531578078
0.6768944311541913
0.6525864004675309
0.6636095333118365
0.6298888014493318
0.65655189631298
0.6244662718545908
0.6501623040495111
0.6250163461385614
0.646191025829814
0.6162990434840154
0.5845259036133538
0.6083025418208959
0.6223000649238327
-0.5281406813445687
-0.4679034744665774
-0.5374397438190919
0.6114231831414187
0.6490178357567964
0.32836162950372094
0.6778055349416104
0.6865493300419565
0.5030644895287751
0.4272949056837518
0.3290844623966001
0.6588960631176749
0.5907670837333312
0.551507190905932
0.5010873400482406
-0.4468371552767822
-0.2730936963805311
-0.39555511166747825
0.42143713117898096
-0.20151986607142144
0.14879042432594558
0.23563593089018453
0.5581792698103031
0.5426807185442392
0.5654124148281761
0.07468250077065304
-0.021991753518876268
-0.2446813856101442
-0.35981441128303415
-0.11442064982351631
-0.08627003461932439
0.020962536165008275
0.16736967655926518
-0.6542520247636705
-0.38599790079085294
-0.05328619285916566
-0.17766240458844643
-0.28381202640443043
-0.49693600045463343
-0.3947872328849545
-0.2564411006930639
-0.29350642175960456
0.33808302601667367
0.25667024491638374
0.5178756036886474
-0.5908379451545744
-0.4914194937913275
0.2636156967600918
0.1050607895870774
-0.029340330743390312
-0.6885499892006004
-0.2976826681900491
-0.37097242549632015
-0.15618457987059292
-0.6588508133997357
-0.6514316229469388
-0.647729779188817
0.061698376478638156
-0.6175242515435704
-0.5994487105456198
-0.5880354522023399
-0.6731497298459549
-0.5548291669639956
-0.5845369317021704
-0.5850240777687405
0.1391080468373034
-0.11796291742928337
-0.5984763728594014
0.5436498323617001
-0.5503178436410977
-0.487248960536212
-0.5163342381146858
-0.6191016809203327
-0.6263383165688756
-0.6865518175897787
-0.6657473268342751
0.2946202753376349
-0.6772824842929924
-0.022220336758648103
-0.622223570031016
0.5923078835217603
0.6304978672017495
0.5202929394057273
-0.5510349840415119
-0.47887631374978146
-0.2552441884389638
-0.39106958382638124
-0.5130780897436191
-0.1659822638818049
-0.09680304057905982
-0.021147027678935514
0.5252482463268044
0.0726298626270519
0.1474080340149835
0.2138928390863285
0.6874845770726145
0.4242181285671637
-0.5450817122094214
0.6039096145884898
0.49849359527188875
0.6255310216409892
0.60284959522573
0.5392842330153325
0.5504996512911183
0.486796976832766
0.6725919114812672
0.43944568785155175
0.406401885601159
0.574920008051538
0.633802932157973
0.6510676449564722
0.6224202538405923
0.6085408364754785
-0.4622807676210061
-0.36246394353140166
0.5891990359032452
0.591776935479949
-0.2411421689294333
0.5988346297640704
0.586724532349018
-0.5663154831958493
0.5806431284212498
0.018392747799386305
-0.4717217594484173
0.48775175194669584
0.4017029714260691
0.19569586827445679
0.4154669849826945
0.5363180576685946
0.492537597767118
0.07566213919704094
0.40135781523803543
-0.5330786078424126
-0.5727622490464408
-0.6070121853769609
-0.5524425965452582
-0.15986970980207424
-0.057076157835818125
-0.5591205803262557
-0.5954524038867686
0.5418336229068856
-0.5855482352500827
0.4786769712716334
0.2165714038748356
-0.5021738896193415
-0.4445519826026899
0.31002502929587605
-0.018348096484143712
0.588748766354347
0.5502035518031724
0.5602065352885709


==> output_bu_20240409/example105/nPred2/stepSize100.1/t_all.txt <==
14
0.0
0.00199
0.00559
0.01142
0.02076
0.03577
0.06003
0.09957
0.16492
0.27461
0.4616
0.77759
0.98823
1.0


==> output_bu_20240409/example105/nPred2/stepSize100.1/t_nonsucc.txt <==
0


==> output_bu_20240409/example105/nPred2/stepSize100.1/t_succ.txt <==
14
0.0
0.00199
0.00559
0.01142
0.02076
0.03577
0.06003
0.09957
0.16492
0.27461
0.4616
0.77759
0.98823
1.0


==> output_bu_20240409/example105/nPred3/stepSize-1.0/gfsetAfterIt0.txt <==
768
7.191287300857726e-07
3.907507899253611e-05
6.083386111787848e-05
6.53606220279229e-05
6.471432637017496e-05
0.00010104931867079104
0.00011275734771447912
0.0001288983584955066
0.00013042907584635458
0.00017242548845719383
0.00016465392529835905
0.0002001236644935972
0.0001785403426319428
0.00023207798314855545
0.00020844126051341587
0.00027695731941189774
0.00023312593842436257
0.00026169509527603375
0.00020749439824956247
0.00028274445537787563
0.00025950911542058173
0.0003869264852826584
0.0004164636061592812
0.00032663367657988234
0.00038277765146554714
0.00032876951533427067
0.00042197926868277856
0.0003003609809455476
0.0003987006076623771
0.00031894205714816067
0.0004942885239217635
0.00036252708681515497
0.0005352787083536449
0.00042635583520582833
0.0005326622067752757
0.00043683452109333855
0.0005553333041739096
0.0004654861793095683
0.0005401039386145142
0.0004938574562208368
0.0005950266453206588
0.0005203806224005347
0.0005111874593647163
0.0004517932058581398
0.000534876582820009
0.0005808987076622981
0.00048473451731158074
0.0005627416128935496
0.0005148769061079188
0.0005873365606035452
0.0005209036935417023
0.0005749304443873887
0.0005406506928366441
0.0005829783033680648
0.0005386809802896137
0.0006071193642965765
0.0005642447066032043
0.0005833660851745664
0.000564993266452226
0.0006040713249439648
0.0005736749659521424
0.0005832456236101583
0.0005661494845761513
0.0005973013372940882
0.0005897194773698668
0.0006025698586451851
0.0005326440292071559
0.0005822364440309975
0.0006287766048893244
0.0005662927801730788
0.0005785837199654805
0.0006111373691808676
0.0005732362347341027
0.0005906676589183779
0.0005594126156475472
0.0005922779799844784
0.0005185156602523089
0.0005519617357598094
0.0005681278172865224
-0.000281895953841626
-0.0003483316744570189
-0.00011814342171762355
0.0005370292377297238
0.0006159232193471497
0.00046555662093668645
0.0005426759903680188
0.00039212479031310813
0.0004109368708324275
0.000465956852880646
0.00037796220930129133
0.00047107743903618244
0.0003212618492095936
0.0004239412349271863
0.0003073846948125643
0.00040068833811842585
0.0002763289669488671
0.0003874158124032548
0.0002277114540963749
0.00033249729965377793
0.00023027775587171903
0.0002974739114552133
0.00018539156633081585
0.00028984245575785345
0.00014072905786974695
0.00023200930763117678
0.00011918152028592861
0.00016946607247270842
8.569185432467934e-05
6.1034310816705556e-05
0.00013796471453936463
2.971149613855631e-05
0.0001146464235425748
7.074323284669554e-07
6.999126588310351e-05
-3.474498104929875e-05
8.677433865659893e-06
-7.016766257749316e-05
-5.91072072715375e-06
-9.368414931474605e-05
-2.0703927806999203e-05
-0.00012285757968325727
-4.120214542110419e-05
-0.00016236240588991292
-0.0001087477139668455
-0.00019554354385871794
-0.00015931184686458335
-0.00020819331930779206
0.00016483699674717969
8.676144010853851e-05
0.00021591319253650945
-0.0002828585657189822
-0.00023971499832873237
-0.0002949933906473302
-0.00025342247680770703
-0.0003207293672931895
-0.0004107428789221227
-0.00030510711889656007
-0.00038604337359014285
-0.00034042033036957433
-0.00040397699436313606
-0.0003469624985290457
-0.0004331587312145483
-0.00039734348778918793
-0.0004712202406556904
-0.00038880647700342266
-0.0005430562851867531
-0.000446596404623065
-0.0005641187152426465
-0.0005138663355725863
-0.0005431146921137318
-0.000497680373501385
-0.0004659175219339236
-0.00042473384983733755
-0.0004875535855904305
-0.0004557758994612309
-0.0005308651560922989
-0.0005194785781438062
-0.00047856504877712516
-0.0006041209204317341
-0.000536746844029434
-0.0005548815939587028
-0.0005473289287771761
-0.000595779157329413
-0.0005515029387977004
-0.0006129928916912243
-0.0005677446151634377
-0.0005152181827051835
-0.0005247337341781164
-0.0005778659879445104
-0.000515530735226719
-0.0005638144498657051
-0.0005392836531965339
-0.0005902562728204611
-0.0005376378785206502
-0.000594161432141632
-0.0005571499146025755
-0.0005772974820650094
-0.0005554247838686316
-0.0005902359005240561
-0.000564179521737581
-0.0005608159017154683
-0.0005943568016035464
-0.0005377888219876335
-0.0005787877330940548
-0.0005702334322797258
-0.0005439543176093951
-0.0004710055490364483
-0.00040538217660372945
-0.0004872350290214758
-0.000563762370421107
-0.000549878968986591
-0.0004701407056807344
-0.0005281531942122512
-0.000449373237290971
-0.0004688698870298213
-0.0005129140005110873
-0.0005055083216339528
-0.0004887516592051735
-0.00043392388159505077
-0.0003775042485536379
-0.00041812392607952373
-0.0004981562846917543
-0.0004905140968609539
-0.00044505870630812773
-0.0004761365100653719
-0.00042282202792024473
-0.0004234902011123222
-0.00040801699323534676
-0.00031929880781111393
-0.00039726251343805255
-0.000340861714632924
-0.0003053285856077615
-0.0003156281957564688
-0.00031962131436881843
-0.0002637011245604361
-0.00029398925820761835
-0.00023130042709768232
-0.0002389529395555215
-0.00016518047195258225
-0.00018125830743575375
-0.00016415789376891915
-0.00011206749889701517
-0.00013823335189826785
-7.027459070660077e-05
-8.510965352210453e-05
-4.3559041252697426e-05
-6.844293729317047e-05
8.829577735516131e-06
-3.2591662221701697e-05
2.434493725710121e-05
3.303457117157384e-05
0.00013840271060616666
0.00018945393421947296
0.00023367022418857634
0.00032589490073381205
0.0002705597088258512
0.00015354013846162695
0.00020220112635622046
0.0004061095077373059
0.00026372532564811625
0.00025758424941029303
7.583049443109777e-05
0.00011636055779027231
1.0004492934794641e-05
0.0003400663910088906
0.0003629644511855945
0.00041489971475200144
0.0004665558140363638
0.0003276200218983542
0.00036354720312409906
0.0004555240668063954
0.00040922068793403874
0.0005651008134656555
0.00048730250689279597
0.0004548721391495994
5.2463016264410916e-05
2.9619719491696065e-05
1.1906886686520208e-05
0.00051002297094633
0.0005233042348443327
-0.00042443394359501174
-0.000506571704808755
0.0005340866514358607
0.00037549259222667515
0.00021868177556576455
0.00036264735952047157
0.0005452012120530767
0.0005525161145940635
0.00044348446199221105
0.0005302125454398549
0.0005781581432366665
0.0005629930670283604
0.0005201338309031996
0.0004859905245511533
0.0005435370806497024
0.0001824847231610134
0.00011431212080788449
0.00026239363851080963
0.0004975895165233267
0.0005246962378400069
-0.00027842937324023295
-0.00011696171260164316
-9.442264411947168e-05
0.00043073720650366675
0.00017344827724888006
-2.5356129050545863e-05
6.613190340493508e-05
0.0004359227734269778
0.0003922000513173791
0.00037315319188588244
0.00044405677355951095
0.0003369395227208688
0.00030764851459203396
0.0002478137317895221
-0.00030110904579027617
0.000180404650280909
0.00011199655381910996
4.869681478897189e-05
-0.0003640893559974458
-0.0004560560600804593
-8.377049178283634e-05
0.00014392150811218612
2.5098146131553238e-05
-9.09185235489737e-05
4.2462371566298916e-05
-0.0001701095189993793
-0.00016453502115148778
-0.0002914924862022548
-0.00021105304849730562
0.00028739669571113484
-0.0003455520169900043
-8.019301936558009e-05
-0.0004379075520513886
-0.0003714896664257094
-0.0003393766975074436
-0.0003105722795937736
-0.00038591837923130094
-0.000418115777885432
-0.0005248139105710638
0.0002054226473454259
0.0003902305350243457
-0.00048041123693043673
-0.000503403481378424
-0.00048317096226132016
9.261942715935974e-05
-0.0004895859639569826
-0.0005153790784952071
-0.0005239380631924437
-0.0003888688403514322
-0.0005447551654914656
0.00012880617631969832
0.00021234440563631886
-0.0004920859191683616
0.0002533660834123149
-0.00044051592375785265
-0.00018011328940093887
-0.0001477458785038912
-0.00011702846006829816
-0.00044333860899033455
-0.0002403415865049888
-0.00017684121526368997
4.116198192028855e-06
-0.0002365625351933793
-0.0002574025457856587
-0.00021521634412470555
-0.0001283714615591229
-0.00019319386861483442
-7.863721532358473e-05
-0.00013394622454135786
-4.738659293511387e-05
-1.67387562666871e-05
6.695378048973584e-05
9.557891899749481e-05
0.0002200188591866044
8.5813063267376e-05
-0.0003541500802777214
-0.0002229298902041659
0.0003778345046878695
0.00033260768903149945
0.0003852951787966243
-0.00031268307397993027
-8.981895616468618e-05
-1.8541995048901793e-05
-0.00039557034984556797
0.0002398963425961587
0.00043603170821816085
0.00032216841225898114
0.00036373283865231634
0.0004890053691958474
0.00015449266849932615
-0.00028688100148313047
-7.111178493720905e-05
-0.00031699729903126076
-4.1772338700424565e-05
-0.0003873144891891562
-3.6031782853967945e-05
-0.000463755098057863
-0.00034778544389583484
-0.00041426871139468727
-0.000370563581430342
-0.00041156588041928275
-0.0002930846393786859
-0.00023027680582878062
-0.000267522835802362
-0.0006612536932627021
-0.000677807155751249
-0.0006261577858863262
-0.0005741116095951813
-0.0005962259133726871
-0.0006043684844530317
-0.0005461242774650455
-0.0005779577837309597
-0.0005486850486785715
-0.0006131890625744636
-0.0005683244487675848
-0.0005867381869646362
-0.0005629814006444028
-0.0005753676186667272
-0.0005586569658805785
-0.0005903038879395842
-0.0005440187381652885
-0.0004864236323037142
-0.0005033037515121686
-0.0004693431954778899
-0.00046432009967263435
-0.0005685795738270837
-0.0005412921567142455
-0.0005528721760048188
-0.00044446956428416813
-0.0005307394241978106
-0.00043998099368221987
-0.00047895873586354174
-0.00037505783267375507
-0.0004529219324027804
-0.0004169252586641544
-0.00043370214296755197
-0.00040304826482750214
-0.00046303310080958617
-0.0003549226992156726
-0.00044201758701818006
-0.0003281384095780561
-0.0004071570514155738
-0.00027994855867110045
-0.0003602091814344904
-0.000268119268063177
-0.0003171942017204588
-0.00019773213994725566
-0.0002835897484793412
-0.00017640717991568444
-0.00015810608193210878
-0.0002596586273945168
-0.00012113741030706178
-0.00023225335769117396
-9.443565154540336e-05
-0.00021260138238297075
-6.12163154575638e-05
-0.00017266569156922253
-3.133928056948189e-05
-0.00016051093126368893
9.063688073599703e-08
-0.00011887989333571806
3.111834939691014e-05
-7.583193169140754e-05
6.502098379696865e-05
-5.171418912536447e-05
9.425341185169739e-05
-1.7146656683224184e-05
0.000129965140306283
4.937595547616681e-05
0.0001660628007760363
0.00017731195242097115
5.406343811767544e-05
0.00024858336057723834
0.00013131676298750976
0.0002667809163054753
0.00016485395503850676
0.0003046843341367923
0.0001756854626469321
0.00033765318054599784
0.0002343175413773314
0.0003541145015543965
0.00025915885852177266
0.0004360903498546937
0.00028759187102019354
0.00024214350527612284
0.00021922565846642887
0.0004662853305897551
0.00032224680264850825
0.00045319308598531756
0.00034085851454465665
0.00042502872973210963
0.0004963536395961246
0.000336925178461033
0.0005127032792410919
0.0003956541688624626
0.0004889827068554453
0.0004123023809471865
0.000526729208270335
0.00041572947433195115
0.0005394677590616982
0.0004475752619657533
0.0005074712847055523
0.0004586735918032046
0.0005982789552634948
0.0004938165644260998
0.0005728276325024713
0.0005266361653129287
0.0005290943925197586
0.0004903520334396884
0.000560664848553483
0.0005177827712580623
0.0005426667762587877
0.0005762766081422696
0.0005044948116530452
0.0005745565499845446
0.0005308365655317858
0.000555426227403849
0.0005346114833935086
0.0006491293911913817
0.0005680502356183204
0.000640979891300202
0.0006258993288937399
0.000565327727659498
0.000582922510149581
0.0005633184408037418
0.0005470692240228636
0.0005887016070577836
0.0005688388115433595
0.0005836356468853411
0.0005546426508193793
0.0005276416771093862
0.0004054030621894719
0.0004341462580612098
0.0003650500691451144
0.0006153565630362891
0.0005214222820308044
0.0005568003185478706
0.0005533585799050028
0.0005338764636919433
0.0006024129720439382
0.0005210055145292987
0.0005011746801819853
0.000580931777428941
0.0004693173897290993
0.0004919059744117123
0.00045168954632343903
0.00044536211882910604
0.0004396258969904034
0.0002972887293282452
0.0004522407760401659
0.00042875368302374225
0.0004156653175754401
0.0004481222198217164
0.0003542663319760816
0.0004115221909469325
0.00026958579638727825
0.00031500426300036386
0.00025070673488381245
0.0002568714593961091
0.00023840427598484563
0.000202015359300878
0.00024029942740569056
0.00019750459240753474
0.00019065603094166133
0.0001496038859988097
0.00018430649859645974
0.00012647043332372692
0.00014491103116787542
9.643495123469349e-05
0.00011464210520800788
5.299935046599782e-05
0.00011132992525065745
3.070491566665974e-05
4.731776794919733e-05
-1.5716788866743193e-07
3.4973367923599063e-05
-3.095017828005105e-05
1.1245648159074557e-05
-6.337506256331891e-05
-1.251436422304611e-05
-9.26946087227935e-05
-5.298971309146929e-05
-0.0001276937525683314
-8.630332908199992e-05
-0.00015257767584933837
-0.0001969854622137237
-0.00010224801427959106
-0.0002274352603051041
-0.00014119678501652998
-0.00024864064693737255
-0.00018078467910763807
-8.682938043164663e-05
-9.650100688292127e-05
-0.0002957176899151445
-0.00019914436496777324
-0.0002801104321055367
-0.0002099415067628431
-0.0002984995709810186
-0.0002030157471692562
-0.00038205875423350774
-0.00032366085944062986
-0.00040762629860835366
-0.0002788837739835181
-0.00031602363621943696
-0.00019668470679152535
-0.0004664682474349727
-0.0003885905935144242
-0.0004656166497079804
-0.000424619584445315
-0.0004954356774094983
-0.00045798604349054517
-0.0005361363282694105
-0.00047118558149797694
-0.00047614309858124007
-0.0005654887740821118
-0.00047677733899807685
-0.0005990509877788456
-0.0005534662908417546
-0.00057676206954588
-0.0005469480106616619
-0.0005912077000780438
-0.000557154544018341
-0.0004961173817196876
-0.0005243218157154602
-0.0005945666004581593
-0.0005407777899850158
-0.0006355466084027992
-0.000610573081531327
-0.0005252519766671524
-0.0005443290729904763
-0.0006287994542685646
-0.0005750007996769565
-0.000599013014950286
-0.0005785742713742589
-0.000557377096436143
-0.0005233144821269577
-0.0005278575761351513
0.000383355954573214
0.000329061972936322
0.0004383270370771927
-0.00045590111488152783
-0.0004648665459038435
-0.0003022255493225707
-0.0004418484555638919
-0.0005226575010441526
-0.00032991901176917436
-0.00016222247669633088
-0.00026005586347405834
-0.00042191293672925377
-0.0004205772356845766
-0.00040991200297287646
-0.0003947201999381479
0.00018052155519793754
0.0001233940405173431
0.00014813626177702046
-0.00033916092921106906
-3.5404693689999074e-05
-0.0002371577473201106
-0.0002692388612049877
-0.00044483419228764356
-0.00040260935447549627
-0.0005007626464374828
-0.0002034101926606382
-0.0001438952087582157
0.00018026967187294215
0.00019275965894102168
-0.00011159120900386858
-7.981071248855574e-06
3.1773710763982935e-06
-9.332403872602983e-05
0.00029243973176496966
0.0001261806964109269
-0.00011795490873214939
-3.624695706710484e-05
4.4355775363255065e-05
0.00020828740145235953
0.00012712349541181258
5.72924168817699e-05
5.408725154554988e-05
-0.00020997221169021538
-2.5473292249531783e-05
-0.0003786292556070713
0.00026903401909482346
0.0001958757158760734
-3.9199667908779806e-05
-0.0002712775082388272
7.545047361164237e-05
0.00036085757048452823
0.000264231807047644
0.0004097552752120003
0.0002174813842134467
0.0003264538512953655
0.00037801292299927
0.00042949139516618303
-0.00017210168278905075
0.00044075598510867755
0.0004636928416008998
0.0004753860372469976
0.0004991695535905821
0.0004957304690914955
0.0005341988934529109
0.0005578681937286938
-3.0505686310418168e-05
0.00010295306149650807
0.0005478210828849133
-0.000408697191914962
0.0005555132159632545
0.0004745195789783909
0.00048655729135564375
0.0005330840959374378
0.00045223311955518375
0.000571156140519691
0.0005146695398003271
-0.00028294965995562547
0.00045571942251971495
-7.147954582628694e-05
0.00043964870833442795
-0.00040690424549225834
-0.0004800808338943025
-0.00035584597185589777
0.00038537569004064347
0.0002728973095729744
0.00012940314617598112
7.329104312932627e-05
0.00021818987545027646
0.00012369890770445112
8.352756836633109e-05
3.484439996681184e-05
-0.0003663443929892635
3.235689736135764e-06
-2.7903550298548317e-05
-6.797694111819392e-05
-0.0004349239417166653
-0.00014957024938137397
0.0005091317460323884
-0.00045771699665087434
-0.00017130124426841122
-0.00042156466534444087
-0.00036172098381608914
-0.0004016813227890971
-0.0004991957770054489
-0.0004497991919011498
-0.00041881272697750154
-0.0003324106391535458
-0.0003708523225387736
-0.0005606652784275126
-0.0005173944965821465
-0.0005137736265188054
-0.0005542774065827982
-0.0005316824617242008
0.00030088100558315923
0.00033355935994066965
-0.0005127079014325396
-0.0005290226469629398
0.0002542758238962908
-0.0005500301938353499
-0.0004958372433947764
0.00044967981709258796
-0.0004780233819180446
9.641944011843474e-05
0.0004205861301643456
-0.000371726358153538
-0.00033450462624494057
-0.00025713887632445155
-0.00024139994741397846
-0.0004993449395043312
-0.0004650024821154278
3.406414089874652e-05
-0.00033093308663136945
0.00017841182785393792
0.0003883339406084595
0.00031983300073257725
0.0002657692970335822
-2.2968117272206673e-05
0.00011554056918725516
0.0005328252068656537
0.0004332725534013418
-0.0005189554321255741
0.0003492159378426478
-0.00033054787978517493
-3.1331867940561004e-05
0.00031141169002610276
0.0003058576307697076
-0.00016041726636768173
6.858573137723472e-05
-0.00044199291313826275
-0.0004661711374783983
-0.0004334772345197607


==> output_bu_20240409/example105/nPred3/stepSize-1.0/gfsetFinal.txt <==
768
-0.002112754139520615
-0.06344174594938802
-0.006102257568007042
-0.12605407460551935
-0.08196767170469904
-0.1844433192685215
-0.14794006662355103
-0.24500376438663482
-0.21060546731621274
-0.3054001828781285
-0.27132884287700565
-0.366901270973115
-0.3276391624059908
-0.42881516076953186
-0.39176873718910593
-0.4906878761913177
-0.4441073481463395
-0.5524237787321704
-0.512252245409174
-0.6060624907569025
-0.5819777720446001
-0.6636378122262101
-0.717194186942774
-0.6355909723986469
-0.7577785114281894
-0.6872563067016972
-0.7880106974882684
-0.7022595218198189
-0.7990414664861715
-0.7353994758749678
-0.8026696531412356
-0.7337068897968975
-0.7923492435628974
-0.7340156173163782
-0.7804317680158004
-0.7220410491477005
-0.7614878350934756
-0.7077504753006841
-0.7448108068959137
-0.7076422755854055
-0.7256447100051168
-0.6863993617667181
-0.7070621276348668
-0.6691312947878879
-0.6936189295887832
-0.6771597235013436
-0.6405307899296108
-0.6645697177640371
-0.6349562296711567
-0.6541616932230495
-0.6201580311933049
-0.6460330213937044
-0.6184465239359286
-0.6417159305537276
-0.6079240070427518
-0.6401240710211847
-0.6046051868807295
-0.6418658329711572
-0.6115042500521586
-0.6463351994524104
-0.606563472142262
-0.6543189956760169
-0.6166070908222552
-0.6639353801907482
-0.6388745485032306
-0.6789849077123291
-0.693485404898982
-0.6465252569762624
-0.7085230618450332
-0.6714595603930372
-0.7302516253234397
-0.6905509755273004
-0.7455740762581694
-0.7073688458077851
-0.7666164810879229
-0.7250602785205426
-0.7805837663915294
-0.7316060199184746
-0.7974330703884493
0.48608863806947955
0.43961967997250223
0.3136028822354809
-0.8027465881396451
-0.7339042011867187
-0.7970869241803612
-0.7456233247285263
-0.77929291362529
-0.7447458153955635
-0.7157016609369974
-0.6988221491685856
-0.6816570537844046
-0.6472795172939616
-0.6487116224881195
-0.5908499928569375
-0.5880374764219286
-0.5300750028369181
-0.5286030816897793
-0.4720546669454338
-0.4818284225580336
-0.4104053803948659
-0.42352306275899776
-0.3494864114056437
-0.35827905711670516
-0.28981884769871047
-0.30015681060598026
-0.23309013080069663
-0.23365419093794368
-0.17495032646666123
-0.11717750572652244
-0.16877917906650006
-0.0574855068122834
-0.10355589594775567
-0.0012274271874538943
-0.04083149497014994
0.061175148560571296
0.02527420150993219
0.12095118995547621
0.0870827824517937
0.18162514476985722
0.1408090235295659
0.2398389401128794
0.19134104618840833
0.2998313065698192
0.26217595594319726
0.3602016545122352
0.3414942364360785
0.4210218020014007
-0.09388094920827146
0.054524196465110884
-0.11209116247769585
0.4810696087084845
0.4229117582076756
0.5457474016176227
0.5083852426694613
0.6052537014632386
0.6634387080887632
0.5845236382989836
0.7177824943463186
0.6461144412729347
0.7584360194855642
0.689847533256642
0.786398916948116
0.7322025828253335
0.8025503188624001
0.527316058713737
0.8016103824598902
0.7461570138069767
0.7906407472567422
0.7391051199208696
0.7756965660359242
0.7106730406742828
0.7606839721446896
0.6974549104048489
0.7424015988173635
0.6990389952241368
0.7247893185293998
0.7081352220239208
0.6746451571540278
0.6935780584645542
0.661680305046182
0.6751591958923363
0.6552211089303037
0.6647447460722525
0.6491406846149081
0.6525971806979229
0.6257508426723672
0.6466360540102508
0.6158607648557249
0.6414460439281757
0.6084427383413007
0.6401616474101647
0.6120201686452369
0.6416108035136263
0.6027672485345589
0.6464700338971564
0.6069000072614934
0.6535614989927634
0.6205056721537134
0.6640640885474366
0.6376062334759015
0.6796590331903556
0.6909724680597357
0.637742606981006
0.710674009978175
0.6705214815187384
0.7262976666136227
0.6102267681070054
0.48673736983080046
0.6019982283749521
0.743891117053585
0.6982374552007005
0.7657080586262406
0.7193686191467935
0.7791996224352525
0.7225066899322781
0.7905039695867707
0.7491986784031512
0.8024478061733713
0.6411254933186318
0.5762732776744226
0.5472894898460556
0.7999293689042013
0.7543511736034852
0.7861245778535132
0.7543479248535584
0.7578892698145935
0.7196571802473745
0.7120666508065034
0.6606240279230157
0.6567538211679849
0.6059131660021124
0.5991167751346407
0.543310160392848
0.5420098324326048
0.4806863581755702
0.48094182676364433
0.4166199271183841
0.4196897187070674
0.3584316202901122
0.3688612063656786
0.30030349483712127
0.32026938876901134
0.2385088958666836
0.26390206682263284
0.17913983087169852
0.1975918179806843
0.12020689213829741
0.13921130374460547
0.06083303274427862
0.06707441016939615
-0.03495047976733785
-0.2686751303361642
-0.37317228432195954
-0.20516018615821888
-0.22945221108349126
-0.30107003286525524
-0.4477944810747042
-0.5433509042551884
-0.5949361881393022
-0.6265886525581883
-0.6106000838615422
-0.2439129615192446
-0.2378202646544052
-0.0569313473519835
-0.668991634822826
-0.6213809856004612
-0.6463516746207965
-0.6434854281628789
-0.49732554287225067
-0.3784880631087139
-0.5352689496238483
-0.6392339847751412
-0.5959727533201004
-0.5759035436570936
-0.5849686050268242
-0.21540623526898328
-0.11289523765822475
-0.08961528062740941
-0.559005436689647
-0.5694658343546606
0.5408214990118487
0.6214109093462841
-0.5682298923686062
-0.43211674417684726
-0.3845494961547074
-0.46865180589417366
-0.6630377075204251
-0.6525945359673073
-0.5130517977471267
-0.5207668977706463
-0.6061247792326516
-0.6891243696007185
-0.5891700708113711
-0.46755771424184484
-0.5552181693837334
-0.3590677702706369
-0.22430357075365956
-0.4471554437611185
-0.6899453303556699
-0.6292338014962718
0.25193227564578785
0.06044417503265273
0.1530325213086444
-0.6042908998171006
-0.1546433177680034
0.10926868325730241
-0.0523275949741415
-0.6259265987930028
-0.5180677472215524
-0.4536691191238021
-0.487066621552603
-0.3769226152447837
-0.3059352802300683
-0.23719467110252046
0.6369867987060982
-0.06755359478581431
0.0013894173313217506
0.09955543346919432
0.3568051938879703
0.5258309883380641
0.242160195907834
-0.46633624184184774
0.1610198952345956
0.2766072337887922
0.06949920124414234
0.3490105640210009
0.44619362764625264
0.6172512587384661
0.5550115543097056
-0.47058100032976197
0.6754299659299344
-0.15573018216617932
0.6506573706187019
0.6153034179484719
0.5892452934987934
0.47246853484257234
0.641296388467073
0.652699116805763
0.6151623572563467
-0.3413411453063928
-0.38308348138802684
0.5767340062389936
0.5763117608107474
0.5707176293688246
-0.40671087968703107
0.5646439022355851
0.5681123905078128
0.5939924857972059
0.6591762646426117
0.6543524284461264
0.0185107371487931
-0.5357731609200429
0.6707918875679594
-0.5659961907606649
0.6904493686148443
0.2566562660214463
0.17708156195458138
0.17110786191072155
0.7028926049757107
0.3042366370665181
0.07489161144410653
0.050925428519782705
0.4844138466624661
0.5406558532171246
0.4099091658617234
0.32891374708452487
0.4247381057405761
0.2565974357616847
0.22566663920396426
0.13475571647623294
0.13630186484364923
-0.10618484029377237
-0.177032023304261
-0.14912554552572663
-0.33474393673728525
0.39741473670142263
0.383397870216001
-0.548543317925655
-0.558916807932475
-0.5111979944512737
0.44860510957394983
0.09705636398126608
0.03181158330642856
0.48530409954672704
-0.46474233021207034
-0.608490386129447
-0.39863076455370644
-0.5285451750009149
-0.5452944778294432
-0.3048335167349317
0.30352728040782134
0.2904872677708394
0.5193063321065656
0.011466348779076868
0.5662167105101366
-0.09246955913909322
0.5468349273069238
0.5688776223121083
0.6004286891393422
0.4875964744209833
0.5210834055626313
0.5006466692692922
0.3367301620157653
0.41666671908099817
0.644937349541329
0.64661300267228
0.6099840938845855
0.6501224087507296
0.6216199542206206
0.656686985019254
0.6211950611754344
0.6652976959828093
0.6272665299123675
0.6757408801815068
0.647280030435667
0.6902743822017006
0.6467357026496444
0.7028167563485924
0.6690545314606596
0.7203307945780943
0.6658173488123286
0.7337675264332361
0.6897610027939151
0.7498850129043966
0.7168071849817521
0.7609411603545789
0.7738755228135694
0.7262120306162748
0.7802214367938795
0.7437996444730205
0.7752377804120828
0.7393326956620558
0.7635676921514315
0.737161539057188
0.7343299948548088
0.7128981290863772
0.6910573627160908
0.6765802642637837
0.638980649904247
0.6271814560459632
0.580630540460725
0.574302810464938
0.521516832880726
0.5311438803566114
0.4592873643718961
0.4745984832727679
0.3998940815804937
0.38630063820445154
0.34130863237258435
0.2833241986779977
0.31131445239456024
0.22585380829149526
0.2536278662061089
0.16835321633042036
0.19968360459946743
0.11344188609057586
0.14528350955660288
0.057118879909404174
0.09321986545575264
-0.0005671454000062003
0.03247093642201202
-0.05582375109327179
-0.024281865222852164
-0.11283686699599373
-0.07946400585301236
-0.17069442047540873
-0.1435090039388802
-0.22856532494836646
-0.2125368622367706
-0.28662995712850287
-0.34582281857361735
-0.27425085237563807
-0.4073346075374042
-0.3454380206443086
-0.46990435571395045
-0.4130569768472777
-0.5314638725443345
-0.4704046808775315
-0.5929604668564493
-0.5454937299018705
-0.6491680318207096
-0.6179193174043571
-0.6996666831985372
-0.37990718575390836
-0.16122212485959495
-0.2718058943199666
-0.7425295537491559
-0.681135841435485
-0.7693135653488778
-0.724852287662219
-0.7778932761492063
-0.7790858708095248
-0.7185598049506516
-0.7705027412622817
-0.7201002141839601
-0.7577233650304573
-0.7315204354824647
-0.744168858092136
-0.7136172706253836
-0.7299230371008475
-0.6976868344859246
-0.7135220453641705
-0.6896205225615788
-0.7008691925636429
-0.6724905525117776
-0.6840867526967933
-0.6509230779730557
-0.6746443287688525
-0.6394410180114284
-0.6627867228273114
-0.6324636580591717
-0.6556457965458902
-0.6496124692977064
-0.6144767637471238
-0.646339277852926
-0.6079289125017918
-0.64516793151263
-0.6065836374282575
-0.6458548740073405
-0.6199247604358504
-0.6504543634566875
-0.621719658702973
-0.6560462614755953
-0.6298730467824842
-0.6650818577256165
-0.6230598882630892
-0.6744377206130302
-0.6445522483705691
-0.6891555603281296
-0.6535127676140315
-0.7013448951215251
-0.48586555686027333
-0.45151703638649354
-0.40201349934100905
-0.7178722120928366
-0.6671957866161562
-0.7340457860519616
-0.6839142886306686
-0.7465231413903283
-0.763317252469912
-0.7111877362144162
-0.7735701785979281
-0.7236326222400923
-0.77906397145901
-0.7250144170509022
-0.7777256808756982
-0.729913124931161
-0.7599076591647588
-0.3425823221506752
-0.7293173702110143
-0.7002329863744999
-0.6840460649981241
-0.6724786542472776
-0.6285771522946233
-0.6286264501795811
-0.5717739333766018
-0.5647970860760323
-0.5174372272278398
-0.5054084906906389
-0.45879433194183633
-0.39956264420176607
-0.426500841652921
-0.33861204133429645
-0.35140261513124615
-0.280982748929641
-0.2964238618901026
-0.22336597467214925
-0.24800398014404892
-0.16460769390682173
-0.1934811640075631
-0.10849736026096805
-0.13471650081472566
-0.055885140493748334
-0.07517345063614042
-0.0004100796599922733
-0.025243994530008237
0.055353364172795676
0.027151457147961043
0.11153681493763991
0.09313449804812839
0.17017635792624664
0.16415991404004293
0.22643707371841132
0.23135164532938782
0.2818510298312242
0.3443738837515029
0.2891278467004832
0.4047425708951818
0.39137361791261194
0.46563158069475014
0.36905657396775793
0.20982451056339582
0.3099145941442063
0.5277609240976517
0.46872717233762695
0.5833090182972525
0.5333745128063838
0.6366779907563813
0.5747443219319945
0.6886715086026505
0.638992732589154
0.7301740583157902
0.49673358291479813
0.48015115146446463
0.3233341977895352
0.7623404697769754
0.693654170093702
0.7766912574324415
0.7309103064702912
0.7777964758047212
0.7316251406981047
0.7724404023349045
0.763265463208384
0.7258923388979092
0.7479497665563093
0.7112919172603545
0.7316561015198031
0.6973897999764666
0.7162248755803131
0.6791456629899083
0.7022772644635826
0.6679654947186336
0.6865693340733697
0.6638904970381746
0.6763039906011075
0.6522556577125859
0.6633307375132366
0.6304100815591785
0.6563393353871056
0.624031269944775
0.6500773540712244
0.6248320440898442
0.6461685000830868
0.6162993938924816
0.5848532144769301
0.6126369536011714
0.627331112713885
-0.5303697869461016
-0.46747291564030286
-0.5382153007107908
0.6117878755684092
0.6552560425702465
0.3340279626943032
0.6860869387858051
0.692128475275697
0.5094555343449936
0.4339105231491968
0.3365519682671595
0.6655239878761222
0.5970979024047066
0.5559547574666678
0.5040911377745972
-0.44932302430547155
-0.27484247980323323
-0.3962576126940841
0.4266333158115867
-0.19385202252607792
0.15489726459752554
0.24089510176885276
0.556905753215533
0.5446930962918956
0.5666191907219803
0.08258473441520388
-0.014353454661809439
-0.25409327350700245
-0.3640980869820751
-0.1064359193952206
-0.07901817446080477
0.021599277538495873
0.17496893452030124
-0.6502458259780355
-0.37974081684073896
-0.04549978190648689
-0.16928357910213382
-0.2763309939555942
-0.49090060806839614
-0.38771944354425547
-0.24992661857031886
-0.2866134889404745
0.34480220395542494
0.2631708316161662
0.5210301920592593
-0.5897614312918756
-0.4888316922605178
0.2578325763761473
0.10919026727615956
-0.027971440278632364
-0.6888448228959553
-0.2975189802792711
-0.377758266036076
-0.16249068345761725
-0.6589351306590315
-0.6541268790515578
-0.6475249514972394
0.06925313022515796
-0.6171224264861137
-0.60071989050066
-0.5873710084641035
-0.6597012610331322
-0.5574063801306239
-0.5892071621041184
-0.5888975174667774
0.1390292682901018
-0.13197607860230925
-0.599707018501878
0.5477069779368949
-0.5610083620615869
-0.5037492331367944
-0.527654827570332
-0.6143418717856959
-0.6207378454782163
-0.6745907422948607
-0.6556395267263004
0.30136016955578104
-0.6684410758241897
-0.022730997200227802
-0.6168369175681432
0.5826965778741312
0.6260550652512348
0.5171588525139256
-0.5521507081237099
-0.4791211085879024
-0.26080605363224985
-0.3940380273172404
-0.5147134191240056
-0.17702689250639422
-0.10749783508129108
-0.03275997382769717
0.5295835105152975
0.06021257951551853
0.13555883558965606
0.2039537791704131
0.6795113035994713
0.4134973109750812
-0.5524785448501653
0.6083968962387327
0.4860751689131025
0.6305935173978852
0.5963972550999006
0.5374927359079182
0.5507999461336693
0.48248777068953247
0.6667250102441009
0.43199554385172817
0.40314593462557247
0.5746644304337674
0.6338858670655658
0.6476749295056221
0.6188164755125544
0.6077394786594194
-0.45984044219225917
-0.36097861963288147
0.5885268020714054
0.5907133682671201
-0.24269041463279412
0.6000686454419042
0.5854034892034509
-0.5674184216504999
0.5849631082637587
0.012474492789964427
-0.4758147111711859
0.4951063792340955
0.4096474723489128
0.20450614981390786
0.4172076502748723
0.5357722539763168
0.4943889338243466
0.05833040581149334
0.4073635162957361
-0.5319785558440984
-0.5691941237613886
-0.6080334042536347
-0.5551525958378692
-0.15839014757011854
-0.05735834314624908
-0.5639098855355096
-0.5885429169348496
0.5433120960185555
-0.5744073116811569
0.47936197660412516
0.20324634048047208
-0.4927173313389772
-0.44612713722784225
0.3124872103970706
-0.0339520551432265
0.5880202107301636
0.5489095037053493
0.5559582952807145


==> output_bu_20240409/example105/nPred3/stepSize-1.0/t_all.txt <==
27
0.0
0.9999
0.49995
0.24998
0.12499
0.06249
0.03125
0.01562
0.00781
0.00391
0.00195
0.00098
0.00269
0.00568
0.01091
0.02007
0.03609
0.06414
0.11322
0.19912
0.34943
0.61248
1.0
0.80624
1.0
0.90312
1.0


==> output_bu_20240409/example105/nPred3/stepSize-1.0/t_nonsucc.txt <==
12
0.9999
0.49995
0.24998
0.12499
0.06249
0.03125
0.01562
0.00781
0.00391
0.00195
1.0
1.0


==> output_bu_20240409/example105/nPred3/stepSize-1.0/t_succ.txt <==
15
0.0
0.00098
0.00269
0.00568
0.01091
0.02007
0.03609
0.06414
0.11322
0.19912
0.34943
0.61248
0.80624
0.90312
1.0


==> output_bu_20240409/example105/nPred3/stepSize0.1/gfsetAfterIt0.txt <==
768
7.191287300858841e-07
3.907507899253554e-05
6.083386111786476e-05
6.536062202792293e-05
6.471432637016304e-05
0.00010104931867079296
0.0001127573477144679
0.00012889835849550692
0.00013042907584633526
0.00017242548845719353
0.00016465392529834455
0.00020012366449359868
0.0001785403426319273
0.00023207798314855643
0.00020844126051340004
0.0002769573194118923
0.00023312593842433438
0.0002616950952760371
0.00020749439824954198
0.00028274445537787444
0.00025950911542055956
0.0003869264852826568
0.00041646360615928764
0.0003266336765798602
0.00038277765146554817
0.0003287695153342569
0.00042197926868278897
0.00030036098094553466
0.0003987006076623723
0.00031894205714814636
0.0004942885239217547
0.00036252708681513117
0.0005352787083536447
0.0004263558352058115
0.0005326622067752712
0.0004368345210933222
0.0005553333041739114
0.0004654861793095578
0.0005401039386145243
0.000493857456220837
0.0005950266453206471
0.0005203806224005246
0.0005111874593647136
0.00045179320585813287
0.0005348765828200155
0.0005808987076622821
0.0004847345173115745
0.0005627416128935668
0.0005148769061079162
0.0005873365606035327
0.0005209036935417006
0.0005749304443873935
0.0005406506928366392
0.0005829783033680608
0.0005386809802896086
0.0006071193642965899
0.0005642447066032113
0.0005833660851745566
0.0005649932664522259
0.0006040713249439831
0.0005736749659521481
0.0005832456236101681
0.0005661494845761663
0.0005973013372940817
0.0005897194773698695
0.0006025698586452018
0.0005326440292071497
0.000582236444031026
0.0006287766048893301
0.0005662927801730878
0.0005785837199654741
0.0006111373691808817
0.0005732362347341044
0.0005906676589184038
0.0005594126156475311
0.0005922779799844996
0.0005185156602523148
0.0005519617357598565
0.0005681278172865147
-0.0002818959538416154
-0.00034833167445699574
-0.00011814342171763157
0.000537029237729721
0.0006159232193471898
0.0004655566209366902
0.0005426759903680813
0.0003921247903131037
0.0004109368708324291
0.00046595685288071246
0.00037796220930130797
0.0004710774390362588
0.0003212618492095158
0.00042394123492723
0.0003073846948125704
0.00040068833811842454
0.0002763289669488685
0.0003874158124033199
0.000227711454096369
0.00033249729965382504
0.0002302777558717158
0.00029747391145525977
0.0001853915663308164
0.0002898424557578953
0.00014072905786974461
0.00023200930763121627
0.00011918152028592895
0.0001694660724727333
8.569185432468e-05
6.103431081670652e-05
0.00013796471453938499
2.9711496138555848e-05
0.00011464642354259364
7.07432328466999e-07
6.99912658830993e-05
-3.47449810492986e-05
8.677433865661537e-06
-7.016766257749395e-05
-5.910720727172666e-06
-9.368414931474494e-05
-2.0703927807038065e-05
-0.00012285757968325607
-4.120214542115652e-05
-0.00016236240588992048
-0.00010874771396688
-0.0001955435438586835
-0.00015931184686454085
-0.0002081933193078077
0.00016483699674718665
8.676144010862102e-05
0.00021591319253652514
-0.0002828585657189821
-0.0002397149983286992
-0.00029499339064732516
-0.00025342247680766806
-0.00032072936729319235
-0.0004107428789221197
-0.00030510711889654007
-0.0003860433735901433
-0.00034042033036957276
-0.0004039769943631449
-0.0003469624985290449
-0.0004331587312145442
-0.00039734348778917313
-0.0004712202406556993
-0.00038880647700340146
-0.0005430562851867504
-0.00044659640462305414
-0.0005641187152426502
-0.0005138663355725758
-0.0005431146921137335
-0.0004976803735013822
-0.0004659175219339409
-0.0004247338498373462
-0.0004875535855904507
-0.00045577589946124627
-0.0005308651560923029
-0.0005194785781437866
-0.00047856504877711415
-0.0006041209204317344
-0.0005367468440294205
-0.0005548815939586973
-0.0005473289287771628
-0.0005957791573294042
-0.0005515029387976867
-0.0006129928916912343
-0.0005677446151634349
-0.0005152181827051705
-0.0005247337341781086
-0.0005778659879445338
-0.0005155307352267262
-0.0005638144498656886
-0.0005392836531965352
-0.0005902562728204883
-0.0005376378785206588
-0.0005941614321416007
-0.0005571499146025643
-0.0005772974820650173
-0.000555424783868641
-0.0005902359005240446
-0.0005641795217375786
-0.0005608159017154707
-0.0005943568016035471
-0.0005377888219876357
-0.0005787877330940454
-0.0005702334322797243
-0.0005439543176093873
-0.00047100554903645414
-0.00040538217660373807
-0.0004872350290214695
-0.0005637623704211262
-0.0005498789689866025
-0.0004701407056806919
-0.0005281531942122564
-0.00044937323729097006
-0.00046886988702981983
-0.0005129140005110895
-0.000505508321633975
-0.0004887516592051731
-0.00043392388159503326
-0.0003775042485536249
-0.0004181239260795362
-0.000498156284691753
-0.0004905140968609726
-0.00044505870630812605
-0.0004761365100653891
-0.0004228220279202455
-0.00042349020111233577
-0.0004080169932353452
-0.0003192988078111086
-0.0003972625134380649
-0.00034086171463290795
-0.0003053285856077683
-0.0003156281957564731
-0.000319621314368821
-0.000263701124560438
-0.00029398925820763754
-0.00023130042709768264
-0.00023895293955553863
-0.00016518047195257933
-0.00018125830743576834
-0.0001641578937689162
-0.00011206749889703171
-0.00013823335189826788
-7.027459070662139e-05
-8.51096535221064e-05
-4.355904125271874e-05
-6.844293729316907e-05
8.829577735494378e-06
-3.259166222170201e-05
2.434493725708463e-05
3.3034571171559847e-05
0.00013840271060613463
0.00018945393421943837
0.00023367022418861237
0.000325894900733768
0.0002705597088258812
0.00015354013846159478
0.00020220112635618812
0.00040610950773728503
0.00026372532564809386
0.00025758424941027476
7.583049443106915e-05
0.00011636055779023729
1.0004492934768171e-05
0.0003400663910088661
0.0003629644511855623
0.00041489971475197965
0.0004665558140363514
0.0003276200218983703
0.0003635472031241223
0.0004555240668063574
0.0004092206879340295
0.0005651008134656615
0.0004873025068927881
0.0004548721391495867
5.246301626438406e-05
2.9619719491671996e-05
1.1906886686498883e-05
0.0005100229709463335
0.000523304234844331
-0.00042443394359497786
-0.0005065717048087495
0.0005340866514358622
0.0003754925922266487
0.00021868177556576932
0.00036264735952049184
0.0005452012120531334
0.0005525161145940646
0.00044348446199219776
0.0005302125454398481
0.0005781581432367061
0.0005629930670283846
0.0005201338309031813
0.00048599052455116596
0.0005435370806497398
0.0001824847231609915
0.0001143121208078646
0.00026239363851077196
0.0004975895165233861
0.0005246962378400339
-0.00027842937324025117
-0.00011696171260169322
-9.442264411953416e-05
0.000430737206503694
0.00017344827724897254
-2.535612905047849e-05
6.613190340493545e-05
0.00043592277342702787
0.00039220005131737883
0.00037315319188595806
0.0004440567735595094
0.0003369395227209438
0.00030764851459209836
0.00024781373178957603
-0.0003011090457902644
0.00018040465028094948
0.00011199655381911919
4.8696814788968747e-05
-0.00036408935599747147
-0.00045605606008046343
-8.377049178283724e-05
0.0001439215081121364
2.5098146131628563e-05
-9.091852354890207e-05
4.246237156634195e-05
-0.00017010951899939657
-0.00016453502115151703
-0.00029149248620225805
-0.0002110530484973301
0.0002873966957111282
-0.0003455520169899877
-8.019301936561778e-05
-0.00043790755205137203
-0.00037148966642573433
-0.00033937669750745003
-0.00031057227959378314
-0.00038591837923130214
-0.00041811577788543976
-0.0005248139105710453
0.00020542264734549874
0.0003902305350243376
-0.00048041123693042464
-0.0005034034813784329
-0.00048317096226132097
9.261942715931766e-05
-0.0004895859639569634
-0.0005153790784952325
-0.0005239380631924523
-0.00038886884035144376
-0.0005447551654914741
0.00012880617631972228
0.00021234440563629295
-0.0004920859191683523
0.0002533660834122757
-0.0004405159237578616
-0.00018011328940097356
-0.00014774587850392143
-0.00011702846006831194
-0.00044333860899035363
-0.0002403415865049875
-0.00017684121526369148
4.1161981920140225e-06
-0.00023656253519338568
-0.00025740254578566596
-0.0002152163441247272
-0.00012837146155913825
-0.00019319386861479544
-7.863721532355331e-05
-0.00013394622454137206
-4.7386592935130604e-05
-1.6738756266682712e-05
6.695378048972265e-05
9.557891899747373e-05
0.00022001885918665614
8.581306326733884e-05
-0.00035415008027776
-0.0002229298902040906
0.00037783450468784784
0.00033260768903148346
0.0003852951787966129
-0.0003126830739799389
-8.981895616471034e-05
-1.8541995048917253e-05
-0.00039557034984559784
0.00023989634259612868
0.0004360317082182256
0.00032216841225895685
0.00036373283865232355
0.0004890053691959202
0.00015449266849935692
-0.00028688100148315757
-7.111178493716898e-05
-0.0003169972990312436
-4.177233870044894e-05
-0.00038731448918911824
-3.603178285397758e-05
-0.0004637550980578797
-0.00034778544389583315
-0.0004142687113947033
-0.000370563581430358
-0.00041156588041925944
-0.0002930846393787052
-0.00023027680582881661
-0.0002675228358023886
-0.000661253693262696
-0.0006778071557512397
-0.000626157785886321
-0.0005741116095951827
-0.0005962259133726832
-0.0006043684844530432
-0.0005461242774650522
-0.0005779577837309607
-0.0005486850486785811
-0.0006131890625744627
-0.0005683244487675878
-0.0005867381869646404
-0.0005629814006444095
-0.0005753676186667292
-0.0005586569658805868
-0.0005903038879395727
-0.0005440187381652935
-0.0004864236323037207
-0.0005033037515121796
-0.00046934319547788794
-0.0004643200996726457
-0.0005685795738270816
-0.0005412921567142535
-0.0005528721760048357
-0.0004444695642841695
-0.000530739424197833
-0.0004399809936822306
-0.00047895873586356537
-0.0003750578326737503
-0.0004529219324028026
-0.0004169252586641472
-0.00043370214296756693
-0.00040304826482750203
-0.00046303310080960075
-0.00035492269921566955
-0.00044201758701819805
-0.00032813840957805746
-0.0004071570514155896
-0.0002799485586711056
-0.00036020918143450886
-0.0002681192680631714
-0.0003171942017204782
-0.0001977321399472548
-0.00028358974847934767
-0.00017640717991568644
-0.0001581060819321046
-0.0002596586273945334
-0.0001211374103070655
-0.0002322533576911788
-9.443565154540122e-05
-0.00021260138238298962
-6.121631545756444e-05
-0.0001726656915692319
-3.133928056948173e-05
-0.0001605109312637104
9.063688073604696e-08
-0.00011887989333573783
3.111834939690962e-05
-7.583193169143062e-05
6.502098379697044e-05
-5.1714189125388486e-05
9.425341185169918e-05
-1.7146656683259424e-05
0.00012996514030628144
4.9375955476132303e-05
0.00016606280077604088
0.00017731195242096933
5.406343811763214e-05
0.00024858336057724035
0.00013131676298746702
0.0002667809163054724
0.00016485395503845705
0.00030468433413679327
0.00017568546264687138
0.0003376531805459883
0.000234317541377262
0.0003541145015544002
0.0002591588585217131
0.0004360903498546878
0.00028759187102026245
0.0002421435052761685
0.00021922565846647953
0.0004662853305897524
0.0003222468026484349
0.00045319308598532147
0.0003408585145446019
0.0004250287297321051
0.0004963536395961256
0.0003369251784609638
0.0005127032792411162
0.00039565416886242085
0.0004889827068553275
0.00041230238094708813
0.0005267292082703431
0.0004157294743318746
0.0005394677590617019
0.00044757526196572886
0.0005074712847055389
0.0004586735918031766
0.0005982789552634863
0.0004938165644260739
0.0005728276325024732
0.0005266361653129158
0.0005290943925197501
0.0004903520334396713
0.0005606648485534844
0.0005177827712580612
0.0005426667762587912
0.0005762766081422798
0.0005044948116530512
0.0005745565499845351
0.0005308365655317967
0.0005554262274038651
0.0005346114833935162
0.0006491293911913783
0.0005680502356183261
0.0006409798913002092
0.000625899328893756
0.0005653277276594899
0.0005829225101495821
0.0005633184408037387
0.000547069224022835
0.0005887016070578076
0.0005688388115433549
0.0005836356468852383
0.0005546426508192952
0.0005276416771094281
0.0004054030621895212
0.0004341462580611853
0.00036505006914510626
0.000615356563036288
0.0005214222820308556
0.0005568003185478619
0.0005533585799050084
0.0005338764636919479
0.0006024129720439336
0.0005210055145293173
0.0005011746801819863
0.0005809317774289483
0.00046931738972910925
0.0004919059744117193
0.0004516895463234347
0.000445362118829115
0.0004396258969904121
0.00029728872932829073
0.00045224077604016336
0.0004287536830237667
0.00041566531757544295
0.0004481222198217288
0.0003542663319760829
0.0004115221909469511
0.0002695857963872884
0.0003150042630003785
0.0002507067348838227
0.0002568714593961299
0.0002384042759848471
0.00020201535930087052
0.00024029942740570444
0.0001975045924075349
0.00019065603094166537
0.00014960388599880806
0.00018430649859647394
0.00012647043332372524
0.00014491103116789613
9.643495123469502e-05
0.00011464210520803136
5.299935046599664e-05
0.00011132992525069189
3.070491566666087e-05
4.7317767949221434e-05
-1.571678886673596e-07
3.497336792363142e-05
-3.095017828005259e-05
1.1245648159099131e-05
-6.337506256331573e-05
-1.2514364222998145e-05
-9.269460872279449e-05
-5.298971309144912e-05
-0.00012769375256832898
-8.630332908199068e-05
-0.00015257767584933894
-0.000196985462213724
-0.00010224801427957466
-0.00022743526030510043
-0.0001411967850165022
-0.0002486406469373687
-0.00018078467910763243
-8.682938043163016e-05
-9.650100688290098e-05
-0.00029571768991515493
-0.00019914436496775508
-0.00028011043210551166
-0.0002099415067628013
-0.0002984995709810172
-0.00020301574716922405
-0.00038205875423350986
-0.0003236608594406064
-0.00040762629860835307
-0.0002788837739835111
-0.000316023636219419
-0.00019668470679150838
-0.00046646824743497154
-0.0003885905935143996
-0.0004656166497079788
-0.00042461958444530004
-0.0004954356774094992
-0.0004579860434905368
-0.0005361363282694081
-0.0004711855814979698
-0.0004761430985812274
-0.0005654887740820851
-0.0004767773389980461
-0.000599050987778853
-0.000553466290841742
-0.0005767620695458847
-0.0005469480106616601
-0.0005912077000780445
-0.0005571545440183342
-0.000496117381719679
-0.0005243218157154469
-0.0005945666004581481
-0.0005407777899849995
-0.0006355466084027989
-0.0006105730815313178
-0.0005252519766671646
-0.0005443290729904805
-0.0006287994542685517
-0.0005750007996769486
-0.0005990130149502908
-0.0005785742713742607
-0.0005573770964361376
-0.0005233144821269672
-0.00052785757613516
0.0003833559545732234
0.0003290619729363148
0.00043832703707719805
-0.00045590111488154296
-0.0004648665459038586
-0.000302225549322605
-0.0004418484555639224
-0.0005226575010441799
-0.0003299190117691554
-0.0001622224766963228
-0.000260055863474013
-0.00042191293672927567
-0.0004205772356846063
-0.00040991200297290785
-0.00039472019993818275
0.00018052155519801379
0.00012339404051733
0.00014813626177699745
-0.0003391609292111034
-3.540469369006467e-05
-0.00023715774732015416
-0.0002692388612050282
-0.0004448341922876334
-0.00040260935447548944
-0.0005007626464374832
-0.0002034101926606794
-0.0001438952087582589
0.0001802696718729594
0.00019275965894102748
-0.00011159120900392298
-7.981071248897675e-06
3.1773710763599606e-06
-9.332403872608518e-05
0.00029243973176491236
0.00012618069641086345
-0.0001179549087321954
-3.624695706716147e-05
4.435577536319252e-05
0.00020828740145227264
0.0001271234954117195
5.729241688172621e-05
5.408725154548944e-05
-0.00020997221169026544
-2.547329224951532e-05
-0.00037862925560712494
0.00026903401909473846
0.00019587571587598426
-3.9199667908785904e-05
-0.0002712775082387953
7.545047361167359e-05
0.0003608575704844775
0.00026423180704758097
0.0004097552752120188
0.00021748138421343722
0.00032645385129535933
0.0003780129229992051
0.0004294913951661515
-0.00017210168278908945
0.00044075598510865836
0.0004636928416008789
0.0004753860372470086
0.0004991695535905779
0.000495730469091535
0.0005341988934529126
0.0005578681937287478
-3.0505686310380004e-05
0.00010295306149653504
0.0005478210828848638
-0.0004086971919150049
0.0005555132159632896
0.0004745195789784224
0.00048655729135562716
0.0005330840959373563
0.0004522331195551834
0.0005711561405196875
0.0005146695398003436
-0.0002829496599556889
0.0004557194225197209
-7.147954582628544e-05
0.0004396487083344563
-0.00040690424549225037
-0.0004800808338942782
-0.0003558459718558637
0.00038537569004067936
0.00027289730957299866
0.000129403146175981
7.329104312930109e-05
0.00021818987545029587
0.00012369890770446746
8.352756836634657e-05
3.4844399966830754e-05
-0.0003663443929892828
3.2356897361807478e-06
-2.7903550298519965e-05
-6.797694111817085e-05
-0.0004349239417166575
-0.0001495702493813621
0.0005091317460324125
-0.00045771699665090736
-0.00017130124426839076
-0.00042156466534448104
-0.0003617209838160798
-0.00040168132278909496
-0.0004991957770054444
-0.00044979919190116176
-0.00041881272697749954
-0.0003324106391535441
-0.0003708523225387784
-0.0005606652784275163
-0.0005173944965821319
-0.0005137736265187943
-0.0005542774065827909
-0.0005316824617241814
0.0003008810055832065
0.0003335593599407153
-0.000512707901432543
-0.0005290226469629359
0.0002542758238963291
-0.0005500301938353524
-0.0004958372433947734
0.0004496798170925967
-0.00047802338191805355
9.641944011847026e-05
0.00042058613016438695
-0.00037172635815357685
-0.00033450462624498844
-0.0002571388763244851
-0.0002413999474139566
-0.0004993449395043368
-0.0004650024821154278
3.4064140898757496e-05
-0.0003309330866314236
0.00017841182785389366
0.0003883339406084444
0.0003198330007325399
0.0002657692970335965
-2.2968117272254107e-05
0.00011554056918727478
0.0005328252068656094
0.00043327255340134873
-0.0005189554321255725
0.00034921593784265
-0.00033054787978515867
-3.133186794054201e-05
0.0003114116900261375
0.0003058576307697481
-0.0001604172663676455
6.85857313772833e-05
-0.0004419929131382421
-0.00046617113747837594
-0.0004334772345197297


==> output_bu_20240409/example105/nPred3/stepSize0.1/gfsetFinal.txt <==
768
-0.0021222837510782985
-0.06327679750808858
-0.006456091397739955
-0.1257436459179483
-0.08276079402459682
-0.18405193676097023
-0.14891498712754547
-0.2445427097217021
-0.21180497497789952
-0.3049459134575097
-0.2726693463889698
-0.3665567652615762
-0.3296487687586487
-0.4285989443999518
-0.39396565207366846
-0.4909151873161573
-0.4470069080529173
-0.5526301302617931
-0.5157770720857753
-0.6067641756257633
-0.5853104737757683
-0.6646929407191466
-0.7181053886262169
-0.638022701287403
-0.758966759122918
-0.6896875888485327
-0.7886174826368241
-0.7042565790960443
-0.7991472521340371
-0.7368017556138865
-0.8019791000082295
-0.7343472987023955
-0.7914268367393563
-0.7346120515164127
-0.7794155144449689
-0.721772828080352
-0.7608785757197403
-0.7078672342728066
-0.7453719792652687
-0.7086058320697847
-0.7258361884715295
-0.6870962479389437
-0.7076915550167774
-0.6699970349495652
-0.6942736208013967
-0.6774415006605272
-0.6406716321759441
-0.664960099066394
-0.6353312819164915
-0.6543443194098993
-0.6201003250403725
-0.6461226804971419
-0.6182991715578371
-0.6417328867952674
-0.6074688941670114
-0.640122224664719
-0.6043335769630611
-0.6418974731335111
-0.6114173188768044
-0.6464131828133007
-0.6067768730972465
-0.6545311011886906
-0.6164484312134307
-0.6642986176220546
-0.6392202998476113
-0.6793303619609692
-0.6940693361330943
-0.6472687687362505
-0.7090361834580157
-0.6718006402641397
-0.7308703467009956
-0.6906160483412481
-0.7452218483064038
-0.7081412283606983
-0.7662882456634308
-0.7251339194831442
-0.7800367647956876
-0.7315552745561562
-0.7956137962462675
0.48900615947297776
0.4439064074097477
0.3187159897712962
-0.8028619185084123
-0.7333428660561906
-0.7973198026894462
-0.7485096532308946
-0.7796218868976589
-0.746201278755403
-0.7189033363117062
-0.6999448080497732
-0.6849221349234517
-0.6480512772076188
-0.6513499884353576
-0.5914884505298595
-0.5904359573132035
-0.5303839045702206
-0.5304639907400536
-0.47197662138160995
-0.48299387999265425
-0.41017271219566964
-0.42490877337903443
-0.34905086757010373
-0.3592750247926887
-0.2894053126586442
-0.30136770019575954
-0.23260029632537227
-0.2346887437122869
-0.17456001174479607
-0.11687421716589579
-0.17083185467579592
-0.05732966045521245
-0.10546439905925038
-0.0012142228752623611
-0.04241233826642646
0.06104621557734824
0.023701450457968686
0.12067982315273346
0.08610635874406199
0.18117173214681176
0.14000375008449814
0.2394312796530102
0.1906662494594343
0.2993502686721457
0.2618510105974679
0.3598221967997518
0.3414381830191259
0.42086882864256153
-0.09813947105180697
0.052228962827235006
-0.11420756756381012
0.48107495753316853
0.42312887556646656
0.5459675606113882
0.5085178597331396
0.6059075022228606
0.6644212776622397
0.584730627578922
0.7191458231862665
0.6466566611154148
0.7592299553676014
0.689016201188706
0.787154291561701
0.729787577197644
0.8027723315151514
0.5303638311267064
0.8002719403873152
0.7400739962863758
0.7899164933423859
0.7342653562919005
0.7750826880527144
0.7059979079045032
0.759890267152445
0.6942392391182262
0.7427933234973357
0.6968664938128717
0.725357029289331
0.7084992488609028
0.6719386796486324
0.6940999497945813
0.6606577130857096
0.6755829287289015
0.6544547542962154
0.6650863778987622
0.649632407327341
0.6527748604953598
0.6261154152758002
0.6467278969990807
0.6163199988303812
0.6414580630875711
0.6085585896463607
0.6401586062612651
0.6119115869700467
0.6416210537743852
0.6027771731401748
0.6465694551704186
0.6062386697687513
0.6537566721130551
0.6200113388179322
0.6644009301977134
0.6374418210679259
0.6800271517171731
0.6915770379323625
0.6371191393850153
0.7113457123661342
0.6692587798994407
0.7264171636941053
0.6115341365613315
0.4846397347746721
0.6017030916588666
0.7445538439084961
0.6967064852822779
0.7643929484952341
0.7177855479854821
0.7786488163890409
0.7180340186751295
0.7898408301698592
0.7438082323904469
0.801539830597223
0.6416305628443923
0.5750820831618962
0.5478240485111252
0.8001867847212941
0.7513739497487549
0.7867275974121876
0.7549405606300659
0.758924422025655
0.7217826075238042
0.7129372761391656
0.6617219076321457
0.660116134682947
0.6065703029854616
0.6022858309994321
0.5436846854250468
0.5451132499354029
0.480703726154116
0.48326522732447574
0.4164246352837284
0.421901233565587
0.35800634100627404
0.3701416110067937
0.2998362745038545
0.32123005787228354
0.23805427871328166
0.2644196561796389
0.17871681642447879
0.19770549517435948
0.11992047696497132
0.13922877680455986
0.06065576852665513
0.06684804126448443
-0.03634575205010031
-0.27140473452207026
-0.3763237524313896
-0.2087090454054747
-0.23164010507002272
-0.3047692395615145
-0.4513150886669386
-0.5461918827775388
-0.5961566265955639
-0.6287871827837633
-0.6135837398134178
-0.24460031493260337
-0.23458059166268494
-0.05333335327421868
-0.6705148308120069
-0.6218858011581485
-0.6473004605536447
-0.6448926512413999
-0.4947466990585341
-0.377836177118628
-0.534555026969313
-0.6394849986627179
-0.5956053580196057
-0.575376326867512
-0.5853773567605333
-0.2184200890329159
-0.11363652108479767
-0.09172463021593635
-0.5577285480280227
-0.5693887571353973
0.5440375414279709
0.624171770641736
-0.5684781663871509
-0.4321352312335898
-0.38553409285221174
-0.46884392489013244
-0.6684683248081522
-0.6513130159022945
-0.5128362559002552
-0.5222880786434334
-0.606832050669195
-0.6900625337790179
-0.5906079122393544
-0.46877902220931966
-0.5575344368042149
-0.3556628098799606
-0.2184949505645591
-0.4440195618582304
-0.6916499064587046
-0.6316921152377615
0.25316258400690034
0.06541145825119345
0.1529469952058576
-0.6088578919999112
-0.1598893356267725
0.10898758467631003
-0.05071986608572982
-0.6307882178057447
-0.5219514168431143
-0.45602245621270615
-0.48468075788465437
-0.3793813929649757
-0.3079028937147163
-0.23979889283598357
0.6338760829727799
-0.07004258973665041
-0.0008475126971286212
0.09731305759193033
0.35978382794208813
0.5278963920596831
0.23983388100882036
-0.46620050156725756
0.15710415347690093
0.2724707181696622
0.0651063519656099
0.34745245135612773
0.4434911949322127
0.6158005300102569
0.5541518979438048
-0.4687270999305236
0.6700653340071041
-0.1531030291773183
0.6448909903330519
0.6111167032484782
0.5899601712674936
0.47138734973042196
0.6387027399482164
0.6505923805792955
0.6172333779824046
-0.33825700883042
-0.3893114991060837
0.5782248503336831
0.5774489670847326
0.570822089234242
-0.4091551745849897
0.5642318876354397
0.5669655800661902
0.5927246959145364
0.6603829323045847
0.653038901179889
0.014907204551180775
-0.5389939597464604
0.6706492841012719
-0.5657836471684095
0.6875509648460257
0.25605447709533374
0.17649976563342337
0.17217798890656646
0.7023309282407695
0.30635714902973754
0.07711081784362442
0.05014936275431596
0.4861175174722043
0.5423288885999249
0.4106184876007718
0.3302433110560015
0.4269084991472158
0.26058326096262885
0.2264918153637054
0.13435011536040525
0.14099936550908324
-0.10785235534507481
-0.17906778924977998
-0.15177792611556973
-0.33825840349387015
0.39779330059015744
0.3783026194354626
-0.5487031817620159
-0.5586701625711673
-0.5099119438585056
0.44899894679978375
0.09566408787479119
0.031946447992032424
0.483678232018902
-0.4630629251850354
-0.6082045113295352
-0.4021676647741404
-0.5336473140719663
-0.5500797011760004
-0.3010667380923039
0.3006955302432987
0.28722248586545335
0.5170740103609582
0.00961393749797133
0.5620333998562043
-0.09212582119525549
0.5448271058456868
0.5702435795343108
0.6029565506275978
0.4880127955898093
0.5214008622374386
0.5017004931179767
0.33633724091791867
0.418106977007578
0.6449337885553197
0.6466332363814842
0.6099116176866738
0.6502046961587622
0.6215335028294303
0.6568457946493068
0.6208749795472583
0.6655497920517899
0.6266468151744962
0.6760594324366999
0.6468009486659497
0.6905731405137683
0.6455498264447878
0.7030466370725398
0.6673282663123787
0.7200679344602784
0.662971460163479
0.7334977283921089
0.6858667955497968
0.7488697000532967
0.712434939496832
0.7593368275175159
0.7725122025114292
0.7219362451395989
0.778642404885888
0.7406709458605462
0.7745855765760131
0.736130363538983
0.7634973110560735
0.7351507869612154
0.7348595884009317
0.7112542346724137
0.6916692852046534
0.6760562210469347
0.6396381211510483
0.626653538228648
0.5810557267477868
0.5749558169260297
0.5211031694960209
0.5315187889324364
0.45912538268096537
0.47375694733371004
0.3992870632190649
0.38622258446931546
0.3405374276908173
0.28292053120735977
0.31088926402945066
0.22515197861322542
0.2533350552951427
0.16789434267763348
0.19935632480394908
0.11310015166545821
0.1451566990111381
0.056987148712686876
0.09337781089034015
-0.0006009748002034009
0.033084524051718175
-0.055585826642376344
-0.023673925110225626
-0.11254941874472314
-0.07883807423158694
-0.17016911806690724
-0.14289699629199692
-0.22791658983133337
-0.21176404263000362
-0.28614866075712964
-0.34515111459016273
-0.27379412262655456
-0.4068385746750106
-0.3454653631987268
-0.46940503036011005
-0.4126985676836004
-0.5317315044149995
-0.47038510314173854
-0.5931813777071986
-0.545653360259014
-0.6495105332055507
-0.6183421809661546
-0.7009144192607638
-0.3818960207510795
-0.16326758128647592
-0.2718744117783345
-0.7424585156236985
-0.6798817339121787
-0.7690803042645822
-0.7223069977152725
-0.7775205595418101
-0.7770659222403042
-0.7131158380707688
-0.7687863938524576
-0.715625006914744
-0.7565595177551543
-0.7285283494056318
-0.7432626081936012
-0.7108806381300968
-0.7295361365596087
-0.6960825258376677
-0.7136171772677026
-0.6885571332517446
-0.7011016108265944
-0.6713250633558341
-0.6844399185396007
-0.6500727299046734
-0.6749201129456583
-0.6383282189172746
-0.6630402830915223
-0.6316751811689874
-0.6557937089145057
-0.6496884531669634
-0.6133910426416874
-0.6463563612653694
-0.6078567195909721
-0.6451651760939942
-0.6062819086842728
-0.6458686989691264
-0.620045055762305
-0.6505232081011678
-0.6219018346649825
-0.6562270981175538
-0.6299102292529005
-0.6653028868452606
-0.6235917135519875
-0.6747653695887498
-0.644750307023278
-0.6894811922656368
-0.653658409085651
-0.7015020094997181
-0.48572663366210894
-0.44936305099588836
-0.39993143600534314
-0.717870936433581
-0.6670122364383925
-0.733760763325201
-0.6836727749030878
-0.7455883802025823
-0.7618175827315732
-0.7113131763245978
-0.7715476542462194
-0.7236157157708824
-0.7780110323567351
-0.7242276080393685
-0.7769002044884294
-0.7324685549455818
-0.759756356236985
-0.3442947010877467
-0.7303283092309208
-0.7040483826806185
-0.6845125370451415
-0.6761252255510064
-0.6289681102034199
-0.6326072775093315
-0.5723138310888476
-0.567397688795921
-0.5171514096004962
-0.5076814976171855
-0.45830408203242323
-0.39919746357565866
-0.42935625877795836
-0.33800234983505106
-0.3538062896814636
-0.2803560094518909
-0.2973587060784721
-0.22273246957846554
-0.24849376922242966
-0.1641360424496912
-0.1933021724744548
-0.1081322238703796
-0.1341257600248899
-0.05573172265222347
-0.07426462197303496
-0.00046296430854255973
-0.024393206331440462
0.05523404666118477
0.028332937019126935
0.1111482837950056
0.09431185353034262
0.16968053882130646
0.16482961408603555
0.22582365864376303
0.23179593525850253
0.2813283746864298
0.34366666640662924
0.29041541303904217
0.40409987995832325
0.3928341263007398
0.4655277055389034
0.36982893366657893
0.2107557889308131
0.3110376372175436
0.5272814340476851
0.4705825204468982
0.5842169941780503
0.5359670992984662
0.6370233847086927
0.5779627343016936
0.6891091174973408
0.6429043100079667
0.7308744128056158
0.496539108637576
0.47893443635402555
0.32397977061942435
0.7621318130840046
0.6943138587733783
0.776029808726408
0.7296927235819142
0.7764082668041302
0.7285157320759386
0.7711236770504694
0.7616011041743648
0.7204077299090582
0.7470003451440512
0.7064416404283552
0.7311727351570465
0.6944690669147878
0.7162131151838387
0.6765041915207449
0.7024776139181773
0.6662080688493381
0.6869267682849325
0.6627363500589806
0.6766268865539379
0.6521642719872921
0.6635713340288797
0.6305590503015239
0.6565056233766834
0.6236486263165929
0.650150776583168
0.624971468931031
0.6461876108827739
0.6160909495274777
0.585213789294299
0.6123150546970124
0.6257328732692728
-0.5295069544634234
-0.46444432171536637
-0.5343991301776049
0.6088455118084167
0.6507227886902868
0.3336408905513744
0.6820104289323894
0.6880094628051459
0.512145017756115
0.43322689300653033
0.3391837045608897
0.662649645046767
0.5952067883927141
0.5554489479815732
0.5049076001640798
-0.4456666524942749
-0.2731075746006565
-0.39401662658881936
0.4258341675146425
-0.1939985045548301
0.15422811339939813
0.24004215973929674
0.5573762039778716
0.5477526494881675
0.5670809350929539
0.0824457577280825
-0.013978981717869952
-0.254304194529796
-0.3648067692968397
-0.10592083965742603
-0.07843256845174724
0.024586762356647366
0.17655590566638973
-0.6435330396444281
-0.3799362391356467
-0.04361728918369234
-0.16758366822799226
-0.2769477705461281
-0.49075750301254334
-0.3850252231922357
-0.24862154920321272
-0.2847615474142744
0.3460086167016253
0.26358138568105544
0.5199913515039494
-0.5854356615166627
-0.4846553962283124
0.2533352824611262
0.11303796233753652
-0.035788072473383246
-0.6847084131120894
-0.2969808890461915
-0.37968529920593896
-0.16607128326336962
-0.6524414458068531
-0.6513029332986083
-0.6452293490959584
0.07102496365999403
-0.6154876447344397
-0.598616783417427
-0.5850094909219631
-0.6602936756385582
-0.5573583003683057
-0.5892702530400165
-0.589886453336661
0.13719349290877075
-0.13006306275562632
-0.6015538241635148
0.544750479667003
-0.563344534745114
-0.509436687685976
-0.5288234237248275
-0.6166703536401522
-0.6237748200371694
-0.6761929810077415
-0.6569533343023686
0.3036223933719172
-0.6706537439615622
-0.019955822011955813
-0.6213516826401138
0.5819982651849854
0.6262829609389235
0.5176961324257962
-0.5566758559571213
-0.48108674405769697
-0.26148697955674544
-0.3897430892156631
-0.5135784739238398
-0.17630704720336013
-0.10613916333372252
-0.03067235922388968
0.5267734894303022
0.06242175187865202
0.13786583770575356
0.20583394665133747
0.6752516295837891
0.4152579562908981
-0.5527787049526875
0.603628370384401
0.48876249996788684
0.627971950821035
0.594714418247115
0.5387504360684708
0.5533979850558622
0.4844379213886584
0.6636557090475934
0.43215651980901115
0.40880088171136486
0.574624390151841
0.6335657168840407
0.6470729318209046
0.6188656618865984
0.6083940156658739
-0.46022668888057605
-0.36456811919637916
0.5887002313775764
0.5913500090022722
-0.2470142384350296
0.5999541721200343
0.5849255083389779
-0.567362923681466
0.5838547549700717
0.009528891210150112
-0.4806035847220867
0.49480725105998324
0.4108494786302842
0.20538271361633378
0.4140701473505041
0.5365313412942198
0.4959188371080258
0.05974690630649547
0.4081117920334632
-0.52679688548058
-0.5663475505708094
-0.6055441262865556
-0.550327487307852
-0.1529269673455078
-0.057978169714650085
-0.5677456780192228
-0.5916416220204873
0.5439008439853092
-0.5737846427692529
0.4838021616300188
0.2046563572775424
-0.4938344632926178
-0.4481391808195357
0.30926265367007544
-0.03189448962136996
0.5874852076270535
0.5507956035199496
0.5584221194778948


==> output_bu_20240409/example105/nPred3/stepSize0.1/t_all.txt <==
14
0.0
0.00173
0.00574
0.01253
0.02376
0.04211
0.0719
0.1201
0.19818
0.32509
0.5324
0.85771
0.9719
1.0


==> output_bu_20240409/example105/nPred3/stepSize0.1/t_nonsucc.txt <==
0


==> output_bu_20240409/example105/nPred3/stepSize0.1/t_succ.txt <==
14
0.0
0.00173
0.00574
0.01253
0.02376
0.04211
0.0719
0.1201
0.19818
0.32509
0.5324
0.85771
0.9719
1.0


==> output_bu_20240409/example105/nPred3/stepSize100.1/gfsetAfterIt0.txt <==
768
7.191287300858563e-07
3.907507899253521e-05
6.083386111782357e-05
6.536062202792296e-05
6.471432637013052e-05
0.00010104931867079231
0.00011275734771443794
0.0001288983584955063
0.00013042907584631943
0.00017242548845719646
0.00016465392529833243
0.00020012366449359423
0.00017854034263190208
0.00023207798314856014
0.00020844126051338034
0.0002769573194118848
0.0002331259384242967
0.0002616950952760313
0.0002074943982495
0.00028274445537790056
0.0002595091154205303
0.0003869264852825475
0.0004164636061593042
0.0003266336765797989
0.0003827776514654957
0.0003287695153342159
0.00042197926868278837
0.0003003609809454913
0.00039870060766237966
0.0003189420571481233
0.0004942885239217525
0.0003625270868151088
0.0005352787083536571
0.0004263558352058175
0.0005326622067752631
0.0004368345210933148
0.0005553333041739354
0.00046548617930958376
0.0005401039386145046
0.0004938574562208293
0.0005950266453206547
0.0005203806224005342
0.0005111874593647279
0.0004517932058581573
0.0005348765828200086
0.0005808987076622822
0.00048473451731158773
0.0005627416128935841
0.0005148769061079369
0.0005873365606035322
0.0005209036935417247
0.0005749304443873894
0.0005406506928366456
0.0005829783033680784
0.0005386809802896275
0.0006071193642965866
0.0005642447066032224
0.0005833660851745666
0.0005649932664522335
0.0006040713249439764
0.0005736749659521365
0.0005832456236101855
0.0005661494845761685
0.0005973013372940787
0.0005897194773698502
0.0006025698586452009
0.0005326440292071638
0.0005822364440309954
0.0006287766048892626
0.0005662927801730443
0.0005785837199655012
0.0006111373691808224
0.0005732362347340818
0.0005906676589183538
0.0005594126156475459
0.000592277979984441
0.0005185156602523261
0.0005519617357597997
0.000568127817286549
-0.000281895953841649
-0.0003483316744570448
-0.00011814342171762887
0.0005370292377297045
0.0006159232193471437
0.0004655566209366899
0.0005426759903679926
0.0003921247903130911
0.0004109368708324691
0.00046595685288059987
0.0003779622093012827
0.00047107743903619903
0.0003212618492095956
0.00042394123492716913
0.00030738469481254
0.00040068833811842097
0.0002763289669488652
0.00038741581240323106
0.00022771145409637987
0.0003324972996537717
0.00023027775587171898
0.0002974739114552202
0.00018539156633081658
0.00028984245575784786
0.00014072905786974762
0.00023200930763116455
0.00011918152028592949
0.00016946607247269002
8.569185432468037e-05
6.1034310816704363e-05
0.00013796471453934072
2.9711496138557017e-05
0.00011464642354254068
7.074323284668306e-07
6.999126588307334e-05
-3.4744981049298634e-05
8.677433865633834e-06
-7.016766257749403e-05
-5.910720727178476e-06
-9.368414931474592e-05
-2.0703927807017333e-05
-0.00012285757968325464
-4.1202145421124215e-05
-0.00016236240588992797
-0.00010874771396687668
-0.00019554354385872054
-0.00015931184686457836
-0.00020819331930778357
0.00016483699674720435
8.676144010864208e-05
0.0002159131925365731
-0.0002828585657189934
-0.00023971499832874026
-0.0002949933906473174
-0.0002534224768076825
-0.0003207293672931969
-0.00041074287892212526
-0.00030510711889655795
-0.0003860433735901266
-0.00034042033036954994
-0.0004039769943631459
-0.0003469624985290388
-0.000433158731214557
-0.00039734348778918576
-0.00047122024065565275
-0.0003888064770034355
-0.0005430562851868127
-0.00044659640462309236
-0.000564118715242659
-0.0005138663355726155
-0.0005431146921137266
-0.000497680373501375
-0.00046591752193392034
-0.0004247338498373231
-0.00048755358559044164
-0.00045577589946123456
-0.0005308651560923005
-0.0005194785781437997
-0.00047856504877713264
-0.000604120920431713
-0.000536746844029421
-0.0005548815939586972
-0.0005473289287771592
-0.0005957791573294128
-0.0005515029387977002
-0.0006129928916912306
-0.0005677446151634437
-0.000515218182705164
-0.000524733734178107
-0.0005778659879445307
-0.0005155307352267226
-0.0005638144498656759
-0.00053928365319653
-0.0005902562728204786
-0.0005376378785206342
-0.0005941614321416209
-0.0005571499146025855
-0.0005772974820650053
-0.0005554247838686314
-0.0005902359005240837
-0.0005641795217375817
-0.0005608159017153967
-0.0005943568016035679
-0.0005377888219875986
-0.0005787877330940445
-0.0005702334322797263
-0.0005439543176093915
-0.00047100554903643934
-0.00040538217660364303
-0.0004872350290214245
-0.0005637623704210939
-0.0005498789689865921
-0.00047014070568077794
-0.0005281531942122713
-0.00044937323729089075
-0.00046886988702980254
-0.0005129140005110617
-0.0005055083216339126
-0.0004887516592051909
-0.0004339238815950883
-0.00037750424855367067
-0.00041812392607949625
-0.0004981562846917548
-0.0004905140968609602
-0.00044505870630809786
-0.00047613651006534803
-0.0004228220279202323
-0.0004234902011123028
-0.00040801699323537196
-0.0003192988078111143
-0.00039726251343807906
-0.0003408617146329238
-0.00030532858560776763
-0.0003156281957564758
-0.0003196213143688236
-0.000263701124560428
-0.00029398925820762724
-0.00023130042709768384
-0.00023895293955553584
-0.00016518047195258068
-0.0001812583074357676
-0.00016415789376891555
-0.00011206749889703384
-0.00013823335189825595
-7.027459070662952e-05
-8.510965352210265e-05
-4.35590412527179e-05
-6.844293729317044e-05
8.829577735484449e-06
-3.259166222170148e-05
2.434493725705619e-05
3.30345711714967e-05
0.00013840271060610386
0.00018945393421941742
0.00023367022418859402
0.00032589490073383926
0.00027055970882586874
0.00015354013846159145
0.0002022011263562255
0.0004061095077373394
0.0002637253256481783
0.0002575842494103146
7.583049443108185e-05
0.00011636055779032148
1.00044929348697e-05
0.00034006639100894027
0.00036296445118566973
0.0004148997147520774
0.0004665558140363941
0.0003276200218982979
0.0003635472031239939
0.0004555240668062813
0.0004092206879340815
0.0005651008134656369
0.0004873025068928221
0.0004548721391496344
5.246301626433821e-05
2.9619719491636702e-05
1.1906886686428907e-05
0.0005100229709463507
0.00052330423484435
-0.0004244339435950142
-0.0005065717048087746
0.00053408665143585
0.00037549259222666176
0.00021868177556573303
0.00036264735952053857
0.0005452012120531108
0.0005525161145940332
0.00044348446199222606
0.0005302125454397882
0.0005781581432366463
0.000562993067028337
0.0005201338309031458
0.0004859905245510786
0.0005435370806496669
0.00018248472316109474
0.0001143121208079408
0.00026239363851080616
0.0004975895165233301
0.000524696237839944
-0.0002784293732401801
-0.00011696171260156487
-9.442264411951513e-05
0.00043073720650371934
0.00017344827724887773
-2.5356129050557373e-05
6.61319034048653e-05
0.00043592277342697865
0.00039220005131744036
0.0003731531918858971
0.0004440567735595219
0.0003369395227208752
0.0003076485145920239
0.00024781373178951
-0.0003011090457902771
0.00018040465028088638
0.00011199655381909508
4.8696814788969526e-05
-0.0003640893559973341
-0.0004560560600804791
-8.377049178282759e-05
0.00014392150811228535
2.5098146131558093e-05
-9.09185235489225e-05
4.246237156632648e-05
-0.00017010951899937678
-0.00016453502115144097
-0.000291492486202247
-0.0002110530484972734
0.00028739669571121665
-0.0003455520169900474
-8.019301936560354e-05
-0.00043790755205141307
-0.0003714896664256256
-0.0003393766975074439
-0.00031057227959373684
-0.0003859183792313151
-0.0004181157778854602
-0.0005248139105710657
0.00020542264734539758
0.0003902305350243052
-0.00048041123693044307
-0.0005034034813784386
-0.00048317096226131506
9.26194271594097e-05
-0.0004895859639569442
-0.000515379078495247
-0.0005239380631924215
-0.00038886884035141595
-0.0005447551654914845
0.00012880617631969073
0.00021234440563633965
-0.0004920859191684119
0.0002533660834123877
-0.0004405159237578162
-0.00018011328940096896
-0.00014774587850393343
-0.00011702846006835599
-0.0004433386089903048
-0.00024034158650498158
-0.00017684121526363156
4.116198191961291e-06
-0.00023656253519336134
-0.0002574025457856478
-0.0002152163441246974
-0.0001283714615591496
-0.0001931938686148597
-7.863721532358669e-05
-0.00013394622454139594
-4.738659293515833e-05
-1.6738756266724254e-05
6.695378048966111e-05
9.55789189974114e-05
0.00022001885918659112
8.581306326733905e-05
-0.0003541500802776857
-0.00022292989020425606
0.00037783450468791295
0.00033260768903156326
0.00038529517879667274
-0.00031268307397993054
-8.981895616474668e-05
-1.8541995048974e-05
-0.0003955703498455266
0.00023989634259622488
0.00043603170821813873
0.0003221684122590145
0.00036373283865230653
0.0004890053691958162
0.00015449266849929335
-0.0002868810014831936
-7.111178493718925e-05
-0.0003169972990312738
-4.1772338700500276e-05
-0.00038731448918925257
-3.603178285395815e-05
-0.0004637550980578059
-0.0003477854438958613
-0.00041426871139473134
-0.0003705635814303218
-0.00041156588041928307
-0.0002930846393786762
-0.00023027680582877357
-0.0002675228358023373
-0.0006612536932626998
-0.0006778071557512332
-0.0006261577858863212
-0.0005741116095951837
-0.0005962259133726852
-0.0006043684844530388
-0.000546124277465063
-0.0005779577837309587
-0.000548685048678581
-0.0006131890625744725
-0.0005683244487675964
-0.000586738186964628
-0.0005629814006444085
-0.0005753676186667385
-0.0005586569658805957
-0.0005903038879395558
-0.0005440187381653028
-0.00048642363230371204
-0.0005033037515121734
-0.0004693431954779276
-0.00046432009967269116
-0.0005685795738269217
-0.0005412921567142772
-0.0005528721760047198
-0.0004444695642841072
-0.0005307394241978427
-0.0004399809936822313
-0.0004789587358635418
-0.0003750578326737568
-0.0004529219324028257
-0.0004169252586641454
-0.00043370214296758845
-0.00040304826482751125
-0.00046303310080963105
-0.000354922699215664
-0.0004420175870182105
-0.0003281384095780714
-0.00040715705141559997
-0.0002799485586710952
-0.00036020918143450756
-0.00026811926806317516
-0.00031719420172046154
-0.00019773213994726016
-0.00028358974847933146
-0.00017640717991568403
-0.0001581060819321048
-0.0002596586273944919
-0.00012113741030706929
-0.0002322533576911417
-9.443565154540095e-05
-0.00021260138238294102
-6.121631545756416e-05
-0.0001726656915691812
-3.133928056948263e-05
-0.0001605109312636302
9.063688073608772e-08
-0.00011887989333565856
3.111834939691017e-05
-7.583193169135188e-05
6.502098379696972e-05
-5.171418912529455e-05
9.425341185170193e-05
-1.7146656683161643e-05
0.00012996514030628103
4.937595547621084e-05
0.00016606280077604028
0.00017731195242097467
5.406343811772942e-05
0.00024858336057721335
0.00013131676298753806
0.0002667809163054845
0.00016485395503855238
0.0003046843341367815
0.0001756854626469733
0.0003376531805459969
0.00023431754137736877
0.00035411450155440764
0.000259158858521824
0.00043609034985471457
0.000287591871020147
0.00024214350527606467
0.00021922565846652003
0.0004662853305897382
0.00032224680264851747
0.0004531930859853212
0.0003408585145446858
0.00042502872973209033
0.000496353639596175
0.00033692517846106143
0.0005127032792410809
0.00039565416886248184
0.0004889827068554484
0.00041230238094718837
0.0005267292082702937
0.00041572947433192524
0.0005394677590616935
0.0004475752619657418
0.0005074712847055631
0.0004586735918032106
0.000598278955263495
0.0004938165644261008
0.0005728276325024731
0.0005266361653129401
0.0005290943925197611
0.0004903520334396985
0.000560664848553487
0.0005177827712580709
0.0005426667762587948
0.0005762766081422584
0.0005044948116530543
0.0005745565499845548
0.0005308365655317852
0.0005554262274038598
0.0005346114833935224
0.0006491293911913803
0.0005680502356183241
0.0006409798913002098
0.0006258993288937419
0.0005653277276594958
0.0005829225101495743
0.000563318440803732
0.0005470692240228587
0.0005887016070578383
0.0005688388115433825
0.0005836356468853471
0.0005546426508193884
0.0005276416771093656
0.00040540306218949296
0.0004341462580612187
0.0003650500691451154
0.0006153565630363137
0.0005214222820307985
0.0005568003185478463
0.0005533585799049964
0.0005338764636919562
0.0006024129720439414
0.0005210055145293148
0.0005011746801819644
0.0005809317774289497
0.0004693173897291112
0.0004919059744117146
0.00045168954632344744
0.000445362118829126
0.00043962589699036915
0.00029728872932821066
0.00045224077604021627
0.000428753683023712
0.0004156653175754485
0.00044812221982175126
0.00035426633197607814
0.0004115221909469511
0.00026958579638727663
0.00031500426300037275
0.00025070673488381814
0.0002568714593961279
0.00023840427598484633
0.00020201535930087526
0.0002402994274056953
0.00019750459240752794
0.00019065603094165073
0.0001496038859988083
0.00018430649859645042
0.00012647043332372694
0.00014491103116787452
9.643495123469434e-05
0.00011464210520800509
5.2999350465996005e-05
0.00011132992525066088
3.070491566666069e-05
4.73177679491894e-05
-1.5716788866746883e-07
3.4973367923606626e-05
-3.0950178280051766e-05
1.1245648159068963e-05
-6.337506256331806e-05
-1.2514364223025979e-05
-9.269460872279235e-05
-5.298971309147649e-05
-0.00012769375256833793
-8.630332908197568e-05
-0.0001525776758493189
-0.00019698546221373023
-0.00010224801427961018
-0.00022743526030510045
-0.0001411967850165075
-0.00024864064693737103
-0.00018078467910766786
-8.682938043168743e-05
-9.650100688286302e-05
-0.00029571768991513704
-0.00019914436496775822
-0.0002801104321055631
-0.00020994150676286415
-0.0002984995709809658
-0.00020301574716920828
-0.00038205875423348774
-0.0003236608594406341
-0.00040762629860836803
-0.00027888377398354236
-0.0003160236362194682
-0.0001966847067915596
-0.00046646824743497376
-0.0003885905935144395
-0.0004656166497079498
-0.0004246195844452919
-0.0004954356774094828
-0.0004579860434905334
-0.0005361363282694433
-0.00047118558149797824
-0.0004761430985812546
-0.0005654887740821109
-0.0004767773389980735
-0.0005990509877788591
-0.0005534662908417606
-0.0005767620695458625
-0.000546948010661644
-0.0005912077000780472
-0.0005571545440183344
-0.0004961173817196833
-0.0005243218157154484
-0.000594566600458147
-0.0005407777899849979
-0.0006355466084027454
-0.0006105730815312843
-0.000525251976667138
-0.0005443290729904365
-0.0006287994542685645
-0.0005750007996769448
-0.0005990130149502827
-0.0005785742713742531
-0.0005573770964361449
-0.0005233144821269733
-0.0005278575761351629
0.00038335595457323387
0.0003290619729363388
0.0004383270370772058
-0.0004559011148815382
-0.0004648665459038658
-0.00030222554932249866
-0.00044184845556379307
-0.0005226575010440486
-0.00032991901176927124
-0.0001622224766964725
-0.00026005586347410605
-0.00042191293672919495
-0.00042057723568449774
-0.00040991200297284914
-0.00039472019993810534
0.00018052155519792399
0.00012339404051726728
0.00014813626177705237
-0.0003391609292110168
-3.540469368994393e-05
-0.00023715774732003704
-0.0002692388612049193
-0.00044483419228770476
-0.0004026093544755297
-0.000500762646437492
-0.00020341019266054573
-0.00014389520875812987
0.00018026967187290482
0.00019275965894098666
-0.00011159120900377422
-7.981071248767857e-06
3.1773710762668543e-06
-9.332403872599493e-05
0.0002924397317649699
0.00012618069641095342
-0.00011795490873205962
-3.6246957067028674e-05
4.435577536328068e-05
0.00020828740145237517
0.00012712349541185624
5.72924168818721e-05
5.4087251545608743e-05
-0.0002099722116901716
-2.5473292249629328e-05
-0.00037862925560699137
0.000269034019094797
0.0001958757158760703
-3.9199667908703444e-05
-0.00027127750823881453
7.545047361165841e-05
0.0003608575704844694
0.00026423180704756655
0.0004097552752120603
0.00021748138421343857
0.00032645385129530306
0.0003780129229992435
0.0004294913951661648
-0.00017210168278894889
0.0004407559851087086
0.0004636928416009135
0.0004753860372470122
0.0004991695535905906
0.0004957304690914995
0.0005341988934529095
0.0005578681937286863
-3.050568631044452e-05
0.00010295306149646615
0.0005478210828849244
-0.0004086971919149463
0.0005555132159632399
0.00047451957897838587
0.0004865572913556265
0.000533084095937453
0.0004522331195551567
0.0005711561405197131
0.0005146695398003515
-0.00028294965995557614
0.00045571942251974233
-7.147954582628955e-05
0.0004396487083343969
-0.0004069042454922637
-0.0004800808338943388
-0.00035584597185591696
0.0003853756900406189
0.00027289730957296023
0.00012940314617593458
7.329104312930942e-05
0.00021818987545029029
0.0001236989077044038
8.352756836627626e-05
3.484439996675122e-05
-0.0003663443929893092
3.2356897360708003e-06
-2.7903550298603412e-05
-6.797694111824775e-05
-0.0004349239417166518
-0.00014957024938131358
0.0005091317460323729
-0.0004577169966508544
-0.00017130124426836848
-0.0004215646653443332
-0.0003617209838161135
-0.00040168132278903685
-0.0004991957770054068
-0.0004497991919010786
-0.00041881272697748235
-0.00033241063915339926
-0.0003708523225387127
-0.0005606652784274941
-0.0005173944965821333
-0.0005137736265188233
-0.0005542774065827842
-0.0005316824617241682
0.000300881005583183
0.00033355935994077487
-0.0005127079014324904
-0.0005290226469629146
0.0002542758238963504
-0.0005500301938353609
-0.0004958372433948111
0.00044967981709260194
-0.00047802338191806624
9.641944011836866e-05
0.00042058613016443243
-0.00037172635815348865
-0.000334504626244885
-0.0002571388763243469
-0.00024139994741395246
-0.0004993449395042858
-0.0004650024821153861
3.4064140898710266e-05
-0.00033093308663132776
0.00017841182785396982
0.00038833394060849516
0.0003198330007325561
0.00026576929703355206
-2.2968117272271562e-05
0.00011554056918735217
0.000532825206865673
0.0004332725534013764
-0.000518955432125555
0.0003492159378426616
-0.00033054787978519575
-3.13318679405284e-05
0.0003114116900260367
0.000305857630769673
-0.00016041726636770718
6.858573137718972e-05
-0.0004419929131382686
-0.00046617113747833165
-0.0004334772345197385


==> output_bu_20240409/example105/nPred3/stepSize100.1/gfsetFinal.txt <==
768
-0.0021297609250345738
-0.062602860801412
-0.006506321741597424
-0.1243823906123865
-0.08062585628995975
-0.18213659657191292
-0.14497254855201014
-0.24206839514040657
-0.2067772118671326
-0.30204536627442435
-0.2661486442075374
-0.3631760888630663
-0.32075317373153656
-0.4251706444934014
-0.38333731098219936
-0.4870419143779575
-0.4341359340329418
-0.5489423877434472
-0.5016334252993663
-0.6027348121449477
-0.5709894548787975
-0.6614131954571912
-0.7148287520473188
-0.629178217589649
-0.7571727892062207
-0.6821357605878688
-0.7878459155149329
-0.6970331962211106
-0.8005747440277543
-0.7316712878465564
-0.805963863478882
-0.7318661549489918
-0.7965046357745978
-0.7325267662896546
-0.7851812806426636
-0.723549597015182
-0.7667335824645791
-0.7105531218937635
-0.7509834941054714
-0.7120684004982826
-0.7301975109609352
-0.6919332496497007
-0.7119493099378796
-0.6747521068423594
-0.6970104698072842
-0.6799344725250879
-0.6446176995758358
-0.666307372436243
-0.63637000707534
-0.6552302727729558
-0.6196301949984506
-0.6464583069421985
-0.6179191629372326
-0.6418288697452781
-0.6073705133686415
-0.6401148218510665
-0.6026688735829823
-0.6419627396933972
-0.6105858974252608
-0.6468862554962287
-0.605628763053083
-0.6552782843672246
-0.6181684339786561
-0.6658062046335409
-0.6416182235899761
-0.681581289331557
-0.6968733594726574
-0.6502096450860044
-0.7132069628517675
-0.6753895582803013
-0.7357929514206707
-0.6969762511446111
-0.7510048559036002
-0.7112480053099571
-0.7720982989658218
-0.7280845379649928
-0.786193445501785
-0.7330726170476755
-0.8011589985042776
0.48681219632611317
0.44266516091862523
0.31566966454492756
-0.8052709878333889
-0.7339115349463862
-0.7982822881246978
-0.7421270655771414
-0.7779687787322387
-0.7434208567456756
-0.7104990896463222
-0.6973148585216484
-0.6763559750492916
-0.6439031090113279
-0.6444073415196739
-0.5879325646076822
-0.5829022432921117
-0.526635746125943
-0.5231219195625025
-0.46818505973471247
-0.4767348397406505
-0.40667292647801767
-0.4176416652191137
-0.3458881875308477
-0.35298461167321576
-0.2866474111724259
-0.2948436040921374
-0.2301842418995156
-0.22917664711413788
-0.17278456745541373
-0.11547993762343763
-0.16436635313978615
-0.05676893537504763
-0.1005403184073139
-0.0011771389816607975
-0.04025957901596376
0.06042293728640672
0.023680251811549976
0.11937836938416196
0.0839024279561978
0.17928652430728884
0.13586839255680358
0.236910336977686
0.18393002296259794
0.2965238460718167
0.25352577197245996
0.35644696122938785
0.3315085976560781
0.41762854628027796
-0.0902957329502249
0.053077829619781663
-0.1117098177818885
0.4770553856645721
0.4140798177655677
0.5424288518675059
0.5003928612861175
0.6020217020718337
0.6612165866800425
0.5780775981881737
0.7158633376690939
0.641488038682842
0.7570922765730488
0.6876931447271674
0.7867644310001547
0.7320556454039825
0.8041009105019151
0.5294833197976949
0.8038780734665135
0.7508309553368264
0.7962652184883205
0.7487209405412867
0.7807174344205422
0.7211379432352925
0.7651899337760655
0.7070122089129768
0.7488428098577874
0.7070966861575154
0.7297255806005011
0.7127461428701883
0.6804062164388132
0.6967482410509034
0.6648340238306472
0.6779246895857036
0.6584520821635048
0.6664284620898394
0.650703142316291
0.6536195571331233
0.6247076467407328
0.6470746822715697
0.6158637436245755
0.6415410865336589
0.607601466253804
0.6401361185747256
0.6106213717443468
0.6417545782774591
0.6011270219047173
0.6468779512611558
0.6065445417602301
0.6546225533167676
0.6224341962112543
0.665788688381324
0.6402600896313133
0.6824619064643879
0.6943189152339092
0.640375561406218
0.7156729172839182
0.6810732610499103
0.7309206913685066
0.6085457064676554
0.4814024308125781
0.5982664718458035
0.7504350823216542
0.7085746781813012
0.7703040063153209
0.7290886666947135
0.7841660490330434
0.7292169838401334
0.7956879987618007
0.7550196719293656
0.8055071447369526
0.6373064455151733
0.5722183158065325
0.5450642204941373
0.8018586325233957
0.7570007899392454
0.785814174379616
0.7529248462710669
0.7566555366301365
0.713626411731543
0.7101775246524809
0.6576379088379127
0.6491245186850406
0.6031331600690939
0.5909859691305507
0.5398418300379831
0.5342622113314681
0.4771246423795638
0.47322257863944384
0.41294468460644845
0.4126271400854585
0.35462031939529937
0.3626277097738463
0.296990021257685
0.3145481158874441
0.2355821812011159
0.25844414120794124
0.17688517693922878
0.1930696444926672
0.1186433723001951
0.13623529020542344
0.05996683634181579
0.06485748429573733
-0.034298188400899134
-0.2636823480916105
-0.36571307458118185
-0.20011529269217126
-0.22695520586584864
-0.294879907030482
-0.4412981273691718
-0.5377300067935111
-0.595125561656603
-0.6208664956943563
-0.6035068418220206
-0.24950003460334613
-0.24868947527125274
-0.06572386094678366
-0.6656631853138693
-0.6218265289022655
-0.648454075709509
-0.6469016459495691
-0.4927420749489107
-0.3867493752010663
-0.5399800955510127
-0.6440789019187496
-0.597602097555203
-0.5729995012522862
-0.5818561749132909
-0.21541396180690311
-0.11934642494018806
-0.09052867869019715
-0.5572210459632155
-0.5652093753230609
0.5431848132019508
0.6194780468159016
-0.5671740901385548
-0.4259449796846871
-0.3906526859355933
-0.4750727562179583
-0.6572157397133863
-0.6574370923954613
-0.5086116024901245
-0.5181544939877962
-0.6083677180140318
-0.6899690803770769
-0.5902673631333378
-0.471154351533476
-0.5563204070991046
-0.36081235532456113
-0.22701017525884284
-0.4537243025242908
-0.6842829592790249
-0.6273846283863206
0.25718670889358514
0.062043250516744
0.1522420270307977
-0.5984217724950596
-0.1554338062860493
0.11620092081852981
-0.04372280469745684
-0.6194790223718327
-0.5121617359302938
-0.4481035304995789
-0.48588410873643856
-0.3711408027117328
-0.3009810685446683
-0.23314691053580655
0.6341082513592194
-0.06660448930789625
-5.3793490540003926e-05
0.09510804058681181
0.3606920779464207
0.5252826775398486
0.2360648307696243
-0.46917369425700356
0.16075798092426913
0.27819846634143025
0.0715385260486622
0.3431323112102862
0.4430679949255617
0.6137608508798319
0.5510693161500825
-0.46923857558660376
0.6768646290579357
-0.15849698829393383
0.6572692649611128
0.6109752599794093
0.5837994271831966
0.4676041594888592
0.6445572383376976
0.654914054059843
0.6149466642402378
-0.3411846591636336
-0.37895137856966093
0.5762874992273037
0.5763561679596007
0.5665740243555204
-0.4099055950783499
0.5609749932292496
0.5658823083812131
0.595669955299738
0.6535667324725597
0.6618591266071704
0.01969007993007441
-0.5324646304121566
0.6748870436129982
-0.5685156592277717
0.6858727084609624
0.24963661538082718
0.17123606460485244
0.16523627601228463
0.7010457788653071
0.2992881126469036
0.07315614277332506
0.04921352464036675
0.4765375520477374
0.5329046310925089
0.4018672784641804
0.3215440704034159
0.4297516058609095
0.2627470402509093
0.2201887489599446
0.13056098236132305
0.1448824599262004
-0.10345089163491523
-0.17292586905325832
-0.14664494171997308
-0.3334931525768513
0.3956850638118241
0.39296574268443785
-0.5516474355932314
-0.5617450309982482
-0.5058972195723317
0.44924652307115237
0.09189770412285099
0.025051231087570174
0.4772831567532069
-0.46975520481957767
-0.600658802068951
-0.3922987206881086
-0.5214752591164221
-0.5376709415587851
-0.2997803138160898
0.306435820477784
0.28907918715028386
0.5154677031361414
0.008502563027324741
0.5696684388213014
-0.09684166277259165
0.5442991235889826
0.5671086485590142
0.5955894298913715
0.4903373718373013
0.5146616458163872
0.4941819075863261
0.3292839184615966
0.409333165085618
0.644917617230321
0.6467131738772779
0.6082153710073809
0.6505595223563108
0.6199901747078681
0.6576187759354942
0.6207696217780405
0.6669015545185799
0.6273200498883609
0.6780738146668445
0.6493235653730648
0.6934826780590941
0.6496485637456202
0.7065305318917513
0.6758244169451635
0.7246725266975016
0.6761012828878173
0.7384218817452343
0.7016436253772858
0.7547544895183284
0.7315957070639234
0.7643424789370132
0.7773466867202876
0.7394823708284309
0.7809789234062924
0.7520105373885446
0.7753624750339726
0.7468314298154228
0.7621165339470282
0.7422181377305097
0.7318405812845546
0.7174157958516986
0.6883150463239075
0.6781471607062429
0.635922881834658
0.6286158619865282
0.5771120260590038
0.573163669465283
0.5169424827759432
0.529208992738088
0.45545370556788844
0.47380076913101954
0.395095558532727
0.3798922840673848
0.337378335013237
0.27938235242088755
0.30582574588169836
0.2226989776737871
0.24898224365103935
0.16572891916993376
0.1968126510778189
0.11181250452302406
0.14383223481551122
0.05622810193386098
0.09296018211700324
-0.0005478390600144623
0.03289393144004085
-0.054994027894174666
-0.02197864915286303
-0.11077138865829783
-0.07519197340399116
-0.16834814108742605
-0.13811587200136752
-0.22516305324276625
-0.20656378252787877
-0.2830098367759097
-0.3419146423689422
-0.2699524142833768
-0.4027891042807957
-0.3406679088530122
-0.4653570500515308
-0.4093756483377936
-0.5275047983476998
-0.46877698094065756
-0.5893142767012959
-0.5441218281745739
-0.6455442409071673
-0.6171937358400672
-0.6971412231884903
-0.37920781738136544
-0.16216189909416168
-0.2702530654896383
-0.7405411466662617
-0.6834369646631422
-0.7680710372444354
-0.7296467523587541
-0.7794099254022798
-0.7809401117384527
-0.7260604642168335
-0.7727783116737972
-0.728424219987363
-0.7628225489949004
-0.7393987289078409
-0.748327188167654
-0.7210845201300843
-0.7343775690571598
-0.704969077903058
-0.7179126220117451
-0.695951886579657
-0.7045231555327015
-0.6775683852827704
-0.68698470110919
-0.6551141078641399
-0.6767604174760621
-0.6419567478585038
-0.6642819187372474
-0.6338164472178572
-0.6564742710064762
-0.6500283508350931
-0.6149782009334631
-0.6464107804756243
-0.6055607118351464
-0.6451531552060316
-0.6044176596514321
-0.6459238305233609
-0.617327156206139
-0.6508622237817134
-0.6209788914551199
-0.6569664280745311
-0.6305173721582724
-0.6666623078776989
-0.6240583827422931
-0.6766803076332905
-0.6485313132653242
-0.6923470681655363
-0.661237540908254
-0.7047307926592248
-0.47642818987898017
-0.4401368150778386
-0.3935826575729269
-0.722554007218345
-0.6768058499603534
-0.7384684892938314
-0.6937081440754567
-0.7512289298309921
-0.7667154254053503
-0.7214277711367683
-0.7764157986457259
-0.7323959387425413
-0.7808157825501544
-0.729985677462451
-0.7772605944859151
-0.7308529989927659
-0.758499953637657
-0.342975779776494
-0.7276143663197775
-0.6985846069524209
-0.6803072492957541
-0.6686074300917142
-0.6253307848648341
-0.6209384389616138
-0.5687113187853499
-0.5582195669899643
-0.5126110070100051
-0.49967872653369716
-0.45459300297671434
-0.39501938189592534
-0.42064009834481536
-0.33491224278470433
-0.34603428601609754
-0.27696319805446873
-0.2926829626597238
-0.22026285826328312
-0.24480793675137497
-0.1619794221247115
-0.19171461545108429
-0.10677690833924329
-0.1339490735812937
-0.0550296468792523
-0.0747424185926355
-0.00037745564815562364
-0.026426941835733856
0.054160678626608234
0.024467362907168756
0.10996090590915826
0.08890236079821923
0.1675197737898288
0.15861414876148727
0.2232785541632456
0.22579674407691863
0.27789989808626364
0.34043517540050844
0.28096060872747386
0.3999308843941598
0.3810350168108997
0.4617584733765365
0.3785595616480022
0.2181803105005819
0.30959608032266356
0.5229336762881028
0.462584897202137
0.5802406964933562
0.5285200288744766
0.6334729709261522
0.5705985704990976
0.6852383327127564
0.6348498354447418
0.7278925106257977
0.5052393477941408
0.490997365796756
0.33271625552470285
0.7605691259290535
0.6948003229124375
0.7769628472884967
0.7348787481563201
0.7794334022163376
0.739693716400628
0.7752770208482973
0.7678058589542895
0.7381755516111123
0.7520041130224359
0.7231669385837112
0.7362418025298887
0.7074346783329235
0.7203529572783857
0.687449577177022
0.705944527374014
0.6746752725404478
0.6897397800848192
0.6691259660877307
0.6785891720182222
0.6559014364131128
0.6648745930442825
0.632678562150729
0.6572216799417123
0.6240036505633849
0.650478301169921
0.6246977595384686
0.6462573986665735
0.6154764074062539
0.5808260916358466
0.6105329588065287
0.6282376060238084
-0.5264398655125379
-0.4654500239295044
-0.5388646384894898
0.6166632527925228
0.6656807661335206
0.3327358208444578
0.6955175401400183
0.7048184754042504
0.4967934025918171
0.4214493732788137
0.3268232667024056
0.6725660630661939
0.6015106113038342
0.5579045336296262
0.5035273098703427
-0.45484682435010654
-0.2854301578659793
-0.40651453845875474
0.428017612682663
-0.19117212520247073
0.15464158245929086
0.23880363218793943
0.5518144666080043
0.5313699629342135
0.5564118026756759
0.08399457064809163
-0.012951528034641197
-0.2517373762729331
-0.36322498736528686
-0.10441969361249556
-0.08283267359465268
0.013510661241830564
0.17386089714887584
-0.6598111623054387
-0.3806583094887463
-0.047219959811324326
-0.1703078899921681
-0.2727674779983332
-0.4938411901263979
-0.3943124657481964
-0.2547521189018219
-0.29074365352158854
0.34768437745196346
0.25186258263177974
0.5223972162114042
-0.5979864016647541
-0.49924723492072565
0.2586587527585704
0.10938614897924344
-0.023470811219973707
-0.6967724688561935
-0.28728423397660824
-0.3720978089862384
-0.15897588036141574
-0.6683109247741995
-0.661070013031057
-0.6529658803959744
0.06644250418705436
-0.6193715455359949
-0.6024296907724939
-0.5872022450313477
-0.6690515529581581
-0.5507945666373418
-0.5829009110562644
-0.5850279749311494
0.1424269631916155
-0.12698180284032543
-0.5985286476452013
0.5486393802881848
-0.5523081495878401
-0.4956528283554324
-0.5141244741842799
-0.6190255927586461
-0.6263281807009428
-0.6834188960789985
-0.6641790775128695
0.3020495645891009
-0.6725756171305614
-0.020195618728705872
-0.6178319569311314
0.5948309042073111
0.6358905082200785
0.5240333323270329
-0.5482224077233614
-0.4761194275953829
-0.2583446282393054
-0.3886874902177246
-0.5136517557263212
-0.1733824629271297
-0.10532668091380094
-0.03129301453887908
0.5228481969932635
0.06033707332061435
0.13404556453962818
0.19900467713851505
0.6891152176405201
0.4137569502709383
-0.5422357938516286
0.6155117748518707
0.48590408516140376
0.6354733976629211
0.607041630559734
0.5344507042264349
0.5488640970543162
0.4784109079514325
0.6768714713411517
0.4288625346761348
0.39692748676377926
0.5704714483186835
0.6420423889954388
0.6573142824873114
0.6252131077909602
0.6111050876346267
-0.4622191001434581
-0.360349989174805
0.5874898649573803
0.5888941618752809
-0.23802125341991867
0.5957950196003895
0.5843194004758661
-0.5642061990240007
0.5771253419654897
0.013757745626820379
-0.47573610987430087
0.49857921216646156
0.41150678274417424
0.20209887510336397
0.4199295461392084
0.5283212089268022
0.48261887766410494
0.06503090985836024
0.4090163573041247
-0.5437063576391822
-0.571746362756443
-0.6152489711349632
-0.5654235559841571
-0.15245004725887504
-0.056682527482744355
-0.5613984293896355
-0.5961608507261117
0.5364297438996608
-0.5828690573314483
0.4671740976282115
0.2032781393081642
-0.49885487910193177
-0.44614720160158483
0.3157170428872003
-0.02839717253265748
0.595252039229286
0.5508070990084784
0.5609131257296622


==> output_bu_20240409/example105/nPred3/stepSize100.1/t_all.txt <==
12
0.0
0.00178
0.00601
0.0135
0.02654
0.04917
0.08858
0.15772
0.28059
0.50233
0.90444
1.0


==> output_bu_20240409/example105/nPred3/stepSize100.1/t_nonsucc.txt <==
0


==> output_bu_20240409/example105/nPred3/stepSize100.1/t_succ.txt <==
12
0.0
0.00178
0.00601
0.0135
0.02654
0.04917
0.08858
0.15772
0.28059
0.50233
0.90444
1.0


==> output_bu_20240409/example105/nPred4/stepSize-1.0/gfsetAfterIt0.txt <==
768
7.191287300859569e-07
3.9075078992535055e-05
6.0833861117893e-05
6.536062202792332e-05
6.471432637019825e-05
0.00010104931867079089
0.00011275734771449734
0.00012889835849550662
0.00013042907584637543
0.00017242548845719397
0.00016465392529837398
0.0002001236644935967
0.000178540342631959
0.00023207798314855768
0.0002084412605134288
0.0002769573194118947
0.00023312593842437297
0.0002616950952760379
0.00020749439824957678
0.00028274445537786874
0.00025950911542057685
0.00038692648528266415
0.00041646360615928786
0.00032663367657988186
0.0003827776514655426
0.0003287695153342608
0.00042197926868281266
0.000300360980945553
0.0003987006076623643
0.00031894205714815644
0.0004942885239217417
0.0003625270868151167
0.000535278708353641
0.0004263558352058066
0.0005326622067752475
0.0004368345210932988
0.0005553333041739345
0.0004654861793095665
0.0005401039386145126
0.0004938574562208341
0.000595026645320647
0.0005203806224005176
0.0005111874593647156
0.0004517932058581324
0.000534876582820008
0.0005808987076622955
0.00048473451731158003
0.0005627416128935599
0.0005148769061079199
0.0005873365606035523
0.0005209036935417108
0.0005749304443873646
0.0005406506928366357
0.00058297830336806
0.0005386809802896
0.0006071193642965887
0.0005642447066032117
0.0005833660851745597
0.0005649932664522263
0.0006040713249439681
0.0005736749659521424
0.0005832456236101697
0.0005661494845761588
0.0005973013372940763
0.0005897194773698572
0.0006025698586451932
0.0005326440292071601
0.0005822364440310083
0.0006287766048893225
0.0005662927801730834
0.0005785837199654766
0.0006111373691808666
0.0005732362347340904
0.0005906676589183715
0.0005594126156475429
0.0005922779799844699
0.000518515660252309
0.0005519617357598049
0.0005681278172865253
-0.00028189595384165903
-0.0003483316744570237
-0.00011814342171763241
0.0005370292377297134
0.000615923219347144
0.00046555662093669225
0.000542675990368016
0.0003921247903130958
0.00041093687083242113
0.0004659568528806231
0.0003779622093012927
0.0004710774390361692
0.00032126184920959196
0.00042394123492718106
0.00030738469481257316
0.0004006883381184197
0.00027632896694885904
0.00038741581240325134
0.00022771145409637778
0.00033249729965375977
0.00023027775587172128
0.00029747391145519054
0.00018539156633081628
0.0002898424557578282
0.0001407290578697459
0.00023200930763114572
0.0001191815202859277
0.00016946607247267145
8.569185432468114e-05
6.103431081670384e-05
0.0001379647145393254
2.9711496138557386e-05
0.00011464642354252248
7.074323284667939e-07
6.999126588306214e-05
-3.47449810492987e-05
8.67743386561785e-06
-7.016766257749379e-05
-5.910720727194783e-06
-9.368414931474699e-05
-2.0703927807041307e-05
-0.000122857579683253
-4.1202145421148386e-05
-0.0001623624058899306
-0.00010874771396689995
-0.00019554354385871266
-0.0001593118468645859
-0.0002081933193077935
0.00016483699674714068
8.676144010854339e-05
0.00021591319253650587
-0.0002828585657189816
-0.00023971499832873774
-0.00029499339064733085
-0.0002534224768077103
-0.00032072936729318763
-0.0004107428789221232
-0.0003051071188965565
-0.0003860433735901388
-0.0003404203303695702
-0.00040397699436313714
-0.00034696249852904327
-0.0004331587312145551
-0.00039734348778919264
-0.0004712202406556666
-0.00038880647700343876
-0.0005430562851868067
-0.00044659640462310364
-0.0005641187152426651
-0.0005138663355726274
-0.000543114692113747
-0.000497680373501404
-0.0004659175219339189
-0.0004247338498373377
-0.0004875535855904324
-0.00045577589946123483
-0.0005308651560923012
-0.0005194785781437827
-0.0004785650487771284
-0.0006041209204317206
-0.0005367468440294238
-0.0005548815939587092
-0.0005473289287771718
-0.000595779157329402
-0.0005515029387976991
-0.0006129928916912324
-0.0005677446151634395
-0.0005152181827051809
-0.0005247337341781198
-0.0005778659879445276
-0.0005155307352267301
-0.0005638144498657009
-0.0005392836531965391
-0.0005902562728204723
-0.0005376378785206537
-0.0005941614321416033
-0.0005571499146025588
-0.0005772974820650172
-0.0005554247838686343
-0.0005902359005240446
-0.0005641795217375706
-0.0005608159017154705
-0.0005943568016035477
-0.0005377888219876212
-0.000578787733094043
-0.0005702334322797039
-0.0005439543176093958
-0.0004710055490363889
-0.0004053821766036997
-0.0004872350290214411
-0.0005637623704210959
-0.0005498789689865794
-0.00047014070568069614
-0.0005281531942122215
-0.00044937323729096697
-0.00046886988702978866
-0.0005129140005110905
-0.000505508321633942
-0.0004887516592051723
-0.0004339238815950036
-0.0003775042485535901
-0.00041812392607944854
-0.000498156284691755
-0.0004905140968609355
-0.0004450587063081256
-0.0004761365100653599
-0.0004228220279202374
-0.0004234902011123002
-0.00040801699323537
-0.00031929880781111697
-0.00039726251343805906
-0.0003408617146329183
-0.00030532858560774855
-0.0003156281957564771
-0.0003196213143688026
-0.00026370112456043236
-0.0002939892582076038
-0.00023130042709768666
-0.00023895293955549893
-0.00016518047195258098
-0.00018125830743574475
-0.0001641578937689155
-0.00011206749889700076
-0.0001382333518982684
-7.027459070657304e-05
-8.510965352210477e-05
-4.355904125267664e-05
-6.844293729316945e-05
8.829577735533443e-06
-3.2591662221701866e-05
2.43449372571244e-05
3.303457117160708e-05
0.0001384027106062021
0.00018945393421950375
0.0002336702241885384
0.00032589490073380614
0.00027055970882581556
0.00015354013846167138
0.00020220112635624586
0.0004061095077373155
0.00026372532564814037
0.00025758424941031347
7.58304944311406e-05
0.00011636055779027337
1.0004492934798622e-05
0.0003400663910088981
0.0003629644511855815
0.0004148997147520141
0.0004665558140363728
0.0003276200218983454
0.0003635472031240747
0.00045552406680637945
0.0004092206879340447
0.0005651008134656436
0.0004873025068927969
0.00045487213914961023
5.2463016264465403e-05
2.96197194917419e-05
1.1906886686567673e-05
0.0005100229709463299
0.0005233042348443296
-0.00042443394359501657
-0.0005065717048087686
0.0005340866514358591
0.0003754925922266239
0.0002186817755657229
0.0003626473595204872
0.0005452012120530795
0.0005525161145940667
0.0004434844619921936
0.0005302125454398298
0.0005781581432366777
0.0005629930670283568
0.0005201338309032048
0.0004859905245511411
0.0005435370806497108
0.0001824847231610347
0.00011431212080788462
0.0002623936385108062
0.0004975895165233215
0.0005246962378400008
-0.00027842937324016915
-0.00011696171260158608
-9.442264411950271e-05
0.00043073720650365385
0.0001734482772488597
-2.5356129050622357e-05
6.613190340491543e-05
0.000435922773426952
0.00039220005131736826
0.00037315319188587577
0.0004440567735594914
0.0003369395227208503
0.0003076485145920139
0.0002478137317894983
-0.0003011090457903026
0.00018040465028088172
0.00011199655381909225
4.869681478895859e-05
-0.0003640893559973878
-0.0004560560600804673
-8.377049178285475e-05
0.0001439215081122262
2.509814613151917e-05
-9.091852354901627e-05
4.246237156625378e-05
-0.00017010951899940405
-0.00016453502115152064
-0.0002914924862022679
-0.0002110530484973217
0.0002873966957111629
-0.0003455520169900666
-8.019301936563922e-05
-0.00043790755205144413
-0.00037148966642568484
-0.00033937669750741805
-0.0003105722795937589
-0.0003859183792313269
-0.000418115777885453
-0.000524813910571066
0.00020542264734541154
0.0003902305350243385
-0.0004804112369304426
-0.000503403481378438
-0.00048317096226132325
9.261942715940834e-05
-0.0004895859639569654
-0.0005153790784952159
-0.0005239380631924405
-0.00038886884035139725
-0.0005447551654914267
0.00012880617631965687
0.00021234440563635637
-0.0004920859191683262
0.0002533660834123401
-0.00044051592375782966
-0.00018011328940088734
-0.0001477458785038319
-0.00011702846006826482
-0.00044333860899030793
-0.00024034158650497483
-0.0001768412152636798
4.116198192064432e-06
-0.00023656253519334063
-0.00025740254578562714
-0.00021521634412466267
-0.00012837146155907396
-0.0001931938686148888
-7.863721532361138e-05
-0.00013394622454130116
-4.738659293507085e-05
-1.6738756266690457e-05
6.695378048976762e-05
9.557891899752814e-05
0.00022001885918658515
8.5813063267439e-05
-0.00035415008027772643
-0.00022292989020428032
0.00037783450468789907
0.00033260768903152824
0.0003852951787966375
-0.0003126830739798789
-8.981895616463076e-05
-1.854199504886408e-05
-0.0003955703498455839
0.00023989634259618178
0.0004360317082181621
0.00032216841225896233
0.0003637328386522953
0.0004890053691958458
0.00015449266849933927
-0.0002868810014831587
-7.111178493724251e-05
-0.0003169972990312951
-4.177233870037103e-05
-0.0003873144891892704
-3.6031782853939566e-05
-0.00046375509805785935
-0.000347785443895877
-0.0004142687113947238
-0.00037056358143026355
-0.00041156588041927716
-0.00029308463937865667
-0.00023027680582873473
-0.0002675228358023284
-0.0006612536932627066
-0.0006778071557512307
-0.0006261577858863227
-0.0005741116095951864
-0.0005962259133726765
-0.0006043684844530303
-0.0005461242774650457
-0.0005779577837309599
-0.0005486850486785662
-0.0006131890625744637
-0.0005683244487675809
-0.000586738186964635
-0.000562981400644396
-0.0005753676186667324
-0.0005586569658805763
-0.0005903038879395778
-0.000544018738165282
-0.0004864236323037219
-0.0005033037515121614
-0.00046934319547787845
-0.0004643200996726248
-0.0005685795738270928
-0.0005412921567142537
-0.0005528721760048276
-0.0004444695642841633
-0.0005307394241978227
-0.00043998099368225516
-0.00047895873586355583
-0.0003750578326737424
-0.00045292193240281285
-0.00041692525866413634
-0.0004337021429675557
-0.0004030482648274991
-0.0004630331008095924
-0.00035492269921565405
-0.0004420175870181881
-0.0003281384095780712
-0.00040715705141559016
-0.0002799485586710993
-0.0003602091814345208
-0.00026811926806317163
-0.00031719420172047645
-0.0001977321399472555
-0.00028358974847935407
-0.00017640717991568397
-0.0001581060819321082
-0.00025965862739452816
-0.00012113741030706408
-0.0002322533576911818
-9.443565154540427e-05
-0.00021260138238297956
-6.121631545756112e-05
-0.00017266569156923158
-3.1339280569481926e-05
-0.00016051093126368687
9.063688073606081e-08
-0.0001188798933357136
3.1118349396909865e-05
-7.583193169140958e-05
6.502098379696884e-05
-5.1714189125362696e-05
9.425341185169936e-05
-1.714665668322389e-05
0.00012996514030628044
4.937595547615865e-05
0.00016606280077603833
0.00017731195242097286
5.406343811767084e-05
0.0002485833605772373
0.0001313167629875049
0.00026678091630547354
0.00016485395503850397
0.00030468433413678573
0.00017568546264692817
0.00033765318054599546
0.00023431754137733256
0.00035411450155439626
0.00025915885852177955
0.0004360903498546961
0.00028759187102011114
0.0002421435052760262
0.00021922565846643494
0.00046628533058974583
0.0003222468026485042
0.0004531930859853232
0.000340858514544668
0.0004250287297320965
0.0004963536395961168
0.00033692517846103086
0.000512703279241094
0.00039565416886246536
0.0004889827068554425
0.0004123023809471899
0.0005267292082703502
0.00041572947433196345
0.0005394677590616827
0.000447575261965757
0.0005074712847055579
0.0004586735918032128
0.0005982789552635007
0.0004938165644261162
0.000572827632502473
0.0005266361653129457
0.0005290943925197553
0.0004903520334396982
0.0005606648485534782
0.0005177827712580654
0.0005426667762587999
0.000576276608142253
0.0005044948116530573
0.0005745565499845629
0.0005308365655317848
0.0005554262274038489
0.0005346114833935215
0.0006491293911913826
0.0005680502356183197
0.0006409798913002083
0.0006258993288937467
0.0005653277276595018
0.0005829225101495738
0.0005633184408037253
0.0005470692240228466
0.0005887016070578473
0.0005688388115433793
0.0005836356468853236
0.0005546426508193662
0.0005276416771093909
0.00040540306218948634
0.00043414625806122235
0.000365050069145139
0.0006153565630362877
0.0005214222820308052
0.0005568003185478721
0.0005533585799049983
0.00053387646369194
0.0006024129720439392
0.0005210055145292973
0.0005011746801819799
0.000580931777428942
0.00046931738972910074
0.0004919059744117123
0.0004516895463234457
0.00044536211882911276
0.0004396258969903821
0.0002972887293281742
0.00045224077604021085
0.0004287536830237161
0.00041566531757545325
0.00044812221982173906
0.00035426633197609136
0.00041152219094693816
0.0002695857963872755
0.000315004263000363
0.00025070673488381364
0.0002568714593961059
0.0002384042759848465
0.00020201535930086887
0.00024029942740567885
0.00019750459240753065
0.00019065603094163238
0.0001496038859988113
0.00018430649859644584
0.0001264704333237246
0.000144911031167872
9.643495123469483e-05
0.00011464210520799611
5.2999350465997625e-05
0.0001113299252506506
3.070491566666062e-05
4.731776794918509e-05
-1.571678886674281e-07
3.497336792359469e-05
-3.0950178280051814e-05
1.1245648159062632e-05
-6.33750625633159e-05
-1.251436422304628e-05
-9.269460872279452e-05
-5.29897130914869e-05
-0.000127693752568329
-8.630332908202406e-05
-0.00015257767584933877
-0.0001969854622137243
-0.00010224801427962916
-0.0002274352603050995
-0.00014119678501654977
-0.0002486406469373727
-0.00018078467910768837
-8.682938043171673e-05
-9.650100688297478e-05
-0.00029571768991513904
-0.00019914436496777999
-0.00028011043210551405
-0.00020994150676283566
-0.0002984995709810153
-0.00020301574716927054
-0.0003820587542335105
-0.0003236608594406511
-0.0004076262986083526
-0.00027888377398355076
-0.00031602363621946613
-0.00019668470679155855
-0.0004664682474349735
-0.00038859059351444144
-0.0004656166497079785
-0.0004246195844453274
-0.0004954356774094893
-0.0004579860434905512
-0.0005361363282694407
-0.00047118558149798236
-0.0004761430985812753
-0.000565488774082102
-0.0004767773389980784
-0.000599050987778861
-0.0005534662908417734
-0.0005767620695458721
-0.0005469480106616729
-0.0005912077000780543
-0.0005571545440183521
-0.0004961173817196846
-0.0005243218157154669
-0.0005945666004581454
-0.0005407777899850126
-0.0006355466084028013
-0.0006105730815313275
-0.0005252519766671548
-0.0005443290729904818
-0.000628799454268555
-0.0005750007996769526
-0.0005990130149502871
-0.0005785742713742598
-0.000557377096436141
-0.0005233144821269458
-0.000527857576135138
0.0003833559545732176
0.0003290619729363352
0.00043832703707721133
-0.0004559011148815091
-0.00046486654590380575
-0.0003022255493225417
-0.00044184845556387905
-0.0005226575010441391
-0.000329919011769182
-0.00016222247669630779
-0.0002600558634740703
-0.0004219129367292246
-0.0004205772356845225
-0.00040991200297287397
-0.0003947201999381479
0.00018052155519794922
0.00012339404051735526
0.00014813626177703936
-0.0003391609292110537
-3.540469369000609e-05
-0.0002371577473201007
-0.0002692388612049733
-0.0004448341922876436
-0.0004026093544754932
-0.0005007626464374693
-0.00020341019266060953
-0.00014389520875820184
0.00018026967187288788
0.00019275965894097828
-0.0001115912090038614
-7.981071248811516e-06
3.1773710763757844e-06
-9.332403872600808e-05
0.0002924397317649846
0.00012618069641092325
-0.00011795490873212364
-3.624695706709983e-05
4.4355775363249684e-05
0.00020828740145236197
0.00012712349541181485
5.729241688180332e-05
5.4087251545551945e-05
-0.00020997221169018058
-2.5473292249506088e-05
-0.0003786292556070171
0.0002690340190948177
0.0001958757158760673
-3.9199667908760636e-05
-0.0002712775082388029
7.54504736116541e-05
0.0003608575704845381
0.0002642318070476555
0.0004097552752120513
0.00021748138421351788
0.00032645385129536746
0.00037801292299927743
0.0004294913951662037
-0.0001721016827890019
0.0004407559851086967
0.0004636928416009114
0.0004753860372470044
0.000499169553590568
0.0004957304690914911
0.0005341988934529077
0.0005578681937287002
-3.05056863104552e-05
0.00010295306149645832
0.0005478210828849106
-0.0004086971919149075
0.0005555132159632527
0.00047451957897838305
0.0004865572913556302
0.0005330840959374229
0.0004522331195551655
0.0005711561405196757
0.0005146695398003125
-0.0002829496599556028
0.00045571942251971615
-7.147954582620866e-05
0.00043964870833438713
-0.0004069042454922826
-0.000480080833894341
-0.0003558459718559345
0.00038537569004060254
0.0002728973095729486
0.00012940314617593208
7.32910431293656e-05
0.00021818987545030758
0.00012369890770440003
8.352756836628607e-05
3.484439996677096e-05
-0.000366344392989214
3.235689736102096e-06
-2.7903550298596432e-05
-6.797694111823327e-05
-0.00043492394171668877
-0.0001495702493814096
0.0005091317460323802
-0.0004577169966508317
-0.0001713012442684369
-0.0004215646653444111
-0.00036172098381611825
-0.00040168132278911096
-0.0004991957770054449
-0.00044979919190114013
-0.0004188127269775271
-0.0003324106391535679
-0.00037085232253876606
-0.0005606652784275035
-0.0005173944965821721
-0.00051377362651884
-0.0005542774065828267
-0.0005316824617242166
0.0003008810055831289
0.0003335593599406682
-0.0005127079014325437
-0.000529022646962941
0.0002542758238963026
-0.0005500301938353378
-0.0004958372433947754
0.00044967981709260427
-0.0004780233819180221
9.64194401183518e-05
0.0004205861301643344
-0.0003717263581535029
-0.0003345046262449059
-0.0002571388763243948
-0.00024139994741401312
-0.0004993449395043197
-0.0004650024821154145
3.406414089865523e-05
-0.00033093308663134245
0.00017841182785395302
0.0003883339406084991
0.0003198330007325881
0.00026576929703358583
-2.296811727218583e-05
0.00011554056918725624
0.0005328252068656458
0.0004332725534013103
-0.0005189554321255663
0.00034921593784263254
-0.0003305478797851784
-3.13318679406288e-05
0.000311411690026026
0.00030585763076964646
-0.0001604172663677169
6.858573137718483e-05
-0.0004419929131382961
-0.00046617113747842164
-0.00043347723451979414


==> output_bu_20240409/example105/nPred4/stepSize-1.0/gfsetFinal.txt <==
768
-0.0021176899149601787
-0.06343249810981468
-0.007403834431361701
-0.12604808153111158
-0.08379172251362867
-0.18445057140856788
-0.14997952040777404
-0.2450006923766592
-0.21293526518138586
-0.30537195802403005
-0.27354055677680156
-0.3669545629328872
-0.3306203133545814
-0.4286570505146245
-0.3948641945257611
-0.4908463764739119
-0.44816260231212246
-0.5519831365322719
-0.5166715656995547
-0.6058624016430961
-0.5856111498664639
-0.6634338533124347
-0.7166574795050117
-0.6381476382757237
-0.7577210496647884
-0.6898584238628451
-0.7878706169687854
-0.7059780831551732
-0.7995070229905404
-0.7386298109380658
-0.803169000284372
-0.7369074032724954
-0.7931877229185611
-0.7374091130166844
-0.7809433580003542
-0.7240025871530649
-0.761534035565145
-0.7094506333426693
-0.7455478456068861
-0.7094859866025746
-0.7254894457186304
-0.6870829021291341
-0.7070370717873942
-0.6693916064378035
-0.6937213777465061
-0.6768573285189375
-0.6405785349655917
-0.6646091203637391
-0.6356057576543978
-0.6540970749270897
-0.620906542302481
-0.6460277939233119
-0.6186922881065686
-0.6417039832289844
-0.6080097862102117
-0.6401200941086921
-0.6048407730948313
-0.6418745800852341
-0.6116516275216463
-0.6462715153188411
-0.6068830728263274
-0.6543268795779691
-0.6155127679573699
-0.6639241308881251
-0.6380734499648547
-0.6787861266882836
-0.6934977373245833
-0.6454171897964723
-0.7084367707872932
-0.6687732091894443
-0.7305320116762858
-0.6878281219288578
-0.7452907769262123
-0.7049954169470146
-0.7673486264940461
-0.7228138310866918
-0.7814969796217827
-0.7300577219432366
-0.7970253258335561
0.4970889651601814
0.4495010439722314
0.32628768395371405
-0.8043402211536419
-0.7317111675699292
-0.7971083720530315
-0.7477122403970577
-0.7785831998200946
-0.7450212030334803
-0.7172393599465144
-0.6984430186514532
-0.6834935900067018
-0.64689405290649
-0.6498302699488032
-0.5906597032379229
-0.5889810122280447
-0.5299770757142559
-0.5292501748837307
-0.47190909947540266
-0.48211661765984914
-0.4104171294786367
-0.4238226336964107
-0.34941725013028824
-0.35816759271494014
-0.28987818505595697
-0.29979403238926133
-0.23306754547576058
-0.23290292004018665
-0.1749202525393548
-0.11721613889535132
-0.16825675152571587
-0.05746075295158939
-0.10253358485903719
-0.0012209119167744394
-0.03928324186850877
0.061153806801481324
0.027015413281654892
0.1209690570037057
0.08854843000058885
0.18158476510097632
0.14247179291860732
0.2399100633697391
0.19396834786318295
0.2997859282243054
0.2650006028088182
0.3602034633699528
0.3446034542925246
0.4209702568292731
-0.09273160069376775
0.05856566262245678
-0.10849525919491253
0.4810947590756336
0.42613493437657063
0.5454079460073717
0.5107001414502736
0.6049540343781176
0.6631605696861343
0.585760195401949
0.7177644164859895
0.647877796068611
0.7579011341794323
0.6908879548564282
0.7863967546542943
0.7324331481329159
0.8032449255545598
0.536543598611665
0.8015182958386677
0.7429303094347166
0.7915354405631022
0.7373648761734651
0.7766316842167479
0.7101690540998221
0.7605738634873277
0.6976290947910061
0.7427463845603931
0.699301519456766
0.7251015101646917
0.7078689591949467
0.6740067042405649
0.6935380827240245
0.6627005570508128
0.6750251433169948
0.6555024526091785
0.6647605103836925
0.6506009659443297
0.6525367938586651
0.6276078156071494
0.6466281744305434
0.6176435916855227
0.6414347090454388
0.6096168238349184
0.6401646552003273
0.6125313409054619
0.6415815011050291
0.6029501479938144
0.6464730198687804
0.6053154824716409
0.6535360318700125
0.6186806320168597
0.6640474724279972
0.6355899526518491
0.6793917414833432
0.6910442586350477
0.6330992626445694
0.7107131221914197
0.6640562209917203
0.726028378892639
0.6034706102890757
0.4807363117180013
0.5962253671885178
0.744792142265517
0.6912107209760343
0.7650194105813669
0.7135375600923511
0.7802162590620618
0.7135916740224394
0.7913923512137535
0.7399452153495516
0.8027824031961724
0.6330788486285762
0.5650093101726854
0.5394910005508128
0.800552794719031
0.7481195532696612
0.7862041024865021
0.7534036201905596
0.757462031692172
0.7195194807768415
0.7114432532309969
0.6606776686735848
0.6582047724273883
0.6055415708878186
0.601253812855608
0.5432182855362249
0.544156838959068
0.4805623264392895
0.48258493469086594
0.41665438996802645
0.42117736480970075
0.3584054427839114
0.37001266251756937
0.30027729249822654
0.3211283016097449
0.2385398710345864
0.26401580722361895
0.17910672856516263
0.19733399685970182
0.12022543637087892
0.1388801921276689
0.06082365973241878
0.06632569453159252
-0.0385789421744794
-0.2735095769892942
-0.37827139260801623
-0.2042866225164646
-0.22722131351194363
-0.3017553446100015
-0.45341429839101166
-0.5480827746490537
-0.5982437587813785
-0.6335404306863052
-0.6164339419985616
-0.2482988749149763
-0.240515590184796
-0.05811305028950268
-0.6747966409438877
-0.6266608962405534
-0.6504197923144811
-0.6472849274136295
-0.48716705411522876
-0.3737082058210689
-0.5284402929996076
-0.6400920490279941
-0.5938271874615314
-0.5767583358729004
-0.5877201433630784
-0.221637261209213
-0.11706958161297101
-0.09529057914706085
-0.5588362918495803
-0.5704657747725614
0.5485709604198562
0.6288556749878289
-0.5684416493601062
-0.43442551593986933
-0.3833685285612438
-0.46624489239096345
-0.6669736865112746
-0.6457132190248788
-0.5143245357125378
-0.5222397305608982
-0.6042457105247463
-0.6843325747189674
-0.5866167078652544
-0.4659900605248634
-0.555243220293736
-0.3584197485867966
-0.22272105800837647
-0.450460387360019
-0.6868974947713139
-0.6271923620576857
0.24582201033036366
0.05812602125097093
0.14739754151961465
-0.6073407073365952
-0.15471508678773843
0.11749207390611006
-0.04654710557144238
-0.6287754653228226
-0.5202630682073588
-0.45466246745114525
-0.48638641348880046
-0.3774311077326809
-0.30581223618092
-0.23625799520015975
0.6382166628250439
-0.06519768060051158
0.004018201459921076
0.10228330960157503
0.3556390169791273
0.5317226072521768
0.24455542187125695
-0.47196053069757893
0.16239645436331276
0.2778598721740968
0.07063809787887168
0.3517501140175672
0.4470199164983027
0.619117500359776
0.55660199715844
-0.4707175622813781
0.6748795129541781
-0.1560387014841672
0.6509433431907112
0.6066162125525977
0.5867021080404866
0.46676223428530966
0.6441811885212847
0.6548219093839494
0.6200822317474916
-0.3309730289828909
-0.38518035219189023
0.5812569363972595
0.5797573942219489
0.5726932302118907
-0.41308896983515264
0.5639344398825732
0.5647284387820255
0.5909329703484903
0.6580595004583119
0.6458461095528298
0.020181542858285707
-0.5426551177748851
0.6626345011013662
-0.5714935472480158
0.6800459581651858
0.2532020062197696
0.17382708501198013
0.16730583720706418
0.6999342819458714
0.30098974641724624
0.07293287858110778
0.048221551782345926
0.4844372556074628
0.5405247092439758
0.40914240455127626
0.32909825838624995
0.43591822400454683
0.27019246620181137
0.22485567166447148
0.1329791783334849
0.14954017491651617
-0.11005613610647885
-0.1814777964975258
-0.14703271455363037
-0.34157265334462295
0.39347647792944296
0.38622563231024243
-0.5526560679029988
-0.5603590158755739
-0.5127171099486505
0.44080666086085246
0.09276201813419727
0.02814493879908078
0.48111517257750713
-0.4659531768740586
-0.6030100620209939
-0.39950142924500764
-0.5311350895918217
-0.547849439312691
-0.2934111058844718
0.29438372412560104
0.29175098383684234
0.5231318097017181
0.0065805253745542
0.5704176424718129
-0.09521317374202187
0.5426455271666701
0.5784472146540515
0.6099767805664024
0.47602478398632386
0.523536697224239
0.49850812683730594
0.33395804282295105
0.4147660313624654
0.6449371380970995
0.6466144906586706
0.610309811568665
0.6501246733742442
0.6214953983446605
0.6566847983521813
0.6207333514697639
0.6652983660211175
0.6263862173766164
0.6757631724680695
0.6461248219029321
0.6902261808837612
0.6450544219084176
0.7029817963858573
0.6664707621753603
0.7201408554609852
0.6618651251064394
0.7343511660644024
0.6840629159963926
0.7501766777875428
0.7119580418031867
0.7612559205185351
0.774672045465821
0.7212477653906416
0.7803087542874888
0.740689843955731
0.7753985686066088
0.7350302016013859
0.7631433424960857
0.7338873032085389
0.7339597903466857
0.7094736951654829
0.6905018579451331
0.6743740000990722
0.6386493132555024
0.6248164987122271
0.580604050165087
0.5735793068968748
0.5209625412576353
0.5306496473410574
0.4594067687936367
0.4722673500103557
0.39992753741258497
0.38670693032090253
0.3411713448205105
0.28375002515398584
0.31106866585980614
0.22578758417665235
0.25352214214568664
0.16849555877821787
0.19882341600639075
0.11345782886617738
0.14456220431965477
0.05718980458182995
0.09212778307438546
-0.0006126212211444812
0.03157500538898751
-0.05576038187446151
-0.025303556785751635
-0.11306750312297295
-0.0812563626843835
-0.17065511059954436
-0.14569157737548422
-0.22859413012323976
-0.21413132878549473
-0.2868983949328752
-0.34580122104379557
-0.27656091160327656
-0.40740745436545434
-0.3484759552377058
-0.4696710001873563
-0.4145955696737858
-0.5316624907528101
-0.4721676909501524
-0.5924638871991644
-0.5468569300531275
-0.6485618303279481
-0.6195337376800112
-0.6999735452553876
-0.37427098554154337
-0.15456344055575832
-0.2631009059393786
-0.7412809270207353
-0.681176432969044
-0.7692350148859605
-0.7240567323082105
-0.7787509818639226
-0.7787204100723859
-0.7150504600803248
-0.7710634269012947
-0.7178929564932849
-0.7583089612415288
-0.7305402100346934
-0.7444347583014269
-0.7123649527404855
-0.7300498469466574
-0.6970776875431403
-0.7136842304878961
-0.6895571264954601
-0.7008569702107951
-0.6723289607545145
-0.6841425324178273
-0.6513339823725715
-0.6746039899438836
-0.6398010038962043
-0.6628011624588986
-0.6328797466436421
-0.6556543992889529
-0.6496040285034212
-0.6143399772210896
-0.6463433655048677
-0.6091075195300297
-0.6451667359949264
-0.6067899081219118
-0.6458581299417285
-0.620026352037303
-0.6504486714711165
-0.6216307720690744
-0.6560642758344815
-0.629038203931252
-0.6650435274556948
-0.6226739733003273
-0.6744704540724021
-0.6429211929720259
-0.689148581922926
-0.6508008681582724
-0.7013952806814719
-0.487878654557146
-0.44930531363249904
-0.40495554348325236
-0.7178414747895219
-0.6633856475571489
-0.7344854583075638
-0.6800161307292394
-0.7469594800209934
-0.7637331245364
-0.7096682700574635
-0.7736112444116697
-0.721666003482409
-0.7797845295873918
-0.7222482050350344
-0.7777048500945288
-0.7303698550578972
-0.7592998453321027
-0.33728341425235003
-0.7294078831179185
-0.701851737855746
-0.683448768773019
-0.6742485884839375
-0.6279589298463083
-0.6304061885723421
-0.5718394093695721
-0.5646043024151561
-0.5171809576577688
-0.5055760422931732
-0.4585110792810161
-0.39981550256627735
-0.4268800596546902
-0.33865848287612804
-0.3514329112596189
-0.28116924696130435
-0.2959408054491856
-0.22333139194588142
-0.24700395316024995
-0.16474306885396242
-0.19103782418911322
-0.10852530713886999
-0.13143682217780672
-0.05593018028099016
-0.0712092277699711
-0.0004787331027209025
-0.0211163367967857
0.05555026644761571
0.03269652109661223
0.11151371717994892
0.0988930041323913
0.17022703314601054
0.16865250535492501
0.22647469069009832
0.2356386128592578
0.2822160040435008
0.34429949797301673
0.2960674109583875
0.40469739190108817
0.39783321422313733
0.4658359243509658
0.37520857229321264
0.21662139149003953
0.3170891675692597
0.5270979927263298
0.4744220292573287
0.5837949418865453
0.5384174329108656
0.6360026131302294
0.5809357012447818
0.6880904213329735
0.6461368670822225
0.729957456193772
0.5022354661035054
0.4811721007934679
0.3294910037136572
0.7617763356603842
0.696170750936156
0.7765839279234749
0.7321941802312918
0.7783764665508145
0.7324603317552392
0.7733706834140726
0.7631969252445288
0.7215237324438767
0.7484895118627147
0.7080305882751344
0.7317740737070024
0.6953066065102144
0.7163680552198083
0.6773604621832864
0.7022414994392636
0.6663323208551593
0.6865940199830338
0.6628445652895756
0.6763207728297375
0.6525508448839421
0.6633145724250498
0.6308583569327109
0.6563530884385055
0.6241497332947762
0.6500720952306384
0.6253106145891255
0.646171015199602
0.6164905718451432
0.5852219649847337
0.6107855658118386
0.6245203914901336
-0.5339005642746798
-0.4717840237307165
-0.5396786412530902
0.6065707412096824
0.6475744626189197
0.33130126579508606
0.6781245262539928
0.6847142736740055
0.5103167939971466
0.4287095487398304
0.33950508472155216
0.6591668456994505
0.5913652419922836
0.5524592768122601
0.5025241462051981
-0.44996382051095335
-0.27720755115309487
-0.3978148675231254
0.42239022227591994
-0.19776618909441718
0.15206186915788972
0.2382564928212857
0.5555938941511745
0.5463056800083327
0.5668489810972065
0.079405904155631
-0.01703383871070416
-0.24787843437264914
-0.3593691921331856
-0.10943477353539671
-0.08247183329877682
0.017755811426586138
0.16961260678929857
-0.645667495852363
-0.3834384055934826
-0.04695219493430607
-0.17127316539579335
-0.28150442078210114
-0.4940313068885434
-0.38731021170661656
-0.2523123888376422
-0.2875811888423453
0.3383920072277784
0.26085857877795954
0.5138718459831916
-0.5880870382628934
-0.48688670293838404
0.2514718412725527
0.11275183415786848
-0.03829295351255244
-0.6865054607321996
-0.3061605969473672
-0.37480130779886434
-0.17080073672232102
-0.6542273864935509
-0.6527394871886237
-0.6469799621740404
0.0676912743162756
-0.618253534487139
-0.6016589180703849
-0.5879172241239277
-0.6558201967904753
-0.5589510669435174
-0.5896767259934125
-0.5885521323232962
0.143185816441787
-0.12331024213674102
-0.5993505505386792
0.5400534627433816
-0.5609477453343531
-0.5041124565882832
-0.5282377293053075
-0.6124994874958236
-0.6169301292264968
-0.6721935607173606
-0.653101526408273
0.2974211376560451
-0.6661906644532896
-0.02259215326543412
-0.6175104853455182
0.5851708940120294
0.629270797219564
0.5208449820751375
-0.5529642105710953
-0.4770033439588856
-0.25770795994249046
-0.39447832124211574
-0.5196696382360042
-0.17176049818830572
-0.10136628389438837
-0.024963170094642773
0.5224423047348585
0.06883078459639964
0.14397291243589494
0.21132724291547267
0.6772418917360351
0.42039344296159786
-0.5530288670229565
0.5999365711017407
0.4932269730878942
0.6228861468819379
0.5982810563060081
0.5411884977597797
0.554628631869853
0.48640341462385434
0.6675161169664804
0.43700981991769255
0.4079337765751963
0.5758733604669181
0.6353497335735191
0.6489107399346377
0.6198577874556731
0.6099167834926518
-0.4514528881041284
-0.358225493122382
0.5897855125909671
0.5923323178704762
-0.242376600240531
0.5997679434342501
0.5843852418731093
-0.569538962350208
0.5812124822656058
0.015558153358497253
-0.47462891237170474
0.49023642663814204
0.40595301409031265
0.20286981078665317
0.4194016780934719
0.5390089430287508
0.4974671159567143
0.06724818631376436
0.40202277581888585
-0.5288357318815785
-0.5706259214826405
-0.6080704606236456
-0.5524811159540537
-0.15983958643018054
-0.05138882561491179
-0.5644937079101331
-0.5849372033496703
0.5446483990465992
-0.5658659886522237
0.48326303393850506
0.21123050846244054
-0.4869701638607727
-0.44233680429509475
0.3121367589210959
-0.024427607097497944
0.5903670548514847
0.5537206521260102
0.5608215991990052


==> output_bu_20240409/example105/nPred4/stepSize-1.0/t_all.txt <==
27
0.0
0.9999
0.49995
0.24998
0.12499
0.06249
0.03125
0.01562
0.00781
0.00391
0.00195
0.00098
0.00269
0.00568
0.01091
0.02007
0.03609
0.06414
0.11322
0.19912
0.34943
0.61248
1.0
0.80624
1.0
0.90312
1.0


==> output_bu_20240409/example105/nPred4/stepSize-1.0/t_nonsucc.txt <==
12
0.9999
0.49995
0.24998
0.12499
0.06249
0.03125
0.01562
0.00781
0.00391
0.00195
1.0
1.0


==> output_bu_20240409/example105/nPred4/stepSize-1.0/t_succ.txt <==
15
0.0
0.00098
0.00269
0.00568
0.01091
0.02007
0.03609
0.06414
0.11322
0.19912
0.34943
0.61248
0.80624
0.90312
1.0


==> output_bu_20240409/example105/nPred4/stepSize0.1/gfsetAfterIt0.txt <==
768
7.191287300857455e-07
3.907507899253589e-05
6.0833861117854315e-05
6.536062202792291e-05
6.471432637015496e-05
0.00010104931867079368
0.00011275734771446821
0.00012889835849550586
0.00013042907584634612
0.00017242548845719668
0.00016465392529835753
0.00020012366449359434
0.00017854034263193493
0.00023207798314856041
0.00020844126051341476
0.00027695731941188365
0.00023312593842433703
0.00026169509527603033
0.00020749439824953945
0.0002827444553779
0.00025950911542056156
0.00038692648528255015
0.0004164636061593081
0.0003266336765798364
0.0003827776514654996
0.0003287695153342445
0.00042197926868278344
0.00030036098094552116
0.00039870060766238784
0.0003189420571481513
0.0004942885239217322
0.00036252708681512466
0.0005352787083536584
0.0004263558352058331
0.0005326622067752484
0.0004368345210933249
0.0005553333041739272
0.0004654861793095902
0.000540103938614514
0.0004938574562208456
0.000595026645320657
0.0005203806224005458
0.000511187459364708
0.00045179320585814377
0.0005348765828200288
0.0005808987076622876
0.0004847345173115972
0.0005627416128935702
0.0005148769061079267
0.0005873365606035472
0.0005209036935417215
0.0005749304443873676
0.0005406506928366367
0.0005829783033680559
0.0005386809802895966
0.0006071193642966
0.0005642447066032194
0.000583366085174562
0.000564993266452232
0.0006040713249439872
0.0005736749659521473
0.0005832456236101689
0.0005661494845761628
0.0005973013372940745
0.0005897194773698527
0.0006025698586452008
0.0005326440292071472
0.0005822364440310092
0.0006287766048893273
0.0005662927801730745
0.0005785837199654798
0.000611137369180872
0.0005732362347340879
0.0005906676589183645
0.0005594126156475393
0.0005922779799844607
0.0005185156602523156
0.0005519617357598061
0.0005681278172865237
-0.00028189595384162406
-0.0003483316744570046
-0.00011814342171753323
0.0005370292377297132
0.0006159232193471351
0.0004655566209366964
0.0005426759903680034
0.00039212479031308726
0.0004109368708324565
0.000465956852880591
0.00037796220930127946
0.00047107743903617404
0.0003212618492095952
0.0004239412349271548
0.00030738469481253163
0.0004006883381183984
0.00027632896694887075
0.00038741581240320173
0.00022771145409637816
0.0003324972996537572
0.00023027775587172044
0.0002974739114551952
0.00018539156633081704
0.00028984245575782217
0.00014072905786974738
0.00023200930763114038
0.00011918152028592887
0.00016946607247267273
8.569185432468077e-05
6.103431081670467e-05
0.00013796471453931546
2.9711496138555506e-05
0.00011464642354252466
7.07432328467036e-07
6.999126588303713e-05
-3.474498104929868e-05
8.6774338656204e-06
-7.016766257749395e-05
-5.910720727192817e-06
-9.368414931474525e-05
-2.0703927807034707e-05
-0.00012285757968325453
-4.1202145421149606e-05
-0.0001623624058899266
-0.00010874771396688811
-0.00019554354385871764
-0.00015931184686458443
-0.00020819331930779008
0.00016483699674707273
8.676144010857371e-05
0.00021591319253647724
-0.00028285856571898385
-0.00023971499832872479
-0.0002949933906473192
-0.00025342247680767055
-0.0003207293672931896
-0.00041074287892212173
-0.00030510711889653405
-0.00038604337359014236
-0.0003404203303695455
-0.0004039769943631414
-0.0003469624985290243
-0.000433158731214559
-0.0003973434877891712
-0.0004712202406556493
-0.0003888064770034116
-0.0005430562851868244
-0.0004465964046230962
-0.0005641187152426583
-0.000513866335572619
-0.0005431146921138719
-0.0004976803735014768
-0.0004659175219338681
-0.00042473384983727754
-0.0004875535855904524
-0.0004557758994612337
-0.0005308651560922761
-0.0005194785781438188
-0.0004785650487771289
-0.0006041209204317086
-0.0005367468440294287
-0.0005548815939587015
-0.0005473289287771592
-0.0005957791573294001
-0.0005515029387976806
-0.0006129928916912312
-0.0005677446151634267
-0.0005152181827051696
-0.0005247337341781098
-0.0005778659879445265
-0.0005155307352267192
-0.0005638144498656967
-0.000539283653196542
-0.0005902562728204754
-0.0005376378785206463
-0.0005941614321415948
-0.0005571499146025697
-0.0005772974820650143
-0.00055542478386864
-0.0005902359005240732
-0.000564179521737574
-0.0005608159017154022
-0.0005943568016035563
-0.000537788821987602
-0.0005787877330940628
-0.0005702334322797371
-0.0005439543176093898
-0.0004710055490364427
-0.00040538217660368396
-0.00048723502902144793
-0.0005637623704210736
-0.0005498789689865785
-0.00047014070568077653
-0.0005281531942122522
-0.0004493732372909104
-0.000468869887029805
-0.0005129140005110701
-0.0005055083216339154
-0.0004887516592051899
-0.0004339238815950965
-0.000377504248553693
-0.00041812392607951386
-0.0004981562846917556
-0.00049051409686095
-0.00044505870630810013
-0.0004761365100653391
-0.00042282202792023036
-0.0004234902011122909
-0.00040801699323537245
-0.0003192988078111143
-0.0003972625134380661
-0.0003408617146329235
-0.0003053285856077579
-0.0003156281957564802
-0.0003196213143688129
-0.00026370112456042683
-0.0002939892582076151
-0.00023130042709768237
-0.00023895293955551435
-0.00016518047195257857
-0.00018125830743574776
-0.0001641578937689175
-0.00011206749889701197
-0.00013823335189825536
-7.027459070660605e-05
-8.510965352210317e-05
-4.3559041252688244e-05
-6.844293729317108e-05
8.829577735509174e-06
-3.2591662221701385e-05
2.434493725708047e-05
3.303457117155269e-05
0.0001384027106061593
0.00018945393421948673
0.00023367022418849788
0.0003258949007337278
0.000270559708825769
0.0001535401384616708
0.00020220112635628467
0.0004061095077373293
0.00026372532564822364
0.00025758424941036177
7.583049443121206e-05
0.00011636055779045783
1.0004492935042397e-05
0.0003400663910089769
0.0003629644511856894
0.00041489971475209186
0.00046655581403641614
0.0003276200218982853
0.00036354720312401824
0.00045552406680630003
0.0004092206879340804
0.0005651008134656358
0.0004873025068927982
0.0004548721391496252
5.2463016264434e-05
2.9619719491741056e-05
1.1906886686507217e-05
0.0005100229709463347
0.0005233042348443333
-0.0004244339435949799
-0.0005065717048087282
0.0005340866514358434
0.0003754925922265664
0.0002186817755656241
0.0003626473595205335
0.0005452012120530753
0.0005525161145940687
0.00044348446199217093
0.0005302125454397841
0.0005781581432366791
0.0005629930670283344
0.0005201338309031762
0.00048599052455111587
0.0005435370806497053
0.0001824847231610929
0.00011431212080796266
0.0002623936385108543
0.0004975895165233138
0.0005246962378399324
-0.00027842937324015695
-0.00011696171260145039
-9.442264411961343e-05
0.000430737206503659
0.00017344827724878758
-2.5356129050629323e-05
6.613190340480122e-05
0.00043592277342692195
0.00039220005131736533
0.00037315319188582964
0.0004440567735594872
0.0003369395227207991
0.00030764851459195774
0.0002478137317894396
-0.0003011090457903257
0.00018040465028081254
0.0001119965538190228
4.869681478891025e-05
-0.00036408935599732337
-0.0004560560600804635
-8.377049178288908e-05
0.00014392150811238006
2.5098146131469544e-05
-9.091852354904862e-05
4.246237156618653e-05
-0.00017010951899941473
-0.00016453502115150432
-0.0002914924862022726
-0.00021105304849730632
0.0002873966957111988
-0.00034555201699010805
-8.019301936575619e-05
-0.0004379075520515035
-0.00037148966642563583
-0.00033937669750743057
-0.00031057227959370854
-0.00038591837923123123
-0.00041811577788545515
-0.0005248139105710123
0.00020542264734537725
0.0003902305350242131
-0.0004804112369304369
-0.0005034034813784273
-0.00048317096226132975
9.261942715948732e-05
-0.000489585963956961
-0.0005153790784952677
-0.0005239380631924238
-0.00038886884035140316
-0.0005447551654914784
0.00012880617631959147
0.00021234440563639524
-0.0004920859191684004
0.000253366083412448
-0.0004405159237578324
-0.00018011328940091087
-0.0001477458785038764
-0.00011702846006826794
-0.00044333860899029546
-0.00024034158650490108
-0.00017684121526350617
4.116198192013298e-06
-0.0002365625351933481
-0.00025740254578564275
-0.00021521634412467695
-0.00012837146155911567
-0.00019319386861472402
-7.863721532340037e-05
-0.00013394622454135152
-4.738659293511351e-05
-1.6738756266623623e-05
6.695378048971274e-05
9.557891899746656e-05
0.0002200188591865261
8.581306326744526e-05
-0.0003541500802777689
-0.0002229298902044257
0.0003778345046879472
0.0003326076890315643
0.0003852951787966464
-0.0003126830739799263
-8.98189561646835e-05
-1.8541995048884432e-05
-0.00039557034984562034
0.0002398963425962311
0.00043603170821810734
0.00032216841225890394
0.00036373283865220917
0.0004890053691957484
0.0001544926684992931
-0.00028688100148331136
-7.111178493726546e-05
-0.00031699729903134506
-4.177233870043269e-05
-0.00038731448918937866
-3.603178285384211e-05
-0.0004637550980578254
-0.0003477854438957195
-0.0004142687113946973
-0.00037056358143032643
-0.00041156588041931067
-0.00029308463937865656
-0.00023027680582873302
-0.0002675228358022984
-0.0006612536932626966
-0.000677807155751245
-0.0006261577858863209
-0.0005741116095951829
-0.0005962259133726903
-0.0006043684844530472
-0.0005461242774650639
-0.0005779577837309561
-0.0005486850486785776
-0.0006131890625744736
-0.0005683244487675921
-0.0005867381869646282
-0.0005629814006444
-0.000575367618666739
-0.0005586569658805906
-0.0005903038879395536
-0.000544018738165276
-0.00048642363230371003
-0.0005033037515121537
-0.00046934319547792686
-0.0004643200996726703
-0.0005685795738269258
-0.0005412921567142823
-0.0005528721760046987
-0.00044446956428411137
-0.0005307394241978251
-0.0004399809936822265
-0.0004789587358635171
-0.00037505783267376434
-0.00045292193240280173
-0.0004169252586641283
-0.00043370214296755815
-0.0004030482648275122
-0.0004630331008095876
-0.0003549226992156541
-0.0004420175870181758
-0.000328138409578067
-0.0004071570514155645
-0.0002799485586711002
-0.0003602091814344871
-0.00026811926806317597
-0.0003171942017204421
-0.0001977321399472527
-0.0002835897484793132
-0.0001764071799156909
-0.00015810608193210594
-0.0002596586273945036
-0.0001211374103070664
-0.0002322533576911523
-9.443565154540335e-05
-0.00021260138238295088
-6.12163154575615e-05
-0.0001726656915692056
-3.133928056948175e-05
-0.00016051093126366153
9.063688073603822e-08
-0.00011887989333568568
3.111834939690994e-05
-7.583193169138969e-05
6.502098379697089e-05
-5.171418912533669e-05
9.425341185169944e-05
-1.7146656683213637e-05
0.00012996514030627984
4.937595547616712e-05
0.00016606280077604053
0.00017731195242096855
5.40634381176753e-05
0.0002485833605772392
0.00013131676298751394
0.0002667809163054749
0.00016485395503851506
0.00030468433413678465
0.0001756854626469378
0.0003376531805459929
0.0002343175413773368
0.0003541145015544008
0.0002591588585217949
0.0004360903498546952
0.00028759187102007694
0.0002421435052760558
0.0002192256584664547
0.0004662853305897454
0.0003222468026485168
0.0004531930859853277
0.00034085851454469145
0.0004250287297320867
0.0004963536395961594
0.000336925178461066
0.0005127032792410763
0.00039565416886248807
0.0004889827068554482
0.0004123023809471942
0.0005267292082702788
0.0004157294743319327
0.0005394677590617041
0.000447575261965756
0.0005074712847055596
0.00045867359180322035
0.0005982789552634986
0.0004938165644261144
0.0005728276325024751
0.0005266361653129509
0.0005290943925197605
0.0004903520334397029
0.0005606648485534841
0.0005177827712580711
0.0005426667762587969
0.0005762766081422641
0.0005044948116530611
0.0005745565499845222
0.000530836565531777
0.0005554262274038907
0.0005346114833935237
0.0006491293911913764
0.0005680502356183322
0.00064097989130021
0.0006258993288937378
0.0005653277276594911
0.0005829225101495744
0.0005633184408037316
0.0005470692240228465
0.0005887016070578333
0.0005688388115433718
0.0005836356468853387
0.0005546426508193771
0.000527641677109382
0.0004054030621895249
0.0004341462580612236
0.0003650500691451392
0.0006153565630362925
0.0005214222820307997
0.0005568003185478499
0.0005533585799049886
0.0005338764636919438
0.0006024129720439367
0.0005210055145293154
0.0005011746801819845
0.0005809317774289602
0.0004693173897291058
0.0004919059744117387
0.0004516895463234494
0.00044536211882913835
0.0004396258969903663
0.0002972887293282471
0.00045224077604022554
0.00042875368302372214
0.00041566531757544957
0.00044812221982176015
0.0003542663319761729
0.0004115221909469757
0.0002695857963872448
0.00031500426300043065
0.0002507067348838243
0.0002568714593961411
0.00023840427598483517
0.00020201535930088312
0.00024029942740568593
0.00019750459240752618
0.00019065603094166144
0.00014960388599880947
0.00018430649859644982
0.00012647043332372423
0.00014491103116788762
9.643495123469459e-05
0.00011464210520803886
5.2999350465996486e-05
0.0001113299252506907
3.07049156666606e-05
4.7317767949222274e-05
-1.571678886674049e-07
3.497336792362902e-05
-3.0950178280051956e-05
1.1245648159102558e-05
-6.337506256331513e-05
-1.2514364222999792e-05
-9.269460872279364e-05
-5.2989713091472085e-05
-0.00012769375256833573
-8.630332908197387e-05
-0.00015257767584932042
-0.00019698546221372636
-0.00010224801427960086
-0.00022743526030510726
-0.00014119678501652274
-0.0002486406469373707
-0.0001807846791076433
-8.682938043165716e-05
-9.650100688287416e-05
-0.0002957176899151264
-0.00019914436496776004
-0.0002801104321055619
-0.0002099415067628698
-0.0002984995709809788
-0.00020301574716923208
-0.0003820587542334942
-0.00032366085944064823
-0.00040762629860836727
-0.00027888377398353563
-0.0003160236362194744
-0.0001966847067915449
-0.00046646824743497463
-0.0003885905935144545
-0.000465616649707952
-0.0004246195844453041
-0.0004954356774094803
-0.00045798604349053953
-0.0005361363282694438
-0.0004711855814979783
-0.00047614309858126376
-0.0005654887740821104
-0.0004767773389980792
-0.0005990509877788673
-0.0005534662908417734
-0.0005767620695458605
-0.0005469480106616575
-0.0005912077000780439
-0.0005571545440183404
-0.0004961173817196763
-0.0005243218157154507
-0.0005945666004581543
-0.0005407777899850052
-0.0006355466084027429
-0.0006105730815312919
-0.0005252519766671411
-0.0005443290729904456
-0.0006287994542685705
-0.0005750007996769518
-0.0005990130149502817
-0.0005785742713742542
-0.000557377096436142
-0.0005233144821269689
-0.0005278575761351554
0.00038335595457322357
0.0003290619729363401
0.0004383270370772268
-0.000455901114881486
-0.0004648665459038265
-0.00030222554932245275
-0.00044184845556374965
-0.0005226575010440108
-0.00032991901176927357
-0.00016222247669635113
-0.0002600558634741592
-0.0004219129367291474
-0.0004205772356844245
-0.00040991200297279943
-0.0003947201999380662
0.00018052155519803403
0.0001233940405174042
0.00014813626177715005
-0.0003391609292109772
-3.5404693689998654e-05
-0.0002371577473200576
-0.0002692388612049207
-0.00044483419228769615
-0.00040260935447553525
-0.0005007626464374899
-0.0002034101926605456
-0.00014389520875815264
0.00018026967187298462
0.0001927596589410933
-0.00011159120900382593
-7.981071248642527e-06
3.1773710763976006e-06
-9.332403872584626e-05
0.00029243973176502615
0.0001261806964109498
-0.00011795490873202687
-3.624695706701909e-05
4.4355775363258826e-05
0.00020828740145238968
0.00012712349541191148
5.729241688196088e-05
5.4087251545641595e-05
-0.00020997221169003706
-2.547329224943924e-05
-0.0003786292556068834
0.000269034019094837
0.00019587571587613556
-3.9199667908914166e-05
-0.0002712775082389245
7.545047361134939e-05
0.00036085757048450677
0.00026423180704756037
0.0004097552752120569
0.00021748138421342095
0.0003264538512953634
0.00037801292299929093
0.000429491395166196
-0.00017210168278886304
0.0004407559851087388
0.00046369284160092933
0.00047538603724702
0.0004991695535905646
0.000495730469091525
0.0005341988934529006
0.0005578681937286863
-3.0505686310530136e-05
0.00010295306149657215
0.0005478210828848909
-0.0004086971919148771
0.0005555132159632187
0.00047451957897829945
0.0004865572913555877
0.0005330840959374069
0.0004522331195551188
0.0005711561405196871
0.0005146695398003285
-0.0002829496599554826
0.00045571942251970894
-7.147954582618823e-05
0.0004396487083343463
-0.00040690424549226696
-0.00048008083389433593
-0.0003558459718559835
0.0003853756900406275
0.0002728973095730574
0.00012940314617601204
7.329104312940646e-05
0.00021818987545034447
0.00012369890770448245
8.352756836635179e-05
3.484439996682726e-05
-0.00036634439298921734
3.2356897361441682e-06
-2.7903550298565973e-05
-6.797694111822125e-05
-0.00043492394171666286
-0.00014957024938131778
0.0005091317460323572
-0.0004577169966508031
-0.00017130124426837414
-0.00042156466534426496
-0.00036172098381611934
-0.00040168132278906775
-0.0004991957770054185
-0.000449799191901098
-0.00041881272697749054
-0.0003324106391534749
-0.00037085232253874194
-0.0005606652784274999
-0.0005173944965821544
-0.0005137736265188381
-0.0005542774065828006
-0.0005316824617241794
0.0003008810055830128
0.0003335593599406656
-0.000512707901432509
-0.0005290226469629205
0.00025427582389613056
-0.0005500301938353649
-0.0004958372433948022
0.00044967981709259224
-0.00047802338191806743
9.641944011828978e-05
0.00042058613016435323
-0.0003717263581534078
-0.00033450462624480954
-0.00025713887632427656
-0.00024139994741406267
-0.0004993449395042989
-0.00046500248211540446
3.40641408987624e-05
-0.0003309330866312304
0.00017841182785406897
0.00038833394060854053
0.0003198330007326281
0.00026576929703365555
-2.296811727217049e-05
0.00011554056918726262
0.0005328252068656072
0.00043327255340132206
-0.000518955432125562
0.0003492159378426096
-0.00033054787978522166
-3.133186794052063e-05
0.00031141169002594913
0.00030585763076972436
-0.00016041726636779156
6.858573137729149e-05
-0.00044199291313831067
-0.00046617113747836564
-0.00043347723451977484


==> output_bu_20240409/example105/nPred4/stepSize0.1/gfsetFinal.txt <==
768
-0.0021163894724423697
-0.06299282453815609
-0.009354138071594837
-0.12516085204247598
-0.08479693164118043
-0.18325947792817135
-0.15024923865361609
-0.24351215908136964
-0.21286765595561155
-0.303726209653651
-0.27302207215282376
-0.3652266884566142
-0.33006107301048865
-0.42704677142895603
-0.3941212274115904
-0.4895389965423772
-0.4480294290961799
-0.5509536364756765
-0.5167156437329401
-0.6054877740007997
-0.5860744073820661
-0.6630850873914489
-0.7171211453177584
-0.6392712594041997
-0.7587496061138558
-0.6929640287705767
-0.7881582231385489
-0.7072043445201439
-0.7999335733263317
-0.7401542957276486
-0.8032139694689848
-0.7380296272400382
-0.7933626251913358
-0.7383790841221762
-0.7817253552709449
-0.7266320993614912
-0.762769103552068
-0.7123496306074663
-0.747737578660751
-0.7125376895696208
-0.7275784786589032
-0.6906573889421516
-0.7090603026252098
-0.6728753815294248
-0.6954233534330108
-0.6781405637609927
-0.6430769538189518
-0.6654866267004054
-0.6368425074763706
-0.6546107153327946
-0.6210011513784862
-0.6462403857432228
-0.6188867870711366
-0.6417582586286232
-0.6079777367288872
-0.6401115241541402
-0.6042094334788536
-0.6419269988097352
-0.610721035471777
-0.646516855563944
-0.6064126945803332
-0.6548331996147548
-0.6155424837132694
-0.6648027893168852
-0.6385233819571156
-0.6800531914664273
-0.6952112968764925
-0.6459672467762212
-0.710512104766816
-0.6713995798156723
-0.7327014161549027
-0.689476797292522
-0.7472654134015442
-0.7076766209156001
-0.7687355854270012
-0.7242340054269392
-0.7822342035882184
-0.7299022966929857
-0.796947625931101
0.501275234925439
0.45074177241774865
0.32775150239772816
-0.8044654661226542
-0.7319472553344594
-0.7974926504972927
-0.747304101322608
-0.7788405056931658
-0.7458411820278618
-0.7168605242983696
-0.6989431100656304
-0.68351120538801
-0.6462798186703442
-0.6496823792161497
-0.5902401777181904
-0.5880947185370254
-0.5288991214786687
-0.5280178925056732
-0.4703124151139029
-0.4811041061479079
-0.4087949571641464
-0.4223354895001544
-0.3476699750682398
-0.356870347778324
-0.2882638659007917
-0.2987714556707135
-0.23161170734186062
-0.23217099970730623
-0.17380154794120867
-0.1163349330485624
-0.16800374357454415
-0.05706312720846583
-0.10285197792140906
-0.001199744878792424
-0.040283700717060736
0.06078070778316041
0.02556592111250574
0.12015238518029303
0.08719886369535657
0.1803305140491286
0.14087066394151113
0.23845624840253785
0.19182481670528365
0.2981158971874404
0.26303258399508544
0.3584754820208506
0.3428381620506985
0.4193714157624779
-0.09414996176525484
0.05969561654865203
-0.1090441331687568
0.47962497320122927
0.42447999213166654
0.5443629650601267
0.5088764250073623
0.6045310377718086
0.6627990543975087
0.5832973689895633
0.7185053949432374
0.6451718478240541
0.758370168866827
0.6903509532036423
0.7869839797590472
0.733605489595821
0.8035632410153034
0.5413087786591287
0.8011987158872421
0.7479573979262538
0.7922167915991337
0.742231435148856
0.7774799391010915
0.715450054796492
0.7619954167189499
0.7032301537256065
0.7447664658879655
0.7043157659389511
0.7271964554882092
0.7100072723401145
0.6790522493190897
0.6950714643396666
0.6661194736753017
0.6762891006163395
0.6582150167513527
0.665610911433956
0.6526679259584987
0.6530458306202879
0.6277637754778957
0.6468497027305528
0.6185298184820885
0.6414811200076039
0.6096082395887176
0.6401553493916461
0.6119751527886458
0.6416327677417989
0.6019935534835279
0.6467136403615058
0.6049386933403986
0.654017392512474
0.6178833771030587
0.6649297061803756
0.6354904513538724
0.6806718346263165
0.69273609251818
0.632163570710632
0.7128512203997034
0.6644720084569274
0.7280766755355389
0.599066478506413
0.4773143126084096
0.594860147205422
0.7468843259774062
0.6908684474727912
0.7663619959750112
0.713533103982895
0.7810785016884748
0.713842052661392
0.7915801284170696
0.739629998674295
0.8030682851071428
0.630860438869195
0.5582207435641426
0.5320690138733953
0.8009309169980383
0.7465349365741066
0.7863237563099428
0.7523071918712665
0.7582657472871782
0.7173751577490647
0.7117133602480193
0.6606101234888602
0.654099009872546
0.6050082989857395
0.5961295132456071
0.5422344231337757
0.5385647968724633
0.47914195281267286
0.4768651610296301
0.4150693685574229
0.415280125141244
0.356640843084749
0.3650790234048005
0.29861975074422564
0.3162565346995938
0.23704902337617714
0.25915094591515503
0.1779142956990875
0.1928001287499992
0.11940125229733416
0.1353244160309338
0.060367506198976316
0.06331632715836619
-0.040600070130133774
-0.27364886813766737
-0.3776786900687678
-0.20457134459409151
-0.22882372401362064
-0.3013879657344431
-0.45264000950203165
-0.547494150620159
-0.598563117820616
-0.6334408931123894
-0.616867522541848
-0.25191170535635904
-0.24315336331707352
-0.05960418583004276
-0.6751070798744753
-0.6286464133246806
-0.6524617619799221
-0.6490572354162728
-0.4922602065862362
-0.3736217679518472
-0.5330819551551347
-0.6424435558315829
-0.5942367347765155
-0.5761993034517077
-0.5864066903410983
-0.22274407287038808
-0.12123714051145963
-0.09705026847495482
-0.5584286359411087
-0.567787672800631
0.5526579176625039
0.6300727730906983
-0.5673179029188743
-0.4249747284908575
-0.3792293000317891
-0.46414984505708307
-0.6653564436722733
-0.6504854583621503
-0.5089312674801946
-0.5204535529782277
-0.604695595874158
-0.6908193121817446
-0.5880276087224754
-0.46581808112506634
-0.5546718654761249
-0.3596733913728609
-0.22267443425780253
-0.4514166194970034
-0.6910462086424388
-0.6318223213903599
0.24661514462962567
0.05613390677738828
0.15217576064540536
-0.6070771408426933
-0.15309080507568112
0.12490426337238503
-0.04201203310647216
-0.6274455123835639
-0.5198090653380999
-0.45456396102219726
-0.4853483502945734
-0.376876878711717
-0.30497720715352594
-0.2364398518160552
0.6384745635891338
-0.06689766828213324
0.0019456570130552606
0.09973832038979688
0.3558156763149011
0.5315180287352115
0.2427174325176754
-0.4719429289211977
0.1602670320462415
0.27812207924723614
0.0699223216192569
0.3502862433865021
0.44582422544643013
0.6203971819124608
0.5556588137272267
-0.47010938318253154
0.6782647489631575
-0.1537871821785683
0.6558500499018085
0.6062243178872772
0.5842858578579511
0.4648823879461576
0.6491888425629031
0.6598883328096437
0.6218125818060315
-0.3325434238564361
-0.38457036682450135
0.5832823223601982
0.5802740818535271
0.5710867032481091
-0.41524553782737234
0.5620202104012528
0.5628632093235915
0.589453301780871
0.6544361666125581
0.6442128704766753
0.01765782812857439
-0.5438215811227018
0.6624115952866323
-0.572141418950898
0.6778859832318412
0.2479199799621759
0.1690146459610561
0.16280474457266383
0.6984451945526335
0.29731041311145434
0.07240958088486966
0.044999285192848154
0.4790726884694861
0.535617276202679
0.40328887240905437
0.322470389642953
0.44080313283811734
0.27575671079197284
0.21928008209819705
0.12820002531670266
0.1538926249136143
-0.11108706318005244
-0.1818923690873704
-0.1478671639930383
-0.34250813885038767
0.39167403421325264
0.3898368065124247
-0.5543179342099157
-0.5617809995835354
-0.5110989680721336
0.43877964011623294
0.0889055001908535
0.023721737964231736
0.4766319820066029
-0.468462369610606
-0.608320396853407
-0.4000855476065393
-0.5311752445609985
-0.5481559741392051
-0.2935081662995209
0.29933405164975824
0.2899775685243332
0.5240610015298182
0.003800667851434411
0.5734477655034008
-0.09706536322223072
0.5395328486803952
0.5792599094729384
0.6105206744169189
0.46974760822335426
0.5213852306600627
0.49446309817113887
0.3286708490119413
0.4098239347744299
0.6449276737373667
0.6466677724380149
0.6090969830670709
0.6503573827456818
0.6200461465686549
0.6571663136041246
0.6199983427803692
0.666111831314181
0.6257426626556841
0.676907865425263
0.645840361967668
0.6917140568667263
0.6455468677892764
0.7046265771706377
0.6666079608372334
0.7217017568307882
0.6624074211232696
0.7357408883522532
0.6846037998975383
0.7507296698765621
0.7116350325779304
0.7617819950222883
0.7739646552586179
0.719703407384398
0.7789384961271207
0.7386652003499635
0.775084134992996
0.7317514971758917
0.7627582473057153
0.7325359927760445
0.7339324879564565
0.70859776539019
0.690385097929077
0.6734243419365521
0.638145080051943
0.6245988013518052
0.5797777352424006
0.5718082392905782
0.5193438934379165
0.528789031142317
0.4576408183903056
0.47108049056401535
0.39793227463141967
0.3831728176534524
0.3391911605961426
0.2819098959274439
0.3076679471165527
0.22418685778162276
0.25064484281225474
0.16721647299171982
0.19677583148202124
0.11263140353015712
0.14301826955521293
0.05673447393348376
0.09086828916969888
-0.0005982657589111783
0.03038841172306926
-0.05531242350492748
-0.025652896614128097
-0.11212774098237407
-0.08079541413472699
-0.16941021185538774
-0.14464085120487807
-0.22698859662416815
-0.2128983885303943
-0.28511637617104735
-0.34382523214592264
-0.27443062179444844
-0.40539742191737727
-0.34618119949755477
-0.4678921816308966
-0.4129980680543944
-0.5302279169617167
-0.4717191129144981
-0.5915441427317976
-0.5464510743281262
-0.6480819469877446
-0.6196007117281234
-0.7000284966988333
-0.3735865324566663
-0.15351012380930845
-0.2626426214575498
-0.7411954560954646
-0.6811842971155296
-0.7688651205933691
-0.7242237303638571
-0.7784541568117352
-0.7775770109083857
-0.7158755608937825
-0.770296663663354
-0.7186912382670203
-0.7592341869402379
-0.7323998876480138
-0.7450346453868608
-0.7141657053509438
-0.7314552973895418
-0.6982924386543093
-0.7154954645963578
-0.6918076022007451
-0.7024440480720814
-0.6732906727587108
-0.685550541067261
-0.6522591216062777
-0.6756768929704218
-0.6398582444646348
-0.6635476168075483
-0.6327285845812001
-0.6560814950602636
-0.649819728910243
-0.6137914764520911
-0.6463835535245147
-0.6079918861102224
-0.6451588493455676
-0.6057246398484771
-0.6458932834594573
-0.6194150427030277
-0.6506577326285619
-0.6212698684700835
-0.6565585212039245
-0.6292045397298753
-0.6658255183916774
-0.623043589819063
-0.6756048215907285
-0.6440770431075749
-0.6906088334515028
-0.6521509110672311
-0.7029909791464096
-0.4824308275589935
-0.4458093927226736
-0.4012486706777423
-0.7195604366570756
-0.6652222162289911
-0.7358789357880776
-0.6808048354867401
-0.7475809092973724
-0.7642754006927505
-0.7129829511953033
-0.7725036204156498
-0.725204822546612
-0.7791582916698537
-0.7266772641666825
-0.7770548634485831
-0.7272576810665262
-0.7590408273126731
-0.3349698335015831
-0.7296346350520461
-0.6984498818655005
-0.6829822732829509
-0.6712394879491448
-0.6274180130040862
-0.626247061703744
-0.5708761579304286
-0.5612797210160091
-0.51566966514519
-0.5022604562618699
-0.45673390806377284
-0.39770538612270656
-0.4227472068666127
-0.3368658582556523
-0.3469054424144072
-0.27932560933714895
-0.2926275033716876
-0.2217624357015797
-0.2437215671907536
-0.16342750396650452
-0.18835273225441532
-0.10765651009636636
-0.12857639497383677
-0.055495990358997827
-0.06868942785648793
-0.0005078178550028936
-0.019326591490932007
0.0550831972716067
0.0341946864201764
0.1105992058704786
0.10003242871914526
0.16900989941000444
0.16921675625540605
0.22485630389908925
0.23552351832166019
0.2803986482306928
0.34232076866263644
0.2964197472900423
0.4026251413057975
0.3984331388954469
0.46411777186409825
0.3783561730334245
0.22183496051835158
0.3193327627574549
0.5255608745903216
0.47426288036487385
0.5828997941741723
0.5389344870147471
0.6354467391692044
0.580872375688708
0.687959014427062
0.6446245368630638
0.7297549909122031
0.5046672825182179
0.48738782934566555
0.3361909763698892
0.7614335289073441
0.6972069675679332
0.7764631256610514
0.7339444470511448
0.7772963362473554
0.7342817309798774
0.7729742469295311
0.7633025515077851
0.7308114051371235
0.7492730620378543
0.7164790340492208
0.7330828279331147
0.7023746583098088
0.7180200202215953
0.6843716933466887
0.7038226649986227
0.6724395855303763
0.6880624456173038
0.6673055775233692
0.6774637520027095
0.6552447891399978
0.6641006612407838
0.6331016075054677
0.6568203373524855
0.6251873093789888
0.6502836452552028
0.6254507869981475
0.6462187222140886
0.6162177858261536
0.5823847485797627
0.609257383431279
0.6245959195356531
-0.5302578520514141
-0.46835331311469297
-0.53701836897792
0.6075850367694285
0.6492777771029087
0.3308305466865016
0.6769432674850889
0.6859228810373538
0.5055765630416921
0.42462054175617114
0.3363246867095838
0.6588860509416525
0.5917452587682059
0.5526480773199842
0.5012827123617116
-0.4498902945661045
-0.2804308179847514
-0.3977250172970595
0.4227221220245984
-0.1955323589985922
0.15145970421349975
0.23700355739768092
0.5534830563419881
0.5392266868806581
0.5612885638659245
0.07928320248247409
-0.017103122789623934
-0.24453165841421787
-0.35741529043973935
-0.10791757709458925
-0.08094371401563266
0.014605222185903136
0.17126601806682495
-0.647357521330613
-0.38080131879522267
-0.047156609504673756
-0.1697602014973125
-0.27860607853341257
-0.490650574585334
-0.38572596007554366
-0.24926633973361428
-0.28621674862509033
0.34007556846841014
0.25730612634661815
0.5142204984229528
-0.5872859939206482
-0.48741082643207395
0.2514266129846607
0.1062624822892104
-0.03712601269736192
-0.6877819290684911
-0.3042572136021687
-0.3746343413408767
-0.17385585108301502
-0.6564750263351526
-0.6528548689118708
-0.6474449247164819
0.06686872761084493
-0.6181335668293279
-0.6006540561735456
-0.5865015326389853
-0.6579815373149052
-0.5561043249611085
-0.5882611473179086
-0.5881425360141327
0.14838339737152026
-0.1189801261275277
-0.6006284486956169
0.5401487491666432
-0.5619750588841245
-0.5061685734217255
-0.5265090665395904
-0.6138249693385045
-0.6180211973115582
-0.6717429671392183
-0.6528285641473345
0.2968109015046179
-0.6651504953593823
-0.029088498186931745
-0.6146536357113922
0.5942981198562971
0.6360146967744866
0.5286819603345846
-0.5489634516056985
-0.47414854714646426
-0.2539130765341818
-0.3986751852976339
-0.5186768022018095
-0.16652052483678492
-0.09676763149038717
-0.020838180892679258
0.5207707680678297
0.07269943003921144
0.14671852419972517
0.2128803406145302
0.684844221266394
0.4209262375355507
-0.5510812179563622
0.6004895596010668
0.49377660820966635
0.6220911074885263
0.5993129939503201
0.5403414225818445
0.5528862265823102
0.4820462350269646
0.6712133672957351
0.4359662391927185
0.3996522434638954
0.5735787005002861
0.6422141020528324
0.6555072726015104
0.6256372371242995
0.6128367476260977
-0.45069703356810537
-0.35845753235617817
0.5905971860955312
0.5912233660471594
-0.24170294503532236
0.5966651575496236
0.5830075044040395
-0.5672486166576287
0.5783935352810577
0.01876940327520858
-0.47745209194038446
0.4910540989793368
0.40560246224482516
0.20154849235564506
0.42829237564604794
0.5345048308579927
0.4905507891204678
0.0713919127213601
0.4028773709588878
-0.528398245071441
-0.5698883185412222
-0.6069327097168461
-0.5521408268302297
-0.16378466021170524
-0.050111607415997066
-0.5664837355166916
-0.5865105102656317
0.5406116457493678
-0.5677933764332266
0.47681796738230614
0.21332769990118305
-0.4893090444976389
-0.4411785000816451
0.3171007184062308
-0.019890485315234165
0.5971737564895566
0.555604290916377
0.5656028531706968


==> output_bu_20240409/example105/nPred4/stepSize0.1/t_all.txt <==
13
0.0
0.00153
0.00566
0.01329
0.02667
0.04983
0.08959
0.15764
0.27425
0.47487
0.81831
0.97653
1.0


==> output_bu_20240409/example105/nPred4/stepSize0.1/t_nonsucc.txt <==
0


==> output_bu_20240409/example105/nPred4/stepSize0.1/t_succ.txt <==
13
0.0
0.00153
0.00566
0.01329
0.02667
0.04983
0.08959
0.15764
0.27425
0.47487
0.81831
0.97653
1.0


==> output_bu_20240409/example105/nPred4/stepSize100.1/gfsetAfterIt0.txt <==
768
7.191287300859262e-07
3.907507899253508e-05
6.083386111792412e-05
6.536062202792333e-05
6.471432637022953e-05
0.00010104931867079082
0.00011275734771453073
0.00012889835849550668
0.0001304290758464083
0.0001724254884571938
0.00016465392529839748
0.0002001236644935967
0.00017854034263198535
0.00023207798314855762
0.000208441260513447
0.0002769573194118947
0.000233125938424397
0.0002616950952760378
0.0002074943982496019
0.00028274445537786847
0.0002595091154205956
0.0003869264852826627
0.0004164636061592941
0.00032663367657990885
0.00038277765146554015
0.0003287695153342799
0.0004219792686828156
0.00030036098094557526
0.000398700607662369
0.00031894205714817824
0.0004942885239217401
0.00036252708681513816
0.0005352787083536526
0.0004263558352058351
0.00053266220677525
0.00043683452109332494
0.0005553333041739261
0.0004654861793095799
0.0005401039386145167
0.0004938574562208502
0.0005950266453206485
0.0005203806224005392
0.0005111874593647125
0.00045179320585814604
0.000534876582820008
0.0005808987076622878
0.0004847345173115919
0.0005627416128935647
0.0005148769061079241
0.0005873365606035474
0.0005209036935417197
0.0005749304443873651
0.0005406506928366399
0.0005829783033680621
0.0005386809802896018
0.0006071193642965808
0.0005642447066032138
0.0005833660851745903
0.0005649932664522412
0.0006040713249439743
0.0005736749659521555
0.0005832456236101862
0.000566149484576165
0.0005973013372940646
0.00058971947736984
0.0006025698586452219
0.0005326440292071061
0.0005822364440310079
0.0006287766048893411
0.0005662927801730421
0.0005785837199654708
0.0006111373691808605
0.0005732362347340881
0.0005906676589183506
0.0005594126156475422
0.0005922779799844546
0.0005185156602523135
0.0005519617357597932
0.0005681278172865252
-0.0002818959538417289
-0.00034833167445701607
-0.00011814342171765869
0.0005370292377297117
0.0006159232193471201
0.0004655566209366987
0.0005426759903679991
0.00039212479031309485
0.0004109368708324309
0.00046595685288058664
0.00037796220930129057
0.00047107743903613663
0.00032126184920959326
0.00042394123492714615
0.00030738469481256616
0.0004006883381183709
0.00027632896694886755
0.00038741581240320146
0.00022771145409637532
0.0003324972996537328
0.00023027775587171876
0.0002974739114551538
0.00018539156633081612
0.0002898424557577808
0.0001407290578697457
0.0002320093076311003
0.0001191815202859289
0.00016946607247263402
8.56918543246792e-05
6.103431081670591e-05
0.00013796471453926353
2.971149613855553e-05
0.0001146464235424747
7.074323284670018e-07
6.99912658829901e-05
-3.474498104929836e-05
8.677433865566993e-06
-7.016766257749394e-05
-5.910720727243954e-06
-9.368414931474486e-05
-2.07039278071022e-05
-0.0001228575796832565
-4.12021454212407e-05
-0.00016236240588991826
-0.00010874771396695176
-0.00019554354385868395
-0.00015931184686462447
-0.00020819331930780837
0.00016483699674697697
8.676144010844461e-05
0.00021591319253636823
-0.00028285856571897886
-0.00023971499832878176
-0.00029499339064732613
-0.00025342247680774867
-0.00032072936729319224
-0.00041074287892211924
-0.0003051071188965903
-0.00038604337359012507
-0.00034042033036961174
-0.00040397699436314446
-0.00034696249852908794
-0.00043315873121454573
-0.000397343487789214
-0.00047122024065569145
-0.0003888064770034881
-0.0005430562851867513
-0.00044659640462309616
-0.0005641187152426368
-0.0005138663355725978
-0.0005431146921137359
-0.0004976803735014127
-0.00046591752193393953
-0.00042473384983737495
-0.00048755358559045015
-0.00045577589946126513
-0.0005308651560922943
-0.0005194785781437743
-0.00047856504877713123
-0.0006041209204317379
-0.0005367468440294474
-0.0005548815939586959
-0.0005473289287771787
-0.000595779157329406
-0.0005515029387976997
-0.0006129928916912275
-0.0005677446151634472
-0.0005152181827051768
-0.000524733734178118
-0.000577865987944531
-0.000515530735226732
-0.0005638144498656874
-0.0005392836531965322
-0.0005902562728204761
-0.0005376378785206448
-0.0005941614321416022
-0.0005571499146025651
-0.0005772974820650178
-0.0005554247838686306
-0.0005902359005240433
-0.0005641795217375613
-0.0005608159017154741
-0.0005943568016035635
-0.0005377888219876114
-0.0005787877330940502
-0.0005702334322796971
-0.0005439543176093956
-0.0004710055490363782
-0.0004053821766036674
-0.0004872350290214211
-0.000563762370421098
-0.0005498789689865597
-0.00047014070568075046
-0.0005281531942122262
-0.0004493732372909073
-0.0004688698870297565
-0.0005129140005110707
-0.0005055083216338822
-0.0004887516592051727
-0.0004339238815949922
-0.00037750424855354864
-0.000418123926079429
-0.0004981562846917541
-0.0004905140968608976
-0.00044505870630812307
-0.0004761365100653271
-0.00042282202792024153
-0.00042349020111227294
-0.0004080169932353706
-0.00031929880781111057
-0.00039726251343802566
-0.00034086171463290664
-0.0003053285856077058
-0.00031562819575648565
-0.0003196213143687572
-0.000263701124560431
-0.0002939892582075683
-0.00023130042709768568
-0.00023895293955545998
-0.0001651804719525828
-0.00018125830743571627
-0.000164157893768912
-0.0001120674988969743
-0.00013823335189826834
-7.027459070653468e-05
-8.5109653522105e-05
-4.355904125264133e-05
-6.844293729317014e-05
8.829577735561199e-06
-3.259166222170173e-05
2.434493725715342e-05
3.3034571171665956e-05
0.00013840271060625784
0.00018945393421954695
0.0002336702241884052
0.0003258949007336188
0.00027055970882568605
0.00015354013846172638
0.00020220112635629925
0.000406109507737337
0.00026372532564819236
0.0002575842494103573
7.583049443124486e-05
0.00011636055779037069
1.0004492934901962e-05
0.0003400663910089428
0.00036296445118563
0.000414899714752044
0.0004665558140364039
0.0003276200218982368
0.0003635472031240354
0.00045552406680626734
0.0004092206879340789
0.0005651008134656077
0.0004873025068928103
0.0004548721391496142
5.246301626454914e-05
2.9619719491841908e-05
1.1906886686651646e-05
0.000510022970946323
0.0005233042348443498
-0.00042443394359503153
-0.0005065717048088133
0.0005340866514358785
0.0003754925922266262
0.00021868177556575127
0.00036264735952055695
0.0005452012120530221
0.0005525161145940076
0.0004434844619922239
0.0005302125454398031
0.0005781581432366794
0.000562993067028296
0.0005201338309031374
0.00048599052455112075
0.0005435370806497081
0.00018248472316110815
0.00011431212080797475
0.00026239363851089106
0.0004975895165232588
0.0005246962378399214
-0.00027842937324009867
-0.00011696171260155358
-9.442264411952013e-05
0.00043073720650358224
0.00017344827724881314
-2.5356129050650434e-05
6.613190340489163e-05
0.0004359227734268688
0.00039220005131727323
0.00037315319188579164
0.00044405677355950185
0.00033693952272075326
0.00030764851459191096
0.0002478137317893793
-0.0003011090457903524
0.0001804046502807526
0.00011199655381895073
4.869681478881946e-05
-0.0003640893559973632
-0.0004560560600804673
-8.377049178298823e-05
0.0001439215081123134
2.5098146131428233e-05
-9.091852354912173e-05
4.246237156611508e-05
-0.00017010951899953315
-0.0001645350211516705
-0.00029149248620235
-0.0002110530484974344
0.00028739669571122136
-0.0003455520169900793
-8.019301936561078e-05
-0.00043790755205143925
-0.00037148966642557875
-0.0003393766975073498
-0.00031057227959364696
-0.0003859183792313598
-0.0004181157778854828
-0.0005248139105710783
0.0002054226473453597
0.0003902305350241924
-0.000480411236930452
-0.0005034034813784395
-0.00048317096226131517
9.261942715951256e-05
-0.0004895859639569489
-0.0005153790784952367
-0.00052393806319243
-0.0003888688403513439
-0.0005447551654914281
0.00012880617631952905
0.00021234440563642972
-0.000492085919168333
0.0002533660834124044
-0.0004405159237577537
-0.00018011328940081096
-0.00014774587850375918
-0.00011702846006816384
-0.0004433386089902481
-0.00024034158650485554
-0.00017684121526354192
4.116198192122747e-06
-0.00023656253519326758
-0.00025740254578556025
-0.00021521634412459553
-0.00012837146155901465
-0.00019319386861495192
-7.863721532367724e-05
-0.00013394622454124315
-4.738659293501644e-05
-1.673875626673298e-05
6.695378048982503e-05
9.557891899759212e-05
0.00022001885918645093
8.581306326751476e-05
-0.0003541500802777111
-0.00022292989020431206
0.0003778345046879449
0.00033260768903158245
0.0003852951787966449
-0.0003126830739798075
-8.981895616455129e-05
-1.8541995048758096e-05
-0.00039557034984556266
0.00023989634259625426
0.00043603170821808533
0.0003221684122588079
0.0003637328386521693
0.0004890053691957537
0.00015449266849932333
-0.0002868810014831448
-7.111178493734982e-05
-0.00031699729903139146
-4.177233870029179e-05
-0.00038731448918928585
-3.603178285381098e-05
-0.00046375509805784607
-0.000347785443895951
-0.00041426871139479867
-0.00037056358143021937
-0.0004115658804192598
-0.0002930846393785803
-0.00023027680582865493
-0.0002675228358022378
-0.0006612536932627071
-0.0006778071557512309
-0.0006261577858863232
-0.0005741116095951865
-0.000596225913372675
-0.0006043684844530303
-0.0005461242774650415
-0.00057795778373096
-0.0005486850486785595
-0.0006131890625744633
-0.0005683244487675732
-0.0005867381869646349
-0.0005629814006443865
-0.0005753676186667324
-0.0005586569658805668
-0.0005903038879395777
-0.0005440187381652745
-0.00048642363230372206
-0.0005033037515121482
-0.0004693431954778779
-0.000464320099672613
-0.0005685795738270907
-0.0005412921567142619
-0.0005528721760048117
-0.0004444695642841604
-0.000530739424197813
-0.0004399809936822585
-0.0004789587358635357
-0.00037505783267374645
-0.0004529219324027996
-0.000416925258664135
-0.0004337021429675369
-0.0004030482648275079
-0.00046303310080957104
-0.00035492269921565524
-0.00044201758701816607
-0.00032813840957806635
-0.0004071570514155613
-0.00027994855867110154
-0.0003602091814344936
-0.00026811926806317196
-0.0003171942017204463
-0.00019773213994725438
-0.00028358974847931113
-0.00017640717991568397
-0.00015810608193210605
-0.00025965862739448203
-0.00012113741030706526
-0.00023225335769114125
-9.443565154540336e-05
-0.00021260138238294213
-6.121631545756134e-05
-0.00017266569156919358
-3.133928056948189e-05
-0.00016051093126363914
9.063688073584814e-08
-0.00011887989333566938
3.111834939691146e-05
-7.58319316913592e-05
6.502098379696953e-05
-5.171418912531113e-05
9.425341185170227e-05
-1.7146656683162883e-05
0.00012996514030627756
4.9375955476195424e-05
0.00016606280077604654
0.00017731195242095486
5.406343811769367e-05
0.00024858336057724436
0.00013131676298755714
0.00026678091630547127
0.00016485395503853148
0.0003046843341367844
0.00017568546264695598
0.0003376531805459948
0.00023431754137735256
0.0003541145015543995
0.0002591588585218102
0.0004360903498546963
0.0002875918710200125
0.00024214350527592795
0.00021922565846631097
0.00046628533058974404
0.00032224680264852814
0.0004531930859853294
0.00034085851454469985
0.00042502872973209553
0.0004963536395961285
0.000336925178461075
0.0005127032792410911
0.0003956541688625047
0.0004889827068554448
0.0004123023809472155
0.0005267292082703378
0.0004157294743319856
0.000539467759061699
0.0004475752619657833
0.0005074712847055529
0.000458673591803229
0.0005982789552634942
0.0004938165644261305
0.0005728276325024723
0.0005266361653129589
0.0005290943925197542
0.0004903520334397085
0.0005606648485534841
0.0005177827712580792
0.0005426667762587864
0.0005762766081422741
0.0005044948116530589
0.0005745565499845279
0.0005308365655317949
0.000555426227403868
0.0005346114833935121
0.000649129391191373
0.0005680502356183233
0.0006409798913002095
0.0006258993288937449
0.0005653277276594896
0.0005829225101495689
0.0005633184408037401
0.0005470692240228201
0.0005887016070577997
0.0005688388115433336
0.00058363564688524
0.0005546426508192683
0.0005276416771094295
0.00040540306218950065
0.0004341462580611819
0.00036505006914513055
0.0006153565630362807
0.0005214222820308148
0.0005568003185478637
0.0005533585799049627
0.0005338764636919478
0.0006024129720439326
0.0005210055145292866
0.0005011746801819621
0.0005809317774289061
0.0004693173897291093
0.0004919059744116571
0.00045168954632343627
0.00044536211882907807
0.00043962589699040466
0.00029728872932808956
0.0004522407760401642
0.0004287536830237138
0.0004156653175754329
0.00044812221982168236
0.0003542663319760844
0.00041152219094689403
0.0002695857963872877
0.00031500426300033074
0.0002507067348838226
0.00025687145939608973
0.00023840427598484305
0.00020201535930086586
0.000240299427405644
0.00019750459240753612
0.00019065603094159435
0.0001496038859988076
0.00018430649859642393
0.00012647043332372562
0.000144911031167845
9.643495123469399e-05
0.00011464210520796198
5.299935046599733e-05
0.00011132992525061608
3.070491566666071e-05
4.7317767949152784e-05
-1.5716788866742394e-07
3.497336792357047e-05
-3.095017828005191e-05
1.1245648159029668e-05
-6.337506256331581e-05
-1.2514364223071332e-05
-9.269460872279463e-05
-5.298971309152475e-05
-0.0001276937525683288
-8.63033290820596e-05
-0.00015257767584933964
-0.0001969854622137295
-0.00010224801427969074
-0.00022743526030510238
-0.00014119678501659484
-0.0002486406469373728
-0.00018078467910777088
-8.682938043181672e-05
-9.650100688299483e-05
-0.0002957176899151395
-0.00019914436496782726
-0.00028011043210554663
-0.00020994150676290042
-0.0002984995709809765
-0.00020301574716927783
-0.0003820587542334946
-0.0003236608594406893
-0.00040762629860835307
-0.0002788837739836341
-0.00031602363621955254
-0.00019668470679167516
-0.0004664682474349727
-0.0003885905935144842
-0.00046561664970797586
-0.000424619584445351
-0.000495435677409494
-0.0004579860434905788
-0.0005361363282694412
-0.00047118558149797363
-0.0004761430985812989
-0.000565488774082082
-0.00047677733899808845
-0.0005990509877788774
-0.0005534662908417993
-0.0005767620695458695
-0.0005469480106616948
-0.0005912077000780516
-0.0005571545440183675
-0.0004961173817196904
-0.0005243218157154785
-0.0005945666004581329
-0.0005407777899850145
-0.0006355466084028005
-0.0006105730815313319
-0.0005252519766671561
-0.0005443290729904862
-0.0006287994542685613
-0.0005750007996769613
-0.0005990130149502857
-0.0005785742713742612
-0.0005573770964361401
-0.000523314482126926
-0.0005278575761351152
0.0003833559545732461
0.00032906197293637926
0.0004383270370772613
-0.0004559011148814896
-0.0004648665459037763
-0.0003022255493224708
-0.00044184845556383405
-0.0005226575010441064
-0.000329919011769137
-0.000162222476696269
-0.00026005586347400554
-0.0004219129367291852
-0.00042057723568447193
-0.0004099120029728281
-0.000394720199938104
0.0001805215551981167
0.00012339404051746542
0.00014813626177719255
-0.00033916092921100325
-3.540469368995776e-05
-0.0002371577473200458
-0.0002692388612049087
-0.0004448341922876182
-0.00040260935447548066
-0.0005007626464374665
-0.0002034101926605547
-0.0001438952087581525
0.00018026967187279505
0.00019275965894090358
-0.0001115912090038003
-7.981071248638156e-06
3.177371076430855e-06
-9.332403872588379e-05
0.0002924397317650786
0.00012618069641102153
-0.00011795490873199691
-3.624695706698384e-05
4.435577536333634e-05
0.0002082874014524561
0.00012712349541192395
5.729241688197767e-05
5.408725154567064e-05
-0.00020997221169007183
-2.5473292249458396e-05
-0.000378629255606918
0.0002690340190948927
0.00019587571587616003
-3.9199667908839816e-05
-0.00027127750823878753
7.545047361162718e-05
0.00036085757048459415
0.00026423180704763583
0.00040975527521199185
0.00021748138421346793
0.00032645385129545344
0.00037801292299932725
0.0004294913951662347
-0.00017210168278884166
0.0004407559851087474
0.00046369284160094137
0.00047538603724703803
0.000499169553590465
0.0004957304690915255
0.0005341988934529
0.0005578681937287149
-3.0505686310579436e-05
0.00010295306149637357
0.0005478210828848284
-0.00040869719191482937
0.0005555132159632432
0.00047451957897832277
0.00048655729135558667
0.0005330840959372997
0.00045223311955510027
0.0005711561405196004
0.0005146695398002649
-0.00028294965995548865
0.00045571942251963776
-7.147954582622261e-05
0.0004396487083343446
-0.0004069042454923495
-0.0004800808338943939
-0.00035584597185599594
0.0003853756900405698
0.0002728973095729153
0.00012940314617586597
7.329104312943478e-05
0.0002181898754504159
0.00012369890770432917
8.35275683662202e-05
3.4844399966708e-05
-0.0003663443929891758
3.235689736041867e-06
-2.790355029865159e-05
-6.797694111829484e-05
-0.0004349239417167283
-0.00014957024938142626
0.0005091317460323748
-0.0004577169966507765
-0.00017130124426846318
-0.0004215646653443467
-0.0003617209838161842
-0.00040168132278911865
-0.0004991957770054587
-0.0004497991919011663
-0.00041881272697756746
-0.0003324106391535753
-0.0003708523225387993
-0.000560665278427506
-0.0005173944965822018
-0.0005137736265188834
-0.0005542774065828562
-0.00053168246172423
0.0003008810055829903
0.00033355935994058345
-0.0005127079014325492
-0.0005290226469629503
0.0002542758238962642
-0.0005500301938353351
-0.0004958372433947635
0.00044967981709259766
-0.00047802338191798124
9.641944011824195e-05
0.0004205861301642282
-0.00037172635815343287
-0.0003345046262448365
-0.0002571388763242865
-0.0002413999474140749
-0.0004993449395043291
-0.00046500248211542045
3.406414089856311e-05
-0.00033093308663123707
0.00017841182785408092
0.000388333940608566
0.00031983300073267797
0.0002657692970337144
-2.2968117272172e-05
0.00011554056918711672
0.0005328252068655427
0.00043327255340121695
-0.0005189554321255682
0.00034921593784248065
-0.000330547879785162
-3.13318679406628e-05
0.00031141169002592875
0.00030585763076957333
-0.00016041726636781224
6.858573137710334e-05
-0.00044199291313834114
-0.00046617113747843535
-0.0004334772345198289


==> output_bu_20240409/example105/nPred4/stepSize100.1/gfsetFinal.txt <==
768
-0.0021172160846026477
-0.0633648405295588
-0.008134160761828699
-0.1259077864499736
-0.08454324174090443
-0.18428199834730308
-0.15073362023057638
-0.24480689125230887
-0.21371288522001455
-0.30520248559242813
-0.2742950969806383
-0.36685311475565985
-0.33159832518116306
-0.42869327422405407
-0.39582069415054283
-0.4910803886440349
-0.4492981184796557
-0.5524619880579628
-0.5180251806553706
-0.6065909125313068
-0.5870104300583955
-0.6643769105620637
-0.717663002517971
-0.6396440620428666
-0.7585846925404663
-0.6911939037447857
-0.7883078411300873
-0.7067259392764138
-0.7992605569914094
-0.7390967794707853
-0.802232668877655
-0.7369273092833614
-0.7918510330898104
-0.7375476944163963
-0.7796566948293567
-0.7241693793809094
-0.7606963511330052
-0.709635227731603
-0.7451693803614744
-0.7098327349105314
-0.7254193974454773
-0.6877272903211925
-0.7071495337160227
-0.6700841338407141
-0.6938946837554703
-0.6770150311392825
-0.6413399414412293
-0.6647352395885961
-0.635882273618895
-0.6541757644287208
-0.6210979385836041
-0.646059270411872
-0.6188678534159403
-0.6417132713335651
-0.6080984564132357
-0.6401178727461645
-0.6047957086679752
-0.6418830333950826
-0.6115751229636011
-0.646307044122372
-0.6066405394831692
-0.6544053945599368
-0.6151740315342821
-0.6640496823729602
-0.6377417353643322
-0.6789394557756043
-0.6936586535963203
-0.6448201764866891
-0.7085421019543221
-0.6684666980283092
-0.7304318531621311
-0.6873480127512936
-0.7448378313855099
-0.7041462571709436
-0.7663904482667597
-0.721448849491585
-0.7802254045714068
-0.7276115983422027
-0.7956899175392497
0.5020815267205784
0.45238430173861893
0.3308574789731107
-0.8035346213617692
-0.7294006060895786
-0.7971495355198037
-0.7463381941356626
-0.7791398457982481
-0.7459516226843601
-0.716673701003262
-0.6994815071590831
-0.6835249682045077
-0.6477713293018161
-0.650162608384209
-0.5913135061779607
-0.5889962024937362
-0.5303819711053142
-0.5291036813304248
-0.4720709056944623
-0.4820277842010977
-0.4103968007852805
-0.42369696898514486
-0.3492919614359238
-0.3580523498490972
-0.28969146106501026
-0.29974859406036086
-0.2328827725561413
-0.23288133488099974
-0.17475883776504467
-0.1170723731843674
-0.1682585096616297
-0.05739788268136924
-0.10250728342069405
-0.001216572539607518
-0.03929377602814758
0.06110097001878711
0.02703142193313357
0.12083898569181871
0.08858408197825249
0.1813999521943423
0.14258276586225946
0.23971854388132952
0.19417064146299828
0.2996096563478913
0.265255006299548
0.3600937488231311
0.3449723995820384
0.4209846341858245
-0.09208241981705846
0.0609130792627198
-0.10671521444502562
0.4812795054315439
0.426831308925246
0.545860334631427
0.5116817343227464
0.6056799367629893
0.6641026796734338
0.5867170919718598
0.7187856549329726
0.6488639371506985
0.7587468590238223
0.6918063581583904
0.7868250886149285
0.7329661059427952
0.8029677107390408
0.5403063098717339
0.800512461185896
0.7434612836856532
0.7901751632903514
0.7373311456428411
0.775432017277513
0.7103505604168531
0.7597542747124528
0.6984063436257232
0.7423794988285327
0.7001427738021146
0.7250390600996572
0.7080066058308324
0.6754470356200549
0.6936886032570483
0.6642690529616694
0.6751821756220747
0.6563737808669508
0.664878053882657
0.6515018547554764
0.6526153062548329
0.6282884063928025
0.6466643404586564
0.6182486054020357
0.6414411137974079
0.6099585641883761
0.6401632798017112
0.6125280860737752
0.6415874647927143
0.6026763208213761
0.6465138205795071
0.6049231805228809
0.6536056965572061
0.6179462329650532
0.6641807638561972
0.6348503724481313
0.6795437790910505
0.6912170921010885
0.6314947744093742
0.7108401362489529
0.6625395339976214
0.725908607868054
0.6002019913899889
0.4769856535428138
0.5937287498150664
0.7444001587796868
0.6895310651739679
0.7641146773599227
0.7116854029747876
0.7789438767446337
0.7109001689649131
0.7901054969542088
0.736927305891464
0.801730711931805
0.6296947566928537
0.5603926742079223
0.535255587764124
0.8002963326032431
0.7459630743188564
0.7866606830288079
0.7526011374783338
0.7583734941716453
0.7192740091398456
0.7124389213028972
0.6615828002541555
0.657871752613788
0.6062835092756306
0.6009787758744235
0.5436629951109201
0.5438672026229742
0.4807537869989364
0.4821045928200979
0.4166589625299768
0.4206807208318887
0.3582893427914252
0.3694048038027841
0.30010223871465785
0.32051722090990575
0.23834154553444398
0.2633131548922969
0.17893076365770072
0.19651694316419668
0.12009852717457177
0.1381590121505094
0.06075140526597561
0.06553912126409754
-0.03978930669294573
-0.275024822549721
-0.37986261824777484
-0.203770801205617
-0.22597976047791724
-0.30125170400315776
-0.4551391984630474
-0.5496115381570517
-0.5994946608794944
-0.6343056790820586
-0.6174918777478022
-0.2511104474654813
-0.24253308546132693
-0.060203054230847694
-0.6759213843070885
-0.6283879014090419
-0.6514674329061285
-0.6483329149408582
-0.48542291810803906
-0.3711122977296745
-0.5273658664883972
-0.6412263275815243
-0.5929676129392997
-0.5771513360427883
-0.5879789057065953
-0.22362544122764266
-0.11965404702383835
-0.09693176056662868
-0.559005272055236
-0.5703648027343058
0.5510558516947015
0.6320197336039873
-0.5679491183405757
-0.4328543373398675
-0.38148806685942394
-0.46769331047803786
-0.6642647659470771
-0.6451179250139241
-0.5138266698012721
-0.520851764600927
-0.602971578522402
-0.6831565171813859
-0.5852208496670087
-0.4642999877418328
-0.5534642513460345
-0.3608543790415813
-0.2256088087862971
-0.4532603434720428
-0.6844786092743995
-0.6251057667114132
0.24156453812425002
0.054576561313894476
0.14969749052381157
-0.6067636976480534
-0.15267528579682368
0.12078881272068989
-0.04284908874625465
-0.6271442555283747
-0.5195329539157716
-0.45407297746074254
-0.48688706775456425
-0.37699387302626947
-0.3055788333914011
-0.23621391977533718
0.6391956274903772
-0.06508565990774243
0.004129383799271399
0.10249767078607609
0.3524217402894766
0.5330179275284013
0.24514377968098033
-0.4732567107457497
0.16320459775883434
0.2795039917117329
0.07170496867135973
0.3525778505231134
0.4484062069099143
0.6204474409821417
0.5579258697519858
-0.4725300028403108
0.6760696152391117
-0.15411805775357926
0.6515330187726003
0.6033311244005649
0.5856146535036819
0.4640820516527482
0.6463658265476234
0.6571679129098134
0.6220141085185771
-0.3281439103052454
-0.3839292057694369
0.5826043148843538
0.5807415965910513
0.5727505221504486
-0.41520006065525183
0.563431500672609
0.5635354041019571
0.5893885232345126
0.6567712418636115
0.6433683413178224
0.020692136415646857
-0.5441181777029617
0.6601953885166065
-0.573094722477811
0.6763473411409926
0.25160779416062173
0.17229495434241757
0.1653523318770357
0.698162580089065
0.299051249419246
0.07032156116017749
0.04706243871989868
0.4835945823131884
0.5397081050630289
0.40813515127421673
0.3280708017608586
0.4398309456147717
0.27411454036722943
0.2237273943213812
0.1317631930070559
0.15411812233798552
-0.11126720883128868
-0.1828104232672868
-0.14694950687241468
-0.3436290506383755
0.39232032564763025
0.38839369619178965
-0.5545432595964352
-0.5627468017348569
-0.513445870886574
0.4375388087206678
0.09113979150463682
0.025949639497884813
0.4794923001216988
-0.4687820485275298
-0.600356041309929
-0.39841335752913837
-0.530062380528714
-0.5452650995532414
-0.29002297932466575
0.2945379239013922
0.2928018150419409
0.5243250546039676
0.0050329258332507815
0.5724419257025438
-0.09796967521411243
0.5400494583665776
0.5818419277878574
0.6143695745101436
0.47141704721161415
0.5240187081399841
0.4974637051513136
0.33249074422061187
0.4134910616660843
0.6449351209074583
0.6466219830261867
0.6101023383052078
0.6501610699672273
0.6212365434655099
0.6567525070340041
0.620399027557378
0.6654037249605235
0.6259609514510948
0.6758815040613951
0.6457966978894261
0.690314994335906
0.6443691369767954
0.7029486139199665
0.665729098583827
0.7198677982653547
0.6606675839875604
0.7337154944988602
0.6828447200438326
0.7491175697929133
0.7101704747355985
0.7598154860742945
0.7731726407110114
0.719091449965685
0.7791600648065805
0.7388170944598326
0.7749299496410734
0.7334010326491271
0.763386360765976
0.7329544006180522
0.7346686164119053
0.7087711139315346
0.6913864193393574
0.6740979372986027
0.6394813180008388
0.6245821141994597
0.581177052943849
0.5736455264842496
0.5212504995240393
0.5306581805730383
0.459473006171854
0.4720672611439283
0.39982256849839026
0.38622771114382565
0.34097121045704354
0.28352616777812356
0.31038356967439945
0.22555865401043976
0.25286246099610155
0.16829934727990972
0.19820585905508573
0.11333516745736102
0.14402807544036825
0.05711083726879429
0.09142379925125815
-0.0006093630827870337
0.03081043657832351
-0.05568421140196411
-0.025944917545596004
-0.1129274395362304
-0.0820423023619884
-0.1704597256485132
-0.1464421412746196
-0.22836230551323805
-0.21463156902744832
-0.28667952714660166
-0.34561432716136653
-0.2770590978144845
-0.4073070575300169
-0.34910717839142946
-0.46975597075267367
-0.41527089601196027
-0.5319976612983882
-0.473378511667979
-0.5931036152369832
-0.548169961274509
-0.6493758510407667
-0.6211046896044591
-0.7008728059211969
-0.3722668351059191
-0.15126958579271904
-0.26152700558565584
-0.7419238909493666
-0.6823931848129172
-0.7692144987595523
-0.7247506262554704
-0.7780994252407788
-0.7774195315772241
-0.7151176295549364
-0.7694846376773208
-0.7175615348927699
-0.7569836600192339
-0.730319997490952
-0.7435082526307865
-0.7127385083732805
-0.7295352168615921
-0.6974404722202118
-0.7135066880399064
-0.6896227943124256
-0.7008799120604318
-0.6725332000779384
-0.6842451636541768
-0.6513710734178438
-0.6747283979321975
-0.6397513584049951
-0.6628956083993643
-0.6327950364699194
-0.6557162762468288
-0.6496391973996916
-0.6142690783677184
-0.6463493947690527
-0.6089639626331842
-0.645165520433528
-0.6066526807823965
-0.6458625854664946
-0.6199596822110189
-0.6504816422674841
-0.6215531763003641
-0.6561370899134397
-0.6289571166960453
-0.6651465419518741
-0.6224339282206416
-0.6745912141944067
-0.6428307865042756
-0.6892428323551942
-0.6506039793201546
-0.7013836158015567
-0.48768290113893026
-0.44901497320624845
-0.4049022199439589
-0.7176320956136797
-0.6630738431941638
-0.733891787930813
-0.679186048440763
-0.745910134963958
-0.7622938794141609
-0.7085384083418872
-0.7720880749972614
-0.7202328341073809
-0.7786623343566392
-0.7206589605690155
-0.7772501772313896
-0.729095571683119
-0.759572433952236
-0.3349101609763775
-0.7301518438426072
-0.7011095154994184
-0.6843402651356288
-0.6739572184792881
-0.6287361683012901
-0.6302523195388058
-0.5724047790036441
-0.5644290700316001
-0.5174625103324749
-0.5052504911226394
-0.4585683439261485
-0.399682242382199
-0.42596578729117335
-0.3384854467105575
-0.3501054000989253
-0.2809400004346054
-0.29487840567694595
-0.2231143060096162
-0.24578825246574718
-0.16453955355493213
-0.18944726590072622
-0.10838179129803073
-0.12973081437665693
-0.055863683723515474
-0.06944761610103718
-0.0004885495295030014
-0.019513628736751824
0.05548598988074811
0.03458504304618394
0.11135971299393127
0.1008068438693093
0.1700470411759902
0.1702265927550175
0.22622957487230885
0.23683673946130213
0.2819975399133592
0.3441021358572036
0.29808618177052887
0.40457423200319437
0.3995412287291166
0.4659374239199609
0.3782540916750398
0.22039530611180885
0.31980270513243303
0.5273927310753439
0.47608817600683356
0.5844082941210103
0.5400305189593815
0.6368239736557489
0.5827791756387146
0.6889339276525984
0.6478922523439535
0.7307429282092887
0.5044595734793103
0.48345042267288685
0.3327550721497498
0.7620265660701427
0.6971017927876337
0.7760920439840662
0.7326092683761785
0.7771490518604475
0.7323850869685538
0.7718793707692305
0.7618165105361737
0.722097359589628
0.7474144342184035
0.7085760939383211
0.7311957821414878
0.6960006423029826
0.7161519297137953
0.6780088419158645
0.702240740768169
0.667238936220532
0.6866916931527077
0.6633640054091101
0.6764417135079244
0.6529426898465627
0.6634191437700693
0.6312257745297075
0.6564214074721614
0.6244338273220094
0.650104112751271
0.6253920162981478
0.6461779289241855
0.6164622774557382
0.5849068330813437
0.6103185845984082
0.6234182644142334
-0.5337593263953888
-0.47154354530790665
-0.5392719279765396
0.6047649361172508
0.6458285703606377
0.3305210536690445
0.676245521403682
0.6828668835871807
0.5092086205962033
0.4250438903542048
0.338368510686126
0.6577646292712686
0.5900397096077018
0.5517696355707757
0.5022145525386049
-0.4502729920702838
-0.27935625209441767
-0.3993919153091051
0.421892182014742
-0.19882624482202446
0.15107240059795896
0.23724005769869702
0.5550473424559483
0.545813575467405
0.5661876931948602
0.07811570019554255
-0.01834994409731347
-0.2452709972354402
-0.35753267696208446
-0.1107375501979802
-0.08498435041706832
0.0158326432175872
0.1673929164030814
-0.6469757800504825
-0.38480399757239825
-0.04914502046748214
-0.17315379213235021
-0.2826919227229218
-0.49571449832501635
-0.38968384870240663
-0.25446486241495436
-0.2894866138607425
0.3363685874953427
0.2574577075315077
0.5117404520486184
-0.5894682183423404
-0.48891031204672936
0.25236960712533274
0.11202081963817692
-0.0387011506581983
-0.6879238183808624
-0.3071585291730921
-0.37421581805751397
-0.17187971421278336
-0.6554897736787527
-0.6538964451917376
-0.6472868188322844
0.06507529954005752
-0.6183492387780642
-0.601479344697068
-0.5876836491232231
-0.653779011287228
-0.558665193125629
-0.5896030653019583
-0.5885336714665896
0.14591342693589432
-0.11999860328041434
-0.5991274081966379
0.5372554826135005
-0.5610633481494162
-0.5042255590647913
-0.5284828709393217
-0.6122436047688301
-0.6167106423018379
-0.6703567787625229
-0.6516134517378787
0.29522415202913466
-0.6645900592718825
-0.02374895349627228
-0.6164844000669722
0.587811876084097
0.631018527123942
0.523541771301589
-0.5520495273543637
-0.47606086652524343
-0.2554514323539159
-0.395673738348473
-0.5203287906393695
-0.1689062870871817
-0.09849246075161665
-0.021847824620760223
0.5197970147232038
0.07236724299321178
0.1473003851056433
0.21394473091603405
0.6784930397724909
0.4227655466288228
-0.5530147557666089
0.597508306902984
0.4955503130404777
0.6211418880464782
0.5995742920065962
0.5420333746403944
0.5550367401582941
0.48679630966388204
0.66844912485146
0.4383869595324258
0.40874653041024167
0.5756015751829933
0.6365342440325299
0.6503034415763018
0.6213079387044365
0.6104477312456756
-0.4490776360340811
-0.3569698652914793
0.5903366839199924
0.592385451570259
-0.24131426839787365
0.5992665229784709
0.5837749660859624
-0.5694705284195063
0.5803265061644084
0.018725842107669092
-0.47358299668440074
0.48880601432379855
0.40454161065736205
0.20099121182336827
0.42171611994040087
0.5386064677064758
0.4969765176826106
0.07119136860182758
0.4000047734639268
-0.5304292955152724
-0.5706713742807916
-0.6099196374412413
-0.5538576210429206
-0.16088641449535027
-0.049355012388938864
-0.5641917342614697
-0.5837511766978699
0.5443282401311224
-0.5633379205217597
0.48333132764947784
0.21441871668429677
-0.48488625192357493
-0.4405364784838607
0.3138461033010147
-0.020507481601837074
0.591798593298315
0.5546059926519178
0.56311730219292


==> output_bu_20240409/example105/nPred4/stepSize100.1/t_all.txt <==
16
0.0
0.00156
0.00589
0.00372
0.00935
0.01915
0.0361
0.06533
0.11586
0.20383
0.35862
0.63449
0.96393
0.79921
0.9644
1.0


==> output_bu_20240409/example105/nPred4/stepSize100.1/t_nonsucc.txt <==
2
0.00589
0.96393


==> output_bu_20240409/example105/nPred4/stepSize100.1/t_succ.txt <==
14
0.0
0.00156
0.00372
0.00935
0.01915
0.0361
0.06533
0.11586
0.20383
0.35862
0.63449
0.79921
0.9644
1.0


==> output_bu_20240409/example9/nPred2/stepSize-1.0/gfsetAfterIt0.txt <==
3414
-9.80445382438797e-15
2.78907722191005e-07
1.5305298328543396e-07
5.577581671935077e-07
4.132616732353021e-07
8.365494948054467e-07
6.812232093298033e-07
1.1151599185353835e-06
9.561538408206353e-07
1.393542571621888e-06
1.217682003400616e-06
1.6716220963456326e-06
1.4972958430238428e-06
1.949335728801211e-06
1.7558268071903649e-06
2.226618396767987e-06
2.0655123860965836e-06
2.5034074419451454e-06
2.3423385770997454e-06
2.779640857150292e-06
2.631926280461746e-06
3.0552575961688295e-06
2.8933535443828527e-06
3.3301972594704855e-06
3.1547969754437457e-06
3.604399944072059e-06
3.422567081547294e-06
3.877806198920311e-06
3.675756927765307e-06
4.150356414905783e-06
3.981068165813217e-06
4.421992498487144e-06
4.263713747258166e-06
4.692650822240335e-06
4.516787789443039e-06
4.9622886794335505e-06
4.757629842024714e-06
5.230782464747359e-06
5.046107464062139e-06
5.498316873897053e-06
5.289901169437696e-06
5.763896272978351e-06
5.569023958934248e-06
6.027341091412212e-06
5.891777472623549e-06
6.290340068230852e-06
6.222880960099858e-06
6.552477667534889e-06
1.5756615562940108e-05
1.4404990561152129e-05
1.451622636561369e-05
6.813044096219176e-06
6.560975486161612e-06
7.072157651930111e-06
6.863257085578941e-06
7.329709242712485e-06
7.136161685144854e-06
7.585651049889687e-06
7.410155902553413e-06
7.839917934070782e-06
7.619019484230503e-06
8.092447893284937e-06
7.920623402268493e-06
8.343180599905901e-06
8.135586478459622e-06
8.592042544880476e-06
8.388594134569408e-06
8.839009261817277e-06
8.576383327463647e-06
9.083868758168482e-06
8.846411270720513e-06
9.327117193007286e-06
9.173207210882016e-06
9.566572546501691e-06
9.803108187881238e-06
9.491660264723278e-06
1.0039508888901396e-05
9.780192905426956e-06
1.027398402146481e-05
1.0036902737475867e-05
1.0506047089584084e-05
1.0291193221966618e-05
1.0735749520445202e-05
1.048619979747259e-05
1.0962998943645377e-05
1.0650038032028656e-05
1.1187737122986076e-05
1.0898991339735146e-05
1.140991839004822e-05
1.1176693382458574e-05
1.1629415966918282e-05
1.1383771479572921e-05
1.1846423178735485e-05
1.1544255153660414e-05
1.2059930004779639e-05
1.178756125482904e-05
1.2270584701128322e-05
1.2042860509341484e-05
1.2479603657152067e-05
1.2290760368942803e-05
1.2685889233456022e-05
1.2205869283392421e-05
1.0849756660233197e-05
1.2198669324208744e-05
1.2889204904064298e-05
1.2534975971604225e-05
1.308954603404319e-05
1.2788924875684942e-05
1.3286848648991751e-05
1.3025944181004036e-05
1.348106265987317e-05
1.3167010342262971e-05
1.3672153209594412e-05
1.3356301431424364e-05
1.3860021510312645e-05
1.3575505999022453e-05
1.4044822854000378e-05
1.3799456801025049e-05
1.4227777643377072e-05
1.393550876377368e-05
1.4407439008451732e-05
1.4120121689776413e-05
1.4582869663852719e-05
1.4327987267970322e-05
1.4755164578737257e-05
1.4453669634792856e-05
1.4923980673574064e-05
1.4651975464723337e-05
1.5089364246633597e-05
1.4778098456882599e-05
1.525126333974721e-05
1.494839190633168e-05
1.540964055754993e-05
1.5154286506978274e-05
1.556451235441922e-05
1.5324082757853404e-05
1.571567686958694e-05
2.7811897262576924e-06
4.839834220399295e-07
-6.842702961375477e-08
1.5863768016093573e-05
1.5503077675188537e-05
1.6011766261332665e-05
1.568757391295612e-05
1.615510551956262e-05
1.5872990999071344e-05
1.6291923734769865e-05
1.6098365571541206e-05
1.6425789275717855e-05
1.6555716237464882e-05
1.6173857059558627e-05
1.6681946128671284e-05
1.6345383580650282e-05
1.6804392169915408e-05
1.649018481099458e-05
1.692305735402906e-05
1.2453368553099512e-05
1.1295434351844378e-05
1.1522956666577871e-05
1.7037922827735604e-05
1.677244101072805e-05
1.7148973963256965e-05
1.6844225743430788e-05
1.725620720663666e-05
1.692713896362794e-05
1.735957538788493e-05
1.7035204960949057e-05
1.745919930721684e-05
1.7197233220566006e-05
1.755457283903569e-05
1.7246558256983844e-05
1.7647537735840514e-05
1.7351600756991226e-05
1.7739494066685537e-05
1.7491649732169077e-05
1.7825231668759856e-05
1.7521446987617344e-05
1.790466745541468e-05
1.7600038321292284e-05
1.7980733981598428e-05
1.772223755590943e-05
1.8052626679096185e-05
-1.5388841454594122e-05
-1.5695956801113434e-05
-1.5497159672150286e-05
1.8120543857357047e-05
1.778989420534583e-05
1.8184413726702658e-05
1.7865527163903075e-05
1.8244235978810948e-05
1.7956134940727766e-05
1.8299989922793547e-05
-7.978468530938673e-06
-6.247007945458957e-06
-7.198577509185441e-06
1.835165898268906e-05
1.8033901144252113e-05
1.8399223975158777e-05
1.8133510633608985e-05
1.8442664783475112e-05
1.8117304153904163e-05
1.848195978434285e-05
1.818046201974882e-05
1.851708593541217e-05
1.824091664011261e-05
1.8548018545933292e-05
1.8303332227646632e-05
1.8574731751515422e-05
1.8314001967944994e-05
1.8597196581491074e-05
-8.864335376361943e-06
1.8615388048372315e-05
1.8328861528198623e-05
1.8629258650130215e-05
1.8398054695959922e-05
1.8638837368497933e-05
1.8357077759716384e-05
1.864386018631567e-05
1.8366635111281437e-05
1.864514964318729e-05
1.8390797012761112e-05
1.8643860186272672e-05
1.8405283759799638e-05
1.8638837368384125e-05
1.8360983108108312e-05
1.8629258650226407e-05
1.8615388048403127e-05
1.8345098936709528e-05
1.8597196581844138e-05
1.833520411670977e-05
1.857473175139391e-05
1.8355352131574177e-05
1.8548018546068618e-05
1.8275912843090394e-05
1.8517085935144077e-05
1.8291612696595792e-05
1.848195978424979e-05
1.8185741755648273e-05
1.8442664783535184e-05
1.8156334944726157e-05
1.8399223975134786e-05
1.8190585846538365e-05
1.835165898267717e-05
1.81123225198659e-05
1.8299989922778615e-05
1.8101725720070676e-05
1.824423597858496e-05
1.797517607411768e-05
1.8184413726903733e-05
1.7884340110821654e-05
1.8120543857312757e-05
1.7926873568864257e-05
1.8052626679287042e-05
1.781087014593439e-05
1.7980733981808207e-05
1.7741714576652876e-05
1.790466745553529e-05
1.7671797283464273e-05
1.782523166865855e-05
1.7650956517815504e-05
1.773949406671709e-05
1.752889762347453e-05
1.764753773568269e-05
1.7482659537079664e-05
1.7554572839296453e-05
1.7306675915779147e-05
1.745919930726572e-05
1.720157285409442e-05
1.7359575387897783e-05
1.7118700567458125e-05
1.7256207206641973e-05
1.709032757376841e-05
1.7148973963215077e-05
1.6953555271146847e-05
1.7037922827912038e-05
1.6891607155469e-05
1.6923057354190462e-05
1.6729225008043232e-05
1.6804392169877807e-05
1.6650808457599814e-05
1.6681946128647333e-05
1.647367305431104e-05
1.6555716237272812e-05
1.6396477796937828e-05
1.6425789275704858e-05
1.619026873152348e-05
1.6291923734751105e-05
-2.461068497556608e-06
1.6155105519527995e-05
1.59807876975126e-05
1.601176626140765e-05
1.5887745818098722e-05
1.5863768016133404e-05
1.5666658736716188e-05
1.57156768695054e-05
1.5491545032591238e-05
1.5564512354248107e-05
1.540964055745899e-05
1.5285376502977802e-05
1.525126333972703e-05
1.51056912990993e-05
1.5089364246622634e-05
1.5002190560567544e-05
1.492398067378063e-05
1.479832054583934e-05
1.4755164578808183e-05
1.4606162759375678e-05
1.4582869663845268e-05
1.4418438771414169e-05
1.4407439008564601e-05
1.426909772363244e-05
1.4227777643274157e-05
1.4151781442585237e-05
1.4044822853911392e-05
1.3939439847169092e-05
1.3860021510386042e-05
1.375018516985497e-05
1.3672153209417459e-05
1.3557504436020416e-05
1.3481062659946125e-05
1.3415356006818032e-05
1.3286848648952111e-05
1.3189190628836276e-05
1.3089546034050369e-05
1.3031192780557032e-05
1.2889204904023692e-05
1.2773097784724656e-05
1.2685889233583118e-05
1.2569416938664147e-05
1.2479603657139748e-05
1.2363675211629383e-05
1.227058470121384e-05
1.2223644035879736e-05
1.205993000481726e-05
1.1977976905822135e-05
1.1846423178667511e-05
1.1717002947763264e-05
1.1629415966923375e-05
1.1440188204069215e-05
1.1409918389967779e-05
1.6919617662043785e-07
9.009010751979903e-07
1.9095690005104247e-06
1.1187737122853919e-05
1.1135945358639724e-05
1.0962998943604228e-05
1.087116378654742e-05
1.0735749520444212e-05
1.0686475441868411e-05
1.050604708967098e-05
1.0398454126216511e-05
1.027398402155182e-05
1.0085541922859187e-05
1.0039508888979079e-05
-9.765222568041864e-06
-8.990430445526391e-06
9.803108187869175e-06
9.735671814124638e-06
9.566572546452793e-06
9.377626968835839e-06
9.32711719303702e-06
-1.6221709128848511e-06
9.083868758148097e-06
9.021687139124272e-06
8.839009261823635e-06
8.81654113174238e-06
8.59204254501197e-06
8.518186705899158e-06
8.343180599902615e-06
8.198706178744221e-06
8.092447893243093e-06
7.83991793403601e-06
7.831939799683001e-06
7.585651049756901e-06
7.616402338456861e-06
7.329709242729702e-06
7.321333584994111e-06
7.072157651893265e-06
7.07857450787753e-06
6.813044096270102e-06
6.844231643172318e-06
6.552477667496592e-06
6.587340891068226e-06
6.290340068126176e-06
6.333956487471628e-06
6.0273410914830036e-06
6.043606986968475e-06
5.763896272982366e-06
5.76756419142153e-06
5.498316873941486e-06
5.550536010157177e-06
5.230782464694064e-06
5.271343118879711e-06
4.9622886793812445e-06
4.986111271976115e-06
4.6926508221846935e-06
4.7471651702327466e-06
4.421992498485555e-06
4.477893671990379e-06
4.150356414863654e-06
4.2098507901542165e-06
3.877806198954075e-06
3.922687748779144e-06
3.6043999440902373e-06
3.674845969623146e-06
3.33019725945557e-06
3.4065623811910546e-06
3.0552575961538357e-06
3.1433638902583924e-06
2.7796408571928397e-06
2.847283774184814e-06
2.5034074417713334e-06
2.584736607952879e-06
2.2266183974187025e-06
2.294447769428198e-06
1.949335726719691e-06
2.005644849013968e-06
1.6716221029595953e-06
1.7605099310080623e-06
1.393542551010724e-06
1.4784135018026847e-06
1.1151599800806395e-06
1.0900269695159126e-06
8.365493223751385e-07
8.987870968218117e-06
8.271026891633505e-06
8.619835305777895e-06
5.577585964933336e-07
6.901474281767362e-07
2.7890692070375494e-07
3.323331471425956e-07
-9.32802669955808e-15
-2.919353985969575e-08
-2.7852612230879005e-07
-2.8956848144907326e-06
-5.570758642271297e-07
-4.051060351981939e-07
-8.354933183717221e-07
-7.075172782903552e-07
-1.1137634725315122e-06
-1.026468186826337e-06
-1.3917936803397823e-06
-1.4165790842119245e-06
-1.6695257802382498e-06
-1.9468914025344235e-06
-1.7877435504053038e-06
-2.2238275456977926e-06
-2.0720306458696863e-06
-2.50027112958643e-06
-2.33493557595522e-06
-2.776160492896138e-06
-2.592042495315056e-06
-3.051434686013977e-06
-2.845689714928517e-06
-3.3260334718140228e-06
-3.156900403391812e-06
-3.599897065928779e-06
-3.431010849107623e-06
-3.872966184733539e-06
-3.6833607143043196e-06
-4.145181179052443e-06
-3.964893907171456e-06
-4.4164846646943945e-06
-4.212342880038998e-06
-4.686810814381742e-06
-4.5057178514731e-06
-4.956125830766481e-06
-4.748279181966145e-06
-5.224272457093729e-06
-5.052570918960396e-06
-5.491564507888744e-06
-5.3204523927016484e-06
-5.7565132729750736e-06
-5.557521922999346e-06
-6.019620199824693e-06
-5.8171818728609745e-06
-6.282627078239662e-06
-6.110879376327074e-06
-6.544365185001623e-06
-6.370881186333667e-06
-6.80464742128619e-06
-6.604938223506848e-06
-7.063449092924254e-06
-6.8635236223700365e-06
-7.320700285076468e-06
-7.109754183642996e-06
-7.5763425122402844e-06
-7.38970400197284e-06
-7.830313665030311e-06
-7.66187326014411e-06
-8.082550737106515e-06
-7.874274396155316e-06
-8.332994596519622e-06
-8.12665361458389e-06
-8.581568161375684e-06
-8.325237746559655e-06
-8.828260461109155e-06
-8.602495909960152e-06
-9.072808687710787e-06
-8.865360181491865e-06
-9.315901337513383e-06
-9.098734700015178e-06
-9.554629437143178e-06
-9.41298794094042e-06
-9.790899560022198e-06
-5.441498972563288e-06
-1.0027515985318519e-05
-9.763452901654725e-06
-1.0261602621544468e-05
-1.0025652134608489e-05
-1.0493445724327604e-05
-1.021268900007733e-05
-1.0722887162633444e-05
-1.0537443449585796e-05
-1.0949891854478191e-05
-1.1174384452100365e-05
-1.0824524295410211e-05
-1.1396330204958563e-05
-1.110235864877308e-05
-1.1615576010804456e-05
-1.1325207111540433e-05
-1.183241068111944e-05
-1.1497777686680324e-05
-1.2045465906303249e-05
-1.1706435016546251e-05
-1.22559323222332e-05
-1.1912665198383229e-05
-1.2464991935425325e-05
-1.2165003703816115e-05
-1.267099701130563e-05
-1.2324072668722735e-05
-1.2874124661976447e-05
-1.2540843611677692e-05
-1.3074257892426697e-05
-1.2758154071672432e-05
-1.3271365852431524e-05
-1.2974447738883014e-05
-1.3465379583307119e-05
-1.3091426862342059e-05
-1.3656307172628055e-05
-1.3276295065319605e-05
-1.3843896557803861e-05
-1.3460208040910074e-05
-1.4028877391549387e-05
-1.371145319631692e-05
-1.4211729017577739e-05
-1.3838081982151326e-05
-1.4390909931659814e-05
-1.4029416683312916e-05
-1.4566267274103617e-05
-1.424259164112844e-05
-1.4738385823048511e-05
-1.436985647317053e-05
-1.4907060980162478e-05
-1.4563145017052106e-05
-1.5072298948536903e-05
-1.4653662132538033e-05
-1.5234069794568217e-05
-1.4861658102718183e-05
-1.5392288936279116e-05
-1.4969632411228691e-05
-1.5547141197230068e-05
-1.5190925530808638e-05
-1.569779640030374e-05
-1.52896277524567e-05
-1.584724497074585e-05
-1.547922976403613e-05
-1.599524763111033e-05
-1.556388024481399e-05
-1.6137078251210045e-05
-1.577579978632076e-05
-1.6274190726869127e-05
-1.580903074845342e-05
-1.6407874383154393e-05
-1.6019357653780747e-05
-1.653775680532616e-05
-4.423916540655315e-06
-1.6663914621151598e-05
-1.6205033637453057e-05
-1.6786305921663827e-05
-1.6365681366820153e-05
-1.690492083877141e-05
-1.655503721711528e-05
-1.7019748139063505e-05
-1.670244214479976e-05
-1.7130756761912792e-05
-1.72380026812415e-05
-1.6757732809453756e-05
-1.7341217576525345e-05
-1.6954384152485407e-05
-1.7441351144914078e-05
-1.706555189434773e-05
-1.753479498610899e-05
-1.7218252108364265e-05
-1.7637541236775078e-05
-1.7289348245562948e-05
-1.7703823256483617e-05
-1.7396394683436626e-05
-1.7880953260776167e-05
-1.753537061165546e-05
-1.760899084383383e-05
-1.7444464860799706e-05
-1.9002264786245598e-05
-1.817001504136963e-05
-1.9080855149667522e-05
-1.876940046361672e-05
-1.7825922038069386e-05
-1.8032310023891714e-05
-1.8244731042650765e-05
-1.766013529391473e-05
-1.8209161162264267e-05
-1.795509448099952e-05
-1.8290385537211195e-05
-1.801995607332781e-05
-1.8335104178040977e-05
-1.8081781779097888e-05
-1.8384425627911604e-05
-1.8101782557652812e-05
-1.8427296887585288e-05
-1.8174658516363034e-05
-1.8466655767547725e-05
-1.8168098610663305e-05
-1.850168578220626e-05
-1.8219374219222257e-05
-1.8532575274638505e-05
-1.8317738475050242e-05
-1.8559241203161444e-05
-1.8286581116040976e-05
-1.8581671189671262e-05
-1.829634815842208e-05
-1.8599832083424575e-05
-1.834505659800211e-05
-1.861369345828373e-05
-1.8374569904346446e-05
-1.8623225123197374e-05
-1.833304654395845e-05
-1.862838373884464e-05
3.3702296959390833e-07
8.693772494782118e-07
-5.965147630093859e-07
-1.8629169086182793e-05
-1.8277767169404214e-05
-1.8627368843857078e-05
-1.837827596310223e-05
-1.862248208611571e-05
-1.833201904104589e-05
-1.8612878140273307e-05
-1.834396012433962e-05
-1.8599037293679486e-05
-1.858087242325209e-05
-1.8309002766852313e-05
-1.8558446378693124e-05
-1.8275513733050848e-05
-1.8531779815888027e-05
-1.8252246242410967e-05
-1.850090263877109e-05
-1.8240399124989404e-05
-1.846584023642458e-05
-1.842661720143557e-05
-1.816249343778241e-05
-1.8383256373831246e-05
-1.810682355838491e-05
-1.833577921827256e-05
-1.8063927116157588e-05
-1.8284205631969568e-05
-1.8026098368040743e-05
-1.8228554788358844e-05
-1.803465930287395e-05
-1.816884249074727e-05
-1.790966935725106e-05
-1.810509151386054e-05
-1.7794742255657748e-05
-1.8037293614590462e-05
-1.783991890946639e-05
-1.7965551682850114e-05
-1.770040178368803e-05
-1.7889550805401497e-05
-1.760898944859564e-05
-1.7810529126776425e-05
-1.7578101402008755e-05
-1.7723938769645556e-05
-1.7477862018760757e-05
-1.763213777445696e-05
-1.7395852964170115e-05
-1.754033225134577e-05
-1.7332102238024754e-05
-1.7444866670978006e-05
-1.7198384810604487e-05
-1.734549538848759e-05
-1.7079188624592423e-05
-1.7242284223779002e-05
-1.7028689197056352e-05
-1.713528074935173e-05
-1.690917161699267e-05
-1.7024297582868203e-05
-1.661726377772327e-05
-1.6910105692929475e-05
-1.6690310142361796e-05
-1.6789892072624413e-05
-1.6507171528718868e-05
-1.6674185722770106e-05
-1.637619176133857e-05
-1.652389741282069e-05
1.3596937532115022e-05
1.3903952205137758e-05
1.2998961241850345e-05
-1.648444943572436e-05
-1.6187788058831773e-05
-1.6015292377364756e-05
-1.6033822701866366e-05
-1.7125715840213524e-05
-1.613634792564006e-05
-1.6970441733110934e-05
-1.676569389396186e-05
-1.5586060587399324e-05
-1.5995182225495227e-05
-1.576629935665234e-05
-1.5460872363830666e-05
-1.5527740260473446e-05
-1.5384392370846758e-05
-1.5396331326543004e-05
-1.5143718712587988e-05
-1.523187170090114e-05
-1.505638487254578e-05
-1.5071772731041855e-05
-1.485683493217794e-05
-1.4906098527837831e-05
-1.467312884408503e-05
-1.4737548829242545e-05
-1.4432751422871161e-05
-1.4565407860229873e-05
-1.4390062678464384e-05
-1.4278022089781277e-05
-1.421090420952805e-05
-1.4030750210408559e-05
-1.4028058485663387e-05
-1.3857531769302525e-05
-1.3843068289574241e-05
-1.3741218607273272e-05
-1.3655493276778606e-05
-1.3505944450637938e-05
-1.346457405332371e-05
-1.331144158849927e-05
-1.3270570617874078e-05
-1.3126635282763313e-05
-1.3073472661072504e-05
-1.2999415904457362e-05
-1.287335011416256e-05
-1.277740320331961e-05
-1.267023212606516e-05
-1.254928310965924e-05
-1.246424146036408e-05
-1.233486140215124e-05
-1.2255179770213812e-05
-1.2203493110903374e-05
-1.204472302994704e-05
-1.1962746171023493e-05
-1.1831690997862762e-05
-1.1794287831308808e-05
-1.161486519495265e-05
-1.1570639191573071e-05
-1.1395632323360348e-05
-1.1389461271112332e-05
-1.1173698670306195e-05
-1.1133099270208593e-05
-1.0949218688930942e-05
-1.0894336387171176e-05
-1.0722226569746519e-05
-1.0623969837645905e-05
-1.0492798538598453e-05
-1.0348605368953579e-05
-1.0260966736779628e-05
6.603419977993409e-06
5.369635148076862e-06
5.901942240113804e-06
-1.0026900052498203e-05
-1.0022804672301142e-05
-9.790272562916167e-06
-9.739618205393743e-06
-9.554016078878402e-06
-9.46038043226931e-06
-9.315325320167806e-06
-9.150527466859983e-06
-9.072240676109834e-06
4.892092967582342e-06
5.988651629755938e-06
4.5789375355396225e-06
-8.827708436695028e-06
-8.813838379779403e-06
-8.58103023239631e-06
-8.584993918052375e-06
-8.332471479383058e-06
-8.303346280920015e-06
-8.082042455729902e-06
-7.968468521907752e-06
-7.82982042681133e-06
-1.0959511262993909e-05
-1.0835479204802725e-05
-1.242867173454439e-05
-7.575864463000478e-06
-7.61461755194763e-06
-7.320237622370402e-06
-7.320980553092445e-06
-7.063001858564352e-06
-7.046937081086062e-06
-6.804216204929105e-06
-6.710409275762547e-06
-6.543948564973535e-06
-6.282230973072291e-06
-6.328886680607926e-06
-6.019223697495609e-06
-6.07459061723533e-06
-5.756134123359029e-06
-5.791104724087377e-06
-5.4912177374223005e-06
-5.493679986068321e-06
-5.223938135493945e-06
-5.276499668061626e-06
-4.955809337328722e-06
-5.042864818954472e-06
-4.686510900848886e-06
-4.7516278443735485e-06
-4.41620181024066e-06
-4.4608121537345885e-06
-4.144915405266484e-06
-4.229044819898454e-06
-3.872717626353868e-06
-3.960989557691206e-06
-3.5996658212582638e-06
-3.638857244494181e-06
-3.325819641065324e-06
-3.264405034662613e-06
-3.051238360970703e-06
1.5897811859163505e-05
1.4685760065089417e-05
1.5008385356227166e-05
-2.7759817591244797e-06
-2.8988195971913523e-06
-2.50011006473661e-06
-2.621708239298946e-06
-2.223684221032546e-06
-2.3288903114317005e-06
-1.9467658763424427e-06
-2.0547225584624384e-06
-1.6694181168416027e-06
-1.7858754580832545e-06
-1.3917038874790606e-06
-1.4720324625490786e-06
-1.1136916930533964e-06
-1.2121197205130787e-06
-8.354392594139968e-07
-9.38947369492177e-07
-5.570403729494923e-07
-6.458493180371944e-07
-2.7850736770018777e-07
-3.528240162009299e-07
-1.0901275997905292e-07
3.8141016593382507e-07
9.371551407716899e-07
1.455742031347948e-06
2.1403620882413146e-06
1.8854793682130505e-06
2.357226270492531e-06
1.1470689284256173e-06
2.906763581666528e-06
1.3363873529209282e-05
1.3546431510880954e-05
3.3499964159973e-06
-7.100629931938971e-06
-7.24856465514015e-06
-6.40972242418855e-06
3.763732113166782e-06
4.124805333451837e-06
4.473944242288529e-06
-7.5964303180037285e-06
4.891775259472397e-06
3.152330385740594e-06
5.314548846207132e-06
5.6838697813366264e-06
6.0030219956463e-06
-2.4482157888296275e-06
-1.786766099510446e-06
-1.4922713210106704e-06
6.325072375651886e-06
6.594494393554955e-06
6.94165095346948e-06
7.294444831653915e-06
7.493538471979658e-06
7.888273083282055e-06
5.370513011538228e-06
8.231821708533354e-06
8.478113444629984e-06
8.809179491769773e-06
1.5772284769195327e-05
1.0181507594441524e-05
9.813550571645521e-06
9.481811689700807e-06
-7.024313139659043e-06
-5.8677429068918395e-06
1.057960149367528e-05
1.1065875725143048e-05
5.608506411680413e-06
-6.666781214732391e-06
1.1435305631838978e-05
1.1821271219396962e-05
-5.585115523865783e-07
4.395715171358177e-06
1.208527565985051e-05
1.2398486440890588e-05
1.278339799336928e-05
-8.290891591386595e-06
1.2919879802943965e-05
1.3224107364976599e-05
1.3567913511330126e-05
5.465723926870169e-06
7.444768795387839e-06
1.3748283557752097e-05
1.4050915014794564e-05
-1.3975326795570343e-05
-1.3216861935242977e-05
-1.3838322518896915e-05
1.4332496391458981e-05
-4.338117268279039e-06
-4.235134569070359e-06
-2.2247073448487486e-06
1.4584309446660124e-05
1.4812429763695925e-05
-3.2501146744729757e-06
-6.537508523793191e-06
1.5021432173671235e-05
1.5314457058280007e-05
1.5455372161354824e-05
1.8012394925714645e-05
1.6008432494712932e-05
1.5671741060109253e-05
1.4584409145148518e-05
1.6116209344765802e-05
8.822679713216999e-06
1.5736034379459596e-05
4.856186197428147e-06
4.341741362662828e-06
-1.0344618953545716e-05
-1.0535470723062686e-05
1.6527938768106172e-05
1.6500947797316083e-05
1.659889635199534e-05
1.6844104655060632e-05
1.5097016844636337e-05
1.4210766041886514e-05
1.4612765462912995e-05
1.6983171057598313e-05
1.7212027882003466e-05
-6.404486917384778e-06
1.7228618908793e-05
1.733203877849054e-05
-1.0205376516349917e-05
-9.809300412584114e-06
-9.180338356899799e-06
1.739992534370047e-05
7.700215169108722e-06
1.7493061723511844e-05
1.7429432840020386e-05
1.0286932223973669e-05
8.870445517579232e-06
8.947594297362027e-06
1.77087862782838e-05
1.868900334235154e-06
4.524614573712972e-06
1.7760957332312893e-05
7.632598176954415e-06
6.847490145958388e-06
1.780725543272838e-05
1.7941525997423294e-05
1.7958299257861716e-05
1.2428228766216438e-05
1.1078977864450352e-05
7.220469551723137e-06
1.7964555620725057e-05
4.947623036837758e-06
1.8052987885392663e-05
1.803483734205989e-05
1.8064453296405293e-05
1.8149850339611975e-05
1.8073225107733565e-05
1.514736563428763e-05
1.7949167466295124e-05
1.600516968858846e-05
1.4824424502921009e-05
1.6051712693363963e-05
1.804101724604242e-05
1.792003355581106e-05
-9.770609140666627e-06
1.7797725913394322e-05
1.7865382453339542e-05
-1.4489570486123098e-06
-2.1558295164678333e-06
1.7753430552212536e-05
-5.704532497986271e-07
1.7421512981775813e-05
1.7550542870128906e-05
-1.596785629991478e-05
-1.5141999947900498e-05
-1.5254601368611397e-05
1.7419552705629257e-05
1.7423813404841328e-05
1.732051737346268e-05
1.4678340081925327e-05
1.3189148248371492e-05
1.7185388239557066e-05
-5.795882733016009e-06
1.6843471879305332e-05
1.6849613660147295e-05
1.673041971757006e-05
1.6590996350839268e-05
-8.23987038894401e-06
1.6344195468474938e-05
3.7504002888548188e-06
1.6066514978949456e-05
1.5780295091720012e-05
1.5565718368887272e-05
1.5303961931496746e-05
7.742723411426123e-06
1.4754702074240002e-05
1.4881510005279652e-05
1.4442332194931205e-05
1.4221304521922783e-05
1.4026919234608758e-05
1.390058653211252e-05
-8.913678993863192e-06
1.3599793806976013e-05
1.3428303998390469e-05
1.3143574615804646e-05
-1.280700241666443e-05
1.2834522013612596e-05
1.0043933607984106e-05
9.666415309742189e-06
9.546431412206697e-06
1.245026230160038e-05
1.2149767879272793e-05
1.2002323244290473e-05
1.1632197351292123e-05
1.634866028779534e-05
1.5765235972604923e-05
1.5629420043246857e-05
1.1282906404745822e-05
-8.988759397673765e-06
1.1064317603989925e-05
-4.813566193400245e-06
-4.145828768351165e-06
-5.268584272984589e-06
1.0743650342705273e-05
1.0417335362914278e-05
-3.8232496263304855e-06
1.0013355037883882e-05
1.4021535209030596e-05
9.63877397984203e-06
-1.0512908048192106e-06
9.319263474830518e-06
8.80082629363868e-06
8.581049908536173e-06
1.3981158645267505e-05
1.320110080130095e-05
1.3625096512415099e-05
8.153006489788014e-06
-1.6455379168837354e-06
6.988652718206725e-06
7.408625943664237e-06
6.502005218094486e-06
6.707300339492912e-06
1.3400239256534207e-05
1.1517904720835893e-05
6.357007974419371e-06
6.088145031413417e-06
5.773274879253788e-06
5.416621234957261e-06
5.962781985659272e-06
5.0407019840020704e-06
4.651363215915915e-06
-1.0992337334433943e-05
4.103691633797303e-06
1.0342558792104888e-05
1.093811682274592e-05
3.561002861749846e-06
3.0884549411728926e-06
1.4778139335183987e-05
2.5184994376078775e-06
1.1209722363714976e-05
2.036499282392776e-06
1.6894932057919575e-06
1.270957967753848e-06
8.748359038375896e-07
7.948668445165468e-06
4.595768080235507e-07
-3.78676860001119e-08
9.883658754895863e-06
5.708018596484112e-06
-7.005656639221949e-07
-1.617775729772843e-05
-1.4728382203422701e-05
-1.2265429047720934e-06
-1.047848411876609e-05
-2.520494224236885e-06
-2.0971577014071126e-06
-1.4679420579908595e-05
-6.699153573444442e-06
-3.48219446668975e-06
-5.896183560426426e-06
-2.883780763486058e-06
-3.2954021679333064e-06
-1.5762305948409588e-05
-1.4448050554900357e-05
-1.5233459783242768e-05
-3.860096201661916e-06
1.5601514705676048e-05
-4.409670404708961e-06
6.222421043492887e-06
-4.789619168415109e-06
-5.2599029144414825e-06
-5.577141424570457e-06
-5.9139818154831826e-06
-6.329189733340846e-06
-6.7642175418794425e-06
-8.160539826166262e-07
-7.199311019961425e-06
-7.601188669611137e-06
6.9490450129727116e-06
5.776204016069942e-06
5.101223223705648e-06
-7.969163133906323e-06
-8.340627054008015e-06
-8.736028720740234e-06
7.4902067522356655e-06
4.520336320217499e-06
-9.009614360337446e-06
-9.488505890279342e-06
-9.851227160112397e-06
-1.0093078925462467e-05
-1.6277274674513217e-05
-1.0959343954093395e-05
6.828081949494202e-07
9.061164700458048e-07
1.2727149381944343e-07
-1.1300621157414252e-05
-1.1469677772864337e-05
-1.1859411109435028e-05
-1.2140990147091758e-05
-1.2432932541720816e-05
-1.2655235586005319e-05
3.4459489179967856e-06
-1.2801343669311316e-05
-1.2875617026463697e-05
-1.3346875031884481e-05
-8.975681870775927e-06
-1.3578931384591452e-05
-1.3911505667047417e-05
-1.2832438226563851e-05
-1.3358266892637204e-05
-1.245925993996435e-05
-1.4136453885388357e-05
-1.4406366567583803e-05
5.9898894117827404e-06
-1.4750999243847635e-05
-1.5006158050104356e-05
-9.855008832869926e-07
-3.2991338062567123e-06
-1.1849927692524376e-06
4.924765583054918e-06
-1.5298535739343257e-05
-1.538693497677451e-05
7.1879436503209255e-06
-1.5615152783659553e-05
-1.5930393423866698e-05
-1.6058722911592304e-05
-1.631194505497554e-05
-1.7830279693122663e-05
-1.678801074556499e-05
-1.6437609105931707e-05
1.6961409512997506e-05
1.6970629338818758e-05
-1.693560139003976e-05
-1.6901413607224343e-05
-1.757552915456231e-05
-1.7834063538910772e-05
-1.008183946227733e-05
-9.52442277905532e-06
-8.31810178990277e-06
-1.7763385476567237e-05
-1.778552647729972e-05
-1.7860294996666297e-05
-1.7818714577807622e-05
5.152145749336518e-06
-1.7890567275550847e-05
-1.7911987724590464e-05
-1.804869450134953e-05
4.3982005356704245e-06
-1.7966388570679878e-05
-1.8029387329129852e-05
-1.8023576203284993e-05
-1.766289512310481e-05
7.017576462338792e-06
-1.3372601118029761e-05
-1.1254435230555715e-05
-1.2197843470891843e-05
-1.803291828312746e-05
7.522607350994501e-06
-1.796718762259402e-05
-1.8006504655732388e-05
-1.7957851365635242e-05
-1.7856498373916734e-05
-1.7946065882232016e-05
-1.4012664211040094e-05
-1.7690535217672602e-05
-1.776213651095673e-05
-1.772760578489724e-05
-1.7715607548627187e-05
1.2756072748655552e-05
-1.7400801886033553e-05
-1.7457902093116263e-05
1.4538617517989492e-05
1.2245960425677695e-05
-1.7338169815545407e-05
-1.716382470347212e-05
-1.7137637073398103e-05
-1.6970772073904885e-05
-9.06733207704777e-07
-1.6756022361278722e-05
-1.6649739031564152e-05
8.590388859515164e-06
-1.651873176757809e-05
-1.6049790699487244e-05
-1.5694835407977258e-05
1.5427871663422529e-06
2.9961726627430507e-06
-1.5507119087026328e-05
-1.542856241253222e-05
-1.5664736309802034e-05
-1.560595691509334e-05
-1.5425118174223813e-05
-1.142899968546328e-05
-1.2687513027131648e-05
-1.5098225120900838e-05
-1.4763068151822477e-05
1.7168412873394213e-06
-1.4568923007468084e-05
-1.4302708036637026e-05
-6.391779197723112e-06
-1.347523486023566e-05
-1.3620771877793852e-05
-2.682075969125818e-06
-1.3102014189249886e-05
-1.2848852447157084e-05
-1.2747478144380058e-05
1.6679135063089128e-05
1.678129116936881e-05
-1.2377411696258065e-05
-1.2065902227765812e-05
-1.1933402533567585e-05
3.2504900876672224e-06
3.57032867687325e-06
-1.159369147727345e-05
-1.0614706981091219e-05
-1.12085855569995e-05
3.769851617094519e-06
3.582351631813459e-06
-1.0800896650524035e-05
-1.0547970191408422e-05
-1.0256974518313181e-05
1.1108764372454235e-05
1.072545010374175e-05
1.007765352533003e-05
-1.0019515727869605e-05
9.903201124696373e-06
8.140458036786261e-06
-9.669207833255067e-06
-9.40130131550038e-06
-9.074446735658735e-06
-1.677510248749547e-05
-1.6295586281652728e-05
-8.730104059918427e-06
-5.8808969775733314e-06
-4.930149137066299e-06
-8.391788069493458e-06
-5.62088217303792e-06
-7.979003564472125e-06
7.295619349092025e-06
-7.625939655249984e-06
-7.351370011380114e-06
-6.928587125843343e-06
1.0399987731977097e-05
-5.482830679228314e-06
-5.960013364492483e-06
1.3371132528217582e-06
2.313872034589261e-06
-5.048277016816509e-06
1.1190020086639474e-05
9.964259020700721e-06
-1.7273604792371415e-05
-1.6920986536313437e-05
-1.647245033413806e-05
-4.504405222416015e-06
-4.164272915245773e-06
-3.758728394286524e-06
-3.410779722475351e-06
1.651417330017963e-05
-3.007383114599287e-06
-8.853513107639696e-06
-2.5448222780099906e-06
-1.3155787833763371e-05
-2.0455153406309594e-06
-1.7205973600638602e-05
-1.7194586697962143e-05
-1.6166992159290725e-06
-1.1758485602072128e-06
-1.0470106565344522e-05
-1.0909295773783856e-05
-7.70244604739859e-07
-3.76105493781497e-07
9.13091356771164e-06
1.2230202782171907e-05
-7.553086107624448e-08
-6.83737318100767e-07
5.31851635080079e-07
-5.33944527775181e-08
9.13134356270591e-06
1.4424250323253112e-06
2.119601400185096e-06
2.588019070341131e-06
1.5513498805809193e-05
1.4785839272726493e-05
3.0790488695964554e-06
-8.354605908471484e-06
-7.739446957123268e-06
-7.695232813703117e-06
3.5741077258772824e-06
4.254596415478336e-06
-1.233860401084214e-05
-1.1983357009070507e-05
-1.2965422436879499e-05
-3.8075387655879136e-06
-4.802762953468067e-06
-4.2573114999458785e-06
-1.6873689161934235e-05
-1.59291133603957e-05
-1.6277359144257347e-05
-3.4657379305502905e-06
4.8128384070339355e-06
5.670397475042706e-06
-1.3064383437401958e-05
-1.3310415225049268e-05
6.15274598455671e-06
7.054594644993418e-06
6.539457583774876e-06
6.991659810218651e-06
-8.192426449284231e-06
-7.215565372065156e-06
-1.6917805095946888e-05
-1.643385754892148e-05
7.908772873441721e-06
-1.1578158102311508e-05
-1.2266238424346366e-05
-1.1611149021534973e-05
-5.588438342349854e-06
-5.125497148992544e-06
-5.421484957724919e-06
1.6054191382028e-05
-1.6290088098010872e-05
-3.2978437117610297e-06
-2.807515848451695e-06
-1.5699614947430586e-05
-1.4796355455853462e-05
1.007688073539227e-05
9.615667080421646e-06
1.0562542278168762e-05
9.690684415777835e-06
-1.4438990982022417e-05
-1.543430422977938e-05
1.4867492501893463e-05
1.153090144296864e-05
1.015053257786552e-05
1.5308008759686496e-06
6.322289642653759e-07
-1.4219550875607592e-05
-1.3867353599555804e-05
-1.3791752031888911e-05
1.1855539240122638e-05
1.3208598226678833e-05
1.5775547273762899e-06
1.4106442091021018e-05
1.3406269358775134e-05
1.3802846774485285e-05
-7.4874585630535685e-06
1.419404627656317e-05
-5.525929159275575e-06
1.4506266677066783e-05
9.603517169426991e-06
1.485563523756847e-05
1.4795419285319275e-05
1.754504200532839e-05
1.5774426394716964e-05
1.6143419580756875e-05
6.983391593914659e-06
1.6482869624793097e-05
3.1003513315639043e-06
1.6678587525419898e-05
2.3384327625520787e-06
9.36557561730781e-06
1.6884167483065187e-05
1.680971745257176e-05
1.420601427639158e-05
1.3333670207320193e-05
1.6850529356449045e-05
8.941684448304948e-06
8.002929450956686e-06
8.46317173388111e-06
-1.5936710215421976e-05
-1.5777750007587555e-05
-1.5113648355661256e-05
1.7336008196749948e-05
9.55017694879461e-06
-1.555667326445343e-05
1.7127512606694648e-05
1.7453657818306883e-05
-1.356420560525558e-05
-1.253769363151273e-05
-1.3641548831191286e-05
1.1241982047194717e-05
1.0467004723133116e-05
1.7527252034410205e-05
1.7539909610495113e-05
1.2629689926634715e-05
1.1963463113603436e-05
1.1883865267399073e-05
1.7592713580591856e-05
1.7638663062644754e-05
1.7787141729019767e-05
-3.1471258971883824e-06
-3.637103583506192e-06
5.439125287318783e-06
4.932382000789619e-06
1.5064323516692822e-05
1.7422891776076846e-05
1.7329361359336598e-05
1.669369922283698e-05
1.7323962461193954e-05
-1.616907225044328e-05
-1.2911051046175955e-05
-1.6529834270225603e-05
-1.6399005934216846e-05
-1.0724357409713827e-05
-9.06208601316374e-06
-8.492629635288343e-06
-1.2712340710492554e-05
1.701098912501376e-05
1.697321610447637e-05
1.4790924691994186e-05
1.6857589590308912e-05
-8.240498359771662e-06
1.632503849647572e-05
9.78251937640914e-06
1.1463411469409432e-06
1.6196677081071506e-05
1.2256497917533536e-05
1.2107954718710555e-05
-1.8039511421189152e-07
1.5918131549828162e-05
1.5517393756484335e-05
1.5281340246457102e-05
-1.323588056540225e-05
-9.84275398705245e-06
1.4987693580269487e-05
1.633553057907846e-05
1.4339101493081347e-05
1.012561455368631e-05
1.3775112824761958e-05
1.3471838713628142e-05
-1.1150719281922436e-05
1.1811749886639977e-05
1.3130660849804199e-05
1.2665412580088605e-05
1.2352578706122914e-05
1.5746805658015045e-05
1.193257637521796e-05
1.1655428214043801e-05
8.357908748107543e-06
8.124079555638802e-06
7.519978795542886e-06
1.118569708457883e-05
-1.6745724909673565e-05
1.0799461054173045e-05
1.053883383223474e-05
-1.4854657093612298e-05
1.0291592046366207e-05
9.83556608050951e-06
6.472492570178913e-07
9.524831715456513e-06
-1.6622191577187363e-05
1.3915551325544611e-05
-1.9452145444375495e-06
6.422155698639433e-06
-1.5481863421292067e-05
-1.4264579805248244e-05
5.916303093974297e-06
5.412744658795355e-06
2.640132882478798e-06
2.101410357629993e-06
4.843052261602758e-06
1.7118561258252816e-05
1.7039301303426352e-05
1.6473682012036103e-05
1.722527202404015e-05
-9.941779163599634e-06
-1.146641325672809e-05
4.232365335469683e-06
3.732735664312274e-06
9.423341163119014e-06
-7.048897624418696e-06
3.150100207181298e-06
5.125136443882553e-06
-5.679358414113215e-07
-1.2835931701685048e-05
1.581884030236715e-06
9.191967587089029e-07
-5.905347990153946e-06
1.3056717367364101e-05
-3.7656239510729455e-07
-2.4340999492113837e-06
1.5791362386821338e-05
-1.0395765824707538e-05
4.220722259979194e-06
3.852026293325132e-06
-1.0866328671796751e-05
-2.9835288647978347e-06
-8.444682400066163e-06
-3.4842455194275277e-06
-8.865975562763841e-06
-9.78671116567819e-06
2.4369523523754983e-06
-3.996292984299364e-06
7.304527138869556e-06
1.0094051130343617e-05
8.929002044883353e-06
-5.216977618657494e-06
-1.1481418610528786e-05
-5.540413610067124e-06
-5.983904789336844e-06
-1.3991354502787343e-05
-6.3668097486758204e-06
-6.922853009440316e-06
-7.4812538641320255e-06
7.314892270635492e-06
-7.969560873412807e-06
-8.407746774401063e-06
1.9591870103248705e-06
-1.5819794509970766e-05
-9.931650886901474e-06
2.7857995437792506e-06
-9.466394136566939e-06
-1.0910690902854827e-05
-1.1192333333472653e-05
-1.2559507788128174e-05
-1.161966438411242e-05
-5.6196982808223515e-06
-1.2082818667319147e-05
-1.229814497184208e-05
7.647215429131443e-06
7.725863355980406e-06
-1.2974278859358056e-05
-1.349190921309996e-05
-1.3945439070942833e-05
1.1458370670954784e-05
-1.3689891775645862e-05
-1.4008037440171889e-05
1.3102444644438101e-05
-1.4440350343621908e-05
-1.4668188294787745e-05
-1.752158770234755e-05
-1.741116005969744e-05
-1.67979556281881e-05
-1.491319964573074e-05
-1.4924752198890848e-05
-3.076726512023463e-06
-6.501680225555532e-06
-1.3844350035984639e-05
-1.545758021429269e-05
-1.584446275180315e-05
1.4594286080528973e-05
1.1889114585560456e-05
-1.5020347784151504e-05
-1.4140664462112295e-05
-1.459435369182795e-05
-1.4616828855417977e-05
-1.7171367160284423e-05
-1.754347660473576e-05
-1.7197722515261516e-05
-1.1581256409749203e-05
-1.74354947671498e-05
-1.740884319380774e-05
1.1707832049082308e-05
-1.75416496387857e-05
-1.7630148508542922e-05
-3.4501976129402013e-06
-4.759949646429647e-06
-1.763511406653849e-05
-1.7489052572902603e-05
-9.508537342135923e-06
-6.43692673859481e-06
-1.756570924590596e-05
-1.7353642758349568e-05
-4.7773820675126096e-06
1.7615276109885057e-05
-1.1974122603557217e-05
-1.1060709722023736e-05
-1.702393406565233e-05
-1.7036322012634413e-05
-1.6881964764214613e-05
-1.6668857689112048e-05
-1.0697173216633033e-05
-1.6358095811833393e-05
-1.6286298514424063e-05
-2.3760566015248928e-06
-1.6012381129077895e-05
-1.5446295214104828e-05
-1.5124502075570056e-05
-1.5116824294799222e-05
-1.4937684482717806e-05
-5.919698550409434e-06
-1.4757187418937154e-05
-1.4500106454828295e-05
-7.86198754230183e-06
6.339511874948609e-06
1.573007485311254e-05
-1.2291907246966121e-05
-7.310689510922648e-06
-1.1698681203348443e-05
-1.1547217814798273e-05
-9.11011374182175e-07
-4.235491452600771e-06
-1.2078895072195057e-06
-1.5281651417801125e-05
-1.11733846380904e-05
-1.074173003083532e-05
-1.0267394020317676e-05
-1.910378905305775e-06
-9.742087303726115e-06
-9.102296914037802e-06
-8.680484569127982e-06
-8.338944599904059e-06
-7.868921027447245e-06
-7.559367247855548e-06
-7.083617201364549e-06
3.3102650213881308e-06
-5.989335407097211e-06
-4.629435076581982e-06
1.34957137374164e-05
-4.0251038274677225e-06
1.1866709074689635e-05
-7.294394977754527e-06
-3.3426837781769105e-06
-2.5739133356974514e-06
-2.0656138601832967e-06
2.840167386990547e-08
-4.541027886334182e-07
-5.854612411600862e-06
8.293947903391893e-06
9.164044392259678e-06
1.2619678038893293e-05
1.2384350487661404e-05
-8.138672618594723e-06
1.315681073547516e-05
-1.4997975485161046e-06
9.075148495353804e-06
-9.6952666424927e-06
2.3684086608738374e-07
-1.0300911375827228e-05
-9.944533993446958e-07
-2.8448040077130002e-06
6.950985184650858e-06
-1.7484912556528465e-05
-1.2463394733777837e-05
-1.3934206202589394e-05
-1.6951188848851e-05
1.675303946875995e-05
-2.040328405296266e-06
1.6788752513697337e-05
1.6320916952540525e-05
1.582412444696307e-05
-1.7057516965460697e-05
-1.7022385773871947e-05
1.3259797995136053e-05
-3.1915998131068245e-06
-4.094029862724022e-06
-4.913021418281715e-06
-1.7906249769494674e-06
-1.3915971455478553e-05
-1.4423238425019784e-05
-1.4197033482878604e-05
-1.437090471827041e-05
-3.0249217973593027e-06
1.6714195564851728e-06
-7.439369960770072e-07
-2.5819165235768495e-06
1.539655719736671e-05
1.633813184413528e-05
-8.481429443117747e-06
-1.4542459415914613e-05
9.741487051545805e-06
3.7033044783278806e-06
-1.8636961083429613e-05
-1.8646053978877585e-05
-1.8401518084561504e-05
-1.8638249727495946e-05
-1.8430857384984165e-05
-1.8629416032768566e-05
-1.8367999095503996e-05
-1.861534590506473e-05
-1.8394587595330937e-05
-1.8597207864985585e-05
-1.8331872701444745e-05
-1.8574728731058653e-05
-1.83514410339221e-05
-1.8548019354474992e-05
-1.826869726036297e-05
-1.8517085718879998e-05
-1.8213337088771152e-05
-1.8481959842122533e-05
-1.8259313185857452e-05
-1.8442664768060624e-05
-1.815770386529311e-05
-1.8399223979261202e-05
-1.8189438016511677e-05
-1.835165898163023e-05
-1.810849785656436e-05
-1.8299989923023618e-05
-1.810716192845074e-05
-1.8244235978534548e-05
-1.7988486358820155e-05
-1.8184413726938858e-05
-1.792631767344495e-05
-1.8120543857284507e-05
-1.789413534852888e-05
-1.8052626679266253e-05
-1.7880239241876745e-05
-1.7980733981766317e-05
-1.776044186833857e-05
-1.7904667455548625e-05
-1.7714748581787263e-05
-1.7825231668665845e-05
-1.7566836114857045e-05
-1.773949406670785e-05
-1.7496086560840737e-05
-1.7647537735632026e-05
-1.740523010652737e-05
-1.7554572839328532e-05
-1.7316020635004025e-05
-1.7459199307335633e-05
-4.6554776372573886e-06
-4.3301162034449505e-06
-5.538887703705301e-06
-1.7359575387816783e-05
-1.7172830847731897e-05
-1.7256207206675712e-05
-1.7032753440090007e-05
-1.7148973963221474e-05
-1.6934115864149947e-05
-1.7037922827986563e-05
-1.6869640738928536e-05
-1.6923057354124326e-05
-1.6669530600565383e-05
-1.6804392169940172e-05
-1.6645699030984024e-05
-1.6681946128666466e-05
-1.650941281523664e-05
-1.6555716237242035e-05
-1.64282336489141e-05
-1.642578927575417e-05
-1.6257411296356064e-05
-1.629192373473501e-05
-1.60800520261025e-05
-1.6155105519548716e-05
-1.592036309516217e-05
-1.6011766261372994e-05
-1.5863768016142914e-05
-1.5694983444945308e-05
-1.5715676869445172e-05
-1.5536328566671285e-05
-1.5564512354274115e-05
-1.5396153327752367e-05
-1.5409640557393323e-05
-1.5298789033026997e-05
-1.5251263339786113e-05
-1.5162062881157161e-05
-1.5089364246649133e-05
-1.4939464376236534e-05
-1.4923980673824257e-05
-1.4730736789422016e-05
-1.4755164578849303e-05
-1.464005568692364e-05
-1.4582869663798126e-05
-1.449449502941741e-05
-1.440743900854476e-05
-1.42684642776052e-05
-1.422777764328582e-05
-1.4073417583296693e-05
-1.4044822853944799e-05
-1.393711857710736e-05
-1.3860021510292592e-05
-1.3678186842392732e-05
-1.3672153209437877e-05
9.679515869111744e-06
8.90163724648534e-06
8.049982962883078e-06
-1.3481062659962704e-05
-1.3397491730043129e-05
-1.3286848648964017e-05
-1.319237593407685e-05
-1.3089546034070494e-05
-1.3031760928616044e-05
-1.2889204903979095e-05
-1.2799480059966165e-05
-1.2685889233601846e-05
-1.2565782929547097e-05
-1.2479603657169836e-05
-1.237433628761437e-05
-1.2270584701177274e-05
-1.2217517546789325e-05
-1.2059930004856936e-05
-1.1966178380099895e-05
-1.1846423178659164e-05
-1.1754141184533284e-05
-1.1629415966962101e-05
-1.1582597201593716e-05
-1.1409918389960924e-05
-1.1349495506939886e-05
-1.1187737122799089e-05
-1.1168159057064e-05
-1.0962998943634435e-05
-1.0914434724831434e-05
-1.0735749520418154e-05
-1.0647030226700815e-05
-1.0506047089691322e-05
-1.0444501206055592e-05
-1.0273984021560685e-05
-1.0147731940399982e-05
-1.00395088889919e-05
2.0011007914089872e-07
1.986513378991808e-06
-6.588051047094371e-07
-9.803108187850552e-06
-9.797493683141313e-06
-9.566572546477854e-06
-9.510627949714962e-06
-9.327117193015604e-06
-9.212532554782289e-06
-9.083868758187785e-06
-8.97654627856732e-06
-8.83900926179806e-06
-8.592042544996433e-06
-8.644141931878763e-06
-8.343180599907944e-06
-8.351764496731782e-06
-8.092447893273168e-06
-7.891898424233027e-06
-7.839917934026491e-06
-1.128702253555865e-05
-1.0871118667985196e-05
-1.2007562287259057e-05
-7.585651049778178e-06
-7.624443120386306e-06
-7.329709242727938e-06
-7.377294259530114e-06
-7.072157651914167e-06
-7.085308004456158e-06
-6.813044096245993e-06
-6.835059813945309e-06
-6.552477667489798e-06
-6.593205347371381e-06
-6.290340068126542e-06
-6.3256532456549995e-06
-6.027341091483703e-06
-6.062851470595273e-06
-5.763896272970909e-06
-5.824914099959044e-06
-5.498316873926216e-06
-5.544451354734643e-06
-5.230782464708012e-06
-5.253796228488658e-06
-4.962288679387105e-06
-4.8790967469244e-06
-4.692650822196721e-06
7.480965784485044e-06
6.655736054510881e-06
6.013567424445729e-06
-4.421992498504054e-06
-4.501276417725878e-06
-4.150356414854406e-06
-4.177656508082552e-06
-3.877806198970892e-06
-3.794493643771171e-06
-3.6043999440560816e-06
-1.2878826075751443e-05
-1.2793438944302675e-05
-1.1155614430272944e-05
-3.3301972595608207e-06
-3.424711874092157e-06
-3.0552575958356037e-06
-3.1595234715627214e-06
-2.779640858294964e-06
-2.8604136050522372e-06
-2.503407438071307e-06
-2.5659280354485633e-06
-2.2266184097134408e-06
-2.2605792788586873e-06
-1.9493356865214176e-06
-1.989685981578803e-06
-1.6716222317463289e-06
-1.6400679754665012e-06
-1.3935421499911893e-06
-1.1438754770455323e-05
-1.1151611786144514e-06
-1.2628480415310834e-06
-8.36545964775903e-07
-9.706622402313375e-07
-5.577669558256152e-07
-6.942823176308604e-07
-2.7889131403523353e-07
-3.8375381287781994e-07
3.911190090783768e-20
-7.885629607440629e-08
2.788913140347583e-07
2.843875681867938e-07
5.577669558219123e-07
6.387307256742197e-07
8.365459647802368e-07
1.115161178615966e-06
9.497866073327421e-07
1.3935421500178598e-06
1.2508934474758557e-06
1.671622231735604e-06
1.5195376708627842e-06
1.949335686535581e-06
1.7750946300762266e-06
2.22661840968155e-06
2.0513339920351093e-06
2.5034074380582417e-06
2.309917483856798e-06
2.7796408583039944e-06
2.618012313976196e-06
3.0552575958317535e-06
2.9013781178932348e-06
3.330197259558461e-06
3.150919220236441e-06
3.6043999440533673e-06
3.40289380713949e-06
3.877806198922634e-06
3.6425229039269666e-06
4.150356414900092e-06
3.938662160302917e-06
4.421992498493306e-06
4.242496229555072e-06
4.692650822245893e-06
4.473573442844734e-06
4.962288679445116e-06
4.749946378093757e-06
5.230782464743573e-06
5.0438307264400274e-06
5.498316873894758e-06
5.326335021621795e-06
5.763896272981238e-06
5.549797405184416e-06
6.027341091429551e-06
5.817967784813777e-06
6.290340068219682e-06
6.052650236866902e-06
6.552477667508341e-06
6.338264916221215e-06
6.813044096250921e-06
6.628839255287778e-06
7.0721576519164655e-06
6.8868805073042625e-06
7.329709242709837e-06
7.111262352170959e-06
7.5856510498563374e-06
7.378877848079777e-06
7.839917934101364e-06
7.6084106860084295e-06
8.092447893255196e-06
7.872916960626848e-06
8.343180599896005e-06
8.108788526386602e-06
8.592042544896596e-06
8.383148867560046e-06
8.839009261790758e-06
8.697960483213387e-06
9.083868758177392e-06
1.0256311132256232e-06
9.327117192995287e-06
9.019668565748908e-06
9.566572546522396e-06
9.320707555852244e-06
9.803108187875272e-06
9.55389237460417e-06
1.003950888893995e-05
9.908626987265035e-06
1.027398402144759e-05
1.0506047089628889e-05
1.0223266615709343e-05
1.07357495204039e-05
1.048275826936541e-05
1.0962998943625973e-05
1.0734067142810679e-05
1.118773712295352e-05
1.0905884198563875e-05
1.1409918390016148e-05
1.1107528234566984e-05
1.1629415966955723e-05
1.133834741112478e-05
1.1846423178751965e-05
1.159948321021742e-05
1.2059930004769986e-05
1.1836210544620177e-05
1.2270584701098739e-05
1.1997920881054638e-05
1.2479603657236164e-05
1.2208617257432593e-05
1.2685889233437505e-05
1.2439622480893088e-05
1.2889204904048276e-05
1.2650234922392414e-05
1.3089546034031571e-05
1.2808008841789888e-05
1.3286848648971085e-05
1.3021141979976408e-05
1.3481062659919772e-05
1.317841519122603e-05
1.3672153209574639e-05
1.3393654278071114e-05
1.3860021510278862e-05
1.3621666100979284e-05
1.404482285404234e-05
1.3823111964900535e-05
1.4227777643330373e-05
1.3964413499840334e-05
1.4407439008461826e-05
1.4150249175510713e-05
1.458286966380433e-05
1.439667559658386e-05
1.4755164578745536e-05
1.48994501160176e-05
1.3156445751210932e-05
1.4539465120868494e-05
1.4923980673647522e-05
1.461951475149185e-05
1.5089364246592123e-05
1.4812357613527161e-05
1.5251263339784088e-05
1.5010408541901544e-05
1.5409640557520344e-05
1.5129418181871347e-05
1.5564512354405733e-05
1.535821705677189e-05
1.5715676869566677e-05
-1.2531786988439701e-05
-1.319248636040047e-05
1.5863768016123877e-05
1.5566792072438054e-05
1.6011766261290625e-05
1.5804189847109756e-05
1.615510551959985e-05
3.780141834721104e-06
1.6291923734698728e-05
1.5947803585741824e-05
1.642578927576485e-05
1.6160832547444526e-05
1.6555716237495118e-05
1.6256460719822117e-05
1.6681946128661038e-05
1.643916860062956e-05
1.6804392169852708e-05
1.6923057354049584e-05
1.6600670124369363e-05
1.70379228276879e-05
1.6770615887153187e-05
1.714897396326113e-05
1.683503886508745e-05
1.7256207206585456e-05
1.695321772837149e-05
1.735957538794593e-05
1.7107761583746595e-05
1.745919930723539e-05
1.7159401714090167e-05
1.7554572839034716e-05
1.7246159078448226e-05
1.764753773583833e-05
1.7344738628814282e-05
1.773949406672037e-05
1.742880047577589e-05
1.782523166880991e-05
1.7576773929442308e-05
1.7904667455367418e-05
1.761299386660187e-05
1.798073398157671e-05
1.770010269489688e-05
1.805262667905131e-05
1.781504596235311e-05
1.8120543857277697e-05
1.7816070753958804e-05
1.8184413726753385e-05
1.793389277843117e-05
1.824423597869344e-05
1.7948684989099955e-05
1.8299989923110134e-05
1.805517442228498e-05
1.8351658981575617e-05
1.8053322149517333e-05
1.8399223979068065e-05
1.8142700828857648e-05
1.8442664768724372e-05
1.811995714278929e-05
1.8481959839411702e-05
1.8226103643706432e-05
1.851708572961274e-05
1.8212257294144948e-05
1.854801931482565e-05
1.8260923767550404e-05
1.857472887859822e-05
1.8352145033701987e-05
1.859720731361266e-05
1.831357998253041e-05
1.861534796353753e-05
1.833519054152256e-05
1.8629408345119377e-05
-1.4458152804805562e-05
-1.4281428995306934e-05
-1.5022610113315503e-05
1.863827843204879e-05
1.8320032322305925e-05
1.864594681878041e-05
1.831035450542715e-05
1.8637361069998503e-05
1.8368776262526123e-05
1.862618902786232e-05
-1.856556227536626e-06
1.8623813012875255e-05
1.8286613422113988e-05
1.861353599940993e-05
1.8345103095626926e-05
1.8599874283256837e-05
1.8279974349513126e-05
1.8581659757519772e-05
1.8290278168829187e-05
1.8559244763455458e-05
1.8532572455969507e-05
1.8265594144044597e-05
1.850169349796995e-05
1.8303124045882037e-05
1.846662773319459e-05
1.823765496406717e-05
1.8427401249294328e-05
1.8242090746503545e-05
1.8384036497209997e-05
1.814201493733069e-05
1.8336555055956294e-05
1.80689740960443e-05
1.828497680511209e-05
1.807760377704467e-05
1.822932092662353e-05
1.797456534543115e-05
1.81696032589398e-05
1.7973915371305544e-05
1.8105846475414343e-05
1.7841411291401375e-05
1.8038042751184434e-05
1.7836031293395633e-05
1.7966293456562134e-05
1.7696533679252172e-05
1.7890289372792357e-05
1.7635904586204146e-05
1.781124747149597e-05
1.762795933967422e-05
1.77246987577577e-05
1.74841897663839e-05
1.7632890222723313e-05
1.7371399202432165e-05
1.7541027901681555e-05
1.7270937166376453e-05
1.74455674478363e-05
1.7261352432560908e-05
1.7346181489445027e-05
1.712474602419594e-05
1.724297136181195e-05
1.7055916152374062e-05
1.7135924267372623e-05
1.6903865670850393e-05
1.7025058359547508e-05
1.6793872557934292e-05
1.6910384925301247e-05
1.6751555051448657e-05
1.6791915972289664e-05
1.6596298059574304e-05
1.6669672540393397e-05
1.651506282063139e-05
1.654364497420907e-05
1.633832557510385e-05
1.6413943918712968e-05
1.6211659494384438e-05
1.6280238897614683e-05
1.6129899934248484e-05
1.614384613031167e-05
1.5890853739889143e-05
1.5999969329593836e-05
1.5731852922056383e-05
1.5852235706792948e-05
-1.2382850880328336e-07
1.5705155248408014e-05
1.5539602641233463e-05
1.5554025326638113e-05
1.5441217817434926e-05
1.539945376423042e-05
1.5253765373386693e-05
1.5241311114894923e-05
1.5042129020853057e-05
1.5079669754213951e-05
1.4914541265557331e-05
1.4800013698200738e-05
1.4745992182486834e-05
1.4680416553161822e-05
1.4573943549226734e-05
1.4537652960048677e-05
1.4398853718408196e-05
1.4332875194617708e-05
1.421920150186921e-05
1.4131202160000292e-05
1.4036573823047959e-05
1.3963541595284835e-05
1.3852348777033883e-05
1.382503991353566e-05
1.3664689233808606e-05
1.3618048262207028e-05
1.3473910139812143e-05
1.3424106498486335e-05
1.3279984441875287e-05
1.3236366431759738e-05
1.308298295409381e-05
1.3078368538376148e-05
1.2882936932240479e-05
1.2871837901546835e-05
1.2679949579934874e-05
1.2641982943152606e-05
1.2473888307992177e-05
1.2423173420550975e-05
1.2265495345562106e-05
1.226805249223674e-05
1.2055205603054414e-05
1.206159418742472e-05
1.184175072882036e-05
1.1844870572361267e-05
1.1625138309926701e-05
1.1660622558215935e-05
1.1405948696277596e-05
1.1448208205122696e-05
1.1184103149775867e-05
1.1256472996014628e-05
1.095969600713616e-05
1.1045272365823934e-05
1.0732788854651433e-05
1.0831175636312135e-05
1.0503408531833008e-05
1.061527256373516e-05
1.0271755826931533e-05
1.0381145746772999e-05
1.0037381014601846e-05
1.0162375719271257e-05
9.802239077531513e-06
9.940549050856429e-06
9.566086076925962e-06
9.73974610411342e-06
9.326140012407855e-06
9.484486369601477e-06
9.08347250278826e-06
9.243873667908946e-06
8.838913936720617e-06
8.988305766616697e-06
8.592325586222569e-06
2.9265808291482976e-06
8.343824794389794e-06
8.643794373725177e-06
8.093461035921342e-06
8.351445386811015e-06
7.841300699413298e-06
8.049998742401123e-06
7.5874072676975975e-06
7.64710574828464e-06
7.331836594392446e-06
7.074674180400881e-06
7.361230898205858e-06
6.81589321663143e-06
7.07923004119028e-06
6.555874635923861e-06
6.859495293466528e-06
6.293507177955763e-06
6.528282719054283e-06
6.033996645200843e-06
6.3103257113228984e-06
5.763124396981586e-06
5.963660935935642e-06
5.5245645470613225e-06
5.6327567165097815e-06
5.157463542244404e-06
5.453482262891503e-06
5.253407935137608e-06
4.897283600910884e-06
4.959693193958037e-06
5.16771318087587e-06
4.345465782295214e-06
5.159490584282047e-06
4.163645256756862e-06
4.483211293202962e-06
3.868170885676265e-06
4.196646557430281e-06
3.6011410505736393e-06
3.803585840722525e-06
3.325711142040505e-06
3.5255085669532893e-06
3.0515181013169604e-06
3.2167983452973586e-06
2.7761389333796225e-06
2.910211632197993e-06
2.5002766974482728e-06
2.572266422024544e-06
2.2238260989235905e-06
2.2368188823652216e-06
1.946891813727159e-06
1.9719301776433594e-06
1.66952555007475e-06
1.6455541655924583e-06
1.3917941262401832e-06
1.3523686173486948e-06
1.1137622062219283e-06
1.0299790060058887e-06
8.354968499890086e-07
7.884552311184021e-07
5.570670751906735e-07
4.2039185615303035e-07
2.785425305672468e-07
-1.6034093381545724e-05
-1.4709868254210485e-05
-1.4766323637569769e-05
-5.035025312132834e-16
3.1480456840311954e-08
-2.7852297436257475e-07
-2.4888411810711584e-07
-5.570320136197523e-07
-5.834902273440461e-07
-8.354426170162694e-07
-9.194751093764435e-07
-1.1136904945201384e-06
-1.3917042884933118e-06
-1.272124898511777e-06
-1.6694179880682991e-06
-1.603198823670687e-06
-1.9467659165558977e-06
-1.892531437585887e-06
-2.2236842087502585e-06
-2.250785966420739e-06
-2.5001100684570764e-06
-2.775981758027458e-06
-2.6069083061826083e-06
-3.0512383612913482e-06
-2.943808216397786e-06
-3.3258196409826985e-06
-3.251985536639531e-06
-3.599665821290473e-06
-3.52466849732135e-06
-3.872717626356903e-06
-3.761091030975833e-06
-4.14491540527586e-06
-4.02519985650711e-06
-4.416201810223841e-06
-4.3354207952878965e-06
-4.686510900870638e-06
-4.597241635501159e-06
-4.955809337238405e-06
-4.876876574859856e-06
-5.223938135795749e-06
-5.207751212233771e-06
-5.491217736283077e-06
-5.451013994350539e-06
-5.756134127896775e-06
-5.7199975753815965e-06
-6.019223680347212e-06
-5.98835234943883e-06
-6.2822310381571304e-06
-6.207957551136107e-06
-6.543948317906442e-06
-6.474504980628302e-06
-6.804217142520033e-06
-6.749043210985056e-06
-7.062998301880217e-06
-7.01309429079907e-06
-7.3202511088249204e-06
-7.3482125147714925e-06
-7.575813342698067e-06
-7.64536399523342e-06
-7.830014129510964e-06
-7.770274334205922e-06
-8.081308742500173e-06
-7.994678471550226e-06
-8.335249702573066e-06
-8.292785849683691e-06
-8.570514023257255e-06
-1.0148657878595227e-05
-9.01910767113114e-06
-9.549343986504696e-06
-8.867501182284155e-06
-8.65018669491564e-06
-8.92171780057262e-06
-8.785530629968276e-06
-9.88451404435622e-06
-9.596202157276493e-06
-1.014751653977645e-05
-9.929136805807955e-06
-9.644456686423871e-06
-9.456898034158832e-06
-1.0080046200976704e-05
-9.821259704779329e-06
-1.0260045198891422e-05
-1.0131162850762316e-05
-1.0506415196826409e-05
-1.0389224549041106e-05
-1.0731785093279681e-05
-1.0613290562439194e-05
-1.0959756617995834e-05
-1.0805034350572829e-05
-1.1183853755955904e-05
-1.1094336275314609e-05
-1.1405761391801854e-05
-1.1379433220537517e-05
-1.162491372470738e-05
-1.1841511680175949e-05
-1.1621524152179065e-05
-1.2054962325978094e-05
-1.1780210835543052e-05
-1.2265233754060135e-05
-1.2018730942447125e-05
-1.247359445053685e-05
-1.2259015354422307e-05
-1.267964424077908e-05
-1.241098026378948e-05
-1.2882614727998095e-05
-1.2621769532131573e-05
-1.3082645601229284e-05
-1.2832036502118883e-05
-1.3279631628766962e-05
-1.3052727379869056e-05
-1.3473542525054844e-05
-1.319405534047527e-05
-1.3664305628347283e-05
-1.3361246751294752e-05
-1.3851954456520658e-05
-1.3555614357533211e-05
-1.4036149907304856e-05
-1.3792743685092804e-05
-1.421876079159427e-05
-1.3949434656241665e-05
-1.4398412546278724e-05
-1.4151119344222654e-05
-1.4573484877879009e-05
-1.4272103542002593e-05
-1.4745520867905004e-05
-1.448040848467821e-05
-1.4914056243138524e-05
-1.460175364862422e-05
-1.5079171636252586e-05
-1.4796276258193606e-05
-1.5240799765569005e-05
-1.4971025918466813e-05
-1.5398930373065925e-05
-1.5199046630096587e-05
-1.5553486520823464e-05
1.4724797834303714e-05
1.443094091278123e-05
1.334755873216334e-05
-1.5704614671352544e-05
-1.5378854617017e-05
-1.5851643225699268e-05
-1.5532941655212088e-05
-1.599936326284182e-05
-1.571910638781391e-05
-1.614326767708187e-05
-1.5922152211198223e-05
-1.6279638598169487e-05
-1.5409501662271014e-05
-1.439048681662908e-05
-1.4321998823671672e-05
-1.6413335379876323e-05
-1.6109813203882516e-05
-1.6543024837808477e-05
-1.6290554164941818e-05
-1.6669042016936624e-05
-1.6384032050016766e-05
-1.679127504710855e-05
-1.6556253676050782e-05
-1.690973392606816e-05
-5.335016111207768e-06
-2.695810448980918e-06
-4.274856611422724e-06
-1.7024397501196318e-05
-1.6709977388817723e-05
-1.7135253899800433e-05
-1.6838789327502862e-05
-1.7242291437237985e-05
-1.6982992420575404e-05
-1.7345493451002055e-05
-1.708046520279995e-05
-1.744486719125834e-05
-1.754033211165037e-05
-1.7226747895480573e-05
-1.7632137811985988e-05
-1.737410851277499e-05
-1.772393875949972e-05
-1.7400964007736822e-05
-1.7810529129321596e-05
-1.750693519636224e-05
-1.788955080471182e-05
-1.7653143095917123e-05
-1.7965551683074035e-05
-1.770890116255051e-05
-1.803729361453703e-05
-1.7710041329198075e-05
-1.8105091513922746e-05
-1.7806634208370643e-05
-1.8168842490699152e-05
-1.7931368466842648e-05
-1.822855478838199e-05
-1.792384746957637e-05
-1.8284205631662322e-05
-1.7984694987897577e-05
-1.8335779219262526e-05
-1.8070217014390756e-05
-1.8383256369903886e-05
2.414259021160571e-06
2.8107858980848817e-06
1.6741797521660771e-06
-1.842661721615971e-05
-1.8100459773638618e-05
-1.8465840181181826e-05
-1.8192623349719584e-05
-1.8500902844557046e-05
-1.8189699743652922e-05
-1.8531779046513053e-05
-1.828434821749261e-05
-1.8558449252723968e-05
-1.8244360114480713e-05
-1.8580861686468078e-05
-1.8275179468561428e-05
-1.8599077396166373e-05
-1.836062909494183e-05
-1.86127283793098e-05
-1.8328386484392824e-05
-1.8623041268473032e-05
-1.8328252326883073e-05
-1.8625281293555918e-05
-1.8368528810771557e-05
-1.8440863141900503e-05
-1.8094062899000326e-05
-1.800965401946677e-05
-1.800496720355325e-05
-2.4611742847600373e-06
-1.7850894083564817e-05
-1.7852143789921262e-05
4.8504565421282566e-06
-1.779608135685434e-05
3.3405368359108593e-06
1.355692116622485e-06
-1.7764657023327404e-05
1.4618989661285715e-05
1.3400876136861947e-05
1.418183764047093e-05
-1.7602113931571644e-05
-1.7619663387888058e-05
-1.758817607189003e-05
-1.3882108267780954e-05
-1.7346566466140152e-05
2.8727310730961132e-06
-1.7112004032528578e-05
-1.7161276882038863e-05
-1.7040582909214044e-05
1.6189885436177903e-05
1.4802539367076892e-05
1.6403700350874718e-05
-1.699402073672487e-05
-1.680572986247256e-05
-1.6662670798357854e-05
-1.6572488644749392e-05
-1.618608382491914e-05
-1.6290634867885092e-05
1.095220945500195e-06
-1.619110348543513e-05
-1.5925931769127997e-05
-1.5680305514372128e-05
-8.808039679702416e-06
-1.4953139070387661e-05
-1.5175246056017175e-05
-1.5297967132408503e-05
-1.4599347662591672e-05
-1.4242654047896326e-05
-1.4522499147157137e-05
-1.4249965327937586e-05
3.6627530491251654e-06
2.095673082522422e-06
-1.3865502688476764e-05
-1.368935421399686e-05
-3.503683966509222e-06
1.332617955090256e-05
-1.3291991587803313e-05
-1.2991565709011453e-05
-1.2802252045649578e-05
3.7746800983065084e-07
-1.2452281881401842e-05
-1.214727867297228e-05
-1.1977288365805712e-05
-1.3362202073597103e-05
-1.346922933896026e-05
-1.1632290739459361e-05
-1.132170265558178e-05
7.53388628673733e-06
7.61039390103862e-06
8.490560578803656e-06
-1.0944785634760199e-05
1.2377385738326147e-05
1.046001488687904e-05
1.1140219802986562e-05
-1.0594866080540192e-05
-1.022266783558358e-05
-4.762044158721064e-06
4.4251367236238395e-06
-9.784962333013115e-06
-9.483539835449997e-06
-9.103853944500721e-06
7.648346107448923e-07
-2.5889522132399817e-06
-1.3259240410522098e-06
-1.9236791803477966e-06
-8.084312952564726e-06
-1.359701217554981e-05
-8.35513160197038e-06
1.5488522483038894e-05
1.464717657907124e-05
-1.1903054338294819e-05
-1.0644932238879245e-05
-7.486641365901321e-06
-7.146643356872611e-06
-6.80833549616388e-06
-6.460551012634976e-06
6.329216149251873e-06
6.457867449253392e-06
5.459898586527252e-06
-6.089141969048947e-06
-5.745449707296726e-06
1.5234413962565473e-05
-5.351687822932849e-06
-4.976122823363995e-06
1.2286470570793265e-05
1.0981830850980616e-05
1.227570000862906e-05
-4.5935092415043955e-06
2.059551884334176e-06
-4.2533002378435765e-06
-3.7953966131013217e-06
-1.2490644254796549e-05
-1.122394528386702e-05
-1.2578145622470114e-05
-3.4673612447977094e-06
-5.225509608855839e-06
-4.101365984478397e-06
-3.040798125704647e-06
-1.4939122781946093e-05
-1.4933721831429977e-05
-2.621796926038089e-06
-2.322865590078235e-06
-1.919117702000639e-06
1.0543319600000226e-05
1.0532143776850656e-05
-1.566264294089305e-05
-1.4350362635636572e-06
-1.5380110907168378e-06
-9.574447211505714e-07
-5.347963385090655e-07
-1.8211168498907527e-07
1.24376786097282e-07
4.3078326674271373e-07
9.950515152076958e-06
1.5065821068766734e-06
1.0129332481977373e-06
5.672515852404288e-07
-6.985489860317708e-08
1.1001867330709739e-06
1.9905085012566557e-06
1.3002972021883177e-05
2.4346212153122963e-06
2.8733046835448427e-06
-1.6048866415959756e-05
-1.5059200848729246e-05
3.2781140292525975e-06
-1.593730150686018e-05
3.6256905970211567e-06
4.150645320706493e-06
-3.912690884059162e-06
-4.131396208721192e-06
-3.2686765924453296e-06
4.496384714935271e-06
4.864323348053569e-06
5.248860417447464e-06
-6.854987646335932e-06
-6.375805457485214e-06
5.669967578883628e-06
-3.3514198065577766e-06
6.011281319680068e-06
6.443966910519461e-06
6.820778699420231e-06
7.2647613196552845e-06
-1.954055589062565e-06
7.685602334285707e-06
5.729306666302806e-06
8.18688837541085e-06
8.631054349039764e-06
9.050647906910716e-06
9.56895356269487e-06
1.618761431929445e-05
1.0550144100271358e-05
1.0201018859538816e-05
1.073183505604613e-05
1.1013149324395156e-05
1.1308487835201447e-05
1.1660891231739113e-05
-4.150093082862419e-06
1.1852143851654261e-05
1.215447334279084e-05
1.2411241218941538e-05
-2.717599120267888e-06
1.2686377849111823e-05
-1.3839103908902662e-05
-1.3234220668571143e-05
-1.411171188668736e-05
1.3047500358079197e-05
1.335181284601667e-05
1.364943701737915e-05
1.3783881532088357e-05
3.95477123152288e-06
4.4736599165029986e-06
3.5141325774591434e-06
1.4006501398799076e-05
1.3389189855503696e-05
1.4306694597171115e-05
-1.6263950848431814e-05
-1.5561269062031843e-05
-1.5400139392461473e-05
1.4478343254712656e-05
1.475870677553921e-05
5.599627492979258e-06
1.4984968392861955e-05
-5.506716155999777e-07
1.5217597910004602e-05
6.521408330706151e-06
1.5423159580977855e-05
1.5467390823358166e-05
1.5850936927698368e-05
8.912353301228402e-06
9.178830080374837e-06
8.07062512983872e-06
1.5995203573094917e-05
1.794146773269136e-05
1.6543175653806086e-05
1.6454878386790125e-05
-1.579097417306075e-05
1.6820058485510446e-05
-7.649120820388166e-06
-7.137527288641906e-06
1.6872773428967613e-05
1.7027514943804883e-05
1.705054042265472e-05
1.7212146941900038e-05
-1.5389513053736154e-05
1.739727447479459e-05
1.74850075013624e-05
1.1376295683351033e-05
1.760309902875286e-05
-1.3349699465350586e-05
-1.3425980369273702e-05
1.7702082819787538e-05
1.776568959674405e-05
4.289765974780432e-06
1.7869371658612975e-05
-1.2800953618125884e-05
1.7890169536545254e-05
1.8045352505023097e-05
1.7968914321344153e-05
1.8029408344127337e-05
4.33958897863521e-06
1.793752886674077e-05
1.7938669986872158e-05
3.1038551271843957e-06
-1.6086004758252814e-05
1.7949456000415742e-05
4.983476851189499e-06
4.976039760274741e-06
1.791651518217705e-05
1.4617905807954293e-05
1.79473888355516e-05
1.7972781851484722e-05
6.361060930965953e-06
6.804639035420389e-06
8.24068065392303e-06
9.068898848943029e-06
1.775982919343501e-05
1.7707149519146425e-05
2.403120416145689e-06
2.413427468290278e-06
3.943631845493351e-06
1.7634409707777068e-05
5.4908986281177985e-06
1.7458659915387656e-05
6.029738995147862e-06
1.7114504095651376e-05
1.7283335229268563e-05
1.7063800920196967e-05
1.6918643010806902e-05
1.6873894597026756e-05
1.6685753417306777e-05
-6.19027661529427e-06
1.6486156846191326e-05
1.642469316048122e-05
-1.0777401191987004e-05
-9.201103036867406e-06
-1.1422755894409164e-05
1.619730255688814e-05
1.5937494747250363e-05
1.5831527579007233e-05
-7.5534235570763365e-06
-6.95881651535637e-06
1.5298928730660815e-05
1.5314783884888847e-05
1.5180663886916406e-05
1.4871961031577743e-05
7.586076726393167e-06
1.4367586546715872e-05
-1.757575963445359e-05
-1.6775365225344618e-05
-1.702472627629073e-05
1.406101246047603e-05
1.3741474832791236e-05
1.3611758304073418e-05
1.332662569716744e-05
1.3158410961494529e-05
1.2915680255850472e-05
-9.793296298492322e-06
1.2625497269090432e-05
1.222066538930437e-05
1.2074594611913015e-05
5.196897694499075e-06
1.1776693350475568e-05
1.1524600078338592e-05
1.0730089829079432e-05
1.0145310803052601e-05
9.55006078976732e-06
1.1185935698848922e-05
1.0779873536477915e-05
1.5568719347138968e-05
1.038925903131305e-05
9.951467121567396e-06
-8.63708902489195e-06
-9.816632699581402e-06
-1.0788491598800873e-05
8.492670684531594e-06
9.597547378882824e-06
9.184423423150118e-06
7.898332805116925e-06
8.96957742259851e-06
8.630967549534726e-06
8.326688839950234e-06
7.99088948365801e-06
-2.4234537289531522e-06
6.861574047492371e-06
7.22405552610756e-06
6.10638767926626e-07
1.2244074579491262e-06
6.579201057489524e-06
6.305741247351448e-06
5.575607895585217e-06
5.1123372923361276e-06
9.26633193273326e-06
7.166680757063131e-06
8.861285961592652e-06
4.392766381852248e-06
3.843078420392333e-06
3.5914773665815844e-06
3.207115808438949e-06
-1.6420561666202733e-05
2.6596975703699433e-06
2.1250048629923e-06
1.772748111313165e-06
-1.6389920508585075e-05
1.3133054429193486e-06
8.884898952787667e-07
5.427627636083501e-07
-1.3226387030340366e-07
1.3718720828542746e-05
5.574783869598337e-06
6.080527350719126e-06
7.4057257470444095e-06
-4.136978571144075e-07
-5.031026018635948e-07
-8.453916961784392e-07
-1.1342778471345375e-06
-1.4547929806203944e-06
-1.7964804248875012e-06
-2.1035701175587203e-06
-1.1389090118358472e-05
-3.452420882557126e-06
-3.1384179243684933e-06
-2.8118575737418483e-06
-3.7717637089632616e-06
-1.900737384079194e-06
-4.1612113738144185e-06
-4.65212979541953e-06
-3.1153201963419896e-06
-3.6411810408786186e-06
-5.153778925983602e-06
-5.616646416858589e-06
-5.981034058998366e-06
-6.3092022286349695e-06
9.002851375561457e-06
-6.730314394598527e-06
-7.177955529782036e-06
6.41667080659442e-06
-7.69185984714618e-06
-8.193136149217982e-06
-8.688842425256004e-06
1.578744929258419e-05
1.5797235516296757e-05
-9.157870314542136e-06
-9.562579064138883e-06
-9.804323938450193e-06
-9.391797762646049e-06
-9.617739518529688e-06
-7.408857497296462e-06
-6.1347081850004585e-06
-9.981824855331712e-06
-1.0412911917775093e-05
7.990394466537718e-06
-1.0760273616275276e-05
-1.1052991597263227e-05
-1.6844262992570223e-05
-1.202494040780582e-05
-1.1604522564294795e-05
-1.2058452117627152e-05
-1.2199712059203668e-05
-1.250782795211244e-05
-1.282763452420436e-05
3.2897588434052156e-06
2.542704407744393e-06
-1.2966314116385808e-05
-1.318323686083296e-05
-1.3591119160685755e-05
-1.435654213759846e-05
-1.2450418557550613e-05
-1.3896761695869922e-05
-2.5712144857678664e-07
-1.422012470125443e-05
-1.6739095630133302e-05
-1.574117743130641e-05
-1.4423800224666647e-05
-1.4658758730673849e-05
-1.4821882182895354e-05
1.1548498926424955e-05
1.235539450338521e-05
1.129386790046391e-05
-1.5068871556858866e-05
-1.0159211527780294e-05
-9.4568330187153e-06
-1.5146483100852422e-05
-1.5404954695778223e-05
-1.554526364929587e-05
-3.7887164531261187e-06
-2.9592194349469472e-06
-1.5749460562856063e-05
-9.101602250865279e-06
-1.1330787807668444e-05
-1.599805864332452e-05
-6.370895665729223e-06
-1.6186682044303312e-05
-2.952663044349778e-06
-1.6363988644801383e-05
-1.652944642192769e-05
-1.6625890546699908e-05
-1.1451968712428094e-05
-1.715983969351725e-05
-1.705065947121425e-05
-1.5898687999011334e-05
-1.5237278405392615e-05
-1.7351661392318565e-05
-9.664315836180649e-06
-8.33355446930933e-06
1.0523256487565028e-06
5.51144646118282e-07
1.1514717329051183e-06
-1.742629876911279e-05
-1.7627622305991256e-05
-1.7602349360461406e-05
-1.772433055022609e-05
4.49647902166539e-06
-1.7669338287436664e-05
3.034488621323435e-06
-1.781852851498129e-05
8.972790392965194e-06
-1.79488538191475e-05
-3.19342797419221e-06
-2.670389278431372e-06
-1.785081557210883e-05
-1.8014608830917638e-05
1.3324137587841743e-05
1.2583046296166399e-05
-1.7935002136932883e-05
-1.8013845648574347e-05
-1.547249045446959e-05
-8.482668803824514e-06
1.6801700454999057e-05
1.5752427792751135e-05
1.6160583718037062e-05
-1.815863532164111e-05
8.377212176671076e-06
-1.7474980194647568e-05
-1.7341045376903077e-05
-1.738512301988454e-05
7.120383907691616e-06
7.122713327349954e-06
-1.709461457168542e-05
1.4758843795137369e-05
1.4345869205470135e-05
1.5183188685804266e-05
-1.7269405330303586e-05
-1.7139118215222065e-05
-1.1292429426131378e-05
-1.0336223191612287e-05
-1.0334579422458311e-05
1.544130663510131e-05
1.53993577666794e-05
1.4132578766316229e-05
-8.434350619478641e-07
-1.229921223701323e-06
-2.514658609044661e-07
-7.504071513516175e-06
-1.6877606614526092e-05
-1.6716816676906613e-05
-1.1659645293605913e-05
-1.105431347205414e-05
-1.663460350986758e-05
-5.314758878212708e-06
-1.6332340822308668e-05
-1.6179124524117135e-05
1.2613885124944561e-05
1.194000924331807e-05
2.464754244404028e-06
3.599262417096457e-06
-1.5807192566453725e-05
1.2340375996545998e-05
1.1698186188786992e-05
1.1351274053215815e-05
-1.6771285224734963e-05
-1.6816704131819972e-05
-1.630800128093468e-05
-7.466168121948073e-06
6.726874262241185e-06
1.612667172848127e-05
1.5505394409282382e-05
-4.6969335612268845e-06
-4.861162625642623e-06
-1.4400152713202323e-05
-1.4739845379128512e-05
-1.3961380932672419e-05
7.44445184291802e-07
-6.041337641567962e-07
9.69520775092611e-07
7.993218136702445e-06
-1.331152264134301e-05
5.200584728367984e-06
1.680356723705535e-05
1.703719852825284e-05
-1.0644188601639718e-05
-1.0918397441573973e-05
-1.0334216437272343e-05
-1.2808125242914255e-05
-1.1670898479692563e-05
-7.893457270151398e-06
7.358112116776131e-06
-1.1182633194159581e-05
-1.0787098114601737e-05
-5.483360156855183e-06
-1.0273478169645433e-05
1.4491949751498734e-05
-9.735361036008636e-06
-4.175524288359777e-06
-9.234235652767756e-06
9.74113583890483e-06
1.012093514231025e-06
-6.866233359688566e-06
-6.446590370433926e-06
1.5902751577573663e-05
-6.1223827909715015e-06
1.0342796558415201e-05
-5.669375009394076e-06
1.6678874467881877e-05
1.0091340644718925e-05
-5.177623039512513e-06
-4.710379219054805e-06
9.531104539087946e-06
1.0051237067646261e-05
-4.1497959205046615e-06
1.3538279897234149e-05
1.3472538495119009e-05
1.1975013060607639e-05
-6.5883118161102945e-06
-7.0941570723574216e-06
-6.287953888260753e-06
-3.2720765644300874e-06
1.3148782940407453e-05
-5.581655230264925e-06
-2.69825700659628e-06
-2.2041038762088617e-06
-9.306243368785692e-06
-8.496838393603797e-06
-8.34039603620225e-06
1.2920975621994805e-05
1.3422088886036987e-05
-1.7012319321282388e-06
-1.2015982694442644e-06
1.1431728440845988e-05
1.2060491799804112e-05
1.1256562283803977e-05
-7.204993052388941e-07
-2.5159783743728705e-07
1.2958098443981325e-07
-1.575691984091547e-05
-1.6514765111324047e-05
1.6086933699420834e-05
1.6317017988618024e-05
-8.604240019164514e-06
1.6394602084016834e-06
2.21164980386544e-06
1.858145902369698e-06
2.858827575762838e-06
-5.951675101115856e-06
-7.438235716909872e-06
-4.511453555146e-06
-5.015985264790436e-06
2.0815715389472047e-06
-1.4317685483110536e-05
-1.3966784351624104e-05
-9.406926189726262e-06
4.1548220483157476e-06
4.787813025586134e-06
-7.9073141500454e-06
5.354246116277684e-06
1.373088813884676e-05
6.463791370138607e-06
1.2223004415417923e-05
-1.0730994099883394e-05
7.133578616898175e-06
-1.0391559815251856e-05
-9.548210029697775e-06
-1.2886197961893302e-05
7.639531381858457e-06
8.043237720021249e-06
8.619144851478499e-06
3.4406606283350048e-06
1.4433511890710386e-05
9.201009646340508e-06
5.097417185178119e-06
1.0167255836457336e-05
1.2781989055980057e-05
1.0991513854845966e-05
1.1400027306812921e-05
4.268705672736855e-06
4.198551887598134e-06
1.1851739913332198e-05
1.216054116526653e-05
1.258763082979757e-05
-3.723989000647092e-06
1.2887309362765291e-05
1.3354215525612361e-05
1.4775455784150574e-05
1.5407052176874664e-05
1.4549199941188134e-05
1.3553415908907333e-05
-2.1407632544319675e-06
1.3993452508871638e-05
7.155379906134873e-06
7.316063879824194e-06
1.4191736686828317e-05
1.450432938157283e-05
1.0937755662884048e-05
1.4828177594499266e-05
5.767705667858864e-06
1.0573418564972157e-05
1.7565401886687437e-05
1.63746735602835e-05
-1.9745378607470005e-06
-2.437649181940729e-06
1.6549773202980155e-05
1.672201771133909e-05
1.7344741544510464e-05
1.73688635314111e-05
1.695272997592204e-05
-9.507412482410721e-07
-4.4809680777116183e-07
-8.966023008790718e-07
1.4196039056315763e-07
-8.596047004503985e-06
-9.207092422531408e-06
1.703935820691228e-05
1.7186976261482667e-05
-6.356167360498463e-06
1.5339069041819503e-05
1.698752121936716e-05
1.1510578668474444e-05
-1.6745094024556915e-05
-8.392833184105649e-07
1.7593010425934004e-05
1.755769072468095e-05
1.1181681853120625e-05
-1.065258344816366e-05
1.7448539454974004e-05
1.749968397719222e-05
-7.84809153818627e-06
1.4097872626845624e-05
1.6221539975420513e-05
1.5345489138419092e-05
7.89552564062508e-06
1.7310936371007575e-05
1.107005207929774e-05
1.731115162895141e-05
1.4396356804166297e-05
1.3808564713593603e-05
-1.6539608183732707e-05
1.70538893833648e-05
1.5263106131976477e-05
-1.8452340925775665e-06
1.4429714079753912e-05
1.6801461783333445e-05
-1.1709708891785504e-05
1.6491999720293157e-05
1.6400740828965158e-05
9.780287125763688e-07
1.60834644953402e-05
1.5996907882784502e-05
1.5922601777180097e-05
1.0124131088754518e-05
1.569678593839914e-05
1.5384106186770633e-05
-1.3475707457867622e-05
8.104498381663306e-06
-1.3258508924263958e-05
1.2607142503841865e-05
1.4858022021500333e-05
1.383655970055221e-05
1.3345797071822413e-05
1.2836913611335006e-06
1.312574629145156e-05
1.5694329542748734e-05
1.2878614711017476e-05
1.247255599014605e-05
1.5759526968774545e-05
-1.2080582017924003e-05
1.1625822317026695e-05
1.1294456393664237e-05
-3.972974357545975e-06
-5.527121265153048e-06
1.0789692802922415e-05
1.0323429729238179e-05
6.878185767729074e-06
1.0011967319498613e-05
9.595708350740372e-06
-1.188502957993887e-06
-1.6410874093882894e-06
-1.4181200360792567e-06
9.296937741652728e-06
8.872149139346945e-06
1.4579626035155607e-05
-1.6281765564026746e-05
-7.270479394411595e-06
8.681016718936542e-06
7.33433354103047e-06
8.686906371887767e-06
6.0991554926479996e-06
-7.15834143402605e-06
-6.527689548561006e-06
8.17774342351712e-06
-7.768552291568052e-06
5.518579865793503e-06
4.888208970744805e-06
4.196294303583283e-06
9.177303175761121e-06
3.5882098846262035e-06
2.9129093078196726e-06
2.064704682833406e-06
2.2210755971875273e-06
1.536160253222007e-06
-1.3954011447007986e-05
-1.4460024447104016e-05
8.625223687229124e-07
3.665033196480068e-07
-6.590567641904384e-06
-1.5367705094358087e-05
-7.337002833803127e-07
-3.6780473444483887e-06
-1.3026170935073034e-05
5.393616980541937e-07
1.0541544459770879e-05
1.0261549405697839e-05
-4.4070739323062215e-06
-4.846401457172455e-06
-5.3425178904173615e-06
-6.002136105075857e-06
-1.2950689274645721e-05
-6.565900176094594e-06
-7.203268187899237e-06
-1.6210171091362078e-05
-7.759263934988585e-06
-8.035661751673756e-06
-8.487196215251002e-06
-8.971906422292912e-06
-9.318007178291359e-06
-1.5946582199236113e-05
-9.762444365767211e-06
-1.0214906294986674e-05
-7.695915802990415e-06
-1.2356286765240594e-05
-5.821140102260258e-06
-1.2475750845982037e-05
1.0252253035670141e-05
-1.2649822593845295e-05
-1.3308226190260002e-05
1.3046795107386888e-05
-1.652937380247267e-05
-1.732197206910499e-05
8.142626753879662e-06
-1.367818966346861e-05
-1.3972649055376856e-05
-1.430661904827726e-05
-1.6854034366312315e-05
-1.464431174685175e-05
-1.499424040680826e-05
-1.5343079596211016e-05
-1.5566105517113652e-05
-1.565944449679262e-05
-1.5942265626629075e-05
-1.6098246112694176e-05
1.4308187535754603e-05
-1.6542774048588824e-05
-1.6928937296268372e-05
5.223820345718095e-06
-1.713216652648452e-05
-2.4186889307568662e-08
-1.543200634173856e-05
-1.7216181278184083e-05
-1.7156789139492026e-05
-1.744564289795694e-05
-1.7753549813858888e-05
-1.7498343791442354e-05
1.3053879588220087e-05
-1.5454250622586166e-05
-1.4992468503962865e-05
-1.1966961758894091e-05
-1.2494873601086969e-05
-1.4861708964020361e-05
-5.032490151648979e-06
1.7411600948375487e-05
1.5012988677477787e-05
-1.3948802636922637e-05
1.7511969724124834e-05
-1.378366358431683e-05
1.7367684123067497e-05
1.3172373404751715e-05
1.225989632652646e-05
-2.1421878137740735e-06
-1.1945694678967745e-05
-5.491021270264862e-06
4.866018960096691e-06
-3.3733342334371693e-06
1.696050320857338e-05
-1.6938635095924143e-06
5.798254300743788e-06
6.273794753226029e-06
1.695217084952248e-06
3.328732240988453e-06
1.0864417226675094e-05
1.6795977193296964e-05
1.6400013582952358e-05
1.6336288959569957e-05
-1.3822041210449355e-05
9.44085503939003e-06
8.965810641046692e-06
-9.801314138041532e-06
-9.219712829502373e-06
-1.6660808799524394e-05
-1.679058971012411e-05
1.6775510004252847e-05
1.6951941558850758e-05
-7.4077404228501955e-06
-5.1498014420487156e-06
-9.66146544250112e-06
-8.44870025340791e-06
1.398083688506803e-05
1.6638760861487027e-05


==> output_bu_20240409/example9/nPred2/stepSize-1.0/gfsetFinal.txt <==
3414
-3.6841134918052797e-06
0.009376319962589651
0.011200515537405925
0.018758374675584166
0.021061741042930165
0.028163243503146015
0.03422496961079239
0.03758751091396288
0.04228157239133169
0.04706471882378013
0.05375102996512473
0.05655222727365303
0.06298025382751997
0.06614605492436403
0.07851929017510949
0.07576181149699424
0.09247286767148051
0.08546204404021798
0.09763996295232226
0.09525543457227938
0.11786553477102715
0.1051105523667555
0.12104400142785662
0.11510700309053834
0.13825126627124082
0.12516767432008782
0.14504631100084386
0.13538629091408821
0.16679039595652273
0.14572752248595164
0.17842763824964586
0.15618093385399598
0.18662507255027017
0.16680391608485381
0.19019984102030557
0.17758169830134118
0.21176053562044356
0.1885230134957554
0.21838016749289513
0.19965429437287047
0.2448740762745998
0.2109338404201245
0.2551808331304032
0.22251635127754166
0.2709155532353694
0.2341770140204035
0.2821832154931972
0.2460820786040486
3.4029916455837212
4.090729790927955
3.4128298975314726
0.2583153525201615
0.30435465657955985
0.27071744668448355
0.32897811252510256
0.2833548316041288
0.34204875782549
0.29631854376416955
0.34300700097377723
0.30952223951999785
0.382563438955659
0.3230027731478157
0.372896411803195
0.33683793881615515
0.39357704566017676
0.35094907372672146
0.39647001281042954
0.3653741935553738
0.42905126286855644
0.38028436197523174
0.45631464388058235
0.3953589519347819
0.47363493801544243
0.4108663853155602
0.42689470246584976
0.5069422849297873
0.44318068081139883
0.523714451932338
0.45995765890493623
0.5373395974636921
0.47715793211536883
0.5366276959309132
0.49480948657053936
0.55342734762195
0.5130171891772497
0.6020331713270021
0.531665257443932
0.6322156422124352
0.5508053055209238
0.6208978286801186
0.5705606316933725
0.6347226301730898
0.5909030523684818
0.6852012633503559
0.6117370791883339
0.7072062860724747
0.6333425693787381
0.7078496357703485
0.6554692022442333
0.7512312445977768
0.6782853658772426
2.3414889601709805
2.9753879714711857
3.109584398613712
0.7019608591323481
0.8009999237367768
0.7262123261078918
0.818278396680061
0.7513224915441541
0.8246679299439801
0.7772615142076506
0.8764056583659294
0.8040598761600809
0.9172627498224701
0.8317132286899492
0.9344289813242697
0.8603491614750644
0.9360739836746761
0.8900217921707817
0.9930083436630415
0.9206712529095877
1.0238977851371347
0.9524832802943789
1.0323967690843827
0.9854559652166478
1.0842376804389038
1.019620508794532
1.0964337500546562
1.055193580275038
1.1536762986218592
1.0920099801946332
1.20355593223446
1.1304637493043757
1.2216247395008157
1.1703032463077634
1.2815245007211749
1.211859011981321
1.5222792165878982
0.17807923110389776
-0.15699778028190298
1.2552808003968392
1.3581639936513301
1.3004631457197002
1.4094194825045445
1.347804378823356
1.4670062023305577
1.3971189199193648
1.488723364212983
1.4489326100466389
1.503122181583482
1.5882624656809792
1.5602871824167015
1.6482233011322178
1.6199828403359189
1.7743064691947086
1.6830107418265776
1.6033372355324738
2.027181031654248
1.5229732303244694
1.7496841232385985
1.8034366044676016
1.8199607338453665
1.8796451816989412
1.8944920053060557
1.970726579791844
1.9735846235156058
2.042129138974707
2.0577744721449456
2.101124846918995
2.1476055017309506
2.19870629587645
2.2436702381308318
2.2882161533005916
2.346813500201605
2.365631304891713
2.4577963273165557
2.488478306015404
2.5781665740323563
2.613156232725052
2.708588606587487
2.782502641447655
2.851620307687458
-2.4839705096106313
-2.632303834409587
-3.0296306908773483
3.009749642430303
2.986472814672874
3.187705919188013
3.1810950124849784
3.3896386672346552
3.4357965610910153
3.617758321559896
-1.462921195494204
-1.4310285429207432
-2.0323578899349246
3.870945926877704
3.728546360331528
4.158496126035253
3.9757087692843838
4.487010508443132
4.2651928117625495
4.878124257261892
4.6181258760330595
5.391431696240111
5.031456605410652
6.019334160472252
5.554996428149626
6.716744343790139
6.19596486110043
7.014031456396036
-1.9690344361175107
6.986478313449917
6.777372115905541
7.002577557064052
6.917013457633243
6.999546422997257
6.930489416942514
7.0003350333891525
6.937483308130478
6.999899902098416
6.970111185249684
7.00030436720439
6.96983409495751
6.999660923423584
6.936274391517287
7.0024361732762115
6.988655885814213
6.911789853002744
7.008455862654507
6.859942787344254
6.724579690116609
6.59106316858854
6.0139257243256
5.8881695803471645
5.39346194214849
5.451456740660207
4.877140265316017
4.945509462712041
4.487283417936735
4.544906618309865
4.158509760768386
4.250831178174371
3.870806509657748
3.977393324981472
3.617931213651068
3.7566638270454167
3.3898120586288982
3.5514951697768833
3.187540544370643
3.3329925835863246
3.0097313000956536
3.128917176851257
2.8516894983570613
2.9960701573033925
2.708697738537123
2.8489411518246204
2.578010800902829
2.703881059700138
2.4578545355599877
2.5681936656817554
2.3467906961199048
2.481968466957824
2.2436788161374
2.3692667165318464
2.1476063958365548
2.304089336209418
2.0577795405687347
2.2073319048923863
1.9735831157886607
2.104535797624977
1.8944853813180662
2.0069517897417337
1.8199736104872952
1.9508282049987766
1.7496377312888238
1.8674622489957287
1.6831075855821078
1.8224908614386672
1.620016773505863
1.7442524079790516
1.5601809561120819
1.7039292486186117
1.5031322677567625
1.6251236143868362
1.44888940258073
1.5658845424497325
1.397260911988859
-1.5270260569054415
1.34768175027704
1.507164799533693
1.3005279444393811
1.4245172151621937
1.255212280037314
1.4009230905959553
1.2118727384352166
1.3200311294763982
1.1703935157343945
1.1303749649709462
1.263742058137948
1.0920538730414109
1.2194446181213057
1.0551426990479784
1.158001830040316
1.019659748586307
1.151490254697204
0.9854531808425515
1.1283254869916817
0.9524893553189437
1.0957526961225772
0.9206687218972518
1.0405884792840834
0.8899968295392445
0.9857650197809966
0.860373643672156
0.9801037017858211
0.831729099152274
0.9498099853411545
0.8040248401913056
0.913518929037483
0.7772639816403345
0.872591308476367
0.7513303614001252
0.8677439967638694
0.7262236241982855
0.8267703107010012
0.7019308739323458
0.8249684842334235
0.6783271314829827
0.7911655427980924
0.6554728456651641
0.7529797945112445
0.6332843095805679
0.7100004060712256
0.6118185316170601
0.7056339479410311
0.590824704813472
0.6896318652511121
0.570558031833722
0.6542002177429873
0.5508870056983209
0.023746433222114505
0.27826261676890945
0.44940360907764443
0.5316264418567807
0.6266757882441514
0.5129727996520922
0.6055382610427432
0.4948705341715473
0.56873877194951
0.4771300926030927
0.5672953650864907
0.45991815888696913
0.5354173933561619
0.44329669470436867
-1.5290927025262837
-1.333243850055148
0.4267588217625641
0.5118984673120299
0.4109088707953458
0.48151687409181965
0.3954519731789097
-1.0872551388734242
0.38015272541074613
0.4737231399313078
0.36546068483546446
0.4290349386382013
0.3509064835051869
0.4274286929813164
0.3368175210560956
0.4016817190253005
0.32308907315345986
0.3094597181191932
0.38092795255049944
0.2963208666824197
0.3505478380548661
0.2833789887836673
0.34929805972716393
0.2706961729688
0.33209557272243917
0.25828624169334014
0.302653013697718
0.24613762301647737
0.29957011477430784
0.23418187236571295
0.28585060247796784
0.2224667898856261
0.2704761287446572
0.21095665055535806
0.26051732775997527
0.1996501911033286
0.23572945421096114
0.18853593963823337
0.22888291431103386
0.1775639325485691
0.21273845671383806
0.16681267771221867
0.1944285157446567
0.15619073117708038
0.19232640424735095
0.1457125339857657
0.17379674145541715
0.1353832200915651
0.16642754359347162
0.12518163812375913
0.1487590601095539
0.1150970505503502
0.14152278323708395
0.1051195194275142
0.12618499468037928
0.09525016315408712
0.12016230199947647
0.08546282720937458
0.10540084854814459
0.07577392811929905
0.09769936154135388
0.06610465452935402
0.08503104421974784
0.05661791856527229
0.07049880314413874
0.04700443006568532
0.06176927723084964
0.03759179470766286
0.04691787636551297
0.02821694319494996
0.9430286062454778
1.0364761257392772
0.7870679736371633
0.018747502316278388
0.030499498647666923
0.009334319639214805
0.016906683589724136
-2.7500478792959627e-06
0.0002208899898652845
-0.009318661290300845
-1.889625113097706
-0.01880366109994151
-0.014845574003067488
-0.028084813247587027
-0.026251219401204853
-0.03764360435982705
-0.040066184719377056
-0.04703599051580934
-0.056225635915247055
-0.05649136023846506
-0.06615019737444121
-0.07249392999150936
-0.075708373789823
-0.08155463744589846
-0.08544318420378874
-0.0951928639457084
-0.09518880371001974
-0.10340979077878704
-0.10508455682001935
-0.12029487417256607
-0.11504988662919223
-0.13532702096564334
-0.12512257270259816
-0.14129547314990984
-0.1353253414304132
-0.15927161472198648
-0.14564897860504855
-0.16438050707457047
-0.15612275989859126
-0.1865923860390364
-0.16671360850718384
-0.19013453774852318
-0.17751376948364314
-0.21280220452788132
-0.1884380524802591
-0.22374078790050636
-0.19954943544048098
-0.22772121640749104
-0.2108457133847979
-0.25047054744236263
-0.22238234641835314
-0.26801017493252105
-0.23407425801975773
-0.2861725516612912
-0.245989155073957
-0.2839930867405431
-0.2581738481024337
-0.30736608651809694
-0.2705490808291366
-0.3138143569833
-0.2832494470630628
-0.3400132678921651
-0.296145206084415
-0.353244315632939
-0.3093486257241221
-0.3522975622956291
-0.322857338757056
-0.37778431325542255
-0.33662666704885513
-0.3832062877347398
-0.350778833597363
-0.41560536154398886
-0.365219382031263
-0.43227668179675843
-0.3799386740923308
-0.4332062301637735
-0.39524479465126183
-0.4756670311167134
-0.4106598040900677
-0.49310013712816997
-0.426545344330997
-3.3960399806844483
-0.4429888085189803
-0.5119886152038274
-0.4595947880902909
-0.5104536509780868
-0.4769498778229882
-0.5464058699838849
-0.4945055572702976
-0.5742314919254267
-0.5126276080628649
-0.5313595274321615
-0.6097392789198358
-0.5504404186518772
-0.610158917194454
-0.5702006242662369
-0.6222567589914296
-0.5904642771036132
-0.6596092882671627
-0.6113733305509883
-0.6866938022021141
-0.6328582263030608
-0.7158876738221869
-0.6550046609156193
-0.7193545243385542
-0.6778560376331266
-0.7596973460357599
-0.701401764417018
-0.779806361743576
-0.7256901969519272
-0.802441492315498
-0.7507606717269732
-0.8127676796201254
-0.7766489454843096
-0.8615071932243022
-0.8034402160161677
-0.8988830146294718
-0.8310660767457921
-0.9362600706788469
-0.8596371002895759
-0.9313085379788438
-0.8892969966776678
-0.9831890652945514
-0.9198973696090412
-1.013646485301829
-0.9516733641252786
-1.0215600919145191
-0.9845878401160448
-1.0744825368007536
-1.0187467568372324
-1.090923997333253
-1.0541979750390598
-1.1502125442407343
-1.0910440125526055
-1.1661357097944052
-1.1293428107520525
-1.2283759294930534
-1.1691987604997467
-1.2438867694884992
-1.2107106697590235
-1.3011047879013948
-1.2539801094750558
-1.3226990258371703
-1.2991690057243546
-1.393307005763967
-1.3462771452435045
-1.4194194116741752
-1.395749973179629
-1.4914616462599934
-1.4472954670855034
-1.5568482584888013
-1.501436697002674
-2.729490377990593
-1.5583826091869293
-1.6356780098478676
-1.618054857769086
-1.7000915210157965
-1.6811258421575157
-1.7678351348479768
-1.7473881195587317
-1.8497042605457288
-1.8175788912833937
-1.8919689120724168
-1.9624773629243413
-1.9708461498898622
-2.0187282795779207
-2.05483594215243
-2.1127965333729537
-2.144400716167092
-2.1700004704254585
-2.2402050350812672
-2.2699933412950046
-2.343105737214384
-2.37907567127788
-2.4537367064945474
-2.4695481620785937
-2.5730764561069375
-2.5916716115772633
-2.704912552782649
-2.7287126644750304
-2.851372979785153
-2.8417326924098045
-3.011380668439324
-2.994349596137625
-3.1888352159249718
-3.164760178789606
-3.390933055479735
-3.3491246837845523
-3.6192846404307946
-3.5563993067505923
-3.8721562958916658
-3.7556111529740317
-4.159928967831878
-3.979246961377707
-4.488717986424383
-4.269234633098738
-4.8789467054005815
-4.561857343784766
-5.395198271671621
-4.986600122450743
-6.017066851433175
-5.512702245101975
-6.724603881602783
-5.936159631343591
-7.009417325592483
-6.556966319842064
-6.9883045845027585
-6.8735747353823085
-7.002498357523784
-6.928740025432232
-6.999600710710917
-6.9571704889795845
-7.000381804601203
0.08658181789483883
0.24414064810674682
-0.09165940545551302
-6.999874078354482
-6.950101816199168
-7.000347185532252
-6.934357862942349
-6.999585248261773
-6.903476239016141
-7.002544893464926
-6.914467390664712
-6.988130360220318
-7.010238496326517
-6.886377152696803
-6.726880950648004
-6.496657670172695
-6.015624942965477
-5.881798293843521
-5.393257158561372
-5.1421868837526015
-4.880822061482168
-4.488289562745178
-4.651437697255652
-4.160105857895923
-4.280497527513582
-3.8721586529456826
-3.9604747724741856
-3.6193166502674794
-3.7167189693561387
-3.3911513768162815
-3.518778023936608
-3.188794331348511
-3.336072010594735
-3.01090097115966
-3.145467673611479
-2.852816341541236
-2.973613621171304
-2.7097773936235505
-2.8518418174930287
-2.5790590648065015
-2.712037944632549
-2.4588730889418433
-2.5776405744431217
-2.347779200703095
-2.4737693978543462
-2.244646395162263
-2.3666545567479487
-2.1485373043987246
-2.266745408548415
-2.058704853825082
-2.1978882253044336
-1.9744862402688685
-2.116987923751003
-1.8953541780389247
-2.019292072334984
-1.82085567539509
-1.9692001131393868
-1.7504627737908558
-1.8931128981213219
-1.683957254336157
-1.7955123251680365
-1.6208104648335986
-1.7589215162594287
-1.5609058357371568
-1.6708440638980675
-1.5040384305437227
1.7655841099261593
2.1469926842529605
2.1735800423654483
-1.4496196155866734
-1.607061379229264
-1.3981325712169166
-1.5200343297239691
-1.3480829248687627
-1.4914521057253551
-1.2994689022542247
-1.4323813512241472
-1.2537279591677908
-1.3857251415271663
-1.2106783271450146
-1.320216516993442
-1.1691640692984326
-1.299042089072877
-1.1292609912911444
-1.2519329226205436
-1.0910176724254905
-1.194079520566942
-1.0541254822923445
-1.1667801689914283
-1.018673992611463
-1.112257882813592
-0.984609372334865
-1.0783375397550619
-0.9515778280723437
-0.9198845249484103
-1.0309802661193839
-0.8892575191493372
-1.0311024213026634
-0.859601650057438
-0.9847017189215893
-0.8310341152405819
-0.9277148728467555
-0.8033931138696622
-0.9233345527484916
-0.776630045244293
-0.8978705722031031
-0.7507310755573644
-0.8626883713668306
-0.7256529456809431
-0.811166581293105
-0.7013858946442554
-0.8071487232915951
-0.6778345703658846
-0.7954515900426768
-0.6549744901705005
-0.7639390284007261
-0.6328453738846435
-0.7138043815656149
-0.6113278221124488
-0.7056641238956529
-0.5904572901953137
-0.6685124293221235
-0.5701709850189122
-0.6661382934623982
-0.5504558208533187
-0.6291936242966666
-0.5312954497024158
-0.6258053123882372
-0.5126699258922924
-0.5985758027606819
-0.4944747332666271
-0.5769509652932973
-0.47684574570058724
-0.5445606390870615
-0.4597104165887964
0.8851004062648987
0.9211138148801651
1.2419800974653599
-0.4428717357173574
-0.5236522281419048
-0.42663694811231473
-0.5094286722196105
-0.41060725298052714
-0.4846543530056515
-0.3951395178118737
-0.45953657267663517
-0.3800546151874959
0.6711509520250806
1.011602812650197
0.9264049809672877
-0.36513572371700864
-0.43498613571256356
-0.3508026684159151
-0.40623027030507625
-0.3365936960731548
-0.4008128365247105
-0.32283277797898124
-0.3781096125280165
-0.30940348156329256
-4.4589801242321645
-5.442588727419469
-4.640948563952421
-0.2960959938930305
-0.3552528657637538
-0.2832633191205778
-0.33651406537534445
-0.2704955443434869
-0.3150203440005596
-0.25817126578956967
-0.3053324771619529
-0.2460568751468174
-0.2340048565456297
-0.28420262178532874
-0.22238300025473853
-0.2600432823796361
-0.21085439701632486
-0.2559805177452038
-0.19954213143595542
-0.23910227659645925
-0.18842731077621083
-0.21803579441058338
-0.17750332119655962
-0.20911330765890998
-0.16673615229785405
-0.2071780939634352
-0.15609585360760841
-0.1913457481590984
-0.1456441512593085
-0.17063118731031837
-0.13536628076972995
-0.16574570715264314
-0.12506685446927282
-0.1516241438158829
-0.11504174518306157
-0.13297468098808915
-0.10512447997756573
4.733108407149933
4.729689309956213
5.566331174526965
-0.09516447029929948
-0.11960087391706782
-0.08544527277415753
-0.10318747187596759
-0.07571338800011015
-0.0934546093785504
-0.06611459963403986
-0.07839716130723746
-0.056547060482340546
-0.06953797575102952
-0.04702191859751294
-0.05679965269760133
-0.037584036538306796
-0.045071120170936924
-0.028152331594587323
-0.03514372262526805
-0.018744382593812888
-0.02402153987253925
-0.009368465068390338
-0.011334595599420606
-0.0011065186370810326
0.02928730375998613
0.0582706524885966
0.07947397086874963
1.272823993686549
0.11040050527962349
0.12741666686942843
0.5358788927607101
0.1633134053482671
4.891884545115474
5.946750494880736
0.18459424423015822
-0.9300718067592004
-1.2494561352089137
-1.0180486654923477
0.22338213230578954
0.22501076961122632
0.234080608294765
-1.1436314390066857
0.28241591932327764
1.7914252149721237
0.3278805087456453
0.3220621363544057
0.3458777270122956
-0.2721848807186862
-0.36643214339447727
-0.15322969967735214
0.34681532147276056
0.3895728583421955
0.4171108274059669
0.4213955121113968
0.5119214986379044
0.46898640428958027
3.123315057517443
0.46932078189937726
0.5272535894750692
0.5703854335199455
1.6455373838681806
0.655595344840897
0.626250959442831
0.6294652394264573
-0.9354840482933473
-1.0009111336152536
0.742542021341426
0.7623025965375374
3.1998886189371767
-3.9555623804771134
0.8363043166696906
0.8324015605953381
-0.3632303207657014
1.0586960671719317
0.925721651869496
0.9671915412473379
0.9566564616393626
-4.793785232657361
1.0564988365833046
1.0993633912951903
1.0767720419727074
1.2807253876113698
1.3227803838328893
1.1592560181559295
1.1968089737170515
-2.7570729852109648
-2.8885932132496803
-2.3880612556335272
1.2614375869177725
-1.1788297084861559
-1.5584431599901403
-0.7965656435104848
1.3205657611103006
1.3995378187319556
-1.8246153045092197
-3.5683324282798288
1.5021081540029793
1.5309397425633113
1.6279229558599817
6.808899867366153
4.623169924305834
5.820701271467125
5.604376821430625
1.8148315298639202
1.2460293808538787
1.8253540466878642
0.6281479745913229
0.7523909837223874
-1.767273870062324
-2.301942413892696
1.921678142384592
2.0633650677430957
2.171101597177826
2.243679295315744
2.887537352421483
3.1652716666422953
3.4901887988271296
2.363125845993012
2.4620190311526557
-0.7550477005327952
2.6423797949872174
2.804271585156877
-1.5432371077241813
-2.090150686094325
-1.632164859021725
2.988355486047261
4.420940002428942
3.1721464070407563
3.474062978465378
1.500536435167647
2.133964270557126
1.59762709428959
3.68501460235986
1.054574788661748
2.637446828526787
4.026740016881222
0.8646597357181938
0.881936266202886
4.4416974799076225
4.812370348346057
5.312905485168247
1.9179511306931278
2.2101003649202755
0.6694782315678379
6.143503409756353
2.9329789935119885
6.773872117277416
6.863014021509622
6.916402591079738
6.9699905116039735
6.896299809860619
1.4023227935230322
6.041795925555026
6.225321596834935
6.394844186267933
6.911943199190173
6.7289059922577374
5.240527861988198
-1.3210269637646732
4.657893445615533
4.195188941682571
-0.1731000497335434
-0.3667371816317583
3.8203044359616385
-0.042675618368261566
3.562969758634671
3.2117713190339416
-3.9318645275124116
-4.05642038829642
-4.583433713457502
3.0291853701822222
2.8360650538739387
2.6632216506277224
2.7697465758115327
3.4608808888873273
2.49748810312077
-3.4502465737602694
2.4404469144371297
2.2493448743947675
2.1231438290483275
1.9958631314291615
-4.827804694864509
1.9019315701248827
2.000090898108816
1.794552714558295
1.710539618487164
1.6183504160218805
1.5007123254635493
0.483164974530069
1.2916065289362975
1.3827486915023042
1.309647075611766
1.2633454052263018
1.2068664586959308
1.1103578092910444
-4.5459518230381315
1.114753738165989
1.0418937704106785
1.0176726768802433
-5.387795670658217
0.9853212208558667
1.0395815465934715
1.2846469544781476
1.0116199958925831
0.9330079603617979
0.8824536809033088
0.8035701945636557
0.819306214368991
3.55542426450042
3.4614781386058735
4.0083911419270795
0.8033390238119595
-1.259142869426219
0.734656651176766
-0.45525035110142176
-0.5177299238435968
-0.669323857790215
0.7249793266217304
0.6790740366586847
-2.2247034219730457
0.6490009046038646
6.704609802446449
0.6184028298091685
-0.6545375017477142
0.5947254292084432
0.6247427684489049
0.5228063703162893
2.166956718127359
2.306671715006109
2.644484737192618
0.5157309724318507
-0.08225337860804201
0.4262232628645691
0.42978851638532684
0.651082945419074
0.36202357881565406
2.839531212690076
3.5805236541286405
0.3565384083575416
0.32603296662938375
0.32529757547392146
0.29288153138058975
0.7278199689815501
0.25583516881197005
0.2369044345349546
-1.7691001139025742
0.2060159701693937
1.1872858855274127
1.074470181104911
0.17726117119765858
0.15611723393871285
3.9194538251265683
0.12795297496641153
1.2588065517068083
0.10908201102459644
0.08361404498248066
0.07270486767989996
0.04992239400761897
4.1884972090924775
0.03443565216207856
0.006593025159671206
5.185704438059414
0.5555018159524479
-0.031273932986878035
-3.516648953200005
-3.8946894003148893
-0.062001184379139915
-0.7060844348844939
-0.12182338018400479
-0.1016248440016529
-3.228378868395111
-3.0962551579258166
-1.6352875305133578
-2.345621346802132
-0.15265021807081616
-0.171531374220801
-4.942618431986007
-5.404902441482338
-4.390214637189069
-0.20206378559028992
3.067037628691733
-0.2438726650020958
3.1420146420916653
-0.30318836651787323
-0.2826686831567109
-0.31916256966432205
-0.34771636090453284
-0.3594956980376957
-0.39338691865085157
-0.4108771936225646
-0.4269383729525382
-0.42880928710153526
2.2186032059566885
2.437855643925597
1.749126756736428
-0.462348904377913
-0.5103970200010732
-0.5228921025121678
3.334006065961958
2.3319309125636116
-0.6399180933549254
-0.60248071405034
-0.5948755302883751
-0.6673103628953418
-2.045342071808775
-0.7271004020862284
0.055110671834066094
0.11187342835929025
0.028491140485162807
-0.7679624463329939
-0.836902875100268
-0.8511037002978186
-0.8909443280392332
-0.8889924458607181
-0.9381766938364728
1.537771759708873
-1.01295643573708
-1.1429378749350694
-1.0842571790549367
-4.107751995624975
-1.152271635713515
-1.1537247612821944
-1.7031021576066818
-1.8516467668588885
-2.2294156575052746
-1.2376388201232242
-1.3212756893819866
0.6410294197015957
-1.3898181989467786
-1.4779408686263344
-0.4008077700398637
-1.2911652559529727
-0.37343544920905636
2.2300147701183404
-1.5610970350733604
-1.6665162531687383
3.0411003101796985
-1.7503969462192275
-1.7897984467650454
-1.8872481250065396
-1.9301847149467277
-4.824080587865502
-2.2827069366150488
-2.1926924151181932
6.649009444624824
6.011609518474305
-2.4131668511285644
-2.5703939536359828
-2.760820712981818
-2.9338218458612135
-2.7414837124180114
-3.451827419398027
-2.7324458988238947
-3.214342609432389
-3.35777758317392
-3.5287267109341705
-3.78453907677077
0.46022614877751095
-4.220576462094208
-4.706860328168374
-5.245022608895116
0.4603577432841817
-5.891720500667146
-6.536598864492856
-6.808513685816096
-6.9389247633856455
1.216192209314141
-3.7725637670831094
-3.92877690273413
-3.141051125870569
-6.85877904128865
4.514597819147465
-6.811942269989109
-6.813752223337526
-6.438683678869717
-5.78069376730594
-5.275297634813495
-1.1854073188780552
-3.803574265858704
-4.080801096366153
-4.39805882941672
-3.5584605253270607
5.827606204151598
-3.3582863666925498
-3.0601575793706868
4.722263259816937
5.0203909874322905
-2.864707070383701
-2.6591858512890414
-2.5010804938472746
-2.3715853995014844
-0.3633095191852753
-2.297939195092639
-2.154995146055752
3.826340217157522
-2.059972253957072
-1.929636485638681
-1.888354413781718
0.1951081541220067
0.3892908216110199
-1.7990600656563673
-1.6790989097447258
-1.5955613669923465
-1.5529431209501872
-1.4610011396253844
-3.458948247561852
-3.6945367310982435
-1.4103662020640162
-1.3198368373934959
0.8260123073338846
-1.2473953979899017
-1.2301629374865644
-0.35480371973413244
-1.0653180218136267
-1.1801538415347201
-0.8577416169727524
-1.0859039454571013
-1.0297921043833511
-0.9326506436946714
3.9089387282643107
4.470807769892694
-0.954400869715214
-0.9262961579897653
-0.8220617310082268
0.720062151871219
1.144278676375033
-0.7782296354366767
-5.825009902818312
-0.7353146536280143
0.3626200469887777
0.5272153956202754
-0.7250796309937987
-0.6742848948776814
-0.663071347464229
1.7693508249082228
1.4911757808979247
1.9922471479949952
-0.6063001307039817
2.547358598908522
2.798241688948423
-0.6182193423967373
-0.5724815731187832
-0.5604146469219138
-3.64148568595618
-4.335918750889219
-0.5301293090540711
-2.3741946659331403
-1.6526878884421947
-0.48879750707495095
-2.82160093559896
-0.46390510516265443
4.169779516784814
-0.43002037062075327
-0.39818002696023397
-0.3894939455250622
1.9309233742239678
-0.29059070326520064
-0.3141710461622727
0.2269880569244545
0.4139142692658319
-0.25792397086875113
2.5530569339764773
3.336279010512163
-5.615785028658856
-6.252740307966094
-5.804457290784097
-0.241041668399911
-0.20205756712820389
-0.19736972300799155
-0.17273962721350933
3.2245265457122945
-0.1637553025177914
-4.717618252991781
-0.12430895298957016
-2.358159698398157
-0.0909086213469663
-4.071180454792893
-4.620009795355708
-0.07613139585219333
-0.049874323376252985
-1.139038410493288
-1.3279270596314054
-0.03205340323394825
-0.011969732163659284
0.6057333029262983
2.852735619532274
-0.011745399842104855
-0.11327513881739758
0.05630859623021684
0.0036916433675940655
3.2511907427564113
0.109468828543077
0.1752911560248041
0.19399691186782989
2.3980212594307186
2.665920981479401
0.26922017216930555
-0.8114939783463049
-0.9664381533825
-0.7411780156489293
0.2617988002977777
0.3086205585446784
-1.593830012120835
-2.0686128638349945
-1.8411987840594186
-0.5331283318378026
-0.6480693473363974
-0.8393103763064248
-6.659536303266539
-6.340538862038673
-6.864140806363297
-1.645635068310865
0.3696285879831247
0.41849524906646884
-1.296703353910159
-1.4679822615412328
0.4311362339252627
3.7357983188548287
0.5106223221282291
0.5369745707929209
-1.4896319784953862
-1.6801698731136787
-4.316240026121506
-3.9483812478026956
0.5995767985205633
-1.3603023689300198
-1.4787307656306108
-1.7259542533061685
-0.36623400807860707
-0.35492025188931275
-0.46758652684768215
2.0685561636132714
-2.522211731099064
-0.3732650715391047
-0.3964591693330964
-3.5356489719713413
-3.7919699547234575
0.8470355120193725
0.787843791611949
0.9310479726679137
5.589959179635223
-6.5660807374312
-6.262355880340545
2.2693271422322643
1.018902052291461
4.594071709969077
0.14113370666756023
0.05122307144088151
-1.4069177757488247
-1.3983622236346396
-1.6443567332376177
1.1401075005561103
1.2765200751840013
0.7870493339047834
2.806298896937165
1.41324216282346
1.4595797844620664
-3.715444636255363
1.5487222580789952
-0.8938170274997754
1.6742172336669647
4.832299533164948
1.7658281747606106
1.5807980063724372
6.444052221215277
2.393512763400218
2.4533417766810572
0.5821646637737734
2.491087027317878
1.277554286999773
2.632916709271851
0.2295693686195337
2.5649849410236305
2.81294880663406
3.0629905609390815
1.8430064595516473
1.8894449808016536
3.351720113777282
1.244312527402618
1.3217033471870028
1.8382330411696202
-2.634465706730436
-2.4946279347171885
-2.986941283775761
3.8542663562356845
1.3208476171042363
-3.160392894621988
4.304870428315594
4.81009813726443
-2.1106646466716312
-2.661449204214338
-2.4138031857505853
1.1833202333098634
1.1180810288558503
5.455698610855482
6.145411974907465
1.499344025006206
1.4024265114684706
1.74342388522334
6.710638378577695
6.8610483196534044
6.961882512921008
-0.38686702944561546
-0.33518154557082097
0.504612315305848
0.4430990535241712
1.9369265848980048
5.568505972947291
4.871418652204796
5.282837173354141
4.168042300570887
-2.7598587110454966
-3.0183070298099843
-3.3758526504940987
-3.1325490980473756
-5.528394214977505
-0.9148634607594721
-1.0773343285099644
-2.2730835544205283
3.2916398114186447
2.959763044687614
2.2834406607219004
2.7169752329303565
-1.13701520811865
2.3867285911620892
1.6565934814233911
0.5515736222506776
2.167218150823124
2.010803674036933
2.410918910773949
0.004370604222277464
2.0548401811198485
2.0209147727522434
1.874053318900683
-4.963328891958722
-0.8320881696316348
1.7364689182634105
2.9798348492804423
1.5449542866847317
1.391105787469919
1.3872922077879655
1.3149347881089508
-4.731424471090789
4.960609481831806
1.2213468928329343
1.2169399023374834
1.1195480453149793
3.9146308461248673
1.0896954080605865
0.9619337389489069
0.867297025783749
0.669245628426556
0.9735474361394817
0.9677387724580586
-5.209348367830555
0.8751647806251238
3.8110670782423015
-2.6569624218874646
0.8808229759547691
0.8266162709491027
0.3159159908828755
0.746886547928149
-2.913152533879688
1.5139294601291093
-0.11997152197504941
0.45204283874162304
-5.420470036890443
-5.444773268811383
0.41584779285720147
0.37142846888205266
0.18461585559614155
0.1578030137487248
0.3151063517632904
6.298612918994262
6.744071807711816
6.3152054463645735
6.948171684421139
-3.153523583808008
-2.703448396417663
0.2782046268611712
0.24168819753957904
4.089482752444093
-0.7198624821484557
0.2426843430901216
1.6415274395112596
-0.033678122662225016
-6.338309822727335
0.11107254780492327
0.07007831643435691
-1.778993460343805
1.7050044189159097
-0.022722176404347934
-0.14824835560669647
2.0001188329551463
-0.8876785140989173
0.4268611295768415
0.5487612253607821
-3.222045377983614
-0.20524196380749346
-1.9819886687833472
-0.22553525230423102
-0.92883033781156
-1.0480513683626822
0.28015029641292
-0.28079198176649
0.7655743828808416
5.590241870726691
0.928400153163653
-0.369345356210746
-1.5442403899792536
-0.43357286923889626
-0.4491018699784601
-6.25530091354715
-0.5399823819415079
-0.5457047118126155
-0.5531818722340492
2.468021856847557
-0.5776828195137035
-0.6452088678587843
0.5892718084430539
-2.113936396038962
-1.2334176335316192
0.8551866425710296
-0.7273716861329046
-0.901579785206223
-1.0132356113986423
-5.975036427203093
-1.0670934200790716
-0.6000248502288087
-1.0583825694089706
-1.1772718637330444
0.5958550794377184
1.7960998611102548
-1.336751185482745
-1.3447170970442532
-4.563557891965589
4.300246702553199
-1.5099822504108276
-1.6141731328995255
3.3685923361945957
-1.624267869647772
-1.7194259106338765
-6.636261141694547
-5.884768114923729
-6.212691834176328
-1.7775249804827986
-1.9146152604716686
-0.5861063966759892
-0.47511121047526067
-2.8483042848635725
-1.9960848227365833
-2.307882643387206
2.071843159577517
4.068577282314062
-2.6033210189379705
-3.2001326060225455
-2.2720697925662923
-2.360659116989965
-2.8261262313281397
-3.034287121103845
-3.4293454349504424
-2.5500071893426033
-3.589592935341703
-4.010770063992585
5.792587474946362
-4.535562428269645
-5.235684509783842
-0.731804279292061
-0.8208267700532706
-6.034586657166663
-6.588322368298775
-3.9305951952895493
-0.7049203261663444
-6.763214757144084
-3.696978089547213
-1.1885138599894152
6.791533582203967
-1.9598306234872618
-2.1991468306324533
-3.2581490895958485
-3.0735398968640397
-2.848711343011009
-2.6148988581056893
-1.2633386525736112
-2.4570468562311305
-2.3051217932331336
-0.24490453118832245
-2.1676073745241773
-2.110512325988733
-1.9514447909893908
-1.7749080790393976
-1.735144931969727
-0.5601495091713624
-1.6241447956578587
-1.529891048351886
-3.2315285708795503
1.6622302132469515
2.8475669534773194
-1.1384579235274999
-2.1992700763874122
-1.1669711962949676
-0.9794812236605578
-0.23433221999048637
-0.3568886943501346
-0.06687947354267046
-2.2839093917991744
-0.9167740616156995
-0.8856869022269134
-0.8154512465490938
-0.15469220523254934
-0.7445986630362404
-0.7122056726756055
-0.6365506606149016
-0.6045753548362974
-0.6072139267614334
-0.5345792015521089
-0.5042875841188709
0.707145029855932
-0.41954894566984163
-0.3259576070651177
4.028753912120107
-0.25863609180574054
6.342372823249956
-0.6780882980093157
-0.22247446135743576
-0.17451417369937008
-0.11848667915459578
0.015224961392096628
-0.009003218879474636
-1.2925335500210093
0.6750826300538589
0.7529846504475575
1.3108535177759477
1.1553570868497385
-0.8211114946828257
4.070359180063602
-0.10314612471479197
0.7412110563271483
-0.978680938229617
0.017817764534821853
-1.0094365518740656
-0.07118132264064857
-0.6938084839050636
1.7005395803780334
-5.176980590476737
-1.3092316060940279
-3.7631228439403017
-3.2070365076456415
3.8737479662366634
-0.16685741567053583
5.364767739742095
2.6841617664190363
2.6339295446898143
-4.9510645708917105
-3.804200575862371
1.5733723116035025
-0.27247001113715374
-0.39196732644680493
-0.43771013201841347
-0.3909085787521149
-2.0023165561658307
-2.0147869800309137
-1.7742048892482607
-1.9351277582793138
-0.2636498104123944
0.1788191351262606
-0.06896474033734816
-0.19832539486818243
2.299552479673979
2.978933302506039
-2.6548806009992703
-2.077776102157962
1.0127010760056374
0.33065739864040633
-1.0000002782950022
-1.0001111963004665
-0.9263794034397034
-1.0004478972955033
-0.9379164356789857
-1.001005212290942
-0.9162951748925685
-1.0017898971114187
-0.9293882603739415
-1.002794615198833
-0.9150386032160666
-1.0040241356088428
-0.9352980771602896
-1.0054846104713777
-0.9124844857015798
-1.0071423197270655
-0.9069212381523095
-1.00905756758583
-0.9398303086940917
-1.0111580753246594
-0.9164629641912111
-1.0135130818182403
-0.9452157814509323
-1.0160639547094008
-0.9362639329772254
-1.0188525206310008
-0.9524687550107777
-1.021850436879929
-0.9285434620163979
-1.025067999476802
-0.9365965166758137
-1.028501417604635
-0.9491881377235443
-1.0321646427833149
-0.9692076478969245
-1.036026637940845
-0.9525475450459864
-1.0401248119616189
-0.970778649992473
-1.0444160478604503
-0.9498451373852569
-1.0489382019711706
-0.9641584051116143
-1.0536646888804329
-0.9705722014534123
-1.0585873217831911
-0.985494398196024
-1.063755859391935
-1.2909173258245539
-1.0232990270701525
-1.070373680978622
-1.0691104175270314
-0.9909092344468815
-1.0746736726743282
-0.9881816098647569
-1.0804358092606978
-0.9965263870812708
-1.0864365385254182
-1.0201220055202997
-1.092587316094084
-0.9963815370940525
-1.0989955618091674
-1.031266440076266
-1.1055681677307774
-1.0300554566094164
-1.112362756599754
-1.0505376092109464
-1.1193459303952897
-1.036442431016057
-1.1265280317510664
-1.0364704943660845
-1.1338769467302323
-1.0527542159480558
-1.1414777240062637
-1.1492162242575663
-1.0574777335219574
-1.157165799495154
-1.0703779395276094
-1.165292564025046
-1.0843772171324206
-1.1736163919407432
-1.1091258455522788
-1.1821227998456842
-1.116557961958438
-1.190811669496833
-1.0977105252019397
-1.1996506803776126
-1.1046023627798671
-1.208705953653902
-1.1397268669219882
-1.2179245899779476
-1.1538076593337083
-1.2273086371681123
-1.139533346430005
-1.2368560591964817
-1.1544699405668388
-1.2465992238138488
-1.1812324146207245
-1.2564649522019635
-1.1844219288120565
-1.2665448719044112
0.7753100686360074
0.5474371335591725
0.689394125629722
-1.2767414107526323
-1.186606881334722
-1.287112934204114
-1.2090494188775465
-1.2976455568978662
-1.2336586959945401
-1.3083233922985167
-1.2270580580036785
-1.3191439746376692
-1.2326167078592043
-1.3301139049867226
-1.2525462999414356
-1.3412386975910982
-1.280319375352212
-1.3524896127409705
-1.2757894836403776
-1.3638770671905662
-1.2884243296214162
-1.3754107847382573
-1.3133600355736053
-1.3870564397841174
-1.312773586880296
-1.3988433499197062
-1.336869177618511
-1.4107446658590508
-1.3373982395937558
-1.4227561051823818
-1.3481700899037155
-1.4348971928617396
-1.3725653038824106
-1.447122298919914
-1.3819898715363252
-1.4594807159720686
0.005916670959406755
-0.0007595475324407298
-0.007148672771226452
-1.4719120283928673
-1.3925483406080121
-1.484448265042256
-1.4102227394813236
-1.4970627287985436
-1.4282181720900162
-1.5097608536156484
-1.4611230276904752
-1.522536382877833
-1.5353619397760292
-1.457567248121914
-1.5482586294379952
-1.4781715921519056
-1.5611654477436827
-1.4892523908748414
-1.574132798980159
-0.9152495929810662
-0.6958833008730856
-0.8187412337994107
-1.5871041418221494
-1.5355151324820653
-1.6000755441762975
-1.5413353667964007
-1.6130230976038782
-1.549377806692867
-1.625926020911029
-1.5639451115982277
-1.6387563421399143
-1.5896922282011534
-1.6514757315246913
-1.5946629318787504
-1.6640426353612334
-1.609594063126587
-1.6764031949478984
-1.6314055739557882
-1.6884873783754009
-1.6335258991842814
-1.7001964894705
-1.6450114846434507
-1.7114129078383435
-1.6653762927516969
-1.7219650005017408
1.2903487275659566
1.3428902403893619
1.1921598645602711
-1.731587864094092
-1.6729110431445147
-1.7398741627571186
-1.68065260516301
-1.74623080054301
-1.693370977046484
-1.749945994830423
-0.5047080416662189
-0.3502153371344165
-0.33020651017657193
-1.7501477715348
-1.699741968914548
-1.7450117891201438
-1.7054692713841693
-1.7313770091172642
-1.6857308130185962
-1.7038204082972288
-1.6725266136698962
-1.6392281207725725
-1.6361125874031506
-1.5124020615055545
-1.5706017349673198
-1.1692945856407835
-1.4393905880711795
-0.6089992039573582
-0.49037303527860476
-0.3720127792308925
-0.8451642061808688
-0.2744688471763843
-0.4847031128215011
-0.1480231097528441
-0.36944745628601455
-0.07810884855534694
-0.2277580879611894
0.0006444408661458146
-0.06230677501322542
0.07688065838926496
0.1542297321484767
0.15059916868430911
0.36332571086889043
0.2665695159435607
0.3877820409393918
0.5500149723279623
0.5974621476102222
0.8216009005081347
1.1709853055961683
1.180505354125993
1.512818694848354
1.506624787053134
1.639080382363838
1.5928787818878323
1.7039066678370982
1.638445151535946
1.7313575387952889
1.6663079738035727
1.7450097538412979
1.7023836207215262
1.7501571827471887
1.7034706707194336
1.749934465530178
1.7109840433471317
1.7462281279158198
1.6949600657243606
1.7398769359979993
1.6822638458901547
1.731588493419677
1.6950115763865163
1.7219614620205312
1.6761275577117793
1.7114133406018177
1.665969858843574
1.7001981651420268
1.6557806577604823
1.6884859229165556
1.6547888433103137
1.6764038509411106
1.6358387558201863
1.6640415836986753
1.629960875016782
1.6514761914911023
1.5990574691536432
1.6387563694453486
1.5847004066076062
1.625927036872774
1.5753465354476806
1.6130226079103283
1.5759057139328134
1.600075413280895
1.5555082562652958
1.5871031283926553
1.5493265677306358
1.5741337212584783
1.525126876045161
1.561174586784317
1.5196882264848135
1.5482499192226802
1.4934359909306394
1.5353662464118045
1.4899485134119328
1.5225275960451727
1.4632722936418172
1.5097646076848683
-0.0014567566916074217
1.497068357098794
1.4386371493390215
1.4844409322203094
1.4388554457040683
1.4719202942456784
1.4086457708465543
1.4594663867129003
1.4000644383107184
1.4471346534136562
1.4348910480029804
1.3823622455002607
1.422762936637032
1.3661477266480282
1.4107387384293872
1.3679111022850323
1.398839885274422
1.34043984725909
1.3870601559534055
1.3208467555257035
1.3754101769423022
1.3043395313099555
1.3638833953036402
1.3022078975964242
1.3524857751493868
1.3064624986606466
1.3412352866132875
1.281083573009875
1.3301194122390523
1.2689299497736486
1.3191487916583329
1.2589687417276287
1.3083142614907899
1.2583224034803338
1.297647249313945
1.2332350244789014
1.287108911855021
1.2328134017180685
1.2767495192454061
1.203962065303471
1.2665340338034303
1.1963010281437674
1.256481203675075
1.1912534383087958
1.2465864415411487
1.1989700390052973
1.236861559796655
1.1741206003037685
1.2273163280222283
1.1533908868948166
1.2179061176308879
1.1440412139783585
1.2087125036089672
0.29737004463181366
0.2102791724202554
0.2989016350532019
1.1996627518445526
1.1299692686685556
1.1908091344638405
1.114888239882082
1.1821084462863722
1.1221316411841933
1.1736310882584395
1.094845566804053
1.165280506955514
1.0848163400360493
1.1571717712880958
-0.6713565998122326
-0.6263892233369935
1.1492301549165471
1.0680836253610184
1.1414471198352114
1.059817845928092
1.1338935153007796
0.004624540916160644
1.1265345842280763
1.032624176698641
1.1193292044555543
1.0562648691232892
1.1123755067890964
1.0271168162968314
1.105553250815597
1.0224228351296238
1.098999807781534
1.0926076603303048
1.009191105340867
1.0864157325835648
1.0238920679136452
1.0804468112260583
0.9968375842730104
1.0746767598655005
0.9950679141197875
1.069100959829239
1.0110801770435018
1.06374950184935
0.9878788398754893
1.058602519409323
0.9815105467871139
1.0536587100425308
0.9742415234132774
1.0489386242893333
0.959840903010532
1.0444156544390113
0.9821717737023362
1.0401207735449847
0.9645309910503752
1.0360340671795936
0.9609477980566896
1.0321524224652914
0.969821445533784
1.028511257139299
0.9394767208373569
1.0250643425447628
0.9567697987388201
1.0218529746674887
0.9386313830325737
1.018844669627189
0.954379817571607
1.0160724211525138
0.9336638150227159
1.013501464977753
0.9433631271128358
1.0111711053329795
0.9139097290038144
1.0090454429991391
0.9338785322401739
1.0071550809859933
0.9167124391563184
1.0054775412005719
0.9196629264143008
1.004019763649377
0.942220489515979
1.00280951685735
0.9196981395791282
1.0017661074676707
0.915303201046866
1.001021611726108
-0.7647626961365929
-0.6602554363084927
-0.7933996915823994
1.000448387346766
0.9073803150944121
1.0001229147978805
0.8970740107629969
0.9999819504965025
0.9206593941778913
1.0001219167336672
-0.008845112558832042
1.0004450558001874
0.8935999087765686
1.0010057120652147
0.9199877422357982
1.0018036331712106
0.902094113620769
1.0027693443668935
0.9160428759441447
1.0040359587627417
1.0054674127930343
0.9229580788757783
1.0071483915348352
0.9427677459206896
1.0090395120647588
0.9327185288445737
1.0111578832281722
0.9498514179658307
1.0135019748079872
0.9288673272654293
1.016048726686838
0.9242678164730329
1.018838261119684
0.9492459948699723
1.021824716102408
0.9315737745643153
1.0250539183770464
0.9572549599023636
1.0284744745211725
0.9336238732434304
1.032138921932566
0.9594724547128346
1.0360017614734929
0.9397273465471573
1.0400798492079484
0.9551953206171392
1.0443864794687676
0.9754974130734666
1.0488941617061305
0.9604200809728956
1.053625569399736
0.9626367482944621
1.058538519208053
0.9650135692051586
1.0637035531989276
0.9931665307657155
1.0690422672293984
0.9827875912404731
1.0746167781244411
0.9998375787138204
1.080378859187414
0.9895917465298321
1.086343812378222
1.001439793982711
1.092533530551499
1.0271508394357174
1.0989013516283295
1.0179950257679935
1.105492638120086
1.0371123045981323
1.1122698917802725
1.0213464501063365
1.1192350718829336
1.031683628536772
1.1264280421646389
1.055431258144349
1.133792218468336
1.0376644983555887
1.141325571066529
1.0533818995677149
1.1491090915532545
-0.008734495158112705
1.1570268360676046
1.070897204216396
1.1651673167152798
1.1003401970795914
1.1734849654307125
1.0906411232328315
1.1819535804924097
1.1036273093444386
1.1906632003055455
1.1994936844454582
1.1096816133295089
1.2085371568248113
1.1381203799056359
1.2177466768033718
1.1543311836753063
1.2271247061993003
1.1498179537561237
1.2366785162529566
1.1592209597733463
1.2463851443488252
1.165757177888839
1.2562795012836048
1.1899919566548054
1.2663174728503979
1.1854533398293041
1.276526789791632
1.2019680206008365
1.2868852376899274
1.21598243978174
1.2974098990634717
1.2362098028152224
1.3080771240436333
1.2284391457756345
1.318899923983077
1.2377433790208172
1.3298508533333897
1.2469846881804556
1.3409720078850227
1.2788381191866387
1.3522142875079992
1.2755385656557108
1.3635944839849548
1.2908455393487486
1.3751191289462634
1.3166574933853759
1.3867576655694265
1.31738068014636
1.3985375057604505
1.3381610822050456
1.4104216508527387
1.3343899561986479
1.4224413149923631
1.359828647617789
1.4345553206293882
1.3595082189843706
1.4467942252507924
1.3869717241295325
1.459122148255941
1.3905602762517424
1.47156030472878
1.4147132403823146
1.4840796737482107
1.41407353835053
1.4966958639446182
1.439647208602501
1.5093870289129745
1.442147815892667
1.5221413238422659
1.4637660103045125
1.534974969169611
0.0025190648575649575
1.547848485692639
1.4828920966010155
1.5607698133527725
1.4991727558048833
1.5737208444046706
1.5163887908355076
1.5866821031499057
1.5362189004490092
1.599654279577064
1.6125928216929815
1.5452156804631525
1.6254959706207353
1.5717639922113387
1.6383204089141277
1.5804620245930823
1.651040636964897
1.6047719298823218
1.6636091581220667
1.6068204591363442
1.675971853755009
1.620832639488204
1.6880627380339148
1.63983289981363
1.6997948067031177
1.63949158570821
1.7109874391533415
1.6571728926977836
1.722074493762476
1.6766844548408095
1.73163248028028
1.6739054690419932
1.7399194918971352
1.678997681306684
1.746264000963104
1.6959265598902002
1.749943939032441
1.7035577867364904
1.7501462969267814
1.712940130948455
1.7449684892481911
1.6994326827810187
1.7312812531624737
1.6994586241978618
1.7037368640640174
1.6719582143270093
1.638788839323434
1.6413031381808136
1.512052517403277
1.584907998459762
1.1697358600070669
1.4952161866051241
0.5988189845746632
1.2263593053822206
0.38486590783817914
0.7450749593299155
0.26733148707719806
0.4745234321146954
0.15093729775994008
0.31636295152705673
0.07744220155634363
-0.41249164842490504
-0.3007989737405402
-0.31709126873984894
-0.0009212236111142341
0.0360728818213533
-0.07618150400913752
-0.11743314965639963
-0.15141101231195198
-0.288692981241763
-0.2672229905655758
-0.43569422170249655
-0.3849427135042456
-0.5974496283867325
-0.7347550219500417
-1.167226434456051
-1.2503697808387384
-1.5128144848483693
-1.5166600885635464
-1.6390506705762016
-1.6533990088978028
-1.7034958447960251
-1.7313351751057173
-1.6687138918862225
-1.7449542145655788
-1.6888021259778723
-1.7501516717885848
-1.6994202668742924
-1.7499459370235233
-1.7028292331509205
-1.7462583420339193
-1.7111002654582754
-1.7399265839593754
-1.6932206815867419
-1.7316521776558107
-1.6778033138756439
-1.7220366790667905
-1.6871967822144176
-1.7114997944760926
-1.6674027508026246
-1.7002939144632614
-1.653689548311604
-1.6885910496532277
-1.6529751254452971
-1.6765162691561282
-1.6371474037946345
-1.6641641339013717
-1.6271798076901942
-1.6516037404540702
-1.6196018014343196
-1.6388909976911141
-1.5958439112521297
-1.6260692527849565
-1.5802450992649713
-1.613170621513214
-1.576057713531513
-1.600228949002189
-1.5528310515863597
-1.58726577098975
-1.5383837625944248
-1.5742958807731258
-1.5376581327953662
-1.5613508259315971
-1.5123847666995898
-1.5484207109886716
-1.492349654679949
-1.5355468339456482
-1.0348645697874932
-1.006233523178667
-0.8789385456983214
-1.5227208712424352
-1.4677064765154528
-1.5099505969148481
-1.4677954283805248
-1.4972640869013292
-1.4445402532138345
-1.48406114127986
-1.4299801121821776
-1.47154188416107
-1.411474489655972
-1.4591046592528287
-1.4125553425710324
-1.4467746784037714
-1.386463036347871
-1.4345443669752638
-1.3739465600208471
-1.422417870955923
-1.3745353982566606
-1.4104141858877415
-1.3545702273118276
-1.3985121277462536
-1.3409337161327783
-1.3867470194413314
-1.317933840910562
-1.3751037312294985
-1.3635763433762962
-1.3131852292569606
-1.3522049973894446
-1.2827372085172448
-1.3409564863373438
-1.2751133451529935
-1.3298416849944465
-1.2803903586022543
-1.3188827504497995
-1.2525124784917083
-1.3080651007983146
-1.2357679996037114
-1.2973979769783943
-1.2284475261516978
-1.2868734655893652
-1.237261192738354
-1.2765111127018685
-1.2121619644876274
-1.2663114905661712
-1.1899842531134592
-1.2562685337395492
-1.1815616078648734
-1.2463764972262767
-1.1931126341099785
-1.2366700634925776
-1.1689043978223854
-1.22710791303454
-1.1727356592862135
-1.2177415582970417
-1.1484961026566105
-1.2085213782095328
-1.1536774346223473
-1.1995003026872704
-1.1291304708049277
-1.1906382320612428
-1.1224223606945607
-1.1819720726698986
-1.1092003552166934
-1.1734560842863395
-1.1020717837105685
-1.1651630222320115
0.5669258348734846
0.4301169930047264
0.37927611740423334
-1.1570275298639146
-1.085221129814312
-1.1490942289967445
-1.0668905072166828
-1.1413499981518729
-1.0615038375208334
-1.1337624646112183
-1.0511317569733345
-1.1264224725583103
-0.5202044317114487
-0.4460908749610967
-0.36587902177880266
-1.1192417855809715
-1.0428880487601169
-1.1122557718038173
-1.0503985030184424
-1.105493937877257
-1.028868395656098
-1.0988864014558926
-1.021606809731839
-1.092534083102232
-0.4450671081197332
-0.34918819855090133
-0.6820769289809018
-1.0863473111967048
-1.013657323637481
-1.0803769371898855
-1.0064209451586383
-1.0746112245086172
-1.0055084804710919
-1.0690258243149746
-0.9824385008618602
-1.0637062245527855
-1.0585501139708853
-0.9763805311024579
-1.0536089807451121
-0.9905649028401055
-1.0488972357761135
-0.9668953822116486
-1.0443803318001825
-0.9604943256848426
-1.0400837234274616
-0.978744493312906
-1.0359920375352718
-0.9695576066201305
-1.0321379705789462
-0.939273717955066
-1.028481615806966
-0.9435913611447245
-1.0250422845634466
-0.966481772664641
-1.0218319096245112
-0.9397660325592921
-1.0188443083390353
-0.9355583571808143
-1.0160355835145294
-0.9352234631832498
-1.0135048425412199
1.3353032736098318
1.1246552055948338
1.0694058574474343
-1.0111580084535208
-0.9166866646838147
-1.0090397027086808
-0.9375644775358781
-1.0071480402673352
-0.9175811671221518
-1.0054680460715741
-0.9389255175873391
-1.0040269268848094
-0.9133987934468626
-1.0027909196215237
-0.9104970193277554
-1.0017872211792787
-0.9334959283957536
-1.001007074350602
-0.9141144636095121
-1.0004486276732811
-0.9108397808735574
-1.0001100138353622
-0.9258664294038558
-0.9449339152466731
-0.8436563856892828
-0.8094822111326527
-0.8404122495905497
-0.002267679343975292
-0.7949308694544186
-0.8340403253079848
0.009255377567593719
-0.8455863435487604
0.8387297080253252
0.756626360151939
-0.8556402316297071
0.572044064319255
0.4673004616493748
0.46818939369187434
-0.8296745037654218
-0.8648875078475098
-0.8882303264304943
-0.5687667782655689
-0.8596558368335777
0.01579260086939408
-0.8507503658276482
-0.8899524325479474
-0.8933719339306581
0.5264866516882198
0.3072029127887129
0.487376728788968
-0.9245350120391073
-0.9029555477106881
-0.9044099244400531
-0.9326348610001759
-0.8714250875978412
-0.9406938652681147
0.028415232760772884
-0.9724081791986938
-0.9469656745721204
-0.9492082277173832
-1.3816914083691503
-1.0179234650169044
-1.0016706984628188
-0.9672648716442368
-0.5586862575630338
-0.4227217283948155
-1.0100994490879789
-1.050508123400319
0.05450521364843433
0.03829613134995043
-1.054941063561205
-1.0963094766664494
-0.014938605613274017
0.27873745197180083
-1.0808851352033766
-1.1033228010704021
-1.1506500510034505
0.015476327060781314
-1.1276882967900779
-1.14853234855003
-1.1997498902794437
-0.29635871290702986
-0.4681754472959059
-1.195483840802042
-1.2241097240599355
1.0257720593732136
0.8919927467425406
1.0529897690760819
-1.2456030314956126
0.19973574320149395
0.12951057549457867
0.1000075862244754
-1.2669073679390965
-1.2781623011722458
-0.02637303865953089
0.06965545980052569
-1.28901860092606
-1.3273649420315465
-1.3329690425405034
0.6635875971211861
-1.3148454909041076
-1.1268372065050776
-0.9802492398672473
-1.419292715767973
-0.6215999569350218
-1.3511569785772033
0.5327998123661777
0.4181371363559702
-0.666636120589914
-0.5815097779101089
-1.4831870220751824
-1.4671831940785003
-1.4777428319553678
-1.5196225543194823
1.1659126854105735
0.9959259201813918
1.0451626620490502
-1.5408763369232388
-1.5780838945775286
0.5804433051784026
-1.5775624376615287
-1.5937023872378777
0.7062829949043508
0.5542302414817425
0.5812325509679166
-1.6052150053616363
0.05913607136703372
-1.6142550537045084
-1.594617822762835
-0.7060123439146587
-0.44449552538477194
-0.5564680941059862
-1.6434481432781354
-0.017057034270503982
-0.001271673775861385
-1.6375485960942908
-0.661687248244534
-0.5805651256137094
-1.6203317467178036
-1.6090123038735644
-1.5554131447917328
0.8645115058593112
0.6594164985939076
-0.7390450132130982
-1.3844767500353907
0.01587626938945518
-0.7966515717167502
-0.44722175884443727
-0.17232621793311134
0.07429237044250571
0.3571887748479498
1.3307961751272288
1.411783920564426
1.0183401228848699
0.5964370727324625
-0.1495493951957011
0.8922318233355475
1.5677177971563678
0.7197678697552499
1.5870365235084505
1.6524230137742772
-0.4470430226928075
-0.35614545451021
1.6497680217044324
-0.4528740329536955
1.5948134147505655
1.6265348946922418
-1.3244913433960148
-1.177352753336549
-1.1874274454622666
1.6041060986396076
1.607621628003453
1.5933696147102767
-1.1093091637301074
-0.8428483498911503
1.5727064376298594
-0.045061830388175766
1.5067654964901385
1.5199216002727245
1.5054257285809762
1.484333245190812
-0.06924822775825697
1.449448197667177
0.04057911136705174
1.4114877506635481
1.373219241741178
1.3519552432092936
1.3322774343065578
0.9068775157853137
1.2973002753281733
1.2962506549711603
1.2481737200937224
1.2307552833168132
1.2186318929102595
1.2309541114177667
-0.17050898861826022
1.19093677935911
1.196139491598305
1.1682091889856143
-0.6913484186729293
1.1441090048485372
-0.8319062795991061
-0.7017960265397895
-0.7873918623038565
1.1221113340244095
1.1094838743337454
1.1284665240551215
1.0809243441951808
1.4079558232880538
1.2911661752553902
1.2803865940610386
1.047816068382651
0.6479083779782971
1.061869085343195
-0.6378819910944759
-0.5182273677921638
-0.524257668141453
1.0331036373036824
1.0241059274792803
0.01888241378835543
1.0043023328353802
-0.2107049885787919
0.9832352628539484
0.019176942441707104
0.9634828855713253
0.8946005335120595
0.9561348168616994
1.0356317927199825
0.9043915094423871
0.9359486625614414
0.9150286191402383
0.8326138473739092
0.8832661043805524
0.9216212780374664
-0.6829259438694676
0.929743512246373
-0.8944130280136999
-0.5765157773189276
0.8963418722655314
0.9051980214144285
0.8703260787787325
0.8740288020923701
-0.5825088878200922
0.8940853360445746
0.8761711827802593
0.7474936350653384
0.8544766152853828
-0.7995754015214124
-0.8999707221072666
0.8532048249626185
0.8354374142976494
1.0952332474676538
0.8218031980050385
-0.8768194355542552
0.8135296600220006
0.8556575279646423
0.8117074411090539
0.831386711799223
0.12776986956387895
0.7944010768274586
0.8029263780608458
0.15752424311588029
-0.6824792286503618
0.8076873294160508
1.2124560284892563
0.97262790640076
0.8137964395196922
1.014008047291178
0.8678264462295757
0.8520169965890105
1.027881187524443
0.1165838261926693
0.046490716269320234
0.13940849363533328
0.8216183908969078
0.8419358729603422
1.2316397437117867
0.9432050203299565
1.0659400158057741
0.8605642488755799
1.2494855678763435
0.8497410142961798
0.10376852278927177
0.800400033842697
0.8777939593744627
0.8659649795642183
0.8613432606212386
0.8905276397845046
0.8953660131548875
-0.033848764604618
0.9038808365820655
0.9380393140760314
-0.2713141181840032
-0.1315246266716394
-0.17833999314268803
0.9414449580223719
0.9354411422297467
0.9644723012647709
-0.14235846740064936
-0.03309526086263018
0.8995621160729765
0.9739119705399849
1.0200253749638266
0.9975362545813091
1.4799700535235845
1.0538111697866555
-0.7001677820548294
-0.5420993653721771
-0.5892465898689571
1.0744414263147113
1.0594366799045754
1.0923952866032192
1.1112406051230785
1.145540634736524
1.1508254008806953
-0.0779236154961904
1.1458238192595176
1.1141515021417527
1.187309049600527
0.21892438299571945
1.198237722409235
1.2424759726000143
1.0019639464981334
1.0487549362634407
0.8629913082541478
1.2500797546159574
1.2719515841341984
0.6288163791239428
1.3073766489567205
1.3345646282350814
-0.06852684218744247
-0.10790759042475231
-0.12452030788643
0.10743597131799687
1.3644413542385097
1.3808835534613004
0.1995215508770563
1.399679984553106
1.4333788194389574
1.439276281923255
1.4713151679864114
-1.600466483607575
1.5444547755584856
1.4994506320398506
0.6673006842116393
1.2439324210217317
1.555480052170114
1.560942614689484
1.5865721729195235
1.615447655080105
0.4912090568614398
0.3163214643808761
0.3084667477443571
1.581179993501591
1.6317694021177158
1.6509961914372604
1.6513796880737972
-0.7024473459744066
1.6394448262861838
1.6046265626392653
1.5797801591185816
-0.6192530485536741
1.4460564766414707
1.1612001134770813
0.7013722482763707
0.24898790118852668
0.4740075854377127
0.7686104245395031
0.4658827649616868
0.7059612143423158
-0.19248248268897233
0.00691693317630895
-0.5520277446178363
-0.7667708892734912
-1.2073330019698518
-1.495098536211404
-1.588614285122663
-1.227108109270169
-1.6401544597284998
-1.6431786760706915
-1.6111400461043315
-1.655652421210136
-0.6269232382283005
-1.6024169113329734
-1.6186395570930683
-1.056618894750184
-0.6284367367477441
-1.5973543665465353
-1.5878332209783348
-1.5792187314941077
-1.5676148851450065
0.05272325211460039
-1.5257157436384325
-1.5110515204493968
0.222783909647806
-1.4808345852919016
-1.4736163788236538
-1.4306332015450915
0.38839408319737245
0.4588909337967696
-1.4027478729451426
-1.3878733551545792
-1.3762038124108291
-1.344003663122331
-1.3340469395627743
-0.5824967416326859
-0.7448194782570442
-1.3007283891391466
-1.2921919915276319
0.03889165485592605
-1.2865434082206648
-1.252293364370743
-0.8872234572593528
-1.198932650535982
-1.1818960116461121
-0.1798438248381242
-1.146302823983801
-1.1302585472342053
-1.15563037926574
1.4633643661372604
1.4737640998386936
-1.1027480262998635
-1.0771098736769962
-1.1083324980804725
-0.3196270624133417
-0.17536335625853536
-1.089050060734293
-0.06869425279448133
-1.0688772386770795
-0.658386868813646
-0.46802737360603547
-1.0341577384648386
-1.0409351880161775
-1.015253207672251
0.740361881318941
0.7592607296917258
0.5950055428596317
-1.027332513576005
-0.45822215767671315
-0.2687914874278187
-0.9794977509845411
-0.9847104685428052
-0.961355298381058
-1.4833308622762362
-1.3973053382513538
-0.9489325481994657
-0.14266983044860865
-0.1906438622884617
-0.9516095420347809
-0.07321562358656507
-0.935497337850431
-0.02992933569181753
-0.9363764939130993
-0.9414522104429218
-0.9064913951704215
-0.6157914906834534
-0.8799103314832839
-0.8956579407575924
-0.4582826441253869
-0.4049796080034715
-0.8739267165331889
-0.603792442148003
-0.3717046160110958
1.3855587628006747
1.0544184151899056
1.239510198522781
-0.8377269086949365
-0.8838291293067214
-0.8362577188247003
-0.8516499874884994
1.4342575060140625
-0.8175874860676594
0.16005405901526398
-0.8326877001491224
0.9462962157158172
-0.8480316534287488
-1.5491738948699108
-1.5143063942638235
-0.7957226672206671
-0.8340821202327836
0.8475805234639598
0.8402686115619742
-0.7965428902586984
-0.8312478656520892
-0.9540917165531733
-0.7003272103313499
0.5437330400572291
0.3808536026709099
0.46049787280414956
-0.867920236905533
0.34758646297800033
-0.7038440019952045
-0.71060323705184
-0.7523435092124882
1.263966431565718
1.1204416602848286
-0.6758611488282664
0.756873512171711
0.6298648397329588
0.7100293324336113
-0.7428937465457569
-0.7629443487536507
-0.9099348086847477
-0.7691742631139206
-0.9360970620747309
0.47959716777385747
0.5005435983511558
0.32186365040643744
-0.5232849508794375
-0.9969686286883217
0.35381873849351264
-0.05923268647633914
-0.7542219716794368
-0.7904121181795974
-1.0799713020761155
-1.0617986384139717
-0.8294294333147353
-0.06930415275562236
-0.7868328983074876
-0.8073839071927056
0.5051423188902193
0.3573361188144472
1.4413834378464403
1.308689270468438
-0.8444873045352773
0.9101116940851024
0.9648078429501503
0.8300687967831298
-0.8009226467854231
-0.7681799098264575
-0.687393899172412
-1.3894506004465628
1.4564943872972846
0.5286486545250624
0.4316034514184635
-1.2792475778104395
-1.1093810075185613
-0.9091548753560756
-0.8912535293140111
-0.9259996274287727
0.016939910249164643
-0.4752461611522196
0.8363112152603227
1.1621454645062343
-0.9834910594471102
0.28679860823916337
0.5563683438619963
0.6133091061959263
-1.2013594735955768
-1.1531987303919817
-1.0835747986464566
-0.9819794232173286
-1.0922116573240725
-0.04661398569211064
0.9962286778563649
-1.0815012999843803
-1.1242014932715674
-0.15687807919121302
-1.1583750916769444
0.4188231427899112
-1.1786911745428708
-0.22120307879115444
-1.2139536430143756
1.2408015634198581
1.0834370392146917
-1.3186578350282596
-1.3850386168687396
0.7554559184469551
-1.4452964641130301
0.10889558741712488
-1.478340998671763
0.5349109643618649
0.445937483511389
-1.5115453128627059
-1.49307419257963
1.1119190798472298
0.9852448154256014
-1.49511324981834
0.64292767600497
0.5333104601651674
0.46705640938711895
-1.333058586817378
-1.2978928811387171
-1.158173603990735
-1.5725105809098783
0.6904942222734923
-1.242724385584233
-1.5122475123431078
-1.5273592695631015
-0.9833227513679476
-0.8124399652072375
-1.0051975008538894
0.9029314624071973
0.8437088571968505
-1.4683094574566053
-1.2776158284238275
0.9652564085065798
0.9076692020673173
0.8308048564221481
-0.783385241817267
-0.3044390677887154
0.09537396310309404
-0.471385203116384
-0.6013844201832544
0.6736627594227688
0.6592579534820678
-1.224945578565285
1.4518117884138173
1.4892497331006993
1.3414933244308227
1.5721963491499102
-1.388296681112345
-0.8298716203809203
-1.4233539602124152
-1.4024551264549683
0.1757093254509119
-0.7804909925908883
-0.6756134392510029
-0.8442761296834868
1.5263471643375053
1.5223868790865045
-1.1544797088915042
1.5061425748953556
0.6053689650812127
1.4189375944425153
0.6316846128580946
-0.10586022252877146
1.4015786247721922
-0.8154100240174367
-0.7333560289233173
-0.18638071347058163
1.361188233728277
1.29439299267215
1.2690660539352172
0.6981840515938075
0.8883446205249953
1.2422858183507177
1.4017999358969147
1.1825772518276196
0.7298516151900869
1.1404587038999308
1.1155633725097067
0.4186431035960449
0.5002823055051739
1.100263749596269
1.0432150945937184
1.0414949864370135
-1.2808974707755705
1.005530072544912
1.0264336867210635
0.7228101967517162
0.8125732507530871
0.6051212812112208
0.9737596623080621
-1.4154392878715163
0.9652710264149382
0.4084597179289408
1.1548991549116823
0.9082611774109148
0.8915785634802021
0.09750464912409015
0.9063768008311641
1.3567254912297924
1.1263035625067521
0.7441985571424553
0.8106883817680999
-1.2105567739504253
-0.9785217774068597
0.7869412207462758
0.7725134683726068
0.7024376968284011
0.6677938592575585
0.7751577351317668
-1.0884499340521325
-0.6160198933153728
-0.9276829840214075
0.12249110782032473
-0.4256449865040917
-0.6556052328207846
0.7468985146698613
0.7270210172258785
-0.2710020924526468
0.6570702496771426
0.6485189389931689
0.22073863810198743
-0.5513664586811711
-0.3267149073607648
0.7322624087166633
0.7084534781798493
0.21301828478100882
-0.974934690863279
0.6888738529209777
0.7526688775965146
-1.349855327795772
0.9235881050894227
0.6016634329156132
0.4819753082884665
0.5163934751236886
0.7285789804589596
0.4241957217176597
0.7658421454624477
0.7485902865449648
0.8016010529939743
-0.5819844677132521
0.727508366968847
0.6887369640719739
-0.18917852483274225
0.7610886022504615
0.7737368972258105
-0.8280020774152482
0.730981760697164
0.76974709511485
0.5570690578825022
0.7143186308438071
0.7644510929861669
0.8081889831150739
0.2764808265407043
0.8410748632325005
0.8318140035086008
-0.24479417168251172
1.3850568076597323
-0.7408441021777931
0.18577341632742042
0.9050687677128593
0.9746542379298371
0.9663879370346826
0.4491654093166485
0.9938296268642468
0.6055574634405672
1.049558688362747
1.0374002646811447
0.8080721871310598
-0.41055707830981286
1.0807471541504834
1.149173782789091
-0.9505151958329248
-0.5386746984294876
1.1446388868953303
1.1725529150896112
0.7992878085050017
1.2336228346961067
1.2582284732080335
-0.9450353088556297
-1.4014592256151115
-1.1944602544414544
1.2955195679434042
1.297383984322666
0.36593699920924255
-0.7862749879168076
-0.9838965017346338
1.3429225588650822
1.406668152218446
1.1368586943443293
0.5588394421002696
-1.1636547752479818
-0.9878757754955337
1.1917360746805779
-1.1536943822847334
1.4825691716245737
1.5242411884620022
1.454588010174441
0.6893460687160977
1.5732585208946517
1.56026350732024
0.39111563352702944
1.5437954823878999
1.5168771067256097
-0.3163716681670336
-0.393196580051296
1.323381208698877
0.9725303747765803
-0.32655432072758517
-0.6159280418027248
-0.43269667088866987
-1.5834904251496749
-0.267404200895603
0.5659315145520971
0.8348138596957921
0.6746395152734059
-1.5344799213956228
-1.5181943092323393
-1.5189653361817637
-1.4928032314168294
-0.8106096984892319
-1.4385229687900198
-1.4102753224945512
-0.5228169501384983
-1.3700225529645516
-1.3078387615082714
-1.2947178164076238
-1.2972042138756539
-1.243379271766926
-0.6697499080834104
-1.2249819320663158
-1.1986245200348997
-0.22622476570801878
-0.3045899919991139
-1.2998618783314433
-1.0304488381261871
0.28053249849541595
-0.9507403225061597
-0.9975254938249025
0.15835082447044022
-0.6623140938749654
-0.6557878520000839
1.272884306366972
-0.9809422875799275
-0.946607886428239
-0.9366101140945605
-0.6078135366172287
-0.9173760881281672
-0.8588452915527262
-0.8701322683766178
-0.8518504856965926
-0.8036716024888548
-0.8385582341384853
-0.8215696015410386
0.3429980108222579
-0.7813949157772169
-0.7439789047686646
0.8181210503914587
-0.7531945852266173
-0.07834338521035868
-0.7049055538322064
-0.7153484016544868
-0.6992416254072428
-0.7292047553285125
-0.7686992188226996
-0.7052044799388315
0.31303688297886284
-0.8370797245109948
-0.8628967985418934
-1.006806115941016
-1.0330046702831366
-0.7110023963918235
-0.8222634309654718
0.7018460538120168
0.8581189898475887
-0.8154022858827702
0.6996335262010036
-0.8572010475822823
0.6827473884670556
0.22251828788090092
0.3499441697957236
-1.5268981469802339
-1.0044254064607954
-0.9536735479631993
1.388756263187734
-1.4632938311332544
0.6039430806423814
-1.3846035338988496
1.3989406892811442
1.3125581221718978
1.4299357523572191
1.473374993645555
1.0292840930045737
0.6350604787990651
0.6172669621001914
0.6618022063459094
-0.2474732054424894
1.1118084083447861
1.1982458744642244
-1.1208940047934899
-1.1325910963720727
-0.6025991555837971
-0.6070709073849698
0.5700999542786357
0.6585405078821223
-1.2559004771604345
-1.4078206528832746
-0.3337750394018547
-1.1893916928822386
0.7999682933118109
0.6326476253883057


==> output_bu_20240409/example9/nPred2/stepSize-1.0/t_all.txt <==
39
0.0
0.9999
0.49995
0.24998
0.12499
0.06249
0.03125
0.01562
0.00781
0.00391
0.01074
0.00732
0.00561
0.00861
0.00711
0.00973
0.01431
0.01202
0.01602
0.02303
0.01953
0.02566
0.0364
0.03103
0.04043
0.05687
0.04865
0.06303
0.08821
0.13226
0.11024
0.14878
0.21624
0.3343
0.27527
0.37857
0.55934
0.87569
1.0


==> output_bu_20240409/example9/nPred2/stepSize-1.0/t_nonsucc.txt <==
17
0.9999
0.49995
0.24998
0.12499
0.06249
0.03125
0.01562
0.00781
0.01074
0.00732
0.00861
0.01431
0.02303
0.0364
0.05687
0.13226
0.3343


==> output_bu_20240409/example9/nPred2/stepSize-1.0/t_succ.txt <==
22
0.0
0.00391
0.00561
0.00711
0.00973
0.01202
0.01602
0.01953
0.02566
0.03103
0.04043
0.04865
0.06303
0.08821
0.11024
0.14878
0.21624
0.27527
0.37857
0.55934
0.87569
1.0


==> output_bu_20240409/example9/nPred2/stepSize0.02/gfsetAfterIt0.txt <==
3414
-9.80445382438797e-15
2.78907722191005e-07
1.5305298328533642e-07
5.577581671935077e-07
4.132616732352162e-07
8.365494948054467e-07
6.81223209329694e-07
1.1151599185353835e-06
9.561538408205449e-07
1.393542571621888e-06
1.217682003400512e-06
1.6716220963456326e-06
1.4972958430237596e-06
1.949335728801211e-06
1.7558268071902662e-06
2.226618396767987e-06
2.0655123860964794e-06
2.5034074419451454e-06
2.3423385770996666e-06
2.779640857150292e-06
2.631926280461647e-06
3.0552575961688295e-06
2.893353544382775e-06
3.3301972594704855e-06
3.15479697544365e-06
3.604399944072059e-06
3.4225670815472087e-06
3.877806198920311e-06
3.6757569277651945e-06
4.150356414905783e-06
3.98106816581311e-06
4.421992498487144e-06
4.263713747258077e-06
4.692650822240335e-06
4.516787789442968e-06
4.9622886794335505e-06
4.757629842024628e-06
5.230782464747359e-06
5.046107464062061e-06
5.498316873897053e-06
5.289901169437596e-06
5.763896272978351e-06
5.569023958934159e-06
6.027341091412212e-06
5.891777472623466e-06
6.290340068230852e-06
6.2228809600997844e-06
6.552477667534889e-06
1.5756615562940196e-05
1.4404990561152237e-05
1.4516226365613767e-05
6.813044096219176e-06
6.56097548616154e-06
7.072157651930111e-06
6.863257085578865e-06
7.329709242712485e-06
7.136161685144779e-06
7.585651049889687e-06
7.410155902553351e-06
7.839917934070782e-06
7.619019484230412e-06
8.092447893284937e-06
7.92062340226843e-06
8.343180599905901e-06
8.135586478459551e-06
8.592042544880476e-06
8.388594134569347e-06
8.839009261817277e-06
8.576383327463562e-06
9.083868758168482e-06
8.846411270720418e-06
9.327117193007286e-06
9.173207210881928e-06
9.566572546501691e-06
9.803108187881238e-06
9.491660264723178e-06
1.0039508888901396e-05
9.780192905426861e-06
1.027398402146481e-05
1.0036902737475777e-05
1.0506047089584084e-05
1.029119322196655e-05
1.0735749520445202e-05
1.0486199797472525e-05
1.0962998943645377e-05
1.0650038032028562e-05
1.1187737122986076e-05
1.0898991339735046e-05
1.140991839004822e-05
1.1176693382458508e-05
1.1629415966918282e-05
1.1383771479572862e-05
1.1846423178735485e-05
1.1544255153660338e-05
1.2059930004779639e-05
1.1787561254828968e-05
1.2270584701128322e-05
1.2042860509341425e-05
1.2479603657152067e-05
1.229076036894274e-05
1.2685889233456022e-05
1.2205869283392433e-05
1.0849756660233363e-05
1.2198669324208758e-05
1.2889204904064298e-05
1.2534975971604156e-05
1.308954603404319e-05
1.2788924875684883e-05
1.3286848648991751e-05
1.3025944181003996e-05
1.348106265987317e-05
1.3167010342262922e-05
1.3672153209594412e-05
1.3356301431424313e-05
1.3860021510312645e-05
1.3575505999022408e-05
1.4044822854000378e-05
1.3799456801025018e-05
1.4227777643377072e-05
1.3935508763773648e-05
1.4407439008451732e-05
1.4120121689776383e-05
1.4582869663852719e-05
1.4327987267970301e-05
1.4755164578737257e-05
1.4453669634792825e-05
1.4923980673574064e-05
1.4651975464723327e-05
1.5089364246633597e-05
1.4778098456882592e-05
1.525126333974721e-05
1.4948391906331677e-05
1.540964055754993e-05
1.5154286506978274e-05
1.556451235441922e-05
1.5324082757853404e-05
1.571567686958694e-05
2.781189726257697e-06
4.839834220401856e-07
-6.842702961373785e-08
1.5863768016093573e-05
1.5503077675188547e-05
1.6011766261332665e-05
1.5687573912956134e-05
1.615510551956262e-05
1.5872990999071354e-05
1.6291923734769865e-05
1.6098365571541213e-05
1.6425789275717855e-05
1.6555716237464882e-05
1.6173857059558634e-05
1.6681946128671284e-05
1.6345383580650285e-05
1.6804392169915408e-05
1.6490184810994582e-05
1.692305735402906e-05
1.2453368553099354e-05
1.1295434351844191e-05
1.1522956666577602e-05
1.7037922827735604e-05
1.6772441010728053e-05
1.7148973963256965e-05
1.6844225743430795e-05
1.725620720663666e-05
1.6927138963627947e-05
1.735957538788493e-05
1.703520496094906e-05
1.745919930721684e-05
1.719723322056601e-05
1.755457283903569e-05
1.7246558256983847e-05
1.7647537735840514e-05
1.735160075699123e-05
1.7739494066685537e-05
1.749164973216908e-05
1.7825231668759856e-05
1.752144698761735e-05
1.790466745541468e-05
1.760003832129229e-05
1.7980733981598428e-05
1.7722237555909437e-05
1.8052626679096185e-05
-1.5388841454594075e-05
-1.5695956801113407e-05
-1.549715967215023e-05
1.8120543857357047e-05
1.778989420534584e-05
1.8184413726702658e-05
1.786552716390308e-05
1.8244235978810948e-05
1.7956134940727766e-05
1.8299989922793547e-05
-7.978468530938953e-06
-6.247007945459395e-06
-7.198577509185774e-06
1.835165898268906e-05
1.8033901144252116e-05
1.8399223975158777e-05
1.8133510633608982e-05
1.8442664783475112e-05
1.8117304153904163e-05
1.848195978434285e-05
1.818046201974882e-05
1.851708593541217e-05
1.824091664011261e-05
1.8548018545933292e-05
1.8303332227646632e-05
1.8574731751515422e-05
1.831400196794499e-05
1.8597196581491074e-05
-8.864335376362088e-06
1.8615388048372315e-05
1.8328861528198623e-05
1.8629258650130215e-05
1.8398054695959922e-05
1.8638837368497933e-05
1.8357077759716388e-05
1.864386018631567e-05
1.8366635111281434e-05
1.864514964318729e-05
1.8390797012761112e-05
1.8643860186272672e-05
1.840528375979964e-05
1.8638837368384125e-05
1.8360983108108312e-05
1.8629258650226407e-05
1.8615388048403127e-05
1.8345098936709528e-05
1.8597196581844138e-05
1.8335204116709774e-05
1.857473175139391e-05
1.835535213157418e-05
1.8548018546068618e-05
1.827591284309039e-05
1.8517085935144077e-05
1.8291612696595792e-05
1.848195978424979e-05
1.818574175564827e-05
1.8442664783535184e-05
1.8156334944726157e-05
1.8399223975134786e-05
1.8190585846538365e-05
1.835165898267717e-05
1.8112322519865895e-05
1.8299989922778615e-05
1.8101725720070676e-05
1.824423597858496e-05
1.7975176074117678e-05
1.8184413726903733e-05
1.7884340110821647e-05
1.8120543857312757e-05
1.7926873568864257e-05
1.8052626679287042e-05
1.7810870145934382e-05
1.7980733981808207e-05
1.7741714576652873e-05
1.790466745553529e-05
1.7671797283464266e-05
1.782523166865855e-05
1.76509565178155e-05
1.773949406671709e-05
1.7528897623474528e-05
1.764753773568269e-05
1.748265953707966e-05
1.7554572839296453e-05
1.730667591577914e-05
1.745919930726572e-05
1.7201572854094412e-05
1.7359575387897783e-05
1.7118700567458125e-05
1.7256207206641973e-05
1.7090327573768404e-05
1.7148973963215077e-05
1.6953555271146844e-05
1.7037922827912038e-05
1.6891607155468993e-05
1.6923057354190462e-05
1.6729225008043232e-05
1.6804392169877807e-05
1.665080845759981e-05
1.6681946128647333e-05
1.6473673054311042e-05
1.6555716237272812e-05
1.639647779693783e-05
1.6425789275704858e-05
1.619026873152348e-05
1.6291923734751105e-05
-2.461068497556385e-06
1.6155105519527995e-05
1.5980787697512603e-05
1.601176626140765e-05
1.5887745818098722e-05
1.5863768016133404e-05
1.566665873671619e-05
1.57156768695054e-05
1.549154503259124e-05
1.5564512354248107e-05
1.540964055745899e-05
1.5285376502977812e-05
1.525126333972703e-05
1.5105691299099316e-05
1.5089364246622634e-05
1.5002190560567554e-05
1.492398067378063e-05
1.4798320545839353e-05
1.4755164578808183e-05
1.4606162759375698e-05
1.4582869663845268e-05
1.4418438771414182e-05
1.4407439008564601e-05
1.426909772363245e-05
1.4227777643274157e-05
1.4151781442585244e-05
1.4044822853911392e-05
1.3939439847169097e-05
1.3860021510386042e-05
1.3750185169854973e-05
1.3672153209417459e-05
1.355750443602042e-05
1.3481062659946125e-05
1.3415356006818036e-05
1.3286848648952111e-05
1.3189190628836274e-05
1.3089546034050369e-05
1.303119278055703e-05
1.2889204904023692e-05
1.2773097784724651e-05
1.2685889233583118e-05
1.2569416938664146e-05
1.2479603657139748e-05
1.2363675211629384e-05
1.227058470121384e-05
1.2223644035879738e-05
1.205993000481726e-05
1.1977976905822139e-05
1.1846423178667511e-05
1.1717002947763266e-05
1.1629415966923375e-05
1.1440188204069217e-05
1.1409918389967779e-05
1.691961766206486e-07
9.009010751983062e-07
1.909569000510725e-06
1.1187737122853919e-05
1.1135945358639726e-05
1.0962998943604228e-05
1.0871163786547425e-05
1.0735749520444212e-05
1.0686475441868413e-05
1.050604708967098e-05
1.0398454126216511e-05
1.027398402155182e-05
1.0085541922859182e-05
1.0039508888979079e-05
-9.765222568041929e-06
-8.990430445526559e-06
9.803108187869175e-06
9.735671814124634e-06
9.566572546452793e-06
9.377626968835834e-06
9.32711719303702e-06
-1.6221709128843092e-06
9.083868758148097e-06
9.021687139124269e-06
8.839009261823635e-06
8.816541131742378e-06
8.59204254501197e-06
8.518186705899158e-06
8.343180599902615e-06
8.198706178744224e-06
8.092447893243093e-06
7.83991793403601e-06
7.831939799683001e-06
7.585651049756901e-06
7.616402338456862e-06
7.329709242729702e-06
7.321333584994115e-06
7.072157651893265e-06
7.0785745078775365e-06
6.813044096270102e-06
6.844231643172326e-06
6.552477667496592e-06
6.5873408910682385e-06
6.290340068126176e-06
6.333956487471643e-06
6.0273410914830036e-06
6.043606986968495e-06
5.763896272982366e-06
5.767564191421558e-06
5.498316873941486e-06
5.550536010157199e-06
5.230782464694064e-06
5.271343118879742e-06
4.9622886793812445e-06
4.986111271976147e-06
4.6926508221846935e-06
4.747165170232773e-06
4.421992498485555e-06
4.477893671990412e-06
4.150356414863654e-06
4.2098507901542436e-06
3.877806198954075e-06
3.922687748779171e-06
3.6043999440902373e-06
3.6748459696231674e-06
3.33019725945557e-06
3.4065623811910825e-06
3.0552575961538357e-06
3.1433638902584157e-06
2.7796408571928397e-06
2.8472837741848455e-06
2.5034074417713334e-06
2.584736607952906e-06
2.2266183974187025e-06
2.2944477694282344e-06
1.949335726719691e-06
2.0056448490140115e-06
1.6716221029595953e-06
1.760509931008102e-06
1.393542551010724e-06
1.4784135018027376e-06
1.1151599800806395e-06
1.0900269695159551e-06
8.365493223751385e-07
8.987870968217684e-06
8.27102689163296e-06
8.619835305777524e-06
5.577585964933336e-07
6.901474281767751e-07
2.7890692070375494e-07
3.3233314714263934e-07
-9.32802669955808e-15
-2.919353985966681e-08
-2.7852612230879005e-07
-2.8956848144907966e-06
-5.570758642271297e-07
-4.051060351981715e-07
-8.354933183717221e-07
-7.07517278290338e-07
-1.1137634725315122e-06
-1.0264681868263169e-06
-1.3917936803397823e-06
-1.416579084211915e-06
-1.6695257802382498e-06
-1.9468914025344235e-06
-1.7877435504053021e-06
-2.2238275456977926e-06
-2.0720306458696863e-06
-2.50027112958643e-06
-2.3349355759552205e-06
-2.776160492896138e-06
-2.592042495315058e-06
-3.051434686013977e-06
-2.845689714928521e-06
-3.3260334718140228e-06
-3.1569004033918176e-06
-3.599897065928779e-06
-3.431010849107629e-06
-3.872966184733539e-06
-3.683360714304327e-06
-4.145181179052443e-06
-3.964893907171465e-06
-4.4164846646943945e-06
-4.212342880039012e-06
-4.686810814381742e-06
-4.50571785147311e-06
-4.956125830766481e-06
-4.748279181966157e-06
-5.224272457093729e-06
-5.052570918960409e-06
-5.491564507888744e-06
-5.320452392701661e-06
-5.7565132729750736e-06
-5.557521922999364e-06
-6.019620199824693e-06
-5.817181872861001e-06
-6.282627078239662e-06
-6.110879376327104e-06
-6.544365185001623e-06
-6.370881186333691e-06
-6.80464742128619e-06
-6.604938223506877e-06
-7.063449092924254e-06
-6.86352362237006e-06
-7.320700285076468e-06
-7.109754183643024e-06
-7.5763425122402844e-06
-7.389704001972872e-06
-7.830313665030311e-06
-7.661873260144136e-06
-8.082550737106515e-06
-7.87427439615535e-06
-8.332994596519622e-06
-8.12665361458392e-06
-8.581568161375684e-06
-8.325237746559685e-06
-8.828260461109155e-06
-8.602495909960176e-06
-9.072808687710787e-06
-8.865360181491883e-06
-9.315901337513383e-06
-9.0987347000152e-06
-9.554629437143178e-06
-9.412987940940436e-06
-9.790899560022198e-06
-5.4414989725631215e-06
-1.0027515985318519e-05
-9.76345290165474e-06
-1.0261602621544468e-05
-1.0025652134608497e-05
-1.0493445724327604e-05
-1.0212689000077344e-05
-1.0722887162633444e-05
-1.0537443449585814e-05
-1.0949891854478191e-05
-1.1174384452100365e-05
-1.0824524295410228e-05
-1.1396330204958563e-05
-1.1102358648773093e-05
-1.1615576010804456e-05
-1.1325207111540441e-05
-1.183241068111944e-05
-1.1497777686680334e-05
-1.2045465906303249e-05
-1.1706435016546264e-05
-1.22559323222332e-05
-1.1912665198383244e-05
-1.2464991935425325e-05
-1.2165003703816133e-05
-1.267099701130563e-05
-1.2324072668722755e-05
-1.2874124661976447e-05
-1.254084361167771e-05
-1.3074257892426697e-05
-1.2758154071672442e-05
-1.3271365852431524e-05
-1.297444773888302e-05
-1.3465379583307119e-05
-1.3091426862342067e-05
-1.3656307172628055e-05
-1.327629506531961e-05
-1.3843896557803861e-05
-1.3460208040910076e-05
-1.4028877391549387e-05
-1.3711453196316925e-05
-1.4211729017577739e-05
-1.3838081982151332e-05
-1.4390909931659814e-05
-1.4029416683312917e-05
-1.4566267274103617e-05
-1.4242591641128444e-05
-1.4738385823048511e-05
-1.4369856473170532e-05
-1.4907060980162478e-05
-1.4563145017052109e-05
-1.5072298948536903e-05
-1.4653662132538038e-05
-1.5234069794568217e-05
-1.4861658102718195e-05
-1.5392288936279116e-05
-1.4969632411228706e-05
-1.5547141197230068e-05
-1.5190925530808637e-05
-1.569779640030374e-05
-1.5289627752456698e-05
-1.584724497074585e-05
-1.5479229764036124e-05
-1.599524763111033e-05
-1.5563880244813983e-05
-1.6137078251210045e-05
-1.5775799786320746e-05
-1.6274190726869127e-05
-1.5809030748453406e-05
-1.6407874383154393e-05
-1.6019357653780737e-05
-1.653775680532616e-05
-4.4239165406547814e-06
-1.6663914621151598e-05
-1.6205033637453047e-05
-1.6786305921663827e-05
-1.6365681366820143e-05
-1.690492083877141e-05
-1.6555037217115274e-05
-1.7019748139063505e-05
-1.6702442144799753e-05
-1.7130756761912792e-05
-1.72380026812415e-05
-1.675773280945375e-05
-1.7341217576525345e-05
-1.69543841524854e-05
-1.7441351144914078e-05
-1.7065551894347724e-05
-1.753479498610899e-05
-1.7218252108364262e-05
-1.7637541236775078e-05
-1.7289348245562944e-05
-1.7703823256483617e-05
-1.7396394683436623e-05
-1.7880953260776167e-05
-1.7535370611655464e-05
-1.760899084383383e-05
-1.74444648607997e-05
-1.9002264786245598e-05
-1.817001504136963e-05
-1.9080855149667522e-05
-1.8769400463616725e-05
-1.7825922038069386e-05
-1.803231002389171e-05
-1.8244731042650765e-05
-1.766013529391472e-05
-1.8209161162264267e-05
-1.795509448099951e-05
-1.8290385537211195e-05
-1.8019956073327805e-05
-1.8335104178040977e-05
-1.808178177909788e-05
-1.8384425627911604e-05
-1.8101782557652812e-05
-1.8427296887585288e-05
-1.8174658516363024e-05
-1.8466655767547725e-05
-1.8168098610663295e-05
-1.850168578220626e-05
-1.8219374219222243e-05
-1.8532575274638505e-05
-1.831773847505024e-05
-1.8559241203161444e-05
-1.8286581116040973e-05
-1.8581671189671262e-05
-1.8296348158422077e-05
-1.8599832083424575e-05
-1.8345056598002108e-05
-1.861369345828373e-05
-1.8374569904346446e-05
-1.8623225123197374e-05
-1.833304654395845e-05
-1.862838373884464e-05
3.3702296959323377e-07
8.693772494773245e-07
-5.965147630102767e-07
-1.8629169086182793e-05
-1.8277767169404217e-05
-1.8627368843857078e-05
-1.837827596310223e-05
-1.862248208611571e-05
-1.833201904104589e-05
-1.8612878140273307e-05
-1.8343960124339622e-05
-1.8599037293679486e-05
-1.858087242325209e-05
-1.8309002766852316e-05
-1.8558446378693124e-05
-1.827551373305085e-05
-1.8531779815888027e-05
-1.8252246242410974e-05
-1.850090263877109e-05
-1.824039912498941e-05
-1.846584023642458e-05
-1.842661720143557e-05
-1.8162493437782414e-05
-1.8383256373831246e-05
-1.8106823558384916e-05
-1.833577921827256e-05
-1.8063927116157594e-05
-1.8284205631969568e-05
-1.802609836804075e-05
-1.8228554788358844e-05
-1.8034659302873957e-05
-1.816884249074727e-05
-1.7909669357251074e-05
-1.810509151386054e-05
-1.779474225565776e-05
-1.8037293614590462e-05
-1.7839918909466405e-05
-1.7965551682850114e-05
-1.7700401783688043e-05
-1.7889550805401497e-05
-1.760898944859565e-05
-1.7810529126776425e-05
-1.7578101402008765e-05
-1.7723938769645556e-05
-1.747786201876077e-05
-1.763213777445696e-05
-1.739585296417013e-05
-1.754033225134577e-05
-1.7332102238024764e-05
-1.7444866670978006e-05
-1.71983848106045e-05
-1.734549538848759e-05
-1.7079188624592434e-05
-1.7242284223779002e-05
-1.702868919705636e-05
-1.713528074935173e-05
-1.690917161699268e-05
-1.7024297582868203e-05
-1.6617263777723283e-05
-1.6910105692929475e-05
-1.6690310142361806e-05
-1.6789892072624413e-05
-1.6507171528718864e-05
-1.6674185722770106e-05
-1.6376191761338573e-05
-1.652389741282069e-05
1.3596937532115025e-05
1.3903952205137786e-05
1.2998961241850357e-05
-1.648444943572436e-05
-1.6187788058831776e-05
-1.6015292377364756e-05
-1.6033822701866366e-05
-1.7125715840213524e-05
-1.613634792564006e-05
-1.6970441733110934e-05
-1.6765693893961854e-05
-1.5586060587399324e-05
-1.5995182225495224e-05
-1.576629935665234e-05
-1.5460872363830663e-05
-1.5527740260473446e-05
-1.538439237084675e-05
-1.5396331326543004e-05
-1.5143718712587983e-05
-1.523187170090114e-05
-1.5056384872545774e-05
-1.5071772731041855e-05
-1.4856834932177932e-05
-1.4906098527837831e-05
-1.4673128844085024e-05
-1.4737548829242545e-05
-1.4432751422871153e-05
-1.4565407860229873e-05
-1.4390062678464384e-05
-1.4278022089781265e-05
-1.421090420952805e-05
-1.4030750210408547e-05
-1.4028058485663387e-05
-1.3857531769302515e-05
-1.3843068289574241e-05
-1.3741218607273266e-05
-1.3655493276778606e-05
-1.3505944450637938e-05
-1.346457405332371e-05
-1.3311441588499269e-05
-1.3270570617874078e-05
-1.3126635282763313e-05
-1.3073472661072504e-05
-1.2999415904457364e-05
-1.287335011416256e-05
-1.2777403203319614e-05
-1.267023212606516e-05
-1.2549283109659247e-05
-1.246424146036408e-05
-1.2334861402151248e-05
-1.2255179770213812e-05
-1.2203493110903381e-05
-1.204472302994704e-05
-1.1962746171023505e-05
-1.1831690997862762e-05
-1.1794287831308818e-05
-1.161486519495265e-05
-1.1570639191573092e-05
-1.1395632323360348e-05
-1.1389461271112346e-05
-1.1173698670306195e-05
-1.1133099270208619e-05
-1.0949218688930942e-05
-1.0894336387171196e-05
-1.0722226569746519e-05
-1.0623969837645924e-05
-1.0492798538598453e-05
-1.034860536895359e-05
-1.0260966736779628e-05
6.6034199779935266e-06
5.369635148077053e-06
5.901942240114083e-06
-1.0026900052498203e-05
-1.0022804672301157e-05
-9.790272562916167e-06
-9.73961820539376e-06
-9.554016078878402e-06
-9.460380432269326e-06
-9.315325320167806e-06
-9.150527466860002e-06
-9.072240676109834e-06
4.892092967581672e-06
5.9886516297551855e-06
4.578937535538841e-06
-8.827708436695028e-06
-8.813838379779427e-06
-8.58103023239631e-06
-8.584993918052397e-06
-8.332471479383058e-06
-8.303346280920047e-06
-8.082042455729902e-06
-7.968468521907786e-06
-7.82982042681133e-06
-1.0959511262994368e-05
-1.0835479204803052e-05
-1.2428671734544728e-05
-7.575864463000478e-06
-7.614617551947673e-06
-7.320237622370402e-06
-7.320980553092506e-06
-7.063001858564352e-06
-7.046937081086122e-06
-6.804216204929105e-06
-6.7104092757626185e-06
-6.543948564973535e-06
-6.282230973072291e-06
-6.328886680608004e-06
-6.019223697495609e-06
-6.074590617235403e-06
-5.756134123359029e-06
-5.791104724087478e-06
-5.4912177374223005e-06
-5.493679986068423e-06
-5.223938135493945e-06
-5.276499668061705e-06
-4.955809337328722e-06
-5.042864818954556e-06
-4.686510900848886e-06
-4.7516278443736594e-06
-4.41620181024066e-06
-4.460812153734691e-06
-4.144915405266484e-06
-4.2290448198985365e-06
-3.872717626353868e-06
-3.960989557691318e-06
-3.5996658212582638e-06
-3.6388572444942953e-06
-3.325819641065324e-06
-3.2644050346627252e-06
-3.051238360970703e-06
1.5897811859163562e-05
1.4685760065089488e-05
1.50083853562272e-05
-2.7759817591244797e-06
-2.898819597191469e-06
-2.50011006473661e-06
-2.621708239299042e-06
-2.223684221032546e-06
-2.3288903114318097e-06
-1.9467658763424427e-06
-2.0547225584625286e-06
-1.6694181168416027e-06
-1.785875458083374e-06
-1.3917038874790606e-06
-1.4720324625491984e-06
-1.1136916930533964e-06
-1.2121197205131734e-06
-8.354392594139968e-07
-9.389473694922922e-07
-5.570403729494923e-07
-6.45849318037313e-07
-2.7850736770018777e-07
-3.5282401620103577e-07
-1.0901275997913193e-07
3.814101659336094e-07
9.371551407714666e-07
1.4557420313477525e-06
2.1403620882414217e-06
1.8854793682128305e-06
2.3572262704923297e-06
1.1470689284259584e-06
2.9067635816663127e-06
1.3363873529209432e-05
1.3546431510880994e-05
3.3499964159970873e-06
-7.100629931939096e-06
-7.248564655140262e-06
-6.409722424188677e-06
3.763732113166545e-06
4.1248053334516435e-06
4.473944242288366e-06
-7.59643031800395e-06
4.891775259472195e-06
3.1523303857406027e-06
5.314548846206913e-06
5.6838697813364596e-06
6.003021995646141e-06
-2.4482157888296156e-06
-1.7867660995104468e-06
-1.4922713210106107e-06
6.325072375651751e-06
6.594494393554802e-06
6.941650953469318e-06
7.294444831653766e-06
7.49353847197943e-06
7.888273083281894e-06
5.370513011537997e-06
8.231821708533206e-06
8.478113444629801e-06
8.809179491769573e-06
1.5772284769195337e-05
1.018150759444135e-05
9.813550571645343e-06
9.481811689700605e-06
-7.0243131396593696e-06
-5.867742906892359e-06
1.0579601493675073e-05
1.1065875725142889e-05
5.608506411680422e-06
-6.666781214731965e-06
1.1435305631838815e-05
1.1821271219396826e-05
-5.585115523865154e-07
4.395715171358531e-06
1.2085275659850364e-05
1.2398486440890456e-05
1.2783397993369185e-05
-8.290891591386389e-06
1.2919879802943853e-05
1.3224107364976492e-05
1.3567913511330053e-05
5.465723926869313e-06
7.444768795387077e-06
1.374828355775203e-05
1.405091501479451e-05
-1.3975326795570216e-05
-1.3216861935242798e-05
-1.383832251889681e-05
1.433249639145897e-05
-4.338117268278846e-06
-4.235134569069806e-06
-2.2247073448480354e-06
1.4584309446660122e-05
1.4812429763695927e-05
-3.2501146744731578e-06
-6.537508523792421e-06
1.502143217367125e-05
1.5314457058280037e-05
1.5455372161354834e-05
1.8012394925714645e-05
1.6008432494712823e-05
1.5671741060109127e-05
1.45844091451483e-05
1.6116209344765806e-05
8.822679713216409e-06
1.5736034379459582e-05
4.856186197428301e-06
4.341741362663061e-06
-1.0344618953545794e-05
-1.0535470723062785e-05
1.6527938768106186e-05
1.6500947797316096e-05
1.6598896351995356e-05
1.6844104655060642e-05
1.509701684463629e-05
1.4210766041886455e-05
1.4612765462912938e-05
1.698317105759832e-05
1.7212027882003486e-05
-6.40448691738495e-06
1.7228618908793015e-05
1.733203877849056e-05
-1.0205376516350026e-05
-9.809300412584149e-06
-9.180338356899963e-06
1.739992534370049e-05
7.700215169108536e-06
1.7493061723511854e-05
1.7429432840020372e-05
1.028693222397322e-05
8.870445517578876e-06
8.947594297361473e-06
1.7708786278283802e-05
1.8689003342350702e-06
4.52461457371294e-06
1.776095733231289e-05
7.632598176953922e-06
6.84749014595782e-06
1.7807255432728375e-05
1.7941525997423297e-05
1.7958299257861716e-05
1.242822876621659e-05
1.1078977864450463e-05
7.2204695517227545e-06
1.7964555620725054e-05
4.9476230368378545e-06
1.8052987885392666e-05
1.8034837342059887e-05
1.8064453296405283e-05
1.814985033961198e-05
1.807322510773357e-05
1.5147365634287627e-05
1.7949167466295135e-05
1.6005169688588484e-05
1.4824424502921048e-05
1.6051712693363973e-05
1.804101724604242e-05
1.792003355581106e-05
-9.770609140666755e-06
1.7797725913394325e-05
1.7865382453339542e-05
-1.4489570486130169e-06
-2.1558295164686956e-06
1.7753430552212532e-05
-5.70453249799335e-07
1.7421512981775796e-05
1.7550542870128906e-05
-1.5967856299914857e-05
-1.5141999947900631e-05
-1.5254601368611445e-05
1.7419552705629244e-05
1.7423813404841325e-05
1.7320517373462665e-05
1.4678340081925436e-05
1.3189148248371617e-05
1.7185388239557052e-05
-5.795882733016342e-06
1.684347187930532e-05
1.684961366014729e-05
1.6730419717570047e-05
1.659099635083925e-05
-8.239870388944195e-06
1.634419546847493e-05
3.7504002888551445e-06
1.6066514978949466e-05
1.5780295091720022e-05
1.5565718368887275e-05
1.5303961931496756e-05
7.742723411426136e-06
1.4754702074240024e-05
1.488151000527968e-05
1.4442332194931227e-05
1.4221304521922825e-05
1.4026919234608787e-05
1.3900586532112532e-05
-8.913678993863678e-06
1.3599793806976018e-05
1.3428303998390467e-05
1.3143574615804653e-05
-1.2807002416664628e-05
1.2834522013612594e-05
1.0043933607983748e-05
9.666415309741708e-06
9.546431412206279e-06
1.245026230160038e-05
1.21497678792728e-05
1.200232324429049e-05
1.1632197351292141e-05
1.6348660287795333e-05
1.5765235972604943e-05
1.562942004324686e-05
1.1282906404745839e-05
-8.98875939767386e-06
1.1064317603989935e-05
-4.81356619340072e-06
-4.145828768351862e-06
-5.268584272985135e-06
1.0743650342705282e-05
1.0417335362914297e-05
-3.823249626329636e-06
1.001335503788389e-05
1.4021535209030412e-05
9.638773979842031e-06
-1.051290804818586e-06
9.319263474830518e-06
8.80082629363868e-06
8.581049908536174e-06
1.3981158645267459e-05
1.3201100801300852e-05
1.3625096512415099e-05
8.15300648978802e-06
-1.6455379168837305e-06
6.988652718206738e-06
7.408625943664245e-06
6.5020052180940645e-06
6.707300339492931e-06
1.3400239256534292e-05
1.1517904720836002e-05
6.357007974419397e-06
6.0881450314134476e-06
5.773274879253828e-06
5.416621234957319e-06
5.962781985658706e-06
5.04070198400213e-06
4.6513632159159816e-06
-1.0992337334433953e-05
4.103691633797362e-06
1.0342558792104512e-05
1.0938116822745634e-05
3.561002861749905e-06
3.088454941172961e-06
1.4778139335184032e-05
2.5184994376079427e-06
1.1209722363714669e-05
2.0364992823928675e-06
1.689493205792043e-06
1.2709579677539443e-06
8.748359038376641e-07
7.948668445165648e-06
4.595768080236256e-07
-3.786768600005434e-08
9.883658754895919e-06
5.708018596483705e-06
-7.00565663922152e-07
-1.617775729772838e-05
-1.47283822034226e-05
-1.226542904772072e-06
-1.047848411876612e-05
-2.520494224236888e-06
-2.097157701407113e-06
-1.4679420579908504e-05
-6.699153573443628e-06
-3.482194466689102e-06
-5.896183560425966e-06
-2.883780763486061e-06
-3.2954021679333127e-06
-1.5762305948409462e-05
-1.4448050554900157e-05
-1.5233459783242535e-05
-3.860096201661937e-06
1.5601514705676008e-05
-4.409670404708984e-06
6.222421043493273e-06
-4.789619168415143e-06
-5.25990291444151e-06
-5.577141424570503e-06
-5.913981815483234e-06
-6.329189733340899e-06
-6.764217541879498e-06
-8.160539826169078e-07
-7.199311019961488e-06
-7.601188669611196e-06
6.9490450129722914e-06
5.776204016069647e-06
5.1012232237050216e-06
-7.969163133906385e-06
-8.34062705400807e-06
-8.736028720740271e-06
7.490206752235818e-06
4.520336320217598e-06
-9.009614360337491e-06
-9.488505890279372e-06
-9.851227160112416e-06
-1.0093078925462497e-05
-1.6277274674513206e-05
-1.0959343954093422e-05
6.82808194949067e-07
9.06116470045261e-07
1.2727149381893447e-07
-1.130062115741428e-05
-1.1469677772864378e-05
-1.1859411109435073e-05
-1.2140990147091793e-05
-1.2432932541720835e-05
-1.2655235586005334e-05
3.445948917996262e-06
-1.2801343669311337e-05
-1.2875617026463702e-05
-1.3346875031884493e-05
-8.97568187077519e-06
-1.3578931384591454e-05
-1.3911505667047422e-05
-1.2832438226563893e-05
-1.3358266892637138e-05
-1.2459259939964226e-05
-1.4136453885388367e-05
-1.4406366567583835e-05
5.989889411782838e-06
-1.475099924384762e-05
-1.5006158050104337e-05
-9.855008832873261e-07
-3.2991338062570003e-06
-1.184992769253033e-06
4.9247655830557035e-06
-1.5298535739343227e-05
-1.5386934976774495e-05
7.187943650321453e-06
-1.5615152783659532e-05
-1.5930393423866678e-05
-1.605872291159229e-05
-1.631194505497553e-05
-1.7830279693122667e-05
-1.678801074556498e-05
-1.6437609105931683e-05
1.6961409512997513e-05
1.697062933881877e-05
-1.6935601390039757e-05
-1.690141360722435e-05
-1.7575529154562304e-05
-1.7834063538910775e-05
-1.0081839462277071e-05
-9.524422779054884e-06
-8.318101789902423e-06
-1.7763385476567203e-05
-1.7785526477299697e-05
-1.7860294996666274e-05
-1.781871457780761e-05
5.152145749336119e-06
-1.7890567275550813e-05
-1.7911987724590433e-05
-1.804869450134952e-05
4.398200535669887e-06
-1.7966388570679875e-05
-1.8029387329129842e-05
-1.8023576203285e-05
-1.7662895123104814e-05
7.017576462338976e-06
-1.3372601118029605e-05
-1.1254435230555347e-05
-1.2197843470891565e-05
-1.8032918283127458e-05
7.522607350994362e-06
-1.7967187622594025e-05
-1.8006504655732395e-05
-1.7957851365635255e-05
-1.7856498373916744e-05
-1.7946065882232027e-05
-1.4012664211040079e-05
-1.769053521767262e-05
-1.776213651095674e-05
-1.7727605784897253e-05
-1.7715607548627203e-05
1.2756072748655327e-05
-1.7400801886033584e-05
-1.7457902093116297e-05
1.4538617517989465e-05
1.2245960425677754e-05
-1.7338169815545437e-05
-1.7163824703472154e-05
-1.7137637073398127e-05
-1.697077207390491e-05
-9.067332077040643e-07
-1.6756022361278753e-05
-1.6649739031564175e-05
8.59038885951542e-06
-1.6518731767578112e-05
-1.6049790699487275e-05
-1.569483540797726e-05
1.5427871663425087e-06
2.996172662743307e-06
-1.5507119087026345e-05
-1.5428562412532228e-05
-1.5664736309802037e-05
-1.5605956915093334e-05
-1.5425118174223803e-05
-1.1428999685463707e-05
-1.2687513027132047e-05
-1.5098225120900828e-05
-1.4763068151822467e-05
1.7168412873401574e-06
-1.4568923007468071e-05
-1.4302708036637014e-05
-6.391779197723279e-06
-1.3475234860235649e-05
-1.3620771877793837e-05
-2.682075969126422e-06
-1.3102014189249889e-05
-1.2848852447157086e-05
-1.2747478144380062e-05
1.6679135063089108e-05
1.678129116936884e-05
-1.2377411696258074e-05
-1.206590222776583e-05
-1.19334025335676e-05
3.2504900876663534e-06
3.570328676872418e-06
-1.1593691477273471e-05
-1.0614706981091202e-05
-1.120858555699954e-05
3.7698516170940366e-06
3.5823516318127067e-06
-1.0800896650524096e-05
-1.0547970191408473e-05
-1.0256974518313227e-05
1.1108764372454305e-05
1.0725450103741853e-05
1.0077653525330162e-05
-1.0019515727869636e-05
9.903201124696216e-06
8.140458036786107e-06
-9.669207833255117e-06
-9.401301315500422e-06
-9.074446735658784e-06
-1.6775102487495525e-05
-1.629558628165275e-05
-8.730104059918488e-06
-5.880896977573764e-06
-4.9301491370666525e-06
-8.391788069493521e-06
-5.620882173038356e-06
-7.979003564472203e-06
7.295619349092004e-06
-7.62593965525007e-06
-7.351370011380207e-06
-6.928587125843482e-06
1.0399987731976811e-05
-5.48283067922852e-06
-5.960013364492645e-06
1.3371132528210742e-06
2.3138720345884244e-06
-5.04827701681671e-06
1.1190020086639515e-05
9.964259020700911e-06
-1.7273604792371405e-05
-1.6920986536313457e-05
-1.6472450334138043e-05
-4.504405222416251e-06
-4.164272915245968e-06
-3.7587283942867588e-06
-3.4107797224755687e-06
1.6514173300179645e-05
-3.0073831145995453e-06
-8.85351310763913e-06
-2.5448222780102185e-06
-1.3155787833763212e-05
-2.0455153406311724e-06
-1.7205973600638622e-05
-1.719458669796216e-05
-1.616699215929341e-06
-1.1758485602074407e-06
-1.0470106565344646e-05
-1.0909295773783971e-05
-7.702446047401216e-07
-3.761054937817347e-07
9.13091356771143e-06
1.2230202782172049e-05
-7.553086107613516e-08
-6.837373181006985e-07
5.318516350802672e-07
-5.339445277771101e-08
9.131343562706228e-06
1.442425032324957e-06
2.1196014001847353e-06
2.5880190703407905e-06
1.551349880580914e-05
1.4785839272726427e-05
3.0790488695960425e-06
-8.35460590847159e-06
-7.73944695712338e-06
-7.695232813703237e-06
3.5741077258769436e-06
4.254596415477996e-06
-1.233860401084213e-05
-1.1983357009070529e-05
-1.296542243687948e-05
-3.8075387655879885e-06
-4.802762953468197e-06
-4.25731149994602e-06
-1.687368916193423e-05
-1.5929113360395692e-05
-1.6277359144257357e-05
-3.465737930550807e-06
4.812838407033573e-06
5.670397475042445e-06
-1.3064383437401947e-05
-1.3310415225049258e-05
6.152745984556483e-06
7.054594644993538e-06
6.539457583774593e-06
6.99165981021837e-06
-8.192426449284352e-06
-7.215565372065218e-06
-1.6917805095946786e-05
-1.6433857548921275e-05
7.908772873441445e-06
-1.1578158102311574e-05
-1.2266238424346376e-05
-1.1611149021534966e-05
-5.588438342350112e-06
-5.12549714899285e-06
-5.4214849577252915e-06
1.6054191382028022e-05
-1.6290088098010866e-05
-3.2978437117610526e-06
-2.8075158484517296e-06
-1.5699614947430722e-05
-1.4796355455853648e-05
1.0076880735391969e-05
9.615667080421343e-06
1.0562542278168497e-05
9.690684415777733e-06
-1.4438990982022419e-05
-1.5434304229779306e-05
1.4867492501893456e-05
1.1530901442968414e-05
1.0150532577865634e-05
1.5308008759688093e-06
6.322289642655e-07
-1.421955087560758e-05
-1.3867353599555797e-05
-1.3791752031888903e-05
1.1855539240122418e-05
1.3208598226678723e-05
1.5775547273761675e-06
1.4106442091020957e-05
1.3406269358775048e-05
1.3802846774485267e-05
-7.487458563054074e-06
1.4194046276563168e-05
-5.525929159275749e-06
1.4506266677066797e-05
9.60351716942712e-06
1.4855635237568506e-05
1.4795419285319258e-05
1.754504200532839e-05
1.5774426394717e-05
1.61434195807569e-05
6.983391593914692e-06
1.6482869624793114e-05
3.1003513315647e-06
1.6678587525419932e-05
2.3384327625522684e-06
9.365575617308138e-06
1.6884167483065227e-05
1.6809717452571814e-05
1.4206014276391547e-05
1.3333670207320259e-05
1.6850529356449062e-05
8.941684448305058e-06
8.002929450956858e-06
8.463171733881364e-06
-1.5936710215422088e-05
-1.5777750007587663e-05
-1.5113648355661462e-05
1.733600819674994e-05
9.550176948794718e-06
-1.55566732644536e-05
1.7127512606694627e-05
1.745365781830689e-05
-1.3564205605255617e-05
-1.2537693631512872e-05
-1.3641548831191365e-05
1.1241982047194749e-05
1.0467004723133158e-05
1.7527252034410198e-05
1.7539909610495103e-05
1.2629689926634736e-05
1.196346311360347e-05
1.1883865267399115e-05
1.7592713580591853e-05
1.7638663062644737e-05
1.7787141729019777e-05
-3.147125897189143e-06
-3.6371035835067305e-06
5.439125287318876e-06
4.932382000789722e-06
1.5064323516692805e-05
1.7422891776076863e-05
1.7329361359336618e-05
1.669369922283703e-05
1.7323962461193958e-05
-1.6169072250443378e-05
-1.2911051046176226e-05
-1.652983427022569e-05
-1.6399005934216965e-05
-1.072435740971341e-05
-9.062086013163855e-06
-8.49262963528848e-06
-1.2712340710492606e-05
1.7010989125013755e-05
1.6973216104476363e-05
1.4790924691994203e-05
1.685758959030888e-05
-8.240498359771743e-06
1.632503849647571e-05
9.782519376409306e-06
1.1463411469401662e-06
1.6196677081071476e-05
1.2256497917533507e-05
1.2107954718710585e-05
-1.8039511421283176e-07
1.591813154982815e-05
1.551739375648434e-05
1.52813402464571e-05
-1.3235880565401862e-05
-9.8427539870525e-06
1.4987693580269492e-05
1.6335530579078427e-05
1.4339101493081388e-05
1.0125614553686417e-05
1.3775112824762026e-05
1.3471838713628176e-05
-1.1150719281921879e-05
1.1811749886640038e-05
1.3130660849804207e-05
1.2665412580088625e-05
1.235257870612291e-05
1.5746805658015065e-05
1.1932576375217963e-05
1.1655428214043827e-05
8.357908748107577e-06
8.12407955563882e-06
7.519978795542957e-06
1.1185697084578861e-05
-1.674572490967359e-05
1.079946105417307e-05
1.0538833832234821e-05
-1.4854657093612214e-05
1.0291592046366232e-05
9.835566080509551e-06
6.472492570185966e-07
9.524831715456539e-06
-1.6622191577187343e-05
1.391555132554465e-05
-1.945214544437541e-06
6.422155698639464e-06
-1.5481863421292088e-05
-1.4264579805248307e-05
5.916303093974338e-06
5.412744658795409e-06
2.640132882478904e-06
2.1014103576301062e-06
4.843052261602847e-06
1.7118561258252796e-05
1.703930130342633e-05
1.6473682012036056e-05
1.722527202404016e-05
-9.941779163599988e-06
-1.1466413256728214e-05
4.2323653354697785e-06
3.7327356643123646e-06
9.423341163119166e-06
-7.048897624418846e-06
3.1501002071814096e-06
5.125136443883124e-06
-5.679358414118811e-07
-1.2835931701685124e-05
1.581884030236837e-06
9.191967587090458e-07
-5.9053479901538e-06
1.3056717367364081e-05
-3.7656239510721344e-07
-2.434099949211383e-06
1.5791362386821365e-05
-1.0395765824707589e-05
4.2207222599793425e-06
3.852026293325398e-06
-1.0866328671796402e-05
-2.983528864797846e-06
-8.444682400066298e-06
-3.484245519427548e-06
-8.865975562763922e-06
-9.786711165678287e-06
2.4369523523749176e-06
-3.996292984299381e-06
7.304527138869613e-06
1.0094051130343349e-05
8.929002044883414e-06
-5.216977618657562e-06
-1.1481418610528822e-05
-5.540413610067207e-06
-5.983904789336937e-06
-1.3991354502787259e-05
-6.3668097486759306e-06
-6.922853009440428e-06
-7.481253864132127e-06
7.314892270636022e-06
-7.969560873412895e-06
-8.407746774401141e-06
1.959187010323898e-06
-1.5819794509970752e-05
-9.931650886901573e-06
2.7857995437796864e-06
-9.466394136566968e-06
-1.091069090285488e-05
-1.1192333333472741e-05
-1.2559507788127958e-05
-1.1619664384112494e-05
-5.619698280822487e-06
-1.208281866731919e-05
-1.229814497184212e-05
7.647215429131461e-06
7.725863355979842e-06
-1.2974278859358056e-05
-1.3491909213099971e-05
-1.3945439070943001e-05
1.1458370670954952e-05
-1.3689891775645898e-05
-1.4008037440171853e-05
1.3102444644438059e-05
-1.4440350343621868e-05
-1.4668188294787696e-05
-1.752158770234756e-05
-1.7411160059697453e-05
-1.6797955628188105e-05
-1.4913199645730706e-05
-1.4924752198890815e-05
-3.0767265120235375e-06
-6.501680225555784e-06
-1.3844350035984845e-05
-1.5457580214292666e-05
-1.5844462751803123e-05
1.4594286080528973e-05
1.1889114585560466e-05
-1.5020347784151675e-05
-1.414066446211259e-05
-1.4594353691827892e-05
-1.461682885541804e-05
-1.717136716028443e-05
-1.7543476604735757e-05
-1.7197722515261417e-05
-1.1581256409749022e-05
-1.743549476714974e-05
-1.7408843193807677e-05
1.170783204908247e-05
-1.7541649638785637e-05
-1.7630148508542905e-05
-3.4501976129410373e-06
-4.75994964643033e-06
-1.7635114066538485e-05
-1.748905257290261e-05
-9.508537342136418e-06
-6.436926738595123e-06
-1.7565709245905958e-05
-1.7353642758349598e-05
-4.777382067513216e-06
1.761527610988506e-05
-1.1974122603557223e-05
-1.106070972202372e-05
-1.7023934065652386e-05
-1.7036322012634477e-05
-1.688196476421468e-05
-1.66688576891121e-05
-1.0697173216633065e-05
-1.6358095811833454e-05
-1.6286298514424117e-05
-2.376056601525586e-06
-1.6012381129077952e-05
-1.5446295214104848e-05
-1.5124502075570089e-05
-1.5116824294799236e-05
-1.4937684482717806e-05
-5.9196985504098e-06
-1.475718741893716e-05
-1.4500106454828287e-05
-7.861987542302226e-06
6.33951187494792e-06
1.573007485311261e-05
-1.229190724696613e-05
-7.310689510922606e-06
-1.169868120334846e-05
-1.1547217814798294e-05
-9.110113741818721e-07
-4.235491452601243e-06
-1.2078895072199428e-06
-1.5281651417801084e-05
-1.1173384638090428e-05
-1.074173003083537e-05
-1.026739402031776e-05
-1.9103789053063184e-06
-9.742087303726183e-06
-9.102296914037914e-06
-8.680484569128085e-06
-8.338944599904174e-06
-7.86892102744739e-06
-7.559367247855691e-06
-7.083617201364722e-06
3.3102650213884454e-06
-5.989335407097482e-06
-4.629435076582306e-06
1.3495713737416354e-05
-4.025103827468068e-06
1.1866709074689403e-05
-7.294394977754744e-06
-3.3426837781772806e-06
-2.573913335697897e-06
-2.0656138601836673e-06
2.8401673869579565e-08
-4.541027886338243e-07
-5.85461241160089e-06
8.293947903391583e-06
9.164044392259367e-06
1.2619678038893119e-05
1.2384350487661243e-05
-8.138672618594908e-06
1.315681073547527e-05
-1.4997975485160826e-06
9.07514849535382e-06
-9.69526664249282e-06
2.3684086608746098e-07
-1.0300911375827296e-05
-9.944533993446512e-07
-2.8448040077129024e-06
6.950985184651208e-06
-1.748491255652848e-05
-1.2463394733777854e-05
-1.3934206202589697e-05
-1.6951188848850983e-05
1.6753039468759912e-05
-2.040328405296249e-06
1.6788752513697323e-05
1.6320916952540488e-05
1.5824124446963036e-05
-1.705751696546063e-05
-1.7022385773871825e-05
1.3259797995136146e-05
-3.1915998131068364e-06
-4.094029862724078e-06
-4.913021418281804e-06
-1.7906249769503807e-06
-1.391597145547845e-05
-1.442323842501972e-05
-1.4197033482878623e-05
-1.4370904718270432e-05
-3.024921797359848e-06
1.671419556484648e-06
-7.439369960769237e-07
-2.5819165235768465e-06
1.539655719736676e-05
1.6338131844135356e-05
-8.481429443118101e-06
-1.454245941591466e-05
9.741487051545839e-06
3.703304478328011e-06
-1.8636961083429613e-05
-1.8646053978877585e-05
-1.8401518084561507e-05
-1.8638249727495946e-05
-1.8430857384984165e-05
-1.8629416032768566e-05
-1.8367999095503996e-05
-1.861534590506473e-05
-1.8394587595330943e-05
-1.8597207864985585e-05
-1.8331872701444755e-05
-1.8574728731058653e-05
-1.8351441033922115e-05
-1.8548019354474992e-05
-1.8268697260362978e-05
-1.8517085718879998e-05
-1.8213337088771166e-05
-1.8481959842122533e-05
-1.8259313185857462e-05
-1.8442664768060624e-05
-1.8157703865293127e-05
-1.8399223979261202e-05
-1.8189438016511687e-05
-1.835165898163023e-05
-1.8108497856564375e-05
-1.8299989923023618e-05
-1.8107161928450752e-05
-1.8244235978534548e-05
-1.7988486358820183e-05
-1.8184413726938858e-05
-1.7926317673444978e-05
-1.8120543857284507e-05
-1.7894135348528905e-05
-1.8052626679266253e-05
-1.788023924187677e-05
-1.7980733981766317e-05
-1.7760441868338593e-05
-1.7904667455548625e-05
-1.771474858178728e-05
-1.7825231668665845e-05
-1.7566836114857083e-05
-1.773949406670785e-05
-1.7496086560840767e-05
-1.7647537735632026e-05
-1.7405230106527396e-05
-1.7554572839328532e-05
-1.7316020635004053e-05
-1.7459199307335633e-05
-4.655477637257275e-06
-4.330116203444893e-06
-5.5388877037052485e-06
-1.7359575387816783e-05
-1.7172830847731927e-05
-1.7256207206675712e-05
-1.7032753440090037e-05
-1.7148973963221474e-05
-1.6934115864149978e-05
-1.7037922827986563e-05
-1.6869640738928563e-05
-1.6923057354124326e-05
-1.6669530600565424e-05
-1.6804392169940172e-05
-1.6645699030984055e-05
-1.6681946128666466e-05
-1.6509412815236673e-05
-1.6555716237242035e-05
-1.642823364891413e-05
-1.642578927575417e-05
-1.6257411296356108e-05
-1.629192373473501e-05
-1.6080052026102548e-05
-1.6155105519548716e-05
-1.592036309516222e-05
-1.6011766261372994e-05
-1.5863768016142914e-05
-1.569498344494537e-05
-1.5715676869445172e-05
-1.5536328566671343e-05
-1.5564512354274115e-05
-1.5396153327752428e-05
-1.5409640557393323e-05
-1.5298789033027044e-05
-1.5251263339786113e-05
-1.5162062881157209e-05
-1.5089364246649133e-05
-1.4939464376236602e-05
-1.4923980673824257e-05
-1.4730736789422086e-05
-1.4755164578849303e-05
-1.4640055686923694e-05
-1.4582869663798126e-05
-1.4494495029417459e-05
-1.440743900854476e-05
-1.4268464277605262e-05
-1.422777764328582e-05
-1.4073417583296757e-05
-1.4044822853944799e-05
-1.3937118577107408e-05
-1.3860021510292592e-05
-1.3678186842392791e-05
-1.3672153209437877e-05
9.67951586911172e-06
8.901637246484949e-06
8.049982962882863e-06
-1.3481062659962704e-05
-1.3397491730043195e-05
-1.3286848648964017e-05
-1.3192375934076912e-05
-1.3089546034070494e-05
-1.3031760928616093e-05
-1.2889204903979095e-05
-1.2799480059966221e-05
-1.2685889233601846e-05
-1.2565782929547153e-05
-1.2479603657169836e-05
-1.2374336287614423e-05
-1.2270584701177274e-05
-1.2217517546789364e-05
-1.2059930004856936e-05
-1.196617838009994e-05
-1.1846423178659164e-05
-1.1754141184533321e-05
-1.1629415966962101e-05
-1.1582597201593745e-05
-1.1409918389960924e-05
-1.1349495506939915e-05
-1.1187737122799089e-05
-1.1168159057064029e-05
-1.0962998943634435e-05
-1.0914434724831456e-05
-1.0735749520418154e-05
-1.0647030226700825e-05
-1.0506047089691322e-05
-1.0444501206055597e-05
-1.0273984021560685e-05
-1.0147731940399982e-05
-1.00395088889919e-05
2.0011007914042653e-07
1.9865133789917727e-06
-6.588051047094946e-07
-9.803108187850552e-06
-9.79749368314131e-06
-9.566572546477854e-06
-9.510627949714947e-06
-9.327117193015604e-06
-9.212532554782275e-06
-9.083868758187785e-06
-8.976546278567309e-06
-8.83900926179806e-06
-8.592042544996433e-06
-8.644141931878746e-06
-8.343180599907944e-06
-8.351764496731772e-06
-8.092447893273168e-06
-7.891898424233017e-06
-7.839917934026491e-06
-1.1287022535558952e-05
-1.0871118667985667e-05
-1.2007562287259436e-05
-7.585651049778178e-06
-7.6244431203863e-06
-7.329709242727938e-06
-7.377294259530104e-06
-7.072157651914167e-06
-7.085308004456144e-06
-6.813044096245993e-06
-6.835059813945296e-06
-6.552477667489798e-06
-6.5932053473713704e-06
-6.290340068126542e-06
-6.325653245654988e-06
-6.027341091483703e-06
-6.062851470595262e-06
-5.763896272970909e-06
-5.824914099959034e-06
-5.498316873926216e-06
-5.5444513547346244e-06
-5.230782464708012e-06
-5.253796228488637e-06
-4.962288679387105e-06
-4.8790967469243775e-06
-4.692650822196721e-06
7.480965784485157e-06
6.6557360545109855e-06
6.013567424445927e-06
-4.421992498504054e-06
-4.501276417725851e-06
-4.150356414854406e-06
-4.1776565080825205e-06
-3.877806198970892e-06
-3.794493643771154e-06
-3.6043999440560816e-06
-1.2878826075751102e-05
-1.2793438944301971e-05
-1.1155614430272307e-05
-3.3301972595608207e-06
-3.4247118740921437e-06
-3.0552575958356037e-06
-3.1595234715627125e-06
-2.779640858294964e-06
-2.860413605052231e-06
-2.503407438071307e-06
-2.565928035448559e-06
-2.2266184097134408e-06
-2.260579278858684e-06
-1.9493356865214176e-06
-1.9896859815788027e-06
-1.6716222317463289e-06
-1.6400679754665027e-06
-1.3935421499911893e-06
-1.1438754770454976e-05
-1.1151611786144514e-06
-1.2628480415310868e-06
-8.36545964775903e-07
-9.706622402313394e-07
-5.577669558256152e-07
-6.942823176308617e-07
-2.7889131403523353e-07
-3.837538128778221e-07
3.911190090783768e-20
-7.885629607441244e-08
2.788913140347583e-07
2.8438756818679023e-07
5.577669558219123e-07
6.387307256742178e-07
8.365459647802368e-07
1.115161178615966e-06
9.497866073327407e-07
1.3935421500178598e-06
1.2508934474758532e-06
1.671622231735604e-06
1.519537670862785e-06
1.949335686535581e-06
1.7750946300762314e-06
2.22661840968155e-06
2.051333992035114e-06
2.5034074380582417e-06
2.3099174838568044e-06
2.7796408583039944e-06
2.618012313976206e-06
3.0552575958317535e-06
2.901378117893243e-06
3.330197259558461e-06
3.150919220236453e-06
3.6043999440533673e-06
3.4028938071395022e-06
3.877806198922634e-06
3.6425229039269827e-06
4.150356414900092e-06
3.938662160302932e-06
4.421992498493306e-06
4.242496229555084e-06
4.692650822245893e-06
4.47357344284475e-06
4.962288679445116e-06
4.749946378093771e-06
5.230782464743573e-06
5.0438307264400435e-06
5.498316873894758e-06
5.326335021621807e-06
5.763896272981238e-06
5.549797405184429e-06
6.027341091429551e-06
5.817967784813787e-06
6.290340068219682e-06
6.0526502368669145e-06
6.552477667508341e-06
6.338264916221228e-06
6.813044096250921e-06
6.628839255287793e-06
7.0721576519164655e-06
6.886880507304273e-06
7.329709242709837e-06
7.111262352170969e-06
7.5856510498563374e-06
7.378877848079779e-06
7.839917934101364e-06
7.608410686008429e-06
8.092447893255196e-06
7.872916960626843e-06
8.343180599896005e-06
8.108788526386597e-06
8.592042544896596e-06
8.383148867560043e-06
8.839009261790758e-06
8.697960483213383e-06
9.083868758177392e-06
1.0256311132257956e-06
9.327117192995287e-06
9.019668565748908e-06
9.566572546522396e-06
9.32070755585224e-06
9.803108187875272e-06
9.553892374604161e-06
1.003950888893995e-05
9.908626987265028e-06
1.027398402144759e-05
1.0506047089628889e-05
1.022326661570932e-05
1.07357495204039e-05
1.0482758269365394e-05
1.0962998943625973e-05
1.0734067142810665e-05
1.118773712295352e-05
1.0905884198563857e-05
1.1409918390016148e-05
1.1107528234566964e-05
1.1629415966955723e-05
1.1338347411124764e-05
1.1846423178751965e-05
1.1599483210217411e-05
1.2059930004769986e-05
1.183621054462017e-05
1.2270584701098739e-05
1.1997920881054633e-05
1.2479603657236164e-05
1.220861725743259e-05
1.2685889233437505e-05
1.2439622480893083e-05
1.2889204904048276e-05
1.2650234922392414e-05
1.3089546034031571e-05
1.2808008841789888e-05
1.3286848648971085e-05
1.3021141979976412e-05
1.3481062659919772e-05
1.3178415191226033e-05
1.3672153209574639e-05
1.339365427807111e-05
1.3860021510278862e-05
1.3621666100979281e-05
1.404482285404234e-05
1.3823111964900535e-05
1.4227777643330373e-05
1.3964413499840334e-05
1.4407439008461826e-05
1.4150249175510712e-05
1.458286966380433e-05
1.4396675596583857e-05
1.4755164578745536e-05
1.4899450116017852e-05
1.3156445751211117e-05
1.4539465120868462e-05
1.4923980673647522e-05
1.4619514751491847e-05
1.5089364246592123e-05
1.4812357613527158e-05
1.5251263339784088e-05
1.5010408541901545e-05
1.5409640557520344e-05
1.512941818187135e-05
1.5564512354405733e-05
1.5358217056771893e-05
1.5715676869566677e-05
-1.2531786988439498e-05
-1.3192486360400328e-05
1.5863768016123877e-05
1.5566792072438057e-05
1.6011766261290625e-05
1.5804189847109756e-05
1.615510551959985e-05
3.780141834721314e-06
1.6291923734698728e-05
1.5947803585741824e-05
1.642578927576485e-05
1.6160832547444526e-05
1.6555716237495118e-05
1.6256460719822117e-05
1.6681946128661038e-05
1.643916860062956e-05
1.6804392169852708e-05
1.6923057354049584e-05
1.6600670124369363e-05
1.70379228276879e-05
1.6770615887153184e-05
1.714897396326113e-05
1.6835038865087442e-05
1.7256207206585456e-05
1.6953217728371484e-05
1.735957538794593e-05
1.710776158374659e-05
1.745919930723539e-05
1.715940171409016e-05
1.7554572839034716e-05
1.724615907844822e-05
1.764753773583833e-05
1.734473862881427e-05
1.773949406672037e-05
1.7428800475775884e-05
1.782523166880991e-05
1.7576773929442298e-05
1.7904667455367418e-05
1.761299386660186e-05
1.798073398157671e-05
1.770010269489687e-05
1.805262667905131e-05
1.7815045962353103e-05
1.8120543857277697e-05
1.7816070753958797e-05
1.8184413726753385e-05
1.7933892778431165e-05
1.824423597869344e-05
1.794868498909995e-05
1.8299989923110134e-05
1.8055174422284978e-05
1.8351658981575617e-05
1.805332214951733e-05
1.8399223979068065e-05
1.8142700828857645e-05
1.8442664768724372e-05
1.8119957142789282e-05
1.8481959839411702e-05
1.822610364370643e-05
1.851708572961274e-05
1.821225729414494e-05
1.854801931482565e-05
1.826092376755039e-05
1.857472887859822e-05
1.8352145033701984e-05
1.859720731361266e-05
1.831357998253041e-05
1.861534796353753e-05
1.833519054152256e-05
1.8629408345119377e-05
-1.4458152804805807e-05
-1.4281428995307208e-05
-1.502261011331569e-05
1.863827843204879e-05
1.8320032322305925e-05
1.864594681878041e-05
1.8310354505427146e-05
1.8637361069998503e-05
1.836877626252613e-05
1.862618902786232e-05
-1.8565562275364368e-06
1.8623813012875255e-05
1.828661342211399e-05
1.861353599940993e-05
1.834510309562693e-05
1.8599874283256837e-05
1.827997434951313e-05
1.8581659757519772e-05
1.829027816882919e-05
1.8559244763455458e-05
1.8532572455969507e-05
1.8265594144044604e-05
1.850169349796995e-05
1.8303124045882037e-05
1.846662773319459e-05
1.823765496406717e-05
1.8427401249294328e-05
1.8242090746503545e-05
1.8384036497209997e-05
1.814201493733069e-05
1.8336555055956294e-05
1.80689740960443e-05
1.828497680511209e-05
1.807760377704467e-05
1.822932092662353e-05
1.7974565345431145e-05
1.81696032589398e-05
1.7973915371305544e-05
1.8105846475414343e-05
1.7841411291401372e-05
1.8038042751184434e-05
1.7836031293395626e-05
1.7966293456562134e-05
1.769653367925217e-05
1.7890289372792357e-05
1.7635904586204143e-05
1.781124747149597e-05
1.7627959339674218e-05
1.77246987577577e-05
1.7484189766383895e-05
1.7632890222723313e-05
1.7371399202432162e-05
1.7541027901681555e-05
1.7270937166376443e-05
1.74455674478363e-05
1.72613524325609e-05
1.7346181489445027e-05
1.712474602419593e-05
1.724297136181195e-05
1.7055916152374052e-05
1.7135924267372623e-05
1.6903865670850382e-05
1.7025058359547508e-05
1.6793872557934282e-05
1.6910384925301247e-05
1.6751555051448647e-05
1.6791915972289664e-05
1.6596298059574287e-05
1.6669672540393397e-05
1.6515062820631377e-05
1.654364497420907e-05
1.633832557510383e-05
1.6413943918712968e-05
1.6211659494384424e-05
1.6280238897614683e-05
1.612989993424847e-05
1.614384613031167e-05
1.589085373988913e-05
1.5999969329593836e-05
1.5731852922056373e-05
1.5852235706792948e-05
-1.2382850880275176e-07
1.5705155248408014e-05
1.5539602641233457e-05
1.5554025326638113e-05
1.544121781743492e-05
1.539945376423042e-05
1.525376537338669e-05
1.5241311114894923e-05
1.5042129020853044e-05
1.5079669754213951e-05
1.4914541265557331e-05
1.4800013698200725e-05
1.4745992182486834e-05
1.4680416553161812e-05
1.4573943549226734e-05
1.4537652960048669e-05
1.4398853718408196e-05
1.4332875194617698e-05
1.421920150186921e-05
1.4131202160000283e-05
1.4036573823047959e-05
1.3963541595284821e-05
1.3852348777033883e-05
1.382503991353565e-05
1.3664689233808606e-05
1.361804826220701e-05
1.3473910139812143e-05
1.3424106498486317e-05
1.3279984441875287e-05
1.3236366431759725e-05
1.308298295409381e-05
1.307836853837614e-05
1.2882936932240479e-05
1.2871837901546828e-05
1.2679949579934874e-05
1.2641982943152595e-05
1.2473888307992177e-05
1.2423173420550968e-05
1.2265495345562106e-05
1.2268052492236737e-05
1.2055205603054414e-05
1.2061594187424715e-05
1.184175072882036e-05
1.184487057236126e-05
1.1625138309926701e-05
1.1660622558215934e-05
1.1405948696277596e-05
1.1448208205122691e-05
1.1184103149775867e-05
1.1256472996014624e-05
1.095969600713616e-05
1.104527236582393e-05
1.0732788854651433e-05
1.083117563631213e-05
1.0503408531833008e-05
1.0615272563735144e-05
1.0271755826931533e-05
1.0381145746772984e-05
1.0037381014601846e-05
1.0162375719271257e-05
9.802239077531513e-06
9.94054905085643e-06
9.566086076925962e-06
9.739746104113431e-06
9.326140012407855e-06
9.484486369601489e-06
9.08347250278826e-06
9.243873667908966e-06
8.838913936720617e-06
8.988305766616715e-06
8.592325586222569e-06
2.926580829148785e-06
8.343824794389794e-06
8.643794373725197e-06
8.093461035921342e-06
8.351445386811035e-06
7.841300699413298e-06
8.049998742401141e-06
7.5874072676975975e-06
7.647105748284656e-06
7.331836594392446e-06
7.074674180400881e-06
7.361230898205873e-06
6.81589321663143e-06
7.079230041190293e-06
6.555874635923861e-06
6.859495293466546e-06
6.293507177955763e-06
6.528282719054296e-06
6.033996645200843e-06
6.310325711322913e-06
5.763124396981586e-06
5.963660935935656e-06
5.5245645470613225e-06
5.632756716509789e-06
5.157463542244404e-06
5.453482262891507e-06
5.253407935137608e-06
4.897283600910891e-06
4.959693193958037e-06
5.167713180875872e-06
4.345465782295214e-06
5.1594905842820485e-06
4.163645256756862e-06
4.483211293202973e-06
3.868170885676265e-06
4.196646557430296e-06
3.6011410505736393e-06
3.80358584072255e-06
3.325711142040505e-06
3.525508566953312e-06
3.0515181013169604e-06
3.216798345297391e-06
2.7761389333796225e-06
2.9102116321980257e-06
2.5002766974482728e-06
2.5722664220245943e-06
2.2238260989235905e-06
2.236818882365276e-06
1.946891813727159e-06
1.971930177643403e-06
1.66952555007475e-06
1.6455541655925112e-06
1.3917941262401832e-06
1.3523686173487478e-06
1.1137622062219283e-06
1.0299790060059419e-06
8.354968499890086e-07
7.884552311184431e-07
5.570670751906735e-07
4.203918561530771e-07
2.785425305672468e-07
-1.603409338154577e-05
-1.4709868254210573e-05
-1.4766323637569784e-05
-5.035025312132834e-16
3.148045684036266e-08
-2.7852297436257475e-07
-2.4888411810707857e-07
-5.570320136197523e-07
-5.83490227344e-07
-8.354426170162694e-07
-9.194751093764002e-07
-1.1136904945201384e-06
-1.3917042884933118e-06
-1.2721248985117326e-06
-1.6694179880682991e-06
-1.6031988236706428e-06
-1.9467659165558977e-06
-1.8925314375858454e-06
-2.2236842087502585e-06
-2.2507859664207003e-06
-2.5001100684570764e-06
-2.775981758027458e-06
-2.6069083061825587e-06
-3.0512383612913482e-06
-2.9438082163977347e-06
-3.3258196409826985e-06
-3.2519855366394794e-06
-3.599665821290473e-06
-3.5246684973213e-06
-3.872717626356903e-06
-3.7610910309757914e-06
-4.14491540527586e-06
-4.0251998565070554e-06
-4.416201810223841e-06
-4.3354207952878355e-06
-4.686510900870638e-06
-4.597241635501118e-06
-4.955809337238405e-06
-4.876876574859808e-06
-5.223938135795749e-06
-5.2077512122337235e-06
-5.491217736283077e-06
-5.4510139943505045e-06
-5.756134127896775e-06
-5.719997575381563e-06
-6.019223680347212e-06
-5.9883523494387995e-06
-6.2822310381571304e-06
-6.207957551136083e-06
-6.543948317906442e-06
-6.474504980628277e-06
-6.804217142520033e-06
-6.749043210985031e-06
-7.062998301880217e-06
-7.0130942907990494e-06
-7.3202511088249204e-06
-7.348212514771467e-06
-7.575813342698067e-06
-7.6453639952334e-06
-7.830014129510964e-06
-7.770274334205919e-06
-8.081308742500173e-06
-7.994678471550224e-06
-8.335249702573066e-06
-8.292785849683685e-06
-8.570514023257255e-06
-1.0148657878595403e-05
-9.019107671131269e-06
-9.54934398650498e-06
-8.867501182284155e-06
-8.65018669491564e-06
-8.92171780057262e-06
-8.78553062996828e-06
-9.88451404435622e-06
-9.596202157276502e-06
-1.014751653977645e-05
-9.929136805807963e-06
-9.644456686423871e-06
-9.456898034158844e-06
-1.0080046200976704e-05
-9.821259704779337e-06
-1.0260045198891422e-05
-1.0131162850762325e-05
-1.0506415196826409e-05
-1.0389224549041118e-05
-1.0731785093279681e-05
-1.0613290562439204e-05
-1.0959756617995834e-05
-1.0805034350572841e-05
-1.1183853755955904e-05
-1.109433627531462e-05
-1.1405761391801854e-05
-1.137943322053753e-05
-1.162491372470738e-05
-1.1841511680175949e-05
-1.1621524152179077e-05
-1.2054962325978094e-05
-1.1780210835543066e-05
-1.2265233754060135e-05
-1.2018730942447134e-05
-1.247359445053685e-05
-1.225901535442231e-05
-1.267964424077908e-05
-1.2410980263789482e-05
-1.2882614727998095e-05
-1.2621769532131573e-05
-1.3082645601229284e-05
-1.2832036502118882e-05
-1.3279631628766962e-05
-1.3052727379869054e-05
-1.3473542525054844e-05
-1.3194055340475266e-05
-1.3664305628347283e-05
-1.3361246751294744e-05
-1.3851954456520658e-05
-1.3555614357533201e-05
-1.4036149907304856e-05
-1.3792743685092796e-05
-1.421876079159427e-05
-1.3949434656241651e-05
-1.4398412546278724e-05
-1.415111934422264e-05
-1.4573484877879009e-05
-1.427210354200258e-05
-1.4745520867905004e-05
-1.4480408484678195e-05
-1.4914056243138524e-05
-1.4601753648624205e-05
-1.5079171636252586e-05
-1.4796276258193595e-05
-1.5240799765569005e-05
-1.4971025918466805e-05
-1.5398930373065925e-05
-1.519904663009658e-05
-1.5553486520823464e-05
1.4724797834303613e-05
1.4430940912781078e-05
1.3347558732163158e-05
-1.5704614671352544e-05
-1.537885461701699e-05
-1.5851643225699268e-05
-1.5532941655212078e-05
-1.599936326284182e-05
-1.5719106387813896e-05
-1.614326767708187e-05
-1.5922152211198213e-05
-1.6279638598169487e-05
-1.540950166227137e-05
-1.439048681662939e-05
-1.4321998823672064e-05
-1.6413335379876323e-05
-1.61098132038825e-05
-1.6543024837808477e-05
-1.6290554164941805e-05
-1.6669042016936624e-05
-1.638403205001675e-05
-1.679127504710855e-05
-1.6556253676050766e-05
-1.690973392606816e-05
-5.335016111207326e-06
-2.6958104489803545e-06
-4.274856611422284e-06
-1.7024397501196318e-05
-1.6709977388817692e-05
-1.7135253899800433e-05
-1.683878932750283e-05
-1.7242291437237985e-05
-1.6982992420575373e-05
-1.7345493451002055e-05
-1.7080465202799926e-05
-1.744486719125834e-05
-1.754033211165037e-05
-1.7226747895480536e-05
-1.7632137811985988e-05
-1.7374108512774958e-05
-1.772393875949972e-05
-1.7400964007736792e-05
-1.7810529129321596e-05
-1.7506935196362206e-05
-1.788955080471182e-05
-1.76531430959171e-05
-1.7965551683074035e-05
-1.7708901162550486e-05
-1.803729361453703e-05
-1.7710041329198047e-05
-1.8105091513922746e-05
-1.7806634208370616e-05
-1.8168842490699152e-05
-1.7931368466842627e-05
-1.822855478838199e-05
-1.7923847469576344e-05
-1.8284205631662322e-05
-1.7984694987897553e-05
-1.8335779219262526e-05
-1.8070217014390736e-05
-1.8383256369903886e-05
2.414259021160541e-06
2.8107858980848195e-06
1.674179752166028e-06
-1.842661721615971e-05
-1.8100459773638605e-05
-1.8465840181181826e-05
-1.819262334971957e-05
-1.8500902844557046e-05
-1.818969974365291e-05
-1.8531779046513053e-05
-1.8284348217492597e-05
-1.8558449252723968e-05
-1.82443601144807e-05
-1.8580861686468078e-05
-1.8275179468561418e-05
-1.8599077396166373e-05
-1.8360629094941823e-05
-1.86127283793098e-05
-1.832838648439282e-05
-1.8623041268473032e-05
-1.832825232688307e-05
-1.8625281293555918e-05
-1.8368528810771554e-05
-1.8440863141900503e-05
-1.8094062899000332e-05
-1.8009654019466795e-05
-1.8004967203553284e-05
-2.4611742847604337e-06
-1.7850894083564844e-05
-1.785214378992129e-05
4.850456542128463e-06
-1.7796081356854363e-05
3.3405368359107433e-06
1.3556921166223077e-06
-1.776465702332743e-05
1.4618989661285639e-05
1.3400876136861856e-05
1.4181837640470863e-05
-1.76021139315717e-05
-1.7619663387888115e-05
-1.758817607189008e-05
-1.3882108267780612e-05
-1.7346566466140203e-05
2.8727310730958566e-06
-1.7112004032528666e-05
-1.716127688203892e-05
-1.7040582909214105e-05
1.6189885436177937e-05
1.4802539367077021e-05
1.6403700350874796e-05
-1.699402073672493e-05
-1.6805729862472616e-05
-1.6662670798357918e-05
-1.6572488644749453e-05
-1.618608382491924e-05
-1.6290634867885166e-05
1.0952209454995622e-06
-1.6191103485435202e-05
-1.592593176912809e-05
-1.5680305514372233e-05
-8.808039679702398e-06
-1.4953139070387785e-05
-1.5175246056017286e-05
-1.5297967132408622e-05
-1.459934766259137e-05
-1.4242654047895787e-05
-1.452249914715729e-05
-1.4249965327937725e-05
3.662753049124545e-06
2.0956730825228845e-06
-1.3865502688476908e-05
-1.3689354213996976e-05
-3.503683966509153e-06
1.3326179550902294e-05
-1.3291991587803457e-05
-1.2991565709011594e-05
-1.2802252045649695e-05
3.774680098311153e-07
-1.2452281881401974e-05
-1.2147278672972401e-05
-1.1977288365805815e-05
-1.3362202073597455e-05
-1.3469229338960626e-05
-1.1632290739459471e-05
-1.132170265558186e-05
7.533886286737475e-06
7.6103939010387465e-06
8.490560578803739e-06
-1.0944785634760258e-05
1.2377385738326367e-05
1.0460014886879522e-05
1.1140219802987008e-05
-1.0594866080540232e-05
-1.0222667835583597e-05
-4.762044158720645e-06
4.425136723624274e-06
-9.784962333013119e-06
-9.483539835449992e-06
-9.103853944500692e-06
7.648346107448881e-07
-2.5889522132398114e-06
-1.3259240410521437e-06
-1.9236791803477047e-06
-8.084312952564726e-06
-1.359701217555016e-05
-8.355131601970373e-06
1.548852248303877e-05
1.4647176579071047e-05
-1.190305433829467e-05
-1.0644932238879049e-05
-7.486641365901304e-06
-7.146643356872588e-06
-6.808335496163851e-06
-6.460551012634947e-06
6.3292161492518825e-06
6.457867449253366e-06
5.4598985865272515e-06
-6.089141969048917e-06
-5.7454497072967005e-06
1.5234413962565438e-05
-5.351687822932813e-06
-4.9761228233639506e-06
1.2286470570793197e-05
1.09818308509805e-05
1.2275700008628999e-05
-4.5935092415043405e-06
2.059551884333391e-06
-4.2533002378435266e-06
-3.795396613101256e-06
-1.2490644254797028e-05
-1.1223945283867596e-05
-1.2578145622470595e-05
-3.4673612447976772e-06
-5.2255096088562295e-06
-4.10136598447917e-06
-3.0407981257046196e-06
-1.493912278194632e-05
-1.4933721831430205e-05
-2.6217969260380734e-06
-2.3228655900782232e-06
-1.919117702000622e-06
1.05433196000002e-05
1.0532143776850485e-05
-1.566264294089321e-05
-1.4350362635636455e-06
-1.5380110907175713e-06
-9.574447211505686e-07
-5.347963385090662e-07
-1.8211168498908125e-07
1.2437678609727593e-07
4.3078326674271167e-07
9.950515152076919e-06
1.506582106876676e-06
1.012933248197721e-06
5.672515852403604e-07
-6.985489860320958e-08
1.1001867330709717e-06
1.9905085012566693e-06
1.300297202188315e-05
2.434621215312325e-06
2.8733046835448694e-06
-1.6048866415959715e-05
-1.5059200848729178e-05
3.2781140292526297e-06
-1.5937301506860172e-05
3.625690597021195e-06
4.150645320706524e-06
-3.912690884058838e-06
-4.131396208720847e-06
-3.268676592444946e-06
4.496384714935305e-06
4.8643233480536e-06
5.248860417447498e-06
-6.8549876463358866e-06
-6.375805457485374e-06
5.66996757888365e-06
-3.35141980655712e-06
6.011281319680097e-06
6.443966910519488e-06
6.820778699420253e-06
7.26476131965529e-06
-1.9540555890620238e-06
7.6856023342857e-06
5.729306666302546e-06
8.186888375410837e-06
8.631054349039755e-06
9.050647906910695e-06
9.568953562694855e-06
1.6187614319294445e-05
1.0550144100271326e-05
1.0201018859538781e-05
1.0731835056046087e-05
1.1013149324395127e-05
1.1308487835201437e-05
1.1660891231739108e-05
-4.150093082861843e-06
1.1852143851654263e-05
1.2154473342790835e-05
1.2411241218941542e-05
-2.7175991202673425e-06
1.268637784911183e-05
-1.3839103908902972e-05
-1.3234220668571565e-05
-1.4111711886687634e-05
1.3047500358079182e-05
1.3351812846016651e-05
1.3649437017379142e-05
1.3783881532088345e-05
3.95477123152292e-06
4.4736599165030214e-06
3.5141325774591387e-06
1.4006501398799064e-05
1.3389189855503611e-05
1.4306694597171104e-05
-1.626395084843164e-05
-1.5561269062031585e-05
-1.5400139392461148e-05
1.4478343254712644e-05
1.475870677553921e-05
5.599627492979799e-06
1.4984968392861955e-05
-5.506716155999716e-07
1.5217597910004602e-05
6.521408330706593e-06
1.542315958097786e-05
1.5467390823358156e-05
1.5850936927698368e-05
8.912353301228358e-06
9.17883008037477e-06
8.070625129838708e-06
1.599520357309491e-05
1.794146773269137e-05
1.654317565380607e-05
1.6454878386790115e-05
-1.5790974173060894e-05
1.6820058485510432e-05
-7.649120820388281e-06
-7.137527288642361e-06
1.68727734289676e-05
1.7027514943804863e-05
1.705054042265469e-05
1.7212146941900014e-05
-1.5389513053736364e-05
1.739727447479457e-05
1.7485007501362385e-05
1.1376295683350933e-05
1.7603099028752853e-05
-1.334969946535094e-05
-1.3425980369273968e-05
1.7702082819787525e-05
1.776568959674404e-05
4.289765974780463e-06
1.7869371658612958e-05
-1.280095361812619e-05
1.789016953654522e-05
1.8045352505023087e-05
1.7968914321344166e-05
1.8029408344127347e-05
4.339588978634325e-06
1.7937528866740763e-05
1.7938669986872185e-05
3.103855127183507e-06
-1.6086004758252984e-05
1.7949456000415745e-05
4.9834768511897386e-06
4.976039760274993e-06
1.7916515182177066e-05
1.4617905807954269e-05
1.79473888355516e-05
1.7972781851484722e-05
6.361060930966153e-06
6.804639035420758e-06
8.240680653923702e-06
9.068898848943462e-06
1.775982919343501e-05
1.7707149519146428e-05
2.4031204161459652e-06
2.4134274682907946e-06
3.9436318454936805e-06
1.763440970777707e-05
5.49089862811784e-06
1.7458659915387646e-05
6.02973899514711e-06
1.711450409565137e-05
1.7283335229268563e-05
1.7063800920196967e-05
1.6918643010806892e-05
1.687389459702674e-05
1.6685753417306753e-05
-6.190276615294098e-06
1.6486156846191306e-05
1.64246931604812e-05
-1.0777401191987531e-05
-9.201103036868013e-06
-1.1422755894409598e-05
1.6197302556888107e-05
1.5937494747250316e-05
1.5831527579007202e-05
-7.553423557077136e-06
-6.958816515357026e-06
1.529892873066078e-05
1.5314783884888826e-05
1.5180663886916385e-05
1.4871961031577738e-05
7.586076726393201e-06
1.4367586546715847e-05
-1.757575963445362e-05
-1.6775365225344686e-05
-1.702472627629076e-05
1.4061012460476007e-05
1.3741474832791214e-05
1.3611758304073394e-05
1.3326625697167402e-05
1.3158410961494493e-05
1.2915680255850445e-05
-9.793296298492805e-06
1.2625497269090412e-05
1.2220665389304338e-05
1.2074594611913006e-05
5.196897694499411e-06
1.177669335047556e-05
1.1524600078338586e-05
1.0730089829079407e-05
1.0145310803052591e-05
9.550060789767302e-06
1.1185935698848914e-05
1.07798735364779e-05
1.5568719347138894e-05
1.0389259031313026e-05
9.951467121567403e-06
-8.637089024891556e-06
-9.816632699580841e-06
-1.0788491598800634e-05
8.492670684531081e-06
9.597547378882846e-06
9.184423423150157e-06
7.898332805116298e-06
8.969577422598551e-06
8.630967549534761e-06
8.326688839950275e-06
7.990889483658044e-06
-2.4234537289530476e-06
6.861574047492405e-06
7.224055526107592e-06
6.106387679266094e-07
1.2244074579491202e-06
6.579201057489555e-06
6.305741247351476e-06
5.57560789558523e-06
5.112337292336141e-06
9.266331932733237e-06
7.1666807570631665e-06
8.861285961592581e-06
4.392766381852274e-06
3.843078420392366e-06
3.5914773665816208e-06
3.207115808439008e-06
-1.6420561666202933e-05
2.6596975703700314e-06
2.1250048629924194e-06
1.7727481113132683e-06
-1.638992050858525e-05
1.3133054429194647e-06
8.884898952788801e-07
5.427627636084507e-07
-1.322638703032567e-07
1.3718720828542597e-05
5.574783869598535e-06
6.080527350719219e-06
7.405725747044433e-06
-4.136978571143137e-07
-5.031026018643125e-07
-8.453916961783407e-07
-1.13427784713445e-06
-1.454792980620296e-06
-1.7964804248874015e-06
-2.1035701175586347e-06
-1.1389090118358487e-05
-3.452420882557014e-06
-3.1384179243683925e-06
-2.8118575737417305e-06
-3.771763708963166e-06
-1.9007373840793966e-06
-4.161211373814284e-06
-4.652129795419427e-06
-3.115320196341902e-06
-3.641181040878907e-06
-5.153778925983505e-06
-5.616646416858518e-06
-5.981034058998308e-06
-6.309202228634919e-06
9.002851375561807e-06
-6.7303143945984644e-06
-7.177955529781986e-06
6.416670806593657e-06
-7.691859847146144e-06
-8.19313614921797e-06
-8.68884242525598e-06
1.5787449292584172e-05
1.5797235516296665e-05
-9.157870314542128e-06
-9.562579064138888e-06
-9.804323938450203e-06
-9.391797762646062e-06
-9.6177395185297e-06
-7.408857497296108e-06
-6.134708185000135e-06
-9.981824855331733e-06
-1.0412911917775111e-05
7.990394466537939e-06
-1.0760273616275291e-05
-1.1052991597263246e-05
-1.684426299257014e-05
-1.2024940407805813e-05
-1.1604522564294795e-05
-1.2058452117626832e-05
-1.2199712059203665e-05
-1.250782795211243e-05
-1.2827634524204351e-05
3.2897588434052597e-06
2.5427044077444274e-06
-1.296631411638579e-05
-1.318323686083294e-05
-1.3591119160685731e-05
-1.4356542137598599e-05
-1.2450418557550948e-05
-1.3896761695869891e-05
-2.5712144857625375e-07
-1.4220124701254386e-05
-1.6739095630133393e-05
-1.574117743130653e-05
-1.4423800224666615e-05
-1.4658758730673827e-05
-1.4821882182895334e-05
1.1548498926424838e-05
1.2355394503385132e-05
1.1293867900463747e-05
-1.5068871556858836e-05
-1.0159211527780935e-05
-9.45683301871597e-06
-1.5146483100852393e-05
-1.5404954695778192e-05
-1.5545263649295834e-05
-3.7887164531258756e-06
-2.9592194349466436e-06
-1.5749460562856022e-05
-9.101602250864504e-06
-1.1330787807667636e-05
-1.5998058643324478e-05
-6.370895665728388e-06
-1.6186682044303265e-05
-2.952663044350673e-06
-1.6363988644801322e-05
-1.652944642192762e-05
-1.6625890546699844e-05
-1.1451968712428643e-05
-1.7159839693517175e-05
-1.7050659471214173e-05
-1.589868799901143e-05
-1.5237278405392644e-05
-1.7351661392318507e-05
-9.664315836181218e-06
-8.333554469310112e-06
1.0523256487567373e-06
5.511446461185318e-07
1.15147173290538e-06
-1.742629876911273e-05
-1.7627622305991198e-05
-1.7602349360461355e-05
-1.7724330550226048e-05
4.496479021665436e-06
-1.766933828743663e-05
3.0344886213238885e-06
-1.781852851498126e-05
8.972790392965221e-06
-1.794885381914747e-05
-3.193427974192017e-06
-2.6703892784311687e-06
-1.78508155721088e-05
-1.801460883091762e-05
1.332413758784167e-05
1.2583046296166319e-05
-1.7935002136932877e-05
-1.801384564857434e-05
-1.5472490454469704e-05
-8.48266880382487e-06
1.680170045499908e-05
1.5752427792751243e-05
1.6160583718037177e-05
-1.815863532164111e-05
8.377212176670569e-06
-1.747498019464763e-05
-1.7341045376903117e-05
-1.7385123019884566e-05
7.120383907691628e-06
7.1227133273499425e-06
-1.7094614571685466e-05
1.475884379513726e-05
1.434586920547005e-05
1.5183188685804193e-05
-1.7269405330303643e-05
-1.7139118215222177e-05
-1.1292429426131327e-05
-1.0336223191612155e-05
-1.033457942245828e-05
1.5441306635101388e-05
1.5399357766679457e-05
1.4132578766316368e-05
-8.43435061947631e-07
-1.2299212237010022e-06
-2.514658609041657e-07
-7.504071513515671e-06
-1.6877606614526204e-05
-1.671681667690671e-05
-1.165964529360589e-05
-1.1054313472054124e-05
-1.663460350986768e-05
-5.314758878213523e-06
-1.6332340822308766e-05
-1.617912452411724e-05
1.261388512494442e-05
1.1940009243318043e-05
2.4647542444042436e-06
3.599262417096666e-06
-1.580719256645385e-05
1.234037599654588e-05
1.169818618878688e-05
1.1351274053215697e-05
-1.6771285224734835e-05
-1.681670413181987e-05
-1.6308001280934496e-05
-7.4661681219480514e-06
6.72687426224123e-06
1.6126671728481318e-05
1.5505394409282443e-05
-4.696933561226599e-06
-4.861162625642291e-06
-1.4400152713202538e-05
-1.4739845379128702e-05
-1.396138093267266e-05
7.444451842910936e-07
-6.041337641563301e-07
9.695207750930066e-07
7.993218136702421e-06
-1.3311522641343217e-05
5.200584728367196e-06
1.6803567237055305e-05
1.7037198528252926e-05
-1.0644188601639733e-05
-1.0918397441573985e-05
-1.033421643727235e-05
-1.2808125242914496e-05
-1.1670898479692735e-05
-7.893457270151545e-06
7.358112116776113e-06
-1.1182633194159766e-05
-1.0787098114601882e-05
-5.483360156854497e-06
-1.027347816964552e-05
1.4491949751498764e-05
-9.735361036008687e-06
-4.175524288360607e-06
-9.234235652767775e-06
9.741135838904782e-06
1.012093514231025e-06
-6.866233359688523e-06
-6.446590370433878e-06
1.5902751577573632e-05
-6.122382790971456e-06
1.0342796558415066e-05
-5.669375009394023e-06
1.667887446788182e-05
1.0091340644718591e-05
-5.177623039512442e-06
-4.7103792190547005e-06
9.531104539087863e-06
1.0051237067646197e-05
-4.149795920504536e-06
1.3538279897234077e-05
1.3472538495118938e-05
1.1975013060607471e-05
-6.588311816110154e-06
-7.094157072357323e-06
-6.287953888260562e-06
-3.2720765644300353e-06
1.3148782940407384e-05
-5.581655230264672e-06
-2.698257006596221e-06
-2.2041038762088316e-06
-9.306243368785694e-06
-8.496838393603673e-06
-8.340396036202223e-06
1.2920975621994776e-05
1.3422088886036963e-05
-1.7012319321282125e-06
-1.2015982694442438e-06
1.1431728440845976e-05
1.2060491799804038e-05
1.1256562283803869e-05
-7.20499305238887e-07
-2.515978374372878e-07
1.2958098443981238e-07
-1.57569198409153e-05
-1.6514765111323918e-05
1.6086933699420756e-05
1.631701798861794e-05
-8.604240019164499e-06
1.639460208401689e-06
2.2116498038654695e-06
1.858145902369707e-06
2.858827575762889e-06
-5.9516751011156915e-06
-7.4382357169096945e-06
-4.511453555145742e-06
-5.0159852647902045e-06
2.0815715389476634e-06
-1.4317685483110414e-05
-1.3966784351623928e-05
-9.406926189726162e-06
4.1548220483157925e-06
4.787813025586198e-06
-7.907314150045373e-06
5.354246116277735e-06
1.3730888138846632e-05
6.463791370138622e-06
1.2223004415417814e-05
-1.0730994099883455e-05
7.133578616898172e-06
-1.0391559815252254e-05
-9.548210029698178e-06
-1.2886197961893345e-05
7.639531381858443e-06
8.043237720021249e-06
8.61914485147848e-06
3.4406606283355164e-06
1.4433511890710377e-05
9.201009646340491e-06
5.097417185178158e-06
1.0167255836457277e-05
1.278198905597999e-05
1.0991513854845949e-05
1.1400027306812916e-05
4.268705672737197e-06
4.198551887597642e-06
1.1851739913332185e-05
1.2160541165266533e-05
1.2587630829797546e-05
-3.7239890006469495e-06
1.2887309362765252e-05
1.3354215525612344e-05
1.4775455784150542e-05
1.5407052176874647e-05
1.4549199941188066e-05
1.3553415908907312e-05
-2.140763254431693e-06
1.399345250887162e-05
7.15537990613428e-06
7.316063879824363e-06
1.4191736686828299e-05
1.4504329381572824e-05
1.0937755662884296e-05
1.4828177594499263e-05
5.767705667858988e-06
1.0573418564972106e-05
1.7565401886687448e-05
1.6374673560283472e-05
-1.974537860746625e-06
-2.4376491819402355e-06
1.6549773202980117e-05
1.6722017711339038e-05
1.7344741544510443e-05
1.736886353141104e-05
1.6952729975922004e-05
-9.507412482410682e-07
-4.480968077711835e-07
-8.966023008791085e-07
1.419603905631449e-07
-8.596047004503512e-06
-9.207092422531181e-06
1.7039358206912273e-05
1.718697626148265e-05
-6.35616736049927e-06
1.5339069041819452e-05
1.6987521219367127e-05
1.1510578668474112e-05
-1.6745094024556895e-05
-8.392833184098909e-07
1.7593010425933987e-05
1.755769072468098e-05
1.118168185312077e-05
-1.0652583448163917e-05
1.7448539454974028e-05
1.7499683977192222e-05
-7.848091538186268e-06
1.4097872626845585e-05
1.622153997542049e-05
1.5345489138419004e-05
7.895525640625093e-06
1.731093637100758e-05
1.1070052079297655e-05
1.7311151628951424e-05
1.4396356804166202e-05
1.3808564713593567e-05
-1.653960818373275e-05
1.7053889383364804e-05
1.5263106131976437e-05
-1.8452340925783172e-06
1.4429714079753898e-05
1.680146178333345e-05
-1.1709708891785438e-05
1.649199972029315e-05
1.6400740828965148e-05
9.780287125769615e-07
1.6083464495340166e-05
1.5996907882784468e-05
1.5922601777180066e-05
1.0124131088754138e-05
1.5696785938399082e-05
1.5384106186770555e-05
-1.3475707457867681e-05
8.104498381663359e-06
-1.3258508924263813e-05
1.2607142503841778e-05
1.48580220215003e-05
1.383655970055217e-05
1.3345797071822374e-05
1.283691361134144e-06
1.31257462914515e-05
1.5694329542748734e-05
1.2878614711017402e-05
1.2472555990145972e-05
1.575952696877453e-05
-1.2080582017924467e-05
1.1625822317026682e-05
1.1294456393664232e-05
-3.972974357545578e-06
-5.527121265153518e-06
1.0789692802922408e-05
1.0323429729238164e-05
6.878185767728972e-06
1.0011967319498601e-05
9.59570835074039e-06
-1.1885029579937318e-06
-1.6410874093881118e-06
-1.4181200360790162e-06
9.29693774165276e-06
8.872149139347001e-06
1.4579626035155709e-05
-1.62817655640266e-05
-7.270479394411466e-06
8.681016718936593e-06
7.3343335410305235e-06
8.686906371887748e-06
6.09915549264763e-06
-7.158341434025959e-06
-6.52768954856083e-06
8.17774342351723e-06
-7.768552291568001e-06
5.518579865793556e-06
4.888208970744835e-06
4.1962943035833755e-06
9.177303175761032e-06
3.588209884626285e-06
2.9129093078198153e-06
2.0647046828329753e-06
2.221075597187697e-06
1.5361602532221879e-06
-1.3954011447007657e-05
-1.446002444710357e-05
8.625223687230953e-07
3.6650331964818e-07
-6.590567641903883e-06
-1.536770509435779e-05
-7.337002833801556e-07
-3.678047344448225e-06
-1.3026170935072387e-05
5.393616980541896e-07
1.0541544459770786e-05
1.0261549405697715e-05
-4.407073932306043e-06
-4.846401457172282e-06
-5.342517890417224e-06
-6.00213610507574e-06
-1.2950689274645623e-05
-6.565900176094495e-06
-7.203268187899167e-06
-1.6210171091361987e-05
-7.759263934988555e-06
-8.035661751673737e-06
-8.487196215251002e-06
-8.971906422292924e-06
-9.318007178291352e-06
-1.5946582199235917e-05
-9.762444365767223e-06
-1.021490629498669e-05
-7.69591580298972e-06
-1.2356286765241007e-05
-5.8211401022601484e-06
-1.2475750845982011e-05
1.0252253035670268e-05
-1.2649822593845256e-05
-1.3308226190259958e-05
1.3046795107387272e-05
-1.652937380247251e-05
-1.7321972069104957e-05
8.142626753879757e-06
-1.3678189663468546e-05
-1.3972649055376803e-05
-1.430661904827723e-05
-1.685403436631224e-05
-1.4644311746851684e-05
-1.4994240406808187e-05
-1.534307959621093e-05
-1.5566105517113567e-05
-1.5659444496792516e-05
-1.5942265626628966e-05
-1.6098246112694037e-05
1.4308187535754494e-05
-1.65427740485887e-05
-1.6928937296268263e-05
5.22382034571799e-06
-1.7132166526484433e-05
-2.418688930796852e-08
-1.543200634173838e-05
-1.7216181278184008e-05
-1.715678913949197e-05
-1.744564289795688e-05
-1.775354981385889e-05
-1.7498343791442343e-05
1.3053879588220077e-05
-1.545425062258632e-05
-1.499246850396304e-05
-1.1966961758894315e-05
-1.2494873601087177e-05
-1.4861708964020205e-05
-5.0324901516491026e-06
1.7411600948375524e-05
1.501298867747778e-05
-1.394880263692255e-05
1.751196972412486e-05
-1.3783663584316765e-05
1.7367684123067537e-05
1.3172373404751945e-05
1.2259896326526241e-05
-2.1421878137739096e-06
-1.1945694678967718e-05
-5.49102127026458e-06
4.866018960096823e-06
-3.3733342334370207e-06
1.69605032085734e-05
-1.6938635095924e-06
5.798254300743822e-06
6.273794753226065e-06
1.6952170849524797e-06
3.3287322409885993e-06
1.0864417226675096e-05
1.679597719329698e-05
1.640001358295238e-05
1.633628895956998e-05
-1.3822041210449293e-05
9.440855039390058e-06
8.96581064104676e-06
-9.801314138041538e-06
-9.219712829502367e-06
-1.6660808799524282e-05
-1.6790589710124194e-05
1.6775510004252925e-05
1.695194155885077e-05
-7.407740422850185e-06
-5.1498014420486216e-06
-9.661465442500515e-06
-8.448700253407881e-06
1.398083688506801e-05
1.6638760861487003e-05


==> output_bu_20240409/example9/nPred2/stepSize0.02/gfsetFinal.txt <==
3414
-4.028147298400925e-06
0.009183105070338675
0.011988412217803673
0.018372534817782067
0.021858756224412034
0.02758272220765535
0.03571166779572002
0.03681235771100039
0.0433925772948982
0.046096561364114955
0.05522246425314763
0.05538140126483429
0.06403391605005035
0.06478808872911236
0.08094457925327869
0.07419791068344914
0.09527677345575908
0.08370005824849051
0.09913986311141912
0.09329346853880714
0.1210016541767389
0.10294076315173364
0.12243225818407728
0.11273766969284518
0.1408446692715436
0.12258701542342423
0.14705983609699708
0.132601705401311
0.17154331486106536
0.14273268689223298
0.18234275519147877
0.15296921367758537
0.1898041420235258
0.16338363903318065
0.19183814963333515
0.1739431578177486
0.21558269753741233
0.18466860132273955
0.2204577380681113
0.1955850092173228
0.2501514165753991
0.2066400170819816
0.25908784342787444
0.21800892464857077
0.2752957293045645
0.22944295026613032
0.2854477359515465
0.24112639767264024
3.4692578106858547
4.186099107384368
3.490062535464353
0.25313956875777294
0.30790984776522734
0.26532662294657416
0.3341777741488033
0.2777267509078634
0.34697048540399683
0.2904816689702135
0.3453738349255079
0.30346254263005
0.38933649293537403
0.3167135533322043
0.37598239628246327
0.33034014091946745
0.39705094538096325
0.34422437619797874
0.3976329145754627
0.35844075379018003
0.43325432073907644
0.3731365025721113
0.4614752225580388
0.3879935318356808
0.4776120027691913
0.40329443156175426
0.41911824169238715
0.5118026705302717
0.43519651511929275
0.5281997228866782
0.4517726311260326
0.5412824684816695
0.4687711615887499
0.537584395766156
0.48622781184982883
0.5541014314164013
0.5042498889071446
0.6073221398327727
0.5227048946877068
0.6372386622952427
0.5416523988706281
0.6220571993124848
0.5612332570702772
0.6345238593103358
0.5813960679461323
0.6896785682984152
0.602052914581113
0.7102060675971364
0.6234829597673068
0.7080258373250811
0.645445244398277
0.7534264051038843
0.6680991189289387
2.480047753263245
3.195071761110181
3.307686561387904
0.6916106810812205
0.8049680716209036
0.7157035010351858
0.8198154687972629
0.7406622070174729
0.823674480450613
0.7664538904959382
0.8785692437645908
0.7931080509950493
0.9207664365968008
0.8206235239012312
0.9362632018699046
0.8491294346621648
0.9347780737767003
0.8786769651055479
0.9945999565170145
0.9092133164393975
1.0253114223159236
0.9409203331229539
1.0310127593419363
0.973800585193963
1.0849063666845078
1.0078922362251177
1.0943749520494084
1.0433971442560825
1.1539747459870002
1.0801855295154534
1.2044313235254442
1.118606913175711
1.2203465971760632
1.1584706084196241
1.2818321416985394
1.2000751954371953
1.7436383086026337
0.22122148131167907
-0.16160666230125634
1.2435567631905329
1.3589803343833673
1.2888687578053446
1.4100643948162601
1.3363401021472925
1.4673550055895823
1.3858842266891818
1.4859589630466337
1.4379212833478936
1.4924294946141476
1.5891453176495312
1.5498539270365734
1.64770146004856
1.6099330968891208
1.7778717448506107
1.6733766122452114
1.672986860319365
2.155389989713542
1.6034482580855485
1.7403682613245297
1.8019574195108488
1.8110077197613508
1.880389575925944
1.8858038727396065
1.972257574698988
1.9650813772271811
2.0432247334965923
2.0493104439949756
2.100181198292828
2.139008608604873
2.200455837041176
2.2347671643448566
2.289463584804364
2.3373191265760336
2.364776986038795
2.4475444340188544
2.4899437959071338
2.5664116080174684
2.6148426874958886
2.6950325073899086
2.778172992508999
2.8352261832243566
-2.53244213046197
-2.6734146301583537
-3.103141895948275
2.9887349660176357
2.978650713056868
3.1578422476839765
3.164646288492079
3.3455117480979313
3.4006769071883878
3.556323896900947
-1.5898022123692808
-1.5810914643226095
-2.2278007902990993
3.7954912927208695
3.672801348296092
4.070488036756312
3.903501756124398
4.39236052268368
4.179299820300431
4.77960008717124
4.521034247198738
5.253694981777268
4.922403983697115
5.871381003361338
5.425484460871845
6.63245874344328
6.076009825193582
7.02878638104595
-2.1340738487717275
6.979224193161683
6.7805657266357375
7.001772830702187
6.923161912205785
6.9997189234673876
6.9495906289511575
7.000273618508202
6.959342732427085
6.999904473248344
6.993897172073088
7.000341650376748
6.990321508540854
6.999438845152716
6.94704856509405
7.002854539693161
6.983292425231774
6.916493878910365
7.02219984831712
6.8586105772325245
6.644601975734395
6.536274210018476
5.863881149520768
5.770160092029685
5.256659801008245
5.332380678234847
4.778443102468264
4.8571773383384
4.392643224118133
4.458278996336339
4.070499365619038
4.164690277589491
3.795389391427906
3.9026529318909695
3.5563911350774497
3.6932831544254365
3.345659328400016
3.5072526396772625
3.157798041808083
3.30596268524732
2.9886791114072224
3.1102990940691178
2.8352476027529208
2.9846527912994327
2.6951104778037718
2.8424936848894284
2.5663747698235704
2.702377392818463
2.4475228960764106
2.5657542431664133
2.3373234082177876
2.4826142389252888
2.2347663852360355
2.3694080487664206
2.139009132165363
2.309071671661397
2.049315023485454
2.212459771794041
1.9650817035287245
2.1085502601008836
1.8858004005575493
2.007700966115808
1.811015056813169
1.952961865003892
1.740338925675416
1.8666906623965482
1.6734351870924948
1.8238010063075802
1.6099808186869506
1.7437112471934775
1.549770817527729
1.7061427945024168
1.4924293498490608
1.625246153794749
1.437886775298529
1.567623493545451
1.3859906622158864
-1.709796025999269
1.3362531705098775
1.5110957487634917
1.288914337871828
1.4239335514631688
1.2435047407891302
1.40384163689187
1.200083345834143
1.3203309387019118
1.1585455112366232
1.1185350536085867
1.2633848153627407
1.0802214200557527
1.2200844934568915
1.0433532689652625
1.155848727402688
1.0079258516673648
1.1523585966914995
0.9737985737590992
1.1308895225526392
0.940926424408212
1.0994577472705045
0.9092110068688041
1.0424870420177985
0.8786531189312432
0.9848314207880652
0.8491523155980446
0.9823672998617973
0.8206404494980124
0.9522181764785713
0.7930729088073816
0.9151095523819573
0.766456154929927
0.8724017607519082
0.7406695138150879
0.870682725528555
0.7157158543794266
0.8273918580375755
0.6915818021805156
0.8292478930439156
0.6681375778952406
0.7944380715663004
0.6454485045076513
0.7549785192623809
0.6234267107326531
0.7094305949976459
0.6021350040893785
0.707777853546746
0.5813179357126209
0.6936370347455802
0.5612291051174549
0.6580748196778405
0.5417358576697447
0.045126598501736004
0.3308198461593952
0.5279495868310392
0.5226687431148805
0.6300168406262278
0.5041979231082493
0.6099631397966129
0.4862904978580742
0.5702058467939733
0.4687488007502764
0.5719715218509615
0.451729605203376
0.540111913355517
0.4353150559649245
-1.6352229032344792
-1.4334906543082706
0.41898119166740255
0.51801506404999
0.4033292828162907
0.4872062696572113
0.3880975220760548
-1.2132963247362671
0.3730002865068202
0.48306654172081104
0.3585224885182116
0.4324267289853089
0.34419154180391204
0.43475584572817366
0.330309182672409
0.40827083666887426
0.3168142123603265
0.30339133231289356
0.3883962314443938
0.2904773171356943
0.3542220811739775
0.27776656941617023
0.35654008331149023
0.26529334872257937
0.3386564767160129
0.2531093187269085
0.3056007325302915
0.24118834683975354
0.3050463186866323
0.22944585208287516
0.2911951648103449
0.21795827096647394
0.2756650203313369
0.20666599781989284
0.2675376769958159
0.1955752092818765
0.23922830878981216
0.1846882811205639
0.233800878573827
0.17391949600301346
0.2171818438639803
0.1633933268440951
0.19745080114878702
0.15298350295369278
0.19866729502257144
0.14271477461799148
0.178062485616055
0.13259689419744103
0.17231597104244387
0.12260411977147578
0.15240549108353404
0.11272383055216288
0.14657177797343507
0.10295252338277486
0.12986468837750528
0.09328891351646681
0.12641797406803432
0.08369845492375357
0.10968176285359739
0.07421655929107833
0.10308347431298016
0.06473515049765388
0.08976301367467855
0.05545848390009583
0.07323615692212898
0.046029016322940916
0.06558601077660407
0.03681671061511271
0.05103687081557963
0.02764328337876913
1.0029232771880758
1.1098798232620322
0.8347165011477212
0.01835920235257144
0.034424428844496036
0.009137945889844025
0.02126886408104666
-3.948743631532122e-06
0.0029843189829994784
-0.00912093895637974
-2.1322049024483727
-0.018423148353699854
-0.011316092133431615
-0.027496094025920632
-0.02354187738427226
-0.03687655553752728
-0.03732994371166871
-0.04606686461589181
-0.05423534710699806
-0.05531960342018844
-0.06479333706216144
-0.07122659665796738
-0.07414421773306845
-0.08068822254451714
-0.08368431403856139
-0.09510797830858068
-0.09322213472298146
-0.10326486572735631
-0.10292291231181804
-0.12146542490360822
-0.1126776618243745
-0.1371067175865326
-0.12254665367125182
-0.14217349305988994
-0.13253871132855152
-0.16154707749613112
-0.14265444728832272
-0.16518654992810464
-0.1529170048001672
-0.18972323179814593
-0.1632877613262936
-0.19149963598384953
-0.17388495748009297
-0.21609989394190873
-0.18458199294377625
-0.22625044807214803
-0.19547944994047936
-0.22967571472099407
-0.20655383659593468
-0.25412538357277364
-0.2178797628229916
-0.27188412315077737
-0.22934270433928028
-0.2909046906907226
-0.2410355408464135
-0.28619239217144815
-0.25300305729987693
-0.3115053051337815
-0.2651485746817827
-0.31612293166166716
-0.27764030074935026
-0.3444549102465864
-0.290301019148128
-0.35684622078435474
-0.303289498149277
-0.3538634455165127
-0.31657814789874855
-0.3813635826168838
-0.33012254531225377
-0.38475078033409416
-0.344070227627101
-0.4206577136847877
-0.35828145485184143
-0.4365779404666181
-0.3727888902844344
-0.4345343653981529
-0.38789178623904624
-0.48048834368156484
-0.4030876053010521
-0.49709702470982203
-0.41877188475672217
-3.8375048145541406
-0.4350075373104717
-0.5147494702964476
-0.4514097903469532
-0.5098115127266782
-0.46857123136770085
-0.5484422936465988
-0.4859262943902353
-0.5758380248130617
-0.5038614094481739
-0.5224033289918633
-0.6117734351590809
-0.5412928998563408
-0.6096960840865172
-0.5608760013793722
-0.6203812115245005
-0.5809582858317731
-0.6598209435134903
-0.6016937129040332
-0.6873932467499267
-0.623005000344689
-0.7173612681695672
-0.6449831588886225
-0.7182680725186504
-0.6676714138026767
-0.7609062344803024
-0.691054169563343
-0.7796428471331148
-0.7151859525507628
-0.802076019009059
-0.7401041328261246
-0.8102957258140935
-0.7658444190370873
-0.8621285156280678
-0.7924910270688598
-0.8992705435683053
-0.8199798080458761
-0.9369672041988397
-0.8484207921164727
-0.9288909724550719
-0.8779548344767296
-0.9834384217518489
-0.9084423835942387
-1.0130099012608056
-0.9401124603134746
-1.0185340615469363
-0.9729357976011199
-1.0731011404001132
-1.007016488469296
-1.0878073316289962
-1.0424086048585126
-1.149959484966968
-1.0792130970867497
-1.1632354985177986
-1.117496371391176
-1.2278829450914117
-1.1573620524152832
-1.2409156110357586
-1.1989161952183998
-1.3001646484256386
-1.2422626304704794
-1.319365026889134
-1.2875568306866652
-1.3919502611523833
-1.33484143583795
-1.4158506512156563
-1.3844744303341938
-1.4897021602465452
-1.4362855302518904
-1.5546639717451154
-1.4907258218400359
-3.072996010122488
-1.5479553706338725
-1.633923707388021
-1.6080269152079956
-1.6987527466714685
-1.6714098516024416
-1.7661794611023565
-1.7380875867473764
-1.8480797595935066
-1.8086280386223674
-1.8832628726212444
-1.9621471958448344
-1.962342799363778
-2.015968808275388
-2.0463634224622713
-2.110966554291407
-2.1358241224567767
-2.166369860447838
-2.2313099608687073
-2.2683039309735076
-2.333647692185355
-2.3781981797895004
-2.4434563066916506
-2.4670907302463245
-2.5615026621441257
-2.590283936339757
-2.69137805547393
-2.723939948244581
-2.834943980146163
-2.8335950247752453
-2.9902845584278013
-2.9841754299240484
-3.1590044920235223
-3.1497460484445696
-3.3466890092941313
-3.3203813580644104
-3.5576578167239634
-3.508211293890957
-3.796680567844333
-3.690974195963444
-4.071858693726837
-3.90167926289346
-4.394071873705907
-4.179797284325108
-4.780201068446128
-4.467287667950743
-5.258077847911096
-4.885796508063109
-5.867383336819497
-5.384265013836933
-6.644459582300392
-5.813946411302202
-7.023415592518443
-6.504474046888957
-6.98250537315586
-6.893685999012011
-7.002870783482567
-6.936992622357748
-6.9993853655821985
-6.9814247856057285
-7.000413759121599
0.09310781022465078
0.2705130661297401
-0.10998424586333745
-6.999859172838931
-6.971575826721345
-7.0003751363951325
-6.944706190732103
-6.9993879813201385
-6.914058448261889
-7.002885218244116
-6.92102280303383
-6.9820658164458065
-7.024869457811519
-6.911422802853837
-6.647416867772263
-6.433073649089409
-5.866535959096676
-5.757083052094519
-5.255280609193975
-5.045584305061009
-4.781971804575103
-4.393849926827938
-4.554020242170061
-4.071947498498878
-4.189244220859299
-3.7967006027429857
-3.8868906245666217
-3.557682896903932
-3.656443534857621
-3.346897765520764
-3.4716735651657875
-3.1589634650145753
-3.3065067735222193
-2.989817782165563
-3.1286112219053352
-2.8363411739069986
-2.9616565332585654
-2.696175038826273
-2.8454598140438656
-2.5674084014216216
-2.708406047938286
-2.4485276861448124
-2.5739933989431973
-2.3383091092048964
-2.4719993183405085
-2.235729716771013
-2.3652150825783167
-2.1399438014549332
-2.264587723087097
-2.0502350399926406
-2.198417153271408
-1.965983582626694
-2.1182282526719147
-1.8866782088683325
-2.018365658425548
-1.811889374574579
-1.9704483366875094
-1.7411801936667726
-1.8941043510006654
-1.6742779253432996
-1.7932561294480402
-1.610787108477941
-1.7579941554348442
-1.5505239303984453
-1.669418981624926
-1.4932919274937806
1.8223026570405907
2.2159998169183366
2.2764696611906827
-1.438641275965041
-1.606941537548955
-1.3868808774783632
-1.5170504295397642
-1.3366342180255355
-1.4902532875109085
-1.2878677794093463
-1.4311864429524634
-1.2420104234726654
-1.3849352503696586
-1.198880595993955
-1.3174454125266457
-1.1573270279889325
-1.2986643125331134
-1.1174175423074966
-1.251605404415265
-1.0791826630218442
-1.1913752315222403
-1.0423406991015876
-1.165611504002985
-1.006946349283908
-1.1106855842439687
-0.9729490850009406
-1.077864214693796
-0.9400231332171063
-0.9084269429669501
-1.0290853283170902
-0.8779160968463386
-1.0324818754971348
-0.8483853900717657
-0.9852279271348073
-0.8199474265858472
-0.9253764522149052
-0.7924450365834096
-0.9244676972527046
-0.7658257965904214
-0.9005168332780877
-0.7400741772380951
-0.864326896372419
-0.7151482345032976
-0.8093978586438564
-0.6910392028238412
-0.808361046769037
-0.6676510699846081
-0.7987148344624049
-0.6449515719471044
-0.7664617823222596
-0.6229936558169303
-0.7128646991837422
-0.6016470546721812
-0.7075598778416434
-0.580952557256003
-0.6681446420023651
-0.560845080897187
-0.6686286031032316
-0.5413111198677348
-0.6290481102664494
-0.5223388850133468
-0.627859663573141
-0.5039002277022607
-0.5998964792526027
-0.48589995665081354
-0.5782084608408318
-0.4684647236392256
-0.5458512808034054
-0.45152563014070596
0.979836053727816
1.0397535084851297
1.3917136609694911
-0.43489259483066606
-0.525328589261237
-0.4188638156781131
-0.5127327886778011
-0.40303552495362505
-0.487128846878038
-0.38778060478293586
-0.4627424829624933
-0.3729114024709889
0.732256224956376
1.1123721868476255
1.0227509789891005
-0.3581985763836718
-0.43771066292368527
-0.34408761427132406
-0.4069471799890458
-0.3300951259628819
-0.4035702280942231
-0.31655173981662293
-0.38082768483200485
-0.303345296021433
-4.736871978999328
-5.749683677749011
-4.817734396475586
-0.2902559828160287
-0.35713074542753953
-0.2776477110362415
-0.33780364867639645
-0.26509496177633396
-0.31566595773900863
-0.2530009954391653
-0.3078418681878436
-0.24111129905172507
-0.2292679957401203
-0.2867163066262527
-0.2178751834720171
-0.2605897949272272
-0.2065690411717526
-0.2580954437789163
-0.19547126207662982
-0.24104443216549679
-0.18457075088715144
-0.2185222775599938
-0.17386915510116807
-0.21026819409915065
-0.16332214275960522
-0.21046461675958128
-0.1528823609576115
-0.1941061050041401
-0.14264849877155206
-0.17109900004380454
-0.13258813300448863
-0.16760538724724378
-0.12248414117093838
-0.1531895147058025
-0.11266913698155447
-0.13407600739328573
-0.10296550037821864
4.720874212152634
4.780491554673393
5.611811065426538
-0.0931968215430803
-0.12173504358510365
-0.0836857776552807
-0.10401738502667614
-0.07415147408579713
-0.09506310747578982
-0.06475148338107373
-0.07891667083769502
-0.05538438968152416
-0.07042912488622875
-0.04604876675014348
-0.057588166546478955
-0.03681121128452892
-0.0453865288178636
-0.027573457749534572
-0.03571249049252095
-0.01835715986295737
-0.024675422523458355
-0.009174991669364285
-0.011536995139017053
-0.0008358633154654864
0.03136958105011423
0.06198772665602122
0.08315877522381292
1.4585061820810439
0.1171078292382048
0.13318538877028502
0.6326978955033319
0.17082121235217504
5.01225889282313
6.060305636853715
0.19295711321979772
-1.0117264006492321
-1.3616625666518627
-1.1108801364428114
0.23666985485189718
0.23544276677785342
0.2424670301948155
-1.2396190012990433
0.29504842113667396
2.062660886864484
0.34394027032391217
0.3359073964607322
0.360541728036876
-0.2859410154914784
-0.395828473519913
-0.15713530113070662
0.35798365206677385
0.4061386140018076
0.43499775659542855
0.4356661195581038
0.5368223444289391
0.48647707304945215
3.5761969354225047
0.481587007873519
0.5451311186869008
0.5890795692031773
1.6565506150340779
0.6708927816903009
0.6425400505659947
0.6504216051594126
-1.0218819485397959
-1.1080083259375344
0.7622465172928825
0.7784758687123395
3.6457165929290936
-4.4577959904871856
0.8559090420197905
0.8475798011451965
-0.39977427349306877
1.2046325440166663
0.9472770754712659
0.9866418691558476
0.9702278097090685
-5.3591750712533255
1.077305850489977
1.120158041177628
1.0903791724524743
1.4219237503851037
1.4413623684187067
1.1764274916044863
1.2118852541483303
-2.84887984729779
-3.010164133421213
-2.460456568472847
1.2749245901011363
-1.3011946486132497
-1.7333105251190575
-0.8709887309616872
1.3340184620724085
1.4155077612060165
-2.048532283380831
-4.001448110259686
1.5196426948911472
1.544118298830182
1.6451459771316324
6.824926532676353
4.596229582462855
5.79967099519924
5.651674517180231
1.8250968854359892
1.3398879458467017
1.8453780475001145
0.7077886186404541
0.8549643285157142
-1.886377261034291
-2.4624813705696504
1.9297952612726517
2.0792593376464996
2.186050766188825
2.2542801288419048
2.9883606582817337
3.303721601853504
3.631206830340323
2.3761695103525984
2.4716407214244054
-0.8191955895240369
2.6563632906224792
2.8185297648432974
-1.6339423466813516
-2.240966592415821
-1.7490773936858008
2.995271321957902
4.9886816993249115
3.1726113854158196
3.4595698043358154
1.5977640810272007
2.320881206079518
1.724070340311918
3.6443269806817806
1.204826118964872
3.002952277398151
3.965399434403877
0.9319703197227093
0.9588061218087649
4.355050462998957
4.7134932293692655
5.207285510985974
2.0203001714285707
2.365758267907371
0.7163485871416557
6.054307381029926
3.348171868527717
6.795041422712795
6.8979839366022535
6.9552836459896135
7.002129655273114
6.919535104519933
1.413046604909945
5.963338529663293
6.226035291009346
6.453650485023507
6.9975685815153685
6.742401190636001
5.157357632245438
-1.3975885758863529
4.580973469845536
4.120821960242742
-0.19748055653465374
-0.4180935547145115
3.7668716504335187
-0.050726333778239714
3.5448614464938677
3.204905595568423
-3.9394370534417344
-4.094351513985645
-4.576347886899385
3.032647635376561
2.8451761581332593
2.6749350397498453
2.8411370991828355
3.5989636023895053
2.5112701603347936
-3.8628647638495353
2.464992544278265
2.267068389283176
2.1389873759945197
2.0076927045119826
-5.326781326595925
1.9166109655192352
2.2880470667126005
1.812367009604754
1.7321580464916595
1.636424195145982
1.51627957587716
0.5072276757570598
1.3039046808163042
1.3983698700257132
1.3291700579255312
1.2833289064918159
1.2274320151308624
1.1257017393852515
-4.994817830344346
1.1360708294104467
1.05688797778108
1.0355330718358093
-5.510958506944052
1.0042932868491081
1.0945525240183966
1.3681818777075598
1.0723870947831453
0.952414594177968
0.9003271771854175
0.8166504508109981
0.8393378708780762
3.592220695656563
3.5395248776127635
4.057709171804606
0.8273300773686256
-1.3434396231189256
0.7523214530935731
-0.49547307175624855
-0.569174328670259
-0.7368008973301617
0.7452122751152921
0.6980555604626909
-2.496388922138274
0.6697254413630711
6.8816702013827795
0.6404803183490783
-0.7149071274112467
0.6201878920580068
0.660611965985441
0.5432304019889735
2.2553793459940117
2.4221373678531424
2.7752425077128886
0.5421962527549122
-0.08152703103804995
0.4507848971761815
0.4490167761451784
0.7051524903186328
0.3767065841943691
2.948042548449777
3.8080196715061616
0.3737465095716371
0.34068832267333143
0.3437059915158073
0.30953626326419975
0.7903118386523007
0.2680859164965278
0.25018534319984476
-1.8735451380210901
0.22036321899762984
1.257036048892145
1.1240487480777444
0.18995276533692934
0.1695628173900317
4.017528618540046
0.1408438308423746
1.318044217396684
0.12149478833947393
0.09174607058159791
0.0842410341158822
0.05896196612320592
4.705997200897119
0.04515855922197532
0.01490168592076056
5.6879543675676665
0.5982600976892128
-0.026707814636568464
-3.5777685177346257
-4.005664586948449
-0.05986802108142256
-0.7208857132476294
-0.12377086390236476
-0.10215073037053356
-3.343454540921538
-3.4622193997634
-1.8258991096888215
-2.6210109781432087
-0.15742125833268358
-0.17668095282482044
-4.918017558650821
-5.453260815999939
-4.467774648680825
-0.20848878963359746
3.157968169614636
-0.25367598882920106
3.56407233314574
-0.3176055550742384
-0.29348469719348574
-0.3313193269751483
-0.36183636464800617
-0.37247140761204656
-0.4068414646900169
-0.4545699911935937
-0.4410126385827016
-0.4408695055851784
2.4453283159081436
2.732483075723814
1.9619727339472341
-0.474950942510425
-0.527239350862828
-0.5361502941970502
3.7186382940569143
2.646641050135956
-0.6643324313366827
-0.6186441860173102
-0.6047137361979757
-0.6829358334330707
-2.055640981250421
-0.7387966937248598
0.05738290926781469
0.1202624114630381
0.02828620420651996
-0.7790170865952915
-0.8545201507953801
-0.8651663814804514
-0.9037499874606107
-0.8991357221833286
-0.9496885406304086
1.7477576915203386
-1.027417524179919
-1.1665925533557318
-1.0975781231762252
-4.5035112496933305
-1.1667529503098142
-1.1633707357463663
-1.7609803510280853
-1.906140585768646
-2.3317064579187203
-1.248599762247866
-1.3325323696679456
0.7086246097290914
-1.3997678288957829
-1.4890315451583511
-0.44465732229235033
-1.4467210277978304
-0.4198650380973509
2.54824748036346
-1.5696856169523705
-1.6763435034391252
3.4074631791540773
-1.7605679110921006
-1.7979768084038394
-1.898131191933066
-1.9380872711841892
-4.717307599150761
-2.286895106645958
-2.201737829097816
6.680655380156538
5.973627452955525
-2.419737405144924
-2.5804118261531195
-2.7700496173134854
-2.936672714338418
-2.947820565365848
-3.7483933822890134
-2.9828621072419472
-3.217461667082238
-3.3446408016949793
-3.4993050096120033
-3.72651283245494
0.4935539980299853
-4.139980873535686
-4.61792991921899
-5.147063215869679
0.5019783212971034
-5.79751160396538
-6.515323942410664
-6.829829387971187
-6.992912987148678
1.3538670673106756
-3.95603830077123
-4.196576197146461
-3.3152095023703128
-6.8782212032559045
5.112034685240928
-6.834511891118144
-6.862291901902171
-6.404825865368409
-5.681947486076568
-5.171467598199237
-1.1995433539133866
-3.7531460167549167
-4.009561316839232
-4.308972213695846
-3.523380951457542
5.953367466660943
-3.349344673716069
-3.061176965989851
4.764667814823861
5.244334358364018
-2.871065329401332
-2.6666495261514815
-2.5092564723810877
-2.3790162428939636
-0.3909057090791024
-2.3113528580949367
-2.166667132080238
4.248252815608368
-2.0730761540487697
-1.9383908766393751
-1.899592650170371
0.23323723893728604
0.4513144562199526
-1.8125575887251582
-1.6907915395169573
-1.6058681524738507
-1.565290467358059
-1.4723729756175379
-3.6628932728009183
-3.867205796831576
-1.4237791506309858
-1.3313575268068907
0.9586846342200422
-1.2573087006813444
-1.2432005993636968
-0.36668611386557204
-1.0782298265810737
-1.1997024853629632
-0.9689667517499475
-1.1078822778281465
-1.0504220963985593
-0.9458756259469514
3.904380688603888
4.427916634771814
-0.9751110248982171
-0.9480776804302414
-0.8351980586719733
0.7991472296991852
1.281625052540969
-0.791885592477109
-6.209401899039235
-0.7488666402972728
0.3938986698784669
0.5804230284535322
-0.7415417233097916
-0.686659759914523
-0.6787662522014021
1.8889643934329616
1.598664343533538
2.163816399095657
-0.6177176120057347
2.7631575492484317
3.075213709073773
-0.6353325335182154
-0.5863804660502818
-0.5768715445825714
-3.641081928945999
-4.304846476681904
-0.5460411958717045
-2.649933591263672
-1.8540210734385072
-0.5023182207341749
-3.164239458995902
-0.4783624530069982
4.695306904192805
-0.4414793826209669
-0.4071502716989358
-0.40074451235066677
2.0738728564034163
-0.2989534773219246
-0.3232015529743048
0.2467492928839407
0.4533745861442631
-0.2666385942496863
2.7260043242324583
3.6121735425874943
-5.561711791559451
-6.297835023395548
-5.795615720009927
-0.25246299830907065
-0.20800069450191552
-0.20655981982330757
-0.18010820548377315
3.272543466949512
-0.1727645158705725
-5.170794661286407
-0.12963491694334728
-2.446376730786924
-0.0936491778722254
-4.0243038943888445
-4.540157866519047
-0.07960100734371153
-0.051734916541110364
-1.1896565584961827
-1.3916282404275373
-0.03430521406845307
-0.013188864518026044
0.625112446053923
3.020012620155586
-0.0026533005227460426
-0.11058880014062732
0.07701946704755647
0.0036293675983601233
3.5709457732731864
0.11626680905852037
0.18973176251103616
0.20781506540628208
2.4613237748755052
2.7581707942912943
0.29265817578855885
-0.8580091747922634
-1.0389225880760542
-0.7920098911983467
0.2811269472921199
0.33014212363570605
-1.6682179574056737
-2.1841509914041666
-1.9208601641103455
-0.5746253081535915
-0.7044147571012135
-0.9202248906837756
-6.694519939752203
-6.349675212839016
-6.962777050193405
-1.8544114765928539
0.3940449696409313
0.44602659707467623
-1.334982789891934
-1.515896416329685
0.45479487369848803
4.189268041000886
0.5454679711844617
0.570023794159848
-1.6109987715845389
-1.8421392221808857
-4.265769084704849
-3.9938478619515054
0.6329858229245408
-1.4170899738864378
-1.5328235318951153
-1.8129383464727677
-0.38568433794694545
-0.3772543172927293
-0.5051849063570062
2.0925592360744694
-2.5403185066115093
-0.39907443659120745
-0.4253095051797225
-3.587275531405807
-3.861908151773363
0.8823629646417984
0.8240453450544302
0.9675962168187583
6.122424935535803
-6.6304003386064245
-6.286465752789704
2.343823239072681
1.0562372481064715
5.002357381395772
0.16816302313391876
0.06552616999720055
-1.4338766880666074
-1.4312019918800072
-1.6950352280212237
1.1812428179203445
1.3110506375604747
0.9023988306736519
2.9328395779246326
1.4541055851943714
1.4948355100566177
-4.113042080597235
1.5815607866875523
-0.981074233322526
1.7086602423516328
5.2459831506314165
1.7991269387303002
1.6097359863065925
6.453260909682128
2.4388736543966734
2.485932846658674
0.6301370481019429
2.51528346931394
1.4767098274099786
2.660372120605406
0.26864076642676826
2.8086942455244333
2.8409159599869915
3.1002095105853216
1.9011871969969618
1.9742495619381517
3.3731638111399187
1.3596006508627858
1.4592856856429641
2.024350440360969
-2.6844608522685154
-2.5404714838893865
-3.0619456459506895
3.821437707462738
1.4301592333193798
-3.22982876938452
4.253311833586611
4.726458814581908
-2.191172928383095
-2.7871177437164443
-2.5043753384912515
1.2480888016650562
1.1872291534879547
5.364500070494174
6.08530987428439
1.5648405581053886
1.4723779866448317
1.8427884511962598
6.76007163185651
6.917084596037013
7.00966174108425
-0.4324952075479526
-0.3658539283429455
0.5554106990854917
0.4922049673624734
1.9764084902612733
5.492824074565011
4.796628056029524
5.224812987596774
4.11333275623955
-2.804419200096081
-3.157998659501493
-3.402507448805472
-3.171679591181218
-5.932344938155468
-0.9667337288241091
-1.1513218149115925
-2.3805959863756994
3.308331879494317
2.9910229305601166
2.338668988518384
2.7492898931396654
-1.2243246756452966
2.4256005468344077
1.800496860031121
0.6229650536478407
2.1963702862404184
2.1153877224380944
2.551560915133543
0.0008492820156106844
2.0886609536247462
2.068396548087459
1.9143960595588212
-5.167033462909717
-0.8651268797170463
1.773368263000937
3.0365009299617647
1.5823182672952578
1.4961862290386054
1.4252860034289385
1.3565392291930376
-5.047617219343153
5.242184164153479
1.2564656363713356
1.2597208509525224
1.1580646738606053
3.9500375542883543
1.1321202691710373
0.9968794997130205
0.9424149072343905
0.7158768066358151
1.0774057132884534
1.0107705050107398
-5.12084842679929
0.9139945267658546
4.119405610580549
-2.733392220351692
0.928347526017044
0.8745391916389799
0.3879384297492695
0.7873498434599746
-2.951058669702619
1.5594546643704954
-0.12244761257790444
0.4820255073259053
-5.393893008046066
-5.46668757258442
0.44648750979766366
0.4006797785838277
0.209625037768571
0.18404410328923954
0.3398565428983796
6.290724530129154
6.819961605527232
6.354551777863726
7.015670053136984
-3.388957538683047
-2.863396558502458
0.30418334799056307
0.26847931557837446
4.455316945514679
-0.7764618448611534
0.2759721304397185
1.853646180767459
-0.038755737686280975
-6.54089648297374
0.129651118671075
0.08556383520679806
-1.981754543587604
1.769533234183006
-0.016653462941429546
-0.15239329614671604
2.021650579913198
-0.9182590074904926
0.4814740901481148
0.6232629997352953
-3.445988971584031
-0.2157214416138704
-2.1517885507254237
-0.23622405467206584
-0.9834649882071285
-1.0996788660895134
0.30357030555285
-0.2962535074826858
0.8407032655108408
6.036950526672821
1.0007800988043523
-0.3921977696800692
-1.6272868847362028
-0.46368633548434707
-0.474756526275084
-6.327665002317077
-0.5782658506758185
-0.5784237506460022
-0.5821780767181414
2.749199998162074
-0.6037067474405688
-0.6760065924775953
0.6544542608510737
-2.138273245051323
-1.3128072728786198
0.9762914746696802
-0.7532443597787437
-0.9282138268272442
-1.0484515028628865
-6.162846795730639
-1.09933731960868
-0.647397581087653
-1.085960968534861
-1.2105109115310195
0.6392572900814686
1.962393513852829
-1.3718292388462814
-1.3721491340478704
-4.637625171291323
4.564354373912785
-1.5413607440831574
-1.646359129367946
3.5603674953776077
-1.6502759357953363
-1.745976039257699
-6.68072173301687
-5.813088553112625
-6.191897365599576
-1.7996361563430763
-1.9410141509308005
-0.6377931889948476
-0.5016953502088614
-2.9586843143189467
-2.0201194593670424
-2.334262569992912
2.139374950996779
4.346014684236534
-2.6771676254422556
-3.315996496021641
-2.3247289857072118
-2.4274338031920455
-2.8524690329837243
-3.0566358427748854
-3.4569739084343483
-2.706918349578346
-3.5803868251188287
-3.956338570744239
6.0547699557854635
-4.459615233755765
-5.1608258454381
-0.8259664694707357
-0.9162591295978775
-5.994174597218408
-6.608421577474743
-4.261457412159355
-0.764733154102331
-6.788634882276067
-3.672128980410729
-1.336173358348375
6.820513047580161
-2.0553058816694354
-2.341732705020297
-3.270006498933385
-3.0928266320640234
-2.869054352229167
-2.638428815919769
-1.3348305236357918
-2.48739861791539
-2.333883615575267
-0.2705410107622309
-2.1951077698797885
-2.145872381125846
-1.9841165099226146
-1.8013143330258115
-1.767585321002059
-0.6043974681696159
-1.6542953070635718
-1.5605776634259474
-3.5590613328196494
1.8328655505643265
2.9002175054609203
-1.176289141056779
-2.4169346444612634
-1.2170248991575376
-1.0135520974928576
-0.23833126968489027
-0.385276969155693
-0.0731435411723473
-2.328328644611807
-0.9490849726077274
-0.9197374233654402
-0.8459380333889812
-0.16982178048784885
-0.7732448901341284
-0.7457268527417672
-0.6643529349345529
-0.6342034081795218
-0.642577017571414
-0.5605595145953625
-0.5291342130960609
0.8153975012154149
-0.4442248772943111
-0.3493663939853996
4.231314896205707
-0.27403281831376597
6.662778601105566
-0.7277358913401439
-0.23876305271410941
-0.1867532595890285
-0.12512550631708566
0.015545247472234954
-0.010007273091904113
-1.4323389363885761
0.7112970878380055
0.7915730756809423
1.357923606225302
1.1912066896240887
-0.8776823096540927
4.221133934634651
-0.10450966530611078
0.7882832879397436
-1.031718516248047
0.02731940473105468
-1.0602190261012692
-0.07009512145724205
-0.7563434330704096
1.8989979983871739
-5.070860434691371
-1.3586516562321587
-3.876007939812672
-3.2521112936265633
3.864040112535193
-0.17269674702263232
5.293495673994163
2.7347665811505752
2.7035782811193125
-4.884793173575132
-3.8090277733747944
1.6377256451744062
-0.2879974995469712
-0.41789292742888684
-0.46485990701030117
-0.4466677868700458
-2.0540731423279035
-2.056936407217157
-1.8225917069105637
-1.988422565212811
-0.2886663215659786
0.19163605675835615
-0.06526782763085923
-0.20530498806394404
2.3392475647922795
3.024000342141785
-2.8950601750152187
-2.130014828598414
1.0852357650511941
0.37397969265940106
-1.0000005050494165
-1.0001108015904197
-0.9159602740321718
-1.0004485296621022
-0.9300525119516603
-1.001004157287128
-0.9042657650760157
-1.0017906826317542
-0.9195249516931823
-1.002793457419239
-0.9026136696625078
-1.004024549414932
-0.9273049434116525
-1.0054884449568637
-0.8999182220625029
-1.007136755580936
-0.8934585679784918
-1.0090630781872778
-0.9311537152474246
-1.0111521117028486
-0.9031767032167697
-1.0135167289041898
-0.9370154929847816
-1.0160613344317797
-0.9269678142653794
-1.018855983722393
-0.9448699400730005
-1.0218496740737006
-0.9155499788982474
-1.0250680584857148
-0.9254277125326408
-1.0284987756445223
-0.9391448435878023
-1.032168209258028
-0.9619221193707415
-1.0360229277817707
-0.9419454245596721
-1.0401304613395326
-0.9633483180828302
-1.0444129373666062
-0.9380984644097512
-1.048941082552455
-0.9549777580474391
-1.0536651334751208
-0.9607202135053965
-1.0585839778703312
-0.9770478876601904
-1.0637586937719752
-1.303857652578897
-1.0723467137985878
-1.0881402377260123
-1.0691133619100555
-0.9830258399030778
-1.0746751195559883
-0.9789176198380277
-1.0804317931440985
-0.987549180483533
-1.0864457872584186
-1.0135338847252333
-1.0925798415183372
-0.9862923655064556
-1.0990004943103846
-1.023549751332404
-1.1055664729618633
-1.0222445409851268
-1.1123669155942437
-1.0446519214520023
-1.1193497173663687
-1.0282020535849385
-1.126531199732509
-1.0277669224918278
-1.1338747605806399
-1.045235293627968
-1.1414854020098282
-1.1492184142833928
-1.0499644181707084
-1.1571698520858953
-1.0629229833990967
-1.1652943134174176
-1.077128146330873
-1.173620646046146
-1.103760256488734
-1.1821307901051659
-1.111579113968065
-1.1908192953912666
-1.0899504670577824
-1.1996523635755816
-1.0977096244097457
-1.208712787735171
-1.1346517317991613
-1.217935011714515
-1.1497827102737062
-1.227316555773053
-1.133110134939617
-1.2368630225421087
-1.1491942714499068
-1.246612281121115
-1.1771145027915826
-1.2564729450393404
-1.1793676515144433
-1.2665607788321007
0.7702368440787694
0.5455060922762986
0.6905912894716656
-1.27675312070318
-1.181131124133154
-1.2871268004907779
-1.2048997001313808
-1.2976629402382573
-1.230521272832474
-1.308342033065531
-1.2229773371616517
-1.3191623881231052
-1.2282497263769303
-1.3301335401646375
-1.2487843707170563
-1.3412627634622716
-1.2775279542226687
-1.3525143634997334
-1.2722971471311697
-1.363902819806035
-1.2850864388829817
-1.375441097430532
-1.3108791995676472
-1.3870869375084574
-1.309895943033205
-1.3988782830147122
-1.334943121188072
-1.4107820347971136
-1.3350314471013551
-1.4227952320211614
-1.34588394891076
-1.43494107277985
-1.3707370568238817
-1.447167639750245
-1.3797352104105707
-1.459531064539402
0.006347894106056443
-0.005552465274202617
-0.002937119429815959
-1.471965036784613
-1.390842750185827
-1.484505153346351
-1.4086964185886504
-1.4971228845874633
-1.426868128117899
-1.5098247410294479
-1.4602718863967163
-1.5226047232083255
-1.5354327786174506
-1.4563883844016
-1.5483346256238733
-1.477851267614927
-1.5612439683433854
-1.4886130468351115
-1.5742143994305604
-0.8991110670412097
-0.6777494618305386
-0.7982019335038053
-1.587190565436061
-1.5353229170496216
-1.6001659286369727
-1.5406662227020789
-1.6131188547802153
-1.5487408106559941
-1.6260285138621264
-1.563698624969001
-1.638868454552477
-1.5897930624202559
-1.6516008916888092
-1.5943051738747955
-1.664185606890152
-1.6094483688497196
-1.6765721736027293
-1.631550472164322
-1.6886901111013586
-1.6337044683574753
-1.7004558156215865
-1.6450944350027124
-1.7117489881546037
-1.666966578770696
-1.7224235443601759
1.2884113975116378
1.3446566386377
1.1996368678716152
-1.732255932298927
-1.6764436387433084
-1.7409620922205098
-1.6873441602341073
-1.7481031273801997
-1.7029411079285435
-1.7530268283795747
-0.4762432703329783
-0.31562013733589706
-0.30113478903762225
-1.7546913405942592
-1.7127163471317914
-1.7514797336763794
-1.7206023486475712
-1.7402133237587412
-1.7104589223161064
-1.715615386650678
-1.7026860746731838
-1.6629393349615915
-1.6781046368401202
-1.5550997222770113
-1.6166716641119545
-1.241993007530079
-1.484817728171435
-0.6220099449146623
-0.4642182520638503
-0.3295174183622271
-0.8486150647851032
-0.2971004579052793
-0.44085876698573273
-0.13297302526196253
-0.3314863563896759
-0.08071126383992283
-0.2056078493485408
0.0007849314356381622
-0.056251134967066
0.07850085998571764
0.13963990761504622
0.13913741510064034
0.355263037864357
0.2808241919675981
0.3582120607229251
0.5238908616752423
0.6066411273527715
0.8392550117202234
1.2425424553028381
1.2407706626088446
1.5558694116757623
1.5558947324189918
1.662664781208063
1.6327232461993217
1.7157183706521348
1.676879799469096
1.740193171289846
1.6981366946685201
1.751478128685286
1.7216139388321134
1.7546980220338482
1.720912913806086
1.7530216860635552
1.7238727577125637
1.74810004653383
1.7054063000037345
1.7409615521581134
1.691552186954457
1.7322576406606796
1.6995431617473633
1.722421445016107
1.6801455609307054
1.7117498939790967
1.668354717943155
1.7004551247443374
1.656570749764289
1.6886901182777423
1.6551184587479664
1.6765723518968454
1.6356821364250005
1.664184593248945
1.6297354975054026
1.651601416898672
1.598582826565386
1.6388684328096483
1.5840950168090893
1.626029713021941
1.5747739141695078
1.61311822951667
1.575563834072334
1.6001659875582397
1.5551059178697446
1.5871890549532799
1.5493123466264944
1.5742162425128894
1.5246650987686614
1.5612529048481554
1.5192223449293694
1.548325367187114
1.4925113651482984
1.5354374487550815
1.4890700134164567
1.5225953277621398
1.46228228643506
1.5098284908099795
0.0009016144255438887
1.497129419626941
1.4370842177664795
1.484496905520428
1.438067574822322
1.471974255083481
1.4071483164558132
1.4595154943768671
1.3988779458767826
1.447181355105337
1.434933745625897
1.3811745289284243
1.4228034832769527
1.3643209740253548
1.4107751108715514
1.3664021363018721
1.3988739329113287
1.3384482646119407
1.3870913663264872
1.318389231225636
1.3754401855126166
1.3013137353792898
1.3639109427552352
1.2992732566273482
1.3525095365000102
1.3040434935795038
1.34125833342845
1.277946498350699
1.3301404292873757
1.2657537928531843
1.3191688775582227
1.2559518720377705
1.3083301795982052
1.255533087690424
1.29766523820816
1.2294401507508947
1.2871212420482945
1.2296141237629585
1.2767643794567645
1.199507239640881
1.2665467767922334
1.1920751519023645
1.2564934476989658
1.187064655045719
1.2465957159201455
1.195354842733374
1.236869792581487
1.1695674871568948
1.2273270985888043
1.148036671337857
1.2179106060347997
1.1382216785644
1.2087216567200103
0.2572306647467881
0.1730008921368211
0.2574241486329482
1.1996675256932967
1.1246970595706385
1.19081804870794
1.1087067138224163
1.1821094807473769
1.117188282452402
1.1736396510540823
1.0882403461267314
1.1652803318381764
1.0776827423861688
1.157176360048004
-0.6486031565525472
-0.6009220167956967
1.1492369303772763
1.0596679841201002
1.141446848181455
1.0518931919628975
1.1338912431216432
-0.0028343034642882648
1.1265459694261772
1.0224356048336585
1.1193238373498104
1.0501342975206052
1.1123835869113086
1.0182248044438094
1.105548679014622
1.013976588243849
1.0990032280639896
1.0926128414108818
0.999450103716711
1.0864118576665034
1.0172451863147869
1.080449273624576
0.9872095830157374
1.0746806664982418
0.9860264641430386
1.0690984193228659
1.004847324313022
1.063750740079455
0.9793000571835617
1.0586045744406642
0.9726851938213119
1.0536557125969603
0.9652964269460099
1.0489434715348922
0.9479501528905314
1.0444132503277441
0.9744512791119957
1.0401222427457233
0.9555510869928934
1.0360367572688283
0.9520099270383521
1.0321462537844752
0.9618256570055401
1.028516358915366
0.9265544677578715
1.025060638976926
0.9474644933851395
1.0218566665525735
0.9274380922083781
1.018841275960602
0.9464804683279586
1.0160763754935964
0.9234273027115533
1.013495471931636
0.93450550640331
1.0111756212414933
0.8998408377247645
1.00904234151669
0.9239281432783791
1.007157242676997
0.9048120952077944
1.0054787359311812
0.908168699219674
1.0040168306597566
0.934608268774244
1.0028150845902155
0.9085097648635184
1.0017567625396362
0.9034490300513731
1.0010281177454403
-0.739303593198743
-0.6322153257029581
-0.7667987868238016
1.0004476627966767
0.8953762221023811
1.0001289306930496
0.8827143893415873
0.9999753172999829
0.9106710979052606
1.0001243491328629
0.004200932283947797
1.0004454481287435
0.8780463694132418
1.0010049988899727
0.9101473896165805
1.0018107094566695
0.8887607326253573
1.0027600930558749
0.9048843199304035
1.0040419171078692
1.0054655430976598
0.9133544224838467
1.0071497041207342
0.9351694307204149
1.0090386252106613
0.9230889175939588
1.0111581595848727
0.9428908883041784
1.0135050366263982
0.9181923751931588
1.0160452373195488
0.9123341824309598
1.0188418854848489
0.9408676000090559
1.0218203194178215
0.9195625472563225
1.0250588533013067
0.9496752045556247
1.028469313262748
0.9215283535477782
1.0321434481487703
0.9509464765825686
1.0360007231848098
0.9284498932366643
1.0400784040146926
0.9464691970934203
1.0443893730677898
0.9670743500718538
1.0488942249630437
0.9498678626046065
1.0536305248885274
0.9526823326038577
1.0585321836436938
0.9541483572921542
1.0637090777424174
0.9852757481043701
1.0690385184411877
0.9726777244180277
1.0746217073827284
0.9921841263233943
1.0803791193495809
0.9798432622314212
1.0863416304608793
0.9929748669247993
1.092537989667663
1.0204353731521698
1.0988990996070471
1.0093701253525045
1.1054980636479672
1.0306801514690442
1.1122720853980717
1.0115234704763727
1.119232269815383
1.0224526461057954
1.1264361167144619
1.0488507242018703
1.1337951798166421
1.0283549878215024
1.141323044228469
1.0446484148246122
1.1491152151062238
0.0014958629554305293
1.1570263133793441
1.0629350747411972
1.1651738365310444
1.0950536574802239
1.173491403594304
1.0832698718059852
1.1819543171409648
1.0967390190705584
1.190673065373191
1.1994966262938613
1.1031066780022503
1.2085440419566016
1.1330131483452235
1.2177553638039917
1.1503777677427827
1.2271331040479774
1.1449157248796995
1.2366892144765662
1.1542361125324125
1.2463929684710977
1.16034104698166
1.2562927883517407
1.1858846212006457
1.2663285964360254
1.1802757590810073
1.2765408441254131
1.1977940687784052
1.2868987466305255
1.2117729487687756
1.297427424925829
1.2330526168742468
1.3080944901713705
1.224031074067776
1.318920197304344
1.2339721443975322
1.3298696824479488
1.2434031991038854
1.3409961513708863
1.276139747056245
1.3522387135534302
1.2720619605943413
1.3636205187761588
1.2879157644589763
1.3751491049936637
1.3144095346154063
1.38678835120921
1.3148923556849044
1.3985727582379095
1.3362763744552446
1.410457464545715
1.3317970051971009
1.4224821725801624
1.358165326132293
1.4345973667547325
1.3574669164253195
1.4468410734686608
1.385547620374699
1.4591710716877888
1.3886897108557124
1.4716139023728638
1.4133934614749486
1.4841358654178198
1.412661315938421
1.496756402609589
1.4387606817670853
1.5094511056661204
1.4412416201685518
1.5222088715784186
1.4631167122809512
1.5350462877822286
0.0005413082966429087
1.5479236256835034
1.4822992412524327
1.5608481323264716
1.4984338327130744
1.5738033870307782
1.5157889392092352
1.5867678339674016
1.5355701963528317
1.5997445778083232
1.6126882725258314
1.544128238505455
1.6255983660423832
1.5713077227925782
1.6384320853080647
1.5800809888553013
1.6511651614193958
1.6048732551653864
1.6637515914632297
1.6069345852586214
1.6761394546156336
1.6209641065121694
1.688265317842227
1.6400306919458514
1.7000490906270722
1.6398355244176313
1.7113215688328998
1.6585949992251219
1.7225339870618517
1.6783765093820935
1.732303974939189
1.6781535940337948
1.7410080487963275
1.6850076396755551
1.7481415136425198
1.7029296912992473
1.75303853929972
1.7137667581345355
1.7546951462578686
1.7247626207420261
1.7514476651464679
1.7183817671355524
1.7401266752147722
1.7197557811089665
1.7155676237512725
1.7028927688847977
1.6624610597936225
1.6798231917853728
1.5551279205336728
1.6275903856293803
1.2414237765871627
1.5469902770370874
0.6085319090526087
1.287820620164212
0.35390343221637
0.7488681668976902
0.2826995200912212
0.4630813692267745
0.13894290647214103
0.3044989222738342
0.07896163684963707
-0.36521275216169696
-0.2579107719927663
-0.27198780940396994
-0.0006386802558679952
0.02400686314054408
-0.07845905325982742
-0.12569856505618063
-0.13882482160198392
-0.2865650641407685
-0.2829533859293791
-0.4254810288502133
-0.3531358175068472
-0.6060161913628657
-0.7413837735837712
-1.2384274928782273
-1.3128081457341765
-1.5557722986220592
-1.5638136691913245
-1.662827702239964
-1.6765296187801606
-1.715358609605407
-1.7401568858145062
-1.7020135251105453
-1.7514419862962654
-1.7116429575519763
-1.7546987126980957
-1.7145949604807433
-1.753041212141744
-1.7156777923015305
-1.7481366469448583
-1.719479138608753
-1.7410149857531592
-1.7009960749260207
-1.7323232402732782
-1.6846633835793263
-1.7224979594012448
-1.6899630950966995
-1.711837087365011
-1.6698422013971763
-1.7005514218103255
-1.6553376904091504
-1.6887957652282901
-1.6535488115232089
-1.6766849006008897
-1.6372734939190718
-1.66430755986032
-1.6270211368662635
-1.6517289179974168
-1.6194579960981441
-1.6390031786101154
-1.5953113248672406
-1.6261720391126628
-1.5795805816562292
-1.613266226457544
-1.5756540810447437
-1.6003195551395681
-1.5521198278861519
-1.587351953970953
-1.5377027353675792
-1.5743782385018321
-1.5373620199425502
-1.5614295168595964
-1.5121343935593075
-1.5484957199098865
-1.4918554943576035
-1.5356183927336442
-1.0250751860678322
-1.0005596468801865
-0.8671777360943156
-1.5227889206425622
-1.466785019156057
-1.5100145378911927
-1.4671239899679196
-1.4973246941779785
-1.44365262145228
-1.4841176146663313
-1.4289200103726425
-1.471595313018144
-1.4103294747824462
-1.4591537664707797
-1.4113427854483598
-1.4468209317569356
-1.3848181724902158
-1.4345877224765085
-1.371972984206748
-1.4224573071688544
-1.3729791946357544
-1.4104515839248932
-1.3525078164608904
-1.3985457957257432
-1.3388497168073528
-1.38677844772249
-1.3155805096886122
-1.37513363942404
-1.3636016367140877
-1.3110039836129663
-1.3522305322171322
-1.2797782699412665
-1.3409802338689742
-1.2719978327214863
-1.329861233624654
-1.2778087091021328
-1.3189016780436011
-1.248642856883402
-1.3080831407638427
-1.2311210034087292
-1.2974154087256415
-1.2240806147805101
-1.2868870457072557
-1.2340878852933415
-1.276523507591382
-1.20780611510924
-1.26632444979524
-1.1848576409116816
-1.2562817519689295
-1.1766592012568537
-1.2463845046904076
-1.1894607606078562
-1.2366816185477703
-1.1637652348077268
-1.2271135309244987
-1.1685623126718967
-1.217751834317698
-1.1428475440192412
-1.2085258588313343
-1.1493064762112406
-1.199508184139709
-1.123671036644935
-1.1906433425313232
-1.117103568696168
-1.1819792903041058
-1.1037283999584262
-1.1734575006207801
-1.095733395421672
-1.1651689340048224
0.5352689474217301
0.3918039808274408
0.3422926829740609
-1.1570293938313108
-1.0787091163395475
-1.1490993051776155
-1.058975219090207
-1.1413549326233754
-1.0542042658783652
-1.133759973044962
-1.0426942455298027
-1.1264276955855397
-0.48153373301718916
-0.4036309390772554
-0.3239550859854723
-1.1192456663192807
-1.034982673188631
-1.1122544117559063
-1.044074825490378
-1.1054993087313094
-1.020691113096465
-1.098882445099129
-1.0133099837222095
-1.0925388671569116
-0.4769838033636482
-0.49111055703410766
-0.7519613633544818
-1.0863482884435693
-1.0060744721240094
-1.08037912698712
-0.9992545599560005
-1.0746119943060648
-0.9981817168320368
-1.0690200853620642
-0.9722824450486415
-1.0637110514453976
-1.0585524846744625
-0.9658592256397166
-1.053606296481601
-0.9830653435064519
-1.048899769911567
-0.957175055132614
-1.0443813469787302
-0.950355529649822
-1.0400842100464047
-0.9708510927764289
-1.0359875853952316
-0.9604565159766986
-1.032141138309609
-0.9266895954423224
-1.0284831298501984
-0.9322696690440395
-1.0250397302418088
-0.9594745037605495
-1.0218331467992106
-0.9291046548451073
-1.018848896837134
-0.9254670992303474
-1.0160291574120175
-0.9248453648282987
-1.0135068280218689
1.4459747394794396
1.2412883205027343
1.1962699639466599
-1.0111597212588117
-0.9022581200956469
-1.009037931387822
-0.9284201680639447
-1.007150035221436
-0.90490650964606
-1.005465823637301
-0.9306795574957574
-1.0040293747862437
-0.901557876178948
-1.0027903700651049
-0.8976003900975054
-1.0017866957161015
-0.9244238378814541
-1.0010076523294325
-0.9018939170701211
-1.0004495282501336
-0.8983686448077769
-1.0001094740604297
-0.9164886914394877
-0.9383296966974942
-0.8249338634122385
-0.7837466380511608
-0.822527776467987
0.006672103795008323
-0.7680240597297385
-0.8128143490870868
-0.005488407583840609
-0.8279999172683641
0.9621853471051244
0.8891421423302799
-0.8377874425941806
0.5326947076257394
0.4304026153314203
0.42752533271038223
-0.8055813201199138
-0.8449238913910998
-0.8719758651443411
-0.5404790303163739
-0.8408392221614895
0.007199416488413516
-0.8317710038575858
-0.8723916848581207
-0.8761582461926603
0.49097835449927496
0.2653775287552853
0.44408739631389005
-0.9112131653755701
-0.885575005446337
-0.8861807071111134
-0.9176298161189245
-0.8499842180813266
-0.9232002502986265
0.028710832410478046
-0.9590929586543194
-0.9306586341048929
-0.9339213706168663
-1.3795633248875183
-1.0053823038161582
-0.9879349543004731
-0.9508566832742199
-0.5230836820308747
-0.38343467501259343
-0.9973901172900579
-1.039974716940315
0.047977575260520725
0.04243209669870773
-1.0439769698066586
-1.0868762980988111
-0.0015955277118336138
0.23777816745468117
-1.069810509575736
-1.094285370369531
-1.1435171734178962
0.024371418329533687
-1.1190865114662176
-1.1400266281021347
-1.1932067586367554
-0.2521428558112557
-0.4331517689904867
-1.188569995658065
-1.218007355107931
1.027586338714306
0.8954911856218111
1.0504914406621206
-1.2409179139042026
0.16343209043316428
0.10040721734453585
0.06955006527637499
-1.262568141758998
-1.2733514635149914
-0.005291365356199528
0.06309426273755
-1.2849651521976948
-1.3246299676526703
-1.329564380376931
0.66356261180371
-1.4165692341591052
-1.2739808507043746
-1.1536915991286962
-1.418952593158022
-0.591002296792964
-1.3490530062729729
0.49532522376087923
0.3797255512838819
-0.6464604319766103
-0.5628285040766725
-1.4826531932460174
-1.4651143959676365
-1.4771859321350223
-1.5199677784531855
1.1662808665316307
1.0004220380343347
1.0566635241203086
-1.5407795453780506
-1.5785777341217662
0.5417103810672077
-1.5783382196701023
-1.5949851334282965
0.6875790497416618
0.5364835209605895
0.5593531030489237
-1.6106855154565725
0.05518125336339604
-1.623321873444393
-1.6148641319905652
-0.6813865707127372
-0.41925510567626184
-0.5292333654646755
-1.6632062909276701
0.00033490385371053467
0.01647652948955082
-1.6673121395293675
-0.627140785826076
-0.5422537073440362
-1.6644435361165488
-1.662691850118975
-1.6253447663425913
0.8558627733026365
0.6487413347914531
-0.7093673306504824
-1.4439370817940456
0.02506515405973457
-0.7989604284873326
-0.4328868051279645
-0.16881323283836536
0.06218078739651544
0.3528741764563238
1.3289492419181583
1.4737679142952862
1.1308533860298764
0.7038160226422621
-0.16216747167247897
0.9129907099076178
1.6271179312207504
0.6988884391481808
1.6435680138701179
1.6844180388470238
-0.40064499638616274
-0.3112737078223517
1.675561306203583
-0.40847939856435184
1.615644556809998
1.6365894756634354
-1.3729626616797184
-1.2293702262579107
-1.2799626208953527
1.611432128960586
1.6093257192654118
1.5940655011236655
-1.1127536370796338
-0.8545246311022875
1.5720823232013872
-0.02968581256000576
1.5058094966746913
1.5186974162020472
1.5045315460814754
1.4844538576430717
-0.07522713089580801
1.448355880213773
0.0236408015697625
1.409238398246251
1.3702482590531218
1.350018124344627
1.3297842712466987
0.8898127638498855
1.2938942796930495
1.2930101506073282
1.2436600773081166
1.2258448954666876
1.2125781153745476
1.2251404133330495
-0.17509691715476386
1.1838700136246356
1.1908812634326305
1.1616711489208995
-0.8722266566080461
1.1369244335284825
-0.8120112185043636
-0.6760053846065096
-0.7640116187392171
1.114066631389371
1.1016398128153075
1.1204373552726854
1.0708429949312563
1.4367765673918793
1.3116540671457397
1.3315837645764812
1.0360799239134888
0.6225732630458645
1.0518022434703385
-0.602184889780838
-0.4799879301494304
-0.4844070893412325
1.0221508323635182
1.0126707241772916
0.007239002561531213
0.9912894541535827
-0.22593004255133078
0.9688492657108146
0.0021130065369672425
0.9454872835323587
0.8724588321852508
0.9414502889950807
1.0323347365907323
0.9007942440965202
0.9344669128346385
0.8958524388994538
0.8144574390166814
0.8623683651490625
0.9052414382797078
-0.6474056040697519
0.9160997139752496
-0.8955972919754175
-0.5837278891460085
0.8803083597385496
0.8898605121659068
0.8511938434213748
0.8538685140638471
-0.54451898020939
0.8787649848001218
0.8582707002738854
0.7294246086170604
0.8316998207848901
-0.7759635782078148
-0.8807789345152667
0.8343271485329409
0.8147516627767925
1.1343464221690467
0.7979981583238935
-0.8595362925992075
0.790837930913397
0.8387836416824869
0.7859334609252938
0.8116543351030253
0.12356792096878826
0.7684133528713709
0.780734688566907
0.182023780142046
-0.6514676363747253
0.785276897495053
1.2381435970611872
1.0098071636370352
0.7931818532981142
1.001426998507494
0.8528026061897717
0.8354014906607151
1.036618731556127
0.09972694500624125
0.02534040201989623
0.11404626993897336
0.7990274800756019
0.8217012398754274
1.371892053681595
1.1055628366359616
1.1364314198363212
0.8430148143266564
1.2528083585504797
0.8294341025427113
0.09052719692408503
0.7783046028882744
0.8580422707661857
0.846939204500395
0.8405878033717786
0.8716328115910614
0.8774735426981315
-0.012470677303691025
0.8865578430556104
0.9222286783982345
-0.24452312562157624
-0.10296396113834615
-0.14335046017876696
0.926283999238162
0.9168045882257373
0.9495198528268874
-0.1233132766063929
-0.007107379771718831
0.8775652717244864
0.9571947200591727
1.008176313275745
0.9831279136565213
1.4775971693746295
1.0436923392232242
-0.6659269663877636
-0.5005236565958702
-0.5498265484133001
1.06562347573135
1.0473447739525548
1.0822720140147115
1.1028410258288273
1.1378282015703352
1.143221671145386
-0.044791395644309874
1.1385468755127626
1.104993006029553
1.1806198484313772
0.23434269676486605
1.1918585859876336
1.2372941626367786
0.9918306461849671
1.041795997809781
0.8537692408758512
1.2453243523048814
1.2680700864890113
0.5961373248826151
1.304160459343078
1.3312110752028
-0.039203627970523174
-0.07275502811135584
-0.08944886250002225
0.08207831766319841
1.3624801392364696
1.37926071598883
0.18482362734928615
1.3983048442568016
1.4319852881921673
1.4375150986284773
1.4697340430596502
-1.6595218868055885
1.5449670813065384
1.4984195935037359
0.7103589648672555
1.3350088060566465
1.5563807822772706
1.5614163995936876
1.5888311510393878
1.6196881493973245
0.4791621689887721
0.31454451563740643
0.2909378758213087
1.5934414606014922
1.6440765788168261
1.6645747645820261
1.6754338195525718
-0.6736398817443138
1.6762939396309142
1.6567198204413867
1.6391594764773731
-0.5829611006730223
1.514577483607443
1.2292419663840346
0.716760183346904
0.24219062611789052
0.4372977369563343
0.7877307333118808
0.4841454407787559
0.7103960924651359
-0.22600687631717137
-0.0022157326989401
-0.5830584370360898
-0.775685974660948
-1.2759643107088885
-1.5587537765091068
-1.6391972368652752
-1.2220227285426746
-1.6637557359978334
-1.669621010182385
-1.6569187235596041
-1.6716362976163124
-0.8194405842128654
-1.6187671109794117
-1.6250080225445873
-1.165778416485724
-0.7259772858001025
-1.6017174399876801
-1.5891989916568834
-1.5791373613359971
-1.567233357986072
0.027495116216048446
-1.5244768239622997
-1.509868215952726
0.21469832881086975
-1.4793670902894511
-1.4728273066188917
-1.4301002158134546
0.34485903741310237
0.41487932323330146
-1.4011111532661766
-1.3859359493193082
-1.3742472196241757
-1.3418880701661906
-1.331281864864329
-0.5779566126706344
-0.7514820577264264
-1.2974427419882035
-1.2883464906721127
0.014459975368793843
-1.2824331714841157
-1.2476232234873952
-0.8684928899081376
-1.1931047163232702
-1.1756421536756485
-0.1403423389081025
-1.1377582025539397
-1.1216506050317825
-1.1480308603519445
1.504634944719772
1.5542753914478755
-1.0928605821528345
-1.0667309590307754
-1.099981457195653
-0.2754792385281633
-0.1333694833061967
-1.079671489639254
-0.15457812874140642
-1.058955251563894
-0.6242843850917305
-0.4249307298855736
-1.0228866885430723
-1.0312458258836161
-1.003200189467176
0.724222178927937
0.73685937941917
0.5729213262202522
-1.016433959391565
-0.43537208664121096
-0.24298347517594712
-0.9653488420392017
-0.971444359946054
-0.9457090551950298
-1.5145689401096252
-1.461234572472813
-0.9327596338331492
-0.1109299487693285
-0.15209591045531756
-0.9364666221262153
-0.04831088764657445
-0.9188803258490095
-0.03010690624658199
-0.9220300239195383
-0.9283326422358399
-0.8910440153216179
-0.59249904039355
-0.8625018374082476
-0.877877087297847
-0.4195012307506474
-0.3649724406297363
-0.8532786453379846
-0.5889589734254326
-0.3635990044753796
1.4968945592558285
1.1230755540071167
1.373519832171638
-0.8126691409502348
-0.8683700303624103
-0.8137773542296771
-0.832286492249298
1.446220830158794
-0.7947956823283493
0.19233434002449362
-0.8108617510062851
0.9417725601081239
-0.8296871928428099
-1.5884517058226992
-1.5871142820810396
-0.770012279492303
-0.8125794692190975
0.8296926762324148
0.8228076031397773
-0.7690405436937311
-0.8115618605402611
-0.9392364124779948
-0.6922670637756023
0.504711777565301
0.3383347357986266
0.42210033156632737
-0.853307492075014
0.33831780896383085
-0.6734361045016671
-0.680763820891541
-0.7280036838861998
1.2643542715303446
1.1227158372988935
-0.6405558150536519
0.7292205950029246
0.5973239935180767
0.6761582709508359
-0.7122301728635789
-0.7348073850948905
-0.8958656748428824
-0.7554508408403231
-0.925681147548696
0.4445815794267709
0.46250064899993387
0.281941682804917
-0.5990027234449345
-1.1051354710873567
0.348144109550902
-0.030411525076145383
-0.728578532176537
-0.7646393274647045
-1.0704263112333674
-1.0518489229627022
-0.8086549515770872
-0.058551124619706484
-0.7579127067745404
-0.7810173470594202
0.4772682019529679
0.32711225038803565
1.5174466763438113
1.3479088557152354
-0.8200961983666616
0.8943025212743241
0.9515661218686442
0.8143267517342053
-0.7760604140633721
-0.7404107818344187
-0.6539796851303552
-1.3881070848660155
1.4588000914311055
0.4907461414540505
0.3918572063360957
-1.3030942368620457
-1.1402663055869606
-0.8913033175934697
-0.8707245996203088
-0.9103550028867359
0.005614950649292558
-0.5560059205086102
0.9635720928831376
1.1595208436796651
-0.9678928055713104
0.31001392527396265
0.5178455845542281
0.5790099606709098
-1.195116199106021
-1.145771431791054
-1.0758902719528163
-0.9684271461773835
-1.0815254198517155
-0.02123220693051441
0.9968085977089778
-1.0704790114872316
-1.115628467315105
-0.1462334444630104
-1.151291496222811
0.37533495052537114
-1.1730635153241633
-0.27211065686412317
-1.2097441561371218
1.2377388643808918
1.1263274445994789
-1.316006161285844
-1.3855638653298683
0.7281105718049328
-1.4471524465817542
0.07681896397012469
-1.4801690505384923
0.490245907431174
0.42913782943221956
-1.5145494998260056
-1.4983040567492059
1.1089611109459303
0.9782740474134728
-1.512239857151774
0.6124721893752649
0.5001077663772082
0.43890964632131957
-1.3324753231729498
-1.2977546939370377
-1.1628523360053373
-1.6037158437988832
0.6642343680326082
-1.2501658382645915
-1.5713314900089566
-1.6100454015391028
-0.9773265187457636
-0.8072545015401607
-1.000444176298225
0.8845663856254359
0.8235005366161718
-1.5641572303904585
-1.3536928302757893
0.9541312165238365
0.8934044651514902
0.8185971415727442
-0.7887869448199104
-0.3022559662419699
0.07610127850534748
-0.4275634717394158
-0.5636413658302709
0.6435796413152073
0.6256385282876787
-1.22096679952738
1.541481353737056
1.5723115084671382
1.453244726193411
1.6214470861255441
-1.3895597767214964
-0.8261359307233734
-1.4433925370239908
-1.4125324004750495
0.21690337317118483
-0.7595423906189955
-0.6525280102306933
-0.8361645004048357
1.5426184276882506
1.5256057475856584
-1.1522672688837934
1.5069539405788515
0.5728805624035538
1.416987282227552
0.6067474063003628
-0.0717044471072491
1.4019412166610543
-0.8012926881594692
-0.7208418701313801
-0.14618131700394385
1.3595585471652403
1.2904732568145092
1.2663287209077834
0.79737809582634
0.8688203313238368
1.2396227906457893
1.4049148170928782
1.1768924464974555
0.7063898659427087
1.133114292960037
1.1054702062202466
0.4840851159569929
0.5790817593640111
1.0919976993521294
1.0328237516582937
1.030627252338338
-1.3263630035978295
0.992793551228362
1.013750065533178
0.6948498910710976
0.7884490266424433
0.5709466540156142
0.9587361812071717
-1.5399968768954004
0.9499783244858441
0.41351337949488437
1.153573685265529
0.8901682251763293
0.8721497765704183
0.06385069091003762
0.8881742189945111
1.3653567268314561
1.1185727703587371
0.7186704777743597
0.7885174124996159
-1.3678317852541622
-1.1651722554370583
0.7625253163171121
0.7461119606307298
0.670645723449275
0.6293198065156779
0.74858783138632
-1.157861746199311
-0.6185376723609778
-1.003699430764579
0.09806007617539446
-0.4124196359078115
-0.646086027584208
0.716465701835651
0.6908716407915024
-0.2925030236354782
0.6197141864478991
0.6077950112147795
0.18649423418547312
-0.5078022146957837
-0.430581663538912
0.7030479972797704
0.6758790858188871
0.17925853343718318
-0.9624431898721733
0.6593602416520982
0.7283682580285997
-1.3502992932838145
0.9074603590714874
0.5647954701638824
0.44302255939922464
0.516718072948029
0.699068934633531
0.40204942564300084
0.7409171801660533
0.7214742573182142
0.780898282840655
-0.5463991905662723
0.697898070805477
0.6575443461067266
-0.26843214719024244
0.7358085104555031
0.7460135266046042
-0.8111372242882086
0.6984056667745044
0.7437683880262284
0.6967872959365125
0.6802666835905036
0.7350068694728787
0.7809856806061813
0.2538437893303003
0.8165308433541122
0.8059451595241895
-0.20433704109636547
1.3816850322346141
-0.7185902531638587
0.14660161408907094
0.8861805362388897
0.9605840697948121
0.9508028545319558
0.5943117719813619
0.9812879481441691
0.5690654667520189
1.0379628619752341
1.0260563690994124
0.7819672013675802
-0.38203904487210577
1.0706702092706308
1.141061682993333
-1.0334152214744678
-0.5866756652747206
1.1383891918995883
1.1670120814542713
0.8040690235793772
1.2290287301599627
1.2542572955231737
-0.9856654491861677
-1.4928536751510602
-1.2832787655978506
1.2929610910843887
1.2947629696017413
0.32980603814707105
-0.762339665583908
-0.9803617736402915
1.3404790229205104
1.4046154856896493
1.1336697462253529
0.572641426848275
-1.1606441180565086
-0.9909388088599294
1.1887655419169945
-1.1503583754411824
1.486873484811055
1.531471148231227
1.4757157289709133
0.6799056039713859
1.592989196123806
1.6049997318759788
0.5371483593406171
1.6108810948318304
1.6005867334996886
-0.273743720745734
-0.35054890656004256
1.4097778973404393
1.0336206665260006
-0.3247375512969679
-0.5806194614788543
-0.4721910796447365
-1.609079130806952
-0.2250210660090795
0.5690030371626426
0.8220959641928287
0.6593528230588879
-1.548749492886831
-1.5272491172013507
-1.5236416807070516
-1.4929885195301635
-0.7907810451677026
-1.4369962951817803
-1.4088455153844763
-0.48163420010777647
-1.3686628514266366
-1.3057495695127137
-1.291879813517672
-1.294222463533869
-1.2396502997608247
-0.6386664134500192
-1.2209256437868676
-1.1935074483128443
-0.2074614324191785
-0.27253480049944734
-1.3073869800671374
-1.0184469301094408
0.2574303401524063
-0.9353953231013152
-0.9839486650647666
0.1201902818201468
-0.6285130990578642
-0.614869100621947
1.269346801957903
-0.966787074243499
-0.9312477934499499
-0.9212337802822745
-0.5717200406332779
-0.9006922714121689
-0.8378482247873281
-0.8496695494540105
-0.8282094440119852
-0.7764251701838758
-0.8162915744494741
-0.7998422783063062
0.30193815696124954
-0.7546539635406904
-0.7123241519439095
0.8426032791641703
-0.7250367715028759
-0.13194434435639366
-0.6723615286453208
-0.680730701392176
-0.6695874771625487
-0.7000608563781446
-0.7460756343625451
-0.6737081542651068
0.27119696659619935
-0.8144635339278562
-0.8395871070893713
-0.9929523066243884
-1.021106268238609
-0.6825809251442095
-0.8687592497994696
0.6734998980978094
0.8371046936462935
-0.7955525697941573
0.6694052883441328
-0.838822820489014
0.6526369570675725
0.18629414581622897
0.3164888290708623
-1.6126097587234358
-0.9920571763370447
-0.9743908515026032
1.402087346090062
-1.5044384026266049
0.5672815012446467
-1.5153740125508772
1.3998424248962866
1.3113469367568458
1.534918348757331
1.5041576944319985
1.0190923845121846
0.6006457662632979
0.5838357659768417
0.6306695956837413
-0.2041538638440795
1.107091038940769
1.1947990460895483
-1.1156154839427914
-1.1280438249359355
-0.5614556558404354
-0.5741320368312487
0.5359744825190291
0.6287481694495594
-1.2563753584328938
-1.4146637417150736
-0.30775824123730416
-1.1854839495940475
0.7758635710385842
0.595174359873023


==> output_bu_20240409/example9/nPred2/stepSize0.02/t_all.txt <==
43
0.0
0.002
0.001
0.00336
0.00218
0.00489
0.00353
0.00657
0.00505
0.00841
0.00673
0.01042
0.00858
0.01264
0.01061
0.01508
0.01284
0.01778
0.01531
0.02076
0.01803
0.02402
0.03113
0.03944
0.04902
0.05993
0.07227
0.08619
0.10191
0.11972
0.14003
0.16339
0.19049
0.22225
0.25985
0.30482
0.35921
0.42579
0.50818
0.61132
0.74219
0.91071
1.0


==> output_bu_20240409/example9/nPred2/stepSize0.02/t_nonsucc.txt <==
10
0.002
0.00336
0.00489
0.00657
0.00841
0.01042
0.01264
0.01508
0.01778
0.02076


==> output_bu_20240409/example9/nPred2/stepSize0.02/t_succ.txt <==
33
0.0
0.001
0.00218
0.00353
0.00505
0.00673
0.00858
0.01061
0.01284
0.01531
0.01803
0.02402
0.03113
0.03944
0.04902
0.05993
0.07227
0.08619
0.10191
0.11972
0.14003
0.16339
0.19049
0.22225
0.25985
0.30482
0.35921
0.42579
0.50818
0.61132
0.74219
0.91071
1.0


==> output_bu_20240409/example9/nPred2/stepSize100.02/gfsetAfterIt0.txt <==
3414
-9.80445382438797e-15
2.78907722191005e-07
1.5305298328532377e-07
5.577581671935077e-07
4.132616732352081e-07
8.365494948054467e-07
6.812232093296857e-07
1.1151599185353835e-06
9.56153840820538e-07
1.393542571621888e-06
1.217682003400503e-06
1.6716220963456326e-06
1.4972958430237511e-06
1.949335728801211e-06
1.7558268071902543e-06
2.226618396767987e-06
2.0655123860964654e-06
2.5034074419451454e-06
2.342338577099657e-06
2.779640857150292e-06
2.631926280461633e-06
3.0552575961688295e-06
2.8933535443827663e-06
3.3301972594704855e-06
3.1547969754436432e-06
3.604399944072059e-06
3.4225670815472044e-06
3.877806198920311e-06
3.6757569277651886e-06
4.150356414905783e-06
3.9810681658130995e-06
4.421992498487144e-06
4.263713747258063e-06
4.692650822240335e-06
4.516787789442955e-06
4.9622886794335505e-06
4.757629842024612e-06
5.230782464747359e-06
5.0461074640620475e-06
5.498316873897053e-06
5.289901169437575e-06
5.763896272978351e-06
5.569023958934131e-06
6.027341091412212e-06
5.891777472623439e-06
6.290340068230852e-06
6.222880960099757e-06
6.552477667534889e-06
1.5756615562939955e-05
1.4404990561151853e-05
1.4516226365613397e-05
6.813044096219176e-06
6.560975486161502e-06
7.072157651930111e-06
6.863257085578821e-06
7.329709242712485e-06
7.136161685144742e-06
7.585651049889687e-06
7.4101559025533236e-06
7.839917934070782e-06
7.6190194842303745e-06
8.092447893284937e-06
7.920623402268404e-06
8.343180599905901e-06
8.135586478459522e-06
8.592042544880476e-06
8.388594134569322e-06
8.839009261817277e-06
8.576383327463529e-06
9.083868758168482e-06
8.84641127072038e-06
9.327117193007286e-06
9.17320721088189e-06
9.566572546501691e-06
9.803108187881238e-06
9.491660264723132e-06
1.0039508888901396e-05
9.780192905426822e-06
1.027398402146481e-05
1.0036902737475745e-05
1.0506047089584084e-05
1.0291193221966524e-05
1.0735749520445202e-05
1.0486199797472498e-05
1.0962998943645377e-05
1.0650038032028528e-05
1.1187737122986076e-05
1.0898991339735005e-05
1.140991839004822e-05
1.117669338245848e-05
1.1629415966918282e-05
1.1383771479572833e-05
1.1846423178735485e-05
1.15442551536603e-05
1.2059930004779639e-05
1.1787561254828931e-05
1.2270584701128322e-05
1.2042860509341393e-05
1.2479603657152067e-05
1.2290760368942701e-05
1.2685889233456022e-05
1.2205869283392665e-05
1.0849756660233741e-05
1.2198669324209137e-05
1.2889204904064298e-05
1.253497597160411e-05
1.308954603404319e-05
1.2788924875684834e-05
1.3286848648991751e-05
1.3025944181003957e-05
1.348106265987317e-05
1.3167010342262873e-05
1.3672153209594412e-05
1.335630143142426e-05
1.3860021510312645e-05
1.3575505999022365e-05
1.4044822854000378e-05
1.3799456801024979e-05
1.4227777643377072e-05
1.3935508763773594e-05
1.4407439008451732e-05
1.4120121689776328e-05
1.4582869663852719e-05
1.4327987267970254e-05
1.4755164578737257e-05
1.4453669634792773e-05
1.4923980673574064e-05
1.4651975464723276e-05
1.5089364246633597e-05
1.4778098456882532e-05
1.525126333974721e-05
1.4948391906331618e-05
1.540964055754993e-05
1.5154286506978226e-05
1.556451235441922e-05
1.5324082757853353e-05
1.571567686958694e-05
2.781189726258323e-06
4.839834220407175e-07
-6.84270296132751e-08
1.5863768016093573e-05
1.550307767518849e-05
1.6011766261332665e-05
1.568757391295608e-05
1.615510551956262e-05
1.5872990999071304e-05
1.6291923734769865e-05
1.6098365571541176e-05
1.6425789275717855e-05
1.6555716237464882e-05
1.6173857059558587e-05
1.6681946128671284e-05
1.634538358065024e-05
1.6804392169915408e-05
1.6490184810994527e-05
1.692305735402906e-05
1.2453368553099009e-05
1.1295434351843586e-05
1.1522956666577319e-05
1.7037922827735604e-05
1.677244101072802e-05
1.7148973963256965e-05
1.684422574343075e-05
1.725620720663666e-05
1.69271389636279e-05
1.735957538788493e-05
1.7035204960949013e-05
1.745919930721684e-05
1.7197233220565976e-05
1.755457283903569e-05
1.724655825698381e-05
1.7647537735840514e-05
1.7351600756991195e-05
1.7739494066685537e-05
1.749164973216906e-05
1.7825231668759856e-05
1.7521446987617323e-05
1.790466745541468e-05
1.760003832129226e-05
1.7980733981598428e-05
1.772223755590941e-05
1.8052626679096185e-05
-1.5388841454593946e-05
-1.5695956801113312e-05
-1.5497159672150103e-05
1.8120543857357047e-05
1.778989420534582e-05
1.8184413726702658e-05
1.7865527163903058e-05
1.8244235978810948e-05
1.7956134940727746e-05
1.8299989922793547e-05
-7.978468530939539e-06
-6.2470079454601456e-06
-7.198577509186616e-06
1.835165898268906e-05
1.8033901144252092e-05
1.8399223975158777e-05
1.813351063360897e-05
1.8442664783475112e-05
1.8117304153904146e-05
1.848195978434285e-05
1.8180462019748806e-05
1.851708593541217e-05
1.82409166401126e-05
1.8548018545933292e-05
1.8303332227646622e-05
1.8574731751515422e-05
1.8314001967944983e-05
1.8597196581491074e-05
-8.864335376362807e-06
1.8615388048372315e-05
1.8328861528198616e-05
1.8629258650130215e-05
1.8398054695959922e-05
1.8638837368497933e-05
1.835707775971638e-05
1.864386018631567e-05
1.8366635111281437e-05
1.864514964318729e-05
1.8390797012761112e-05
1.8643860186272672e-05
1.840528375979964e-05
1.8638837368384125e-05
1.8360983108108315e-05
1.8629258650226407e-05
1.8615388048403127e-05
1.834509893670953e-05
1.8597196581844138e-05
1.8335204116709778e-05
1.857473175139391e-05
1.8355352131574184e-05
1.8548018546068618e-05
1.82759128430904e-05
1.8517085935144077e-05
1.8291612696595802e-05
1.848195978424979e-05
1.8185741755648277e-05
1.8442664783535184e-05
1.8156334944726167e-05
1.8399223975134786e-05
1.8190585846538372e-05
1.835165898267717e-05
1.8112322519865915e-05
1.8299989922778615e-05
1.8101725720070692e-05
1.824423597858496e-05
1.79751760741177e-05
1.8184413726903733e-05
1.7884340110821675e-05
1.8120543857312757e-05
1.792687356886427e-05
1.8052626679287042e-05
1.7810870145934406e-05
1.7980733981808207e-05
1.7741714576652897e-05
1.790466745553529e-05
1.7671797283464303e-05
1.782523166865855e-05
1.7650956517815527e-05
1.773949406671709e-05
1.752889762347455e-05
1.764753773568269e-05
1.7482659537079684e-05
1.7554572839296453e-05
1.730667591577917e-05
1.745919930726572e-05
1.720157285409445e-05
1.7359575387897783e-05
1.7118700567458152e-05
1.7256207206641973e-05
1.7090327573768428e-05
1.7148973963215077e-05
1.695355527114687e-05
1.7037922827912038e-05
1.689160715546902e-05
1.6923057354190462e-05
1.672922500804326e-05
1.6804392169877807e-05
1.6650808457599838e-05
1.6681946128647333e-05
1.6473673054311065e-05
1.6555716237272812e-05
1.6396477796937855e-05
1.6425789275704858e-05
1.6190268731523507e-05
1.6291923734751105e-05
-2.46106849755598e-06
1.6155105519527995e-05
1.5980787697512637e-05
1.601176626140765e-05
1.588774581809875e-05
1.5863768016133404e-05
1.566665873671622e-05
1.57156768695054e-05
1.5491545032591262e-05
1.5564512354248107e-05
1.540964055745899e-05
1.528537650297783e-05
1.525126333972703e-05
1.5105691299099331e-05
1.5089364246622634e-05
1.5002190560567568e-05
1.492398067378063e-05
1.479832054583937e-05
1.4755164578808183e-05
1.4606162759375708e-05
1.4582869663845268e-05
1.4418438771414206e-05
1.4407439008564601e-05
1.4269097723632473e-05
1.4227777643274157e-05
1.4151781442585266e-05
1.4044822853911392e-05
1.3939439847169129e-05
1.3860021510386042e-05
1.3750185169855007e-05
1.3672153209417459e-05
1.3557504436020456e-05
1.3481062659946125e-05
1.341535600681807e-05
1.3286848648952111e-05
1.3189190628836323e-05
1.3089546034050369e-05
1.3031192780557074e-05
1.2889204904023692e-05
1.2773097784724719e-05
1.2685889233583118e-05
1.256941693866421e-05
1.2479603657139748e-05
1.2363675211629442e-05
1.227058470121384e-05
1.2223644035879785e-05
1.205993000481726e-05
1.1977976905822194e-05
1.1846423178667511e-05
1.1717002947763325e-05
1.1629415966923375e-05
1.1440188204069265e-05
1.1409918389967779e-05
1.6919617662131447e-07
9.009010751991182e-07
1.909569000511299e-06
1.1187737122853919e-05
1.1135945358639777e-05
1.0962998943604228e-05
1.0871163786547469e-05
1.0735749520444212e-05
1.0686475441868449e-05
1.050604708967098e-05
1.0398454126216564e-05
1.027398402155182e-05
1.0085541922859224e-05
1.0039508888979079e-05
-9.765222568042484e-06
-8.990430445527057e-06
9.803108187869175e-06
9.73567181412467e-06
9.566572546452793e-06
9.377626968835871e-06
9.32711719303702e-06
-1.6221709128839562e-06
9.083868758148097e-06
9.021687139124306e-06
8.839009261823635e-06
8.816541131742404e-06
8.59204254501197e-06
8.518186705899185e-06
8.343180599902615e-06
8.198706178744243e-06
8.092447893243093e-06
7.83991793403601e-06
7.831939799683025e-06
7.585651049756901e-06
7.616402338456881e-06
7.329709242729702e-06
7.32133358499414e-06
7.072157651893265e-06
7.078574507877563e-06
6.813044096270102e-06
6.844231643172345e-06
6.552477667496592e-06
6.587340891068257e-06
6.290340068126176e-06
6.3339564874716534e-06
6.0273410914830036e-06
6.043606986968504e-06
5.763896272982366e-06
5.767564191421563e-06
5.498316873941486e-06
5.550536010157202e-06
5.230782464694064e-06
5.271343118879742e-06
4.9622886793812445e-06
4.986111271976145e-06
4.6926508221846935e-06
4.74716517023277e-06
4.421992498485555e-06
4.47789367199041e-06
4.150356414863654e-06
4.209850790154243e-06
3.877806198954075e-06
3.922687748779177e-06
3.6043999440902373e-06
3.6748459696231725e-06
3.33019725945557e-06
3.4065623811910897e-06
3.0552575961538357e-06
3.143363890258424e-06
2.7796408571928397e-06
2.8472837741848595e-06
2.5034074417713334e-06
2.5847366079529145e-06
2.2266183974187025e-06
2.2944477694282403e-06
1.949335726719691e-06
2.0056448490140127e-06
1.6716221029595953e-06
1.760509931008105e-06
1.393542551010724e-06
1.4784135018027486e-06
1.1151599800806395e-06
1.090026969515976e-06
8.365493223751385e-07
8.987870968217428e-06
8.271026891632609e-06
8.619835305777341e-06
5.577585964933336e-07
6.901474281768093e-07
2.7890692070375494e-07
3.323331471426773e-07
-9.32802669955808e-15
-2.9193539859630112e-08
-2.7852612230879005e-07
-2.8956848144907174e-06
-5.570758642271297e-07
-4.051060351981185e-07
-8.354933183717221e-07
-7.075172782902916e-07
-1.1137634725315122e-06
-1.0264681868262534e-06
-1.3917936803397823e-06
-1.4165790842118487e-06
-1.6695257802382498e-06
-1.9468914025344235e-06
-1.7877435504052278e-06
-2.2238275456977926e-06
-2.072030645869627e-06
-2.50027112958643e-06
-2.3349355759551498e-06
-2.776160492896138e-06
-2.5920424953149955e-06
-3.051434686013977e-06
-2.8456897149284357e-06
-3.3260334718140228e-06
-3.156900403391726e-06
-3.599897065928779e-06
-3.431010849107554e-06
-3.872966184733539e-06
-3.6833607143042354e-06
-4.145181179052443e-06
-3.964893907171389e-06
-4.4164846646943945e-06
-4.212342880038913e-06
-4.686810814381742e-06
-4.5057178514730336e-06
-4.956125830766481e-06
-4.748279181966056e-06
-5.224272457093729e-06
-5.052570918960307e-06
-5.491564507888744e-06
-5.320452392701578e-06
-5.7565132729750736e-06
-5.557521922999254e-06
-6.019620199824693e-06
-5.817181872860876e-06
-6.282627078239662e-06
-6.1108793763269775e-06
-6.544365185001623e-06
-6.370881186333594e-06
-6.80464742128619e-06
-6.604938223506762e-06
-7.063449092924254e-06
-6.86352362236996e-06
-7.320700285076468e-06
-7.109754183642904e-06
-7.5763425122402844e-06
-7.389704001972756e-06
-7.830313665030311e-06
-7.661873260144048e-06
-8.082550737106515e-06
-7.874274396155243e-06
-8.332994596519622e-06
-8.126653614583826e-06
-8.581568161375684e-06
-8.325237746559572e-06
-8.828260461109155e-06
-8.602495909960067e-06
-9.072808687710787e-06
-8.865360181491797e-06
-9.315901337513383e-06
-9.098734700015086e-06
-9.554629437143178e-06
-9.412987940940331e-06
-9.790899560022198e-06
-5.441498972563094e-06
-1.0027515985318519e-05
-9.763452901654642e-06
-1.0261602621544468e-05
-1.0025652134608424e-05
-1.0493445724327604e-05
-1.0212689000077247e-05
-1.0722887162633444e-05
-1.0537443449585716e-05
-1.0949891854478191e-05
-1.1174384452100365e-05
-1.0824524295410127e-05
-1.1396330204958563e-05
-1.1102358648773013e-05
-1.1615576010804456e-05
-1.1325207111540369e-05
-1.183241068111944e-05
-1.1497777686680246e-05
-1.2045465906303249e-05
-1.1706435016546173e-05
-1.22559323222332e-05
-1.1912665198383146e-05
-1.2464991935425325e-05
-1.2165003703816052e-05
-1.267099701130563e-05
-1.2324072668722662e-05
-1.2874124661976447e-05
-1.254084361167762e-05
-1.3074257892426697e-05
-1.2758154071672365e-05
-1.3271365852431524e-05
-1.2974447738882958e-05
-1.3465379583307119e-05
-1.309142686234199e-05
-1.3656307172628055e-05
-1.3276295065319533e-05
-1.3843896557803861e-05
-1.3460208040910001e-05
-1.4028877391549387e-05
-1.3711453196316866e-05
-1.4211729017577739e-05
-1.383808198215126e-05
-1.4390909931659814e-05
-1.4029416683312848e-05
-1.4566267274103617e-05
-1.424259164112839e-05
-1.4738385823048511e-05
-1.4369856473170472e-05
-1.4907060980162478e-05
-1.4563145017052057e-05
-1.5072298948536903e-05
-1.465366213253797e-05
-1.5234069794568217e-05
-1.4861658102718133e-05
-1.5392288936279116e-05
-1.4969632411228632e-05
-1.5547141197230068e-05
-1.5190925530808586e-05
-1.569779640030374e-05
-1.528962775245664e-05
-1.584724497074585e-05
-1.5479229764036084e-05
-1.599524763111033e-05
-1.5563880244813932e-05
-1.6137078251210045e-05
-1.5775799786320712e-05
-1.6274190726869127e-05
-1.5809030748453365e-05
-1.6407874383154393e-05
-1.60193576537807e-05
-1.653775680532616e-05
-4.423916540654538e-06
-1.6663914621151598e-05
-1.6205033637453017e-05
-1.6786305921663827e-05
-1.6365681366820116e-05
-1.690492083877141e-05
-1.6555037217115244e-05
-1.7019748139063505e-05
-1.6702442144799726e-05
-1.7130756761912792e-05
-1.72380026812415e-05
-1.675773280945372e-05
-1.7341217576525345e-05
-1.6954384152485383e-05
-1.7441351144914078e-05
-1.70655518943477e-05
-1.753479498610899e-05
-1.7218252108364248e-05
-1.7637541236775078e-05
-1.7289348245562927e-05
-1.7703823256483617e-05
-1.7396394683436606e-05
-1.7880953260776167e-05
-1.753537061165544e-05
-1.760899084383383e-05
-1.744446486079968e-05
-1.9002264786245598e-05
-1.817001504136961e-05
-1.9080855149667522e-05
-1.876940046361671e-05
-1.7825922038069386e-05
-1.8032310023891697e-05
-1.8244731042650765e-05
-1.766013529391471e-05
-1.8209161162264267e-05
-1.79550944809995e-05
-1.8290385537211195e-05
-1.8019956073327795e-05
-1.8335104178040977e-05
-1.8081781779097878e-05
-1.8384425627911604e-05
-1.8101782557652802e-05
-1.8427296887585288e-05
-1.8174658516363027e-05
-1.8466655767547725e-05
-1.8168098610663288e-05
-1.850168578220626e-05
-1.8219374219222253e-05
-1.8532575274638505e-05
-1.8317738475050242e-05
-1.8559241203161444e-05
-1.8286581116040973e-05
-1.8581671189671262e-05
-1.8296348158422077e-05
-1.8599832083424575e-05
-1.8345056598002108e-05
-1.861369345828373e-05
-1.8374569904346446e-05
-1.8623225123197374e-05
-1.8333046543958448e-05
-1.862838373884464e-05
3.3702296959296966e-07
8.693772494769061e-07
-5.965147630106684e-07
-1.8629169086182793e-05
-1.827776716940421e-05
-1.8627368843857078e-05
-1.8378275963102233e-05
-1.862248208611571e-05
-1.833201904104589e-05
-1.8612878140273307e-05
-1.8343960124339622e-05
-1.8599037293679486e-05
-1.858087242325209e-05
-1.8309002766852313e-05
-1.8558446378693124e-05
-1.827551373305085e-05
-1.8531779815888027e-05
-1.8252246242410974e-05
-1.850090263877109e-05
-1.824039912498941e-05
-1.846584023642458e-05
-1.842661720143557e-05
-1.816249343778242e-05
-1.8383256373831246e-05
-1.8106823558384916e-05
-1.833577921827256e-05
-1.8063927116157598e-05
-1.8284205631969568e-05
-1.8026098368040753e-05
-1.8228554788358844e-05
-1.803465930287396e-05
-1.816884249074727e-05
-1.7909669357251074e-05
-1.810509151386054e-05
-1.7794742255657765e-05
-1.8037293614590462e-05
-1.7839918909466405e-05
-1.7965551682850114e-05
-1.7700401783688046e-05
-1.7889550805401497e-05
-1.7608989448595652e-05
-1.7810529126776425e-05
-1.757810140200877e-05
-1.7723938769645556e-05
-1.7477862018760774e-05
-1.763213777445696e-05
-1.7395852964170132e-05
-1.754033225134577e-05
-1.733210223802477e-05
-1.7444866670978006e-05
-1.7198384810604504e-05
-1.734549538848759e-05
-1.7079188624592444e-05
-1.7242284223779002e-05
-1.7028689197056372e-05
-1.713528074935173e-05
-1.690917161699269e-05
-1.7024297582868203e-05
-1.6617263777723294e-05
-1.6910105692929475e-05
-1.6690310142361816e-05
-1.6789892072624413e-05
-1.6507171528718885e-05
-1.6674185722770106e-05
-1.6376191761338586e-05
-1.652389741282069e-05
1.3596937532114695e-05
1.3903952205137424e-05
1.299896124184987e-05
-1.648444943572436e-05
-1.6187788058831793e-05
-1.6015292377364756e-05
-1.603382270186638e-05
-1.7125715840213524e-05
-1.613634792564008e-05
-1.6970441733110934e-05
-1.6765693893961885e-05
-1.5586060587399324e-05
-1.599518222549525e-05
-1.576629935665234e-05
-1.5460872363830683e-05
-1.5527740260473446e-05
-1.538439237084679e-05
-1.5396331326543004e-05
-1.5143718712588015e-05
-1.523187170090114e-05
-1.5056384872545798e-05
-1.5071772731041855e-05
-1.4856834932177967e-05
-1.4906098527837831e-05
-1.4673128844085056e-05
-1.4737548829242545e-05
-1.443275142287119e-05
-1.4565407860229873e-05
-1.4390062678464384e-05
-1.4278022089781303e-05
-1.421090420952805e-05
-1.4030750210408596e-05
-1.4028058485663387e-05
-1.3857531769302562e-05
-1.3843068289574241e-05
-1.3741218607273298e-05
-1.3655493276778606e-05
-1.3505944450637985e-05
-1.346457405332371e-05
-1.331144158849932e-05
-1.3270570617874078e-05
-1.3126635282763362e-05
-1.3073472661072504e-05
-1.2999415904457403e-05
-1.287335011416256e-05
-1.2777403203319667e-05
-1.267023212606516e-05
-1.2549283109659303e-05
-1.246424146036408e-05
-1.2334861402151304e-05
-1.2255179770213812e-05
-1.2203493110903425e-05
-1.204472302994704e-05
-1.1962746171023554e-05
-1.1831690997862762e-05
-1.1794287831308859e-05
-1.161486519495265e-05
-1.1570639191573139e-05
-1.1395632323360348e-05
-1.1389461271112387e-05
-1.1173698670306195e-05
-1.1133099270208663e-05
-1.0949218688930942e-05
-1.0894336387171244e-05
-1.0722226569746519e-05
-1.0623969837645978e-05
-1.0492798538598453e-05
-1.0348605368953647e-05
-1.0260966736779628e-05
6.60341997799382e-06
5.36963514807744e-06
5.9019422401145435e-06
-1.0026900052498203e-05
-1.0022804672301224e-05
-9.790272562916167e-06
-9.739618205393828e-06
-9.554016078878402e-06
-9.460380432269399e-06
-9.315325320167806e-06
-9.150527466860068e-06
-9.072240676109834e-06
4.892092967581381e-06
5.9886516297547925e-06
4.5789375355383875e-06
-8.827708436695028e-06
-8.813838379779491e-06
-8.58103023239631e-06
-8.584993918052448e-06
-8.332471479383058e-06
-8.303346280920106e-06
-8.082042455729902e-06
-7.96846852190784e-06
-7.82982042681133e-06
-1.0959511262994376e-05
-1.0835479204803147e-05
-1.2428671734544865e-05
-7.575864463000478e-06
-7.614617551947721e-06
-7.320237622370402e-06
-7.320980553092545e-06
-7.063001858564352e-06
-7.046937081086156e-06
-6.804216204929105e-06
-6.710409275762663e-06
-6.543948564973535e-06
-6.282230973072291e-06
-6.328886680608044e-06
-6.019223697495609e-06
-6.074590617235431e-06
-5.756134123359029e-06
-5.791104724087516e-06
-5.4912177374223005e-06
-5.493679986068458e-06
-5.223938135493945e-06
-5.2764996680617295e-06
-4.955809337328722e-06
-5.04286481895458e-06
-4.686510900848886e-06
-4.7516278443736925e-06
-4.41620181024066e-06
-4.46081215373472e-06
-4.144915405266484e-06
-4.229044819898558e-06
-3.872717626353868e-06
-3.960989557691343e-06
-3.5996658212582638e-06
-3.6388572444943254e-06
-3.325819641065324e-06
-3.264405034662749e-06
-3.051238360970703e-06
1.5897811859163583e-05
1.468576006508956e-05
1.5008385356227313e-05
-2.7759817591244797e-06
-2.898819597191502e-06
-2.50011006473661e-06
-2.62170823929907e-06
-2.223684221032546e-06
-2.3288903114318415e-06
-1.9467658763424427e-06
-2.0547225584625514e-06
-1.6694181168416027e-06
-1.7858754580833998e-06
-1.3917038874790606e-06
-1.4720324625492215e-06
-1.1136916930533964e-06
-1.2121197205131912e-06
-8.354392594139968e-07
-9.389473694923124e-07
-5.570403729494923e-07
-6.458493180373332e-07
-2.7850736770018777e-07
-3.528240162010531e-07
-1.090127599791437e-07
3.8141016593358626e-07
9.371551407714434e-07
1.4557420313477286e-06
2.1403620882414154e-06
1.8854793682127936e-06
2.3572262704922975e-06
1.1470689284267288e-06
2.906763581666291e-06
1.3363873529209714e-05
1.3546431510881174e-05
3.34999641599707e-06
-7.100629931938401e-06
-7.248564655139413e-06
-6.40972242418786e-06
3.76373211316652e-06
4.124805333451615e-06
4.473944242288329e-06
-7.596430318004509e-06
4.891775259472141e-06
3.1523303857415887e-06
5.31454884620683e-06
5.683869781336394e-06
6.003021995646066e-06
-2.448215788829088e-06
-1.7867660995096959e-06
-1.4922713210101387e-06
6.3250723756516776e-06
6.59449439355471e-06
6.941650953469232e-06
7.294444831653695e-06
7.493538471979326e-06
7.88827308328183e-06
5.37051301153903e-06
8.23182170853315e-06
8.478113444629729e-06
8.809179491769488e-06
1.577228476919524e-05
1.0181507594441292e-05
9.81355057164528e-06
9.481811689700526e-06
-7.024313139659805e-06
-5.867742906892834e-06
1.057960149367499e-05
1.106587572514281e-05
5.608506411681441e-06
-6.66678121473191e-06
1.1435305631838727e-05
1.1821271219396745e-05
-5.585115523869198e-07
4.395715171359077e-06
1.2085275659850263e-05
1.2398486440890336e-05
1.278339799336909e-05
-8.290891591386409e-06
1.291987980294374e-05
1.3224107364976392e-05
1.3567913511329956e-05
5.465723926868827e-06
7.444768795386574e-06
1.3748283557751914e-05
1.4050915014794392e-05
-1.397532679557002e-05
-1.3216861935242562e-05
-1.383832251889658e-05
1.4332496391458834e-05
-4.338117268277887e-06
-4.235134569068895e-06
-2.224707344847208e-06
1.4584309446660002e-05
1.4812429763695805e-05
-3.25011467447381e-06
-6.5375085237923716e-06
1.5021432173671118e-05
1.531445705827992e-05
1.5455372161354716e-05
1.8012394925714655e-05
1.6008432494712796e-05
1.5671741060109168e-05
1.4584409145148386e-05
1.6116209344765714e-05
8.822679713215999e-06
1.573603437945947e-05
4.856186197428558e-06
4.341741362663462e-06
-1.034461895354629e-05
-1.053547072306338e-05
1.65279387681061e-05
1.6500947797315988e-05
1.659889635199524e-05
1.6844104655060554e-05
1.5097016844636584e-05
1.421076604188687e-05
1.4612765462913332e-05
1.6983171057598245e-05
1.7212027882003432e-05
-6.404486917384273e-06
1.7228618908792958e-05
1.733203877849049e-05
-1.0205376516349347e-05
-9.809300412583417e-06
-9.180338356899124e-06
1.7399925343700438e-05
7.700215169109581e-06
1.7493061723511817e-05
1.7429432840020325e-05
1.0286932223972793e-05
8.870445517578065e-06
8.947594297360983e-06
1.7708786278283748e-05
1.8689003342341633e-06
4.52461457371243e-06
1.7760957332312852e-05
7.632598176953648e-06
6.847490145957516e-06
1.780725543272835e-05
1.7941525997423274e-05
1.7958299257861696e-05
1.2428228766216713e-05
1.1078977864450713e-05
7.2204695517225665e-06
1.796455562072504e-05
4.947623036837992e-06
1.8052987885392663e-05
1.8034837342059883e-05
1.8064453296405293e-05
1.8149850339611982e-05
1.8073225107733575e-05
1.5147365634287664e-05
1.7949167466295135e-05
1.6005169688588535e-05
1.4824424502921124e-05
1.6051712693364047e-05
1.8041017246042436e-05
1.7920033555811082e-05
-9.770609140666086e-06
1.779772591339433e-05
1.786538245333956e-05
-1.4489570486132424e-06
-2.155829516469029e-06
1.7753430552212576e-05
-5.7045324979959e-07
1.742151298177587e-05
1.755054287012894e-05
-1.5967856299914857e-05
-1.5141999947900648e-05
-1.5254601368611482e-05
1.741955270562929e-05
1.742381340484139e-05
1.732051737346274e-05
1.4678340081925053e-05
1.3189148248370999e-05
1.7185388239557116e-05
-5.79588273301656e-06
1.68434718793054e-05
1.6849613660147356e-05
1.6730419717570108e-05
1.659099635083932e-05
-8.239870388944465e-06
1.6344195468475e-05
3.7504002888560063e-06
1.6066514978949517e-05
1.5780295091720077e-05
1.556571836888735e-05
1.5303961931496807e-05
7.74272341142619e-06
1.4754702074240063e-05
1.4881510005279721e-05
1.4442332194931278e-05
1.422130452192285e-05
1.4026919234608841e-05
1.3900586532112591e-05
-8.913678993863651e-06
1.35997938069761e-05
1.3428303998390547e-05
1.314357461580475e-05
-1.2807002416664663e-05
1.2834522013612704e-05
1.0043933607983504e-05
9.666415309741323e-06
9.546431412206021e-06
1.2450262301600509e-05
1.2149767879272927e-05
1.2002323244290595e-05
1.1632197351292267e-05
1.63486602877954e-05
1.5765235972605133e-05
1.5629420043246935e-05
1.1282906404745969e-05
-8.988759397673152e-06
1.1064317603990038e-05
-4.813566193400912e-06
-4.145828768352117e-06
-5.268584272985385e-06
1.0743650342705402e-05
1.0417335362914389e-05
-3.823249626329538e-06
1.0013355037883994e-05
1.4021535209030557e-05
9.638773979842122e-06
-1.0512908048180808e-06
9.319263474830601e-06
8.800826293638803e-06
8.58104990853625e-06
1.3981158645267633e-05
1.3201100801301076e-05
1.3625096512415356e-05
8.153006489788089e-06
-1.6455379168835753e-06
6.9886527182068e-06
7.408625943664295e-06
6.502005218093864e-06
6.70730033949298e-06
1.3400239256533892e-05
1.1517904720835288e-05
6.357007974419444e-06
6.088145031413476e-06
5.77327487925386e-06
5.4166212349573316e-06
5.962781985658437e-06
5.0407019840021306e-06
4.651363215915979e-06
-1.0992337334433388e-05
4.10369163379737e-06
1.0342558792104241e-05
1.0938116822745455e-05
3.5610028617499206e-06
3.08845494117298e-06
1.477813933518429e-05
2.5184994376079673e-06
1.1209722363714401e-05
2.0364992823928857e-06
1.6894932057920572e-06
1.2709579677539833e-06
8.748359038377121e-07
7.948668445166519e-06
4.595768080236931e-07
-3.786768599996417e-08
9.883658754896755e-06
5.7080185964834774e-06
-7.005656639220315e-07
-1.6177757297728278e-05
-1.4728382203422455e-05
-1.2265429047719208e-06
-1.0478484118765909e-05
-2.520494224236737e-06
-2.097157701406964e-06
-1.467942057990834e-05
-6.6991535734433e-06
-3.482194466688379e-06
-5.8961835604251e-06
-2.883780763485871e-06
-3.295402167933126e-06
-1.5762305948409605e-05
-1.4448050554900408e-05
-1.5233459783242518e-05
-3.860096201661748e-06
1.560151470567625e-05
-4.409670404708781e-06
6.222421043494053e-06
-4.789619168414844e-06
-5.259902914441304e-06
-5.577141424570248e-06
-5.913981815482965e-06
-6.3291897333406566e-06
-6.764217541879251e-06
-8.160539826180291e-07
-7.199311019961238e-06
-7.601188669610988e-06
6.9490450129713445e-06
5.776204016068423e-06
5.101223223703982e-06
-7.969163133906168e-06
-8.340627054007835e-06
-8.736028720740071e-06
7.490206752234442e-06
4.520336320216236e-06
-9.00961436033719e-06
-9.488505890279159e-06
-9.851227160112245e-06
-1.0093078925462282e-05
-1.6277274674513146e-05
-1.0959343954093224e-05
6.828081949489994e-07
9.061164700451058e-07
1.2727149381880014e-07
-1.130062115741409e-05
-1.1469677772864149e-05
-1.1859411109434868e-05
-1.2140990147091595e-05
-1.2432932541720679e-05
-1.2655235586005178e-05
3.4459489179949895e-06
-1.2801343669311166e-05
-1.2875617026463499e-05
-1.334687503188434e-05
-8.975681870774982e-06
-1.3578931384591296e-05
-1.3911505667047297e-05
-1.2832438226563507e-05
-1.3358266892636838e-05
-1.2459259939963826e-05
-1.413645388538823e-05
-1.440636656758368e-05
5.989889411783042e-06
-1.4750999243847506e-05
-1.500615805010424e-05
-9.855008832886447e-07
-3.2991338062583035e-06
-1.184992769254153e-06
4.924765583056196e-06
-1.5298535739343152e-05
-1.5386934976774413e-05
7.1879436503219725e-06
-1.561515278365946e-05
-1.593039342386662e-05
-1.6058722911592216e-05
-1.6311945054975473e-05
-1.7830279693122684e-05
-1.6788010745564946e-05
-1.643760910593164e-05
1.696140951299756e-05
1.6970629338818802e-05
-1.6935601390039723e-05
-1.690141360722429e-05
-1.7575529154562263e-05
-1.7834063538910745e-05
-1.0081839462276488e-05
-9.524422779054487e-06
-8.318101789901709e-06
-1.776338547656719e-05
-1.778552647729968e-05
-1.786029499666625e-05
-1.7818714577807595e-05
5.152145749335941e-06
-1.7890567275550823e-05
-1.791198772459046e-05
-1.8048694501349534e-05
4.398200535669749e-06
-1.7966388570679868e-05
-1.802938732912985e-05
-1.8023576203284996e-05
-1.7662895123104797e-05
7.017576462339384e-06
-1.3372601118029397e-05
-1.1254435230555029e-05
-1.2197843470891267e-05
-1.8032918283127465e-05
7.522607350994935e-06
-1.796718762259402e-05
-1.800650465573239e-05
-1.795785136563525e-05
-1.7856498373916744e-05
-1.794606588223203e-05
-1.4012664211040162e-05
-1.7690535217672626e-05
-1.7762136510956748e-05
-1.7727605784897256e-05
-1.771560754862721e-05
1.2756072748655437e-05
-1.740080188603359e-05
-1.7457902093116307e-05
1.4538617517989372e-05
1.2245960425677426e-05
-1.733816981554544e-05
-1.7163824703472158e-05
-1.713763707339814e-05
-1.697077207390492e-05
-9.067332077033977e-07
-1.6756022361278763e-05
-1.6649739031564203e-05
8.590388859516038e-06
-1.6518731767578133e-05
-1.6049790699487288e-05
-1.56948354079773e-05
1.542787166342909e-06
2.9961726627435644e-06
-1.5507119087026372e-05
-1.5428562412532258e-05
-1.566473630980208e-05
-1.56059569150934e-05
-1.5425118174223854e-05
-1.1428999685463795e-05
-1.2687513027132057e-05
-1.5098225120900904e-05
-1.4763068151822531e-05
1.71684128734064e-06
-1.4568923007468144e-05
-1.4302708036637094e-05
-6.391779197723369e-06
-1.347523486023573e-05
-1.362077187779394e-05
-2.682075969127405e-06
-1.3102014189249997e-05
-1.2848852447157196e-05
-1.2747478144380158e-05
1.6679135063089172e-05
1.6781291169368853e-05
-1.2377411696258209e-05
-1.2065902227765961e-05
-1.1933402533567713e-05
3.250490087665899e-06
3.5703286768716035e-06
-1.159369147727357e-05
-1.0614706981091403e-05
-1.1208585556999634e-05
3.7698516170939277e-06
3.5823516318124975e-06
-1.0800896650524188e-05
-1.0547970191408566e-05
-1.025697451831334e-05
1.110876437245466e-05
1.0725450103742257e-05
1.0077653525330537e-05
-1.0019515727869744e-05
9.903201124695408e-06
8.140458036785073e-06
-9.669207833255253e-06
-9.401301315500549e-06
-9.074446735658928e-06
-1.6775102487495532e-05
-1.6295586281652785e-05
-8.730104059918623e-06
-5.880896977574744e-06
-4.93014913706779e-06
-8.391788069493641e-06
-5.62088217303888e-06
-7.979003564472327e-06
7.2956193490916785e-06
-7.62593965525018e-06
-7.351370011380304e-06
-6.92858712584358e-06
1.0399987731976259e-05
-5.4828306792286034e-06
-5.960013364492726e-06
1.3371132528208053e-06
2.3138720345881106e-06
-5.0482770168167745e-06
1.1190020086638766e-05
9.964259020699908e-06
-1.727360479237144e-05
-1.6920986536313457e-05
-1.647245033413812e-05
-4.504405222416309e-06
-4.164272915246014e-06
-3.7587283942868185e-06
-3.410779722475625e-06
1.6514173300179784e-05
-3.0073831145996144e-06
-8.853513107639295e-06
-2.5448222780102863e-06
-1.315578783376292e-05
-2.045515340631226e-06
-1.7205973600638636e-05
-1.7194586697962174e-05
-1.6166992159294028e-06
-1.1758485602074828e-06
-1.0470106565344107e-05
-1.0909295773783412e-05
-7.702446047401687e-07
-3.7610549378177267e-07
9.130913567711337e-06
1.223020278217145e-05
-7.553086107581955e-08
-6.837373181001195e-07
5.318516350806721e-07
-5.339445277773699e-08
9.131343562706741e-06
1.4424250323248891e-06
2.1196014001846557e-06
2.5880190703407266e-06
1.551349880580933e-05
1.47858392727267e-05
3.0790488695959603e-06
-8.354605908471071e-06
-7.739446957122712e-06
-7.695232813702724e-06
3.574107725876885e-06
4.254596415477938e-06
-1.2338604010842383e-05
-1.1983357009070922e-05
-1.296542243687977e-05
-3.8075387655872482e-06
-4.802762953467436e-06
-4.257311499945094e-06
-1.687368916193423e-05
-1.592911336039574e-05
-1.6277359144257313e-05
-3.4657379305517355e-06
4.812838407033485e-06
5.6703974750423e-06
-1.3064383437402093e-05
-1.3310415225049437e-05
6.152745984556335e-06
7.054594644992717e-06
6.539457583774437e-06
6.991659810218233e-06
-8.19242644928346e-06
-7.215565372064245e-06
-1.6917805095946867e-05
-1.643385754892125e-05
7.90877287344132e-06
-1.1578158102311113e-05
-1.2266238424345983e-05
-1.1611149021534475e-05
-5.588438342350247e-06
-5.125497148992994e-06
-5.4214849577254795e-06
1.6054191382027863e-05
-1.62900880980108e-05
-3.29784371176046e-06
-2.8075158484510367e-06
-1.569961494743074e-05
-1.4796355455853703e-05
1.0076880735391832e-05
9.61566708042122e-06
1.0562542278168343e-05
9.690684415778367e-06
-1.4438990982022455e-05
-1.543430422977946e-05
1.4867492501893607e-05
1.1530901442968263e-05
1.0150532577866229e-05
1.5308008759690153e-06
6.322289642657249e-07
-1.4219550875607702e-05
-1.3867353599555933e-05
-1.3791752031889087e-05
1.1855539240122216e-05
1.3208598226678543e-05
1.5775547273746352e-06
1.4106442091021255e-05
1.3406269358774809e-05
1.3802846774485016e-05
-7.487458563054281e-06
1.4194046276562953e-05
-5.525929159274908e-06
1.4506266677066583e-05
9.603517169426463e-06
1.4855635237568296e-05
1.4795419285319332e-05
1.754504200532842e-05
1.5774426394716758e-05
1.614341958075673e-05
6.983391593914795e-06
1.648286962479299e-05
3.100351331565219e-06
1.6678587525419834e-05
2.3384327625524374e-06
9.36557561730854e-06
1.6884167483065133e-05
1.6809717452571692e-05
1.4206014276391683e-05
1.3333670207320405e-05
1.6850529356448988e-05
8.941684448305422e-06
8.002929450957245e-06
8.4631717338818e-06
-1.593671021542211e-05
-1.577775000758771e-05
-1.51136483556615e-05
1.7336008196749853e-05
9.550176948795089e-06
-1.555667326445364e-05
1.7127512606694587e-05
1.745365781830685e-05
-1.3564205605255753e-05
-1.2537693631513026e-05
-1.3641548831191486e-05
1.124198204719503e-05
1.0467004723133443e-05
1.752725203441017e-05
1.753990961049509e-05
1.2629689926634954e-05
1.1963463113603732e-05
1.188386526739941e-05
1.7592713580591856e-05
1.7638663062644754e-05
1.7787141729019784e-05
-3.1471258971893594e-06
-3.63710358350689e-06
5.439125287319039e-06
4.9323820007898645e-06
1.5064323516692612e-05
1.7422891776076866e-05
1.732936135933662e-05
1.669369922283701e-05
1.7323962461193978e-05
-1.6169072250443408e-05
-1.2911051046176284e-05
-1.6529834270225698e-05
-1.6399005934216968e-05
-1.0724357409713661e-05
-9.062086013164184e-06
-8.492629635288956e-06
-1.2712340710492857e-05
1.701098912501382e-05
1.697321610447648e-05
1.479092469199396e-05
1.685758959030902e-05
-8.240498359771062e-06
1.6325038496475824e-05
9.782519376409709e-06
1.146341146939141e-06
1.6196677081071584e-05
1.2256497917532948e-05
1.2107954718709969e-05
-1.8039511421350277e-07
1.591813154982825e-05
1.5517393756484433e-05
1.5281340246457204e-05
-1.3235880565401862e-05
-9.842753987052126e-06
1.4987693580269607e-05
1.633553057907862e-05
1.433910149308147e-05
1.0125614553686801e-05
1.377511282476207e-05
1.347183871362829e-05
-1.1150719281921847e-05
1.1811749886640611e-05
1.313066084980434e-05
1.2665412580088793e-05
1.2352578706123095e-05
1.5746805658014892e-05
1.1932576375218175e-05
1.165542821404402e-05
8.357908748107817e-06
8.124079555638971e-06
7.5199787955432575e-06
1.1185697084579068e-05
-1.6745724909673602e-05
1.079946105417325e-05
1.0538833832235356e-05
-1.4854657093612053e-05
1.0291592046366444e-05
9.835566080509738e-06
6.472492570193161e-07
9.524831715456701e-06
-1.6622191577187255e-05
1.3915551325544738e-05
-1.945214544437301e-06
6.422155698639557e-06
-1.5481863421292142e-05
-1.4264579805248322e-05
5.9163030939744315e-06
5.412744658795491e-06
2.6401328824789764e-06
2.101410357630188e-06
4.843052261602897e-06
1.7118561258252796e-05
1.7039301303426366e-05
1.647368201203608e-05
1.7225272024040183e-05
-9.94177916360039e-06
-1.146641325672856e-05
4.2323653354698395e-06
3.7327356643124277e-06
9.42334116311822e-06
-7.048897624418281e-06
3.1501002071815134e-06
5.125136443883648e-06
-5.67935841412057e-07
-1.283593170168522e-05
1.5818840302368985e-06
9.191967587091413e-07
-5.905347990152781e-06
1.3056717367363691e-05
-3.765623951070145e-07
-2.4340999492111224e-06
1.579136238682122e-05
-1.0395765824707202e-05
4.220722259979509e-06
3.85202629332567e-06
-1.0866328671796055e-05
-2.983528864797543e-06
-8.444682400065368e-06
-3.484245519427261e-06
-8.8659755627634e-06
-9.78671116567773e-06
2.436952352374776e-06
-3.996292984299057e-06
7.304527138869799e-06
1.0094051130343452e-05
8.92900204488365e-06
-5.216977618657182e-06
-1.1481418610529155e-05
-5.540413610066769e-06
-5.983904789336513e-06
-1.3991354502787516e-05
-6.366809748675446e-06
-6.92285300943999e-06
-7.48125386413175e-06
7.314892270636509e-06
-7.969560873412536e-06
-8.407746774400773e-06
1.959187010323301e-06
-1.5819794509970644e-05
-9.931650886901989e-06
2.78579954378044e-06
-9.466394136566648e-06
-1.0910690902854543e-05
-1.1192333333472345e-05
-1.2559507788128338e-05
-1.161966438411212e-05
-5.6196982808218425e-06
-1.2082818667318892e-05
-1.2298144971841818e-05
7.647215429131572e-06
7.725863355979164e-06
-1.2974278859357783e-05
-1.3491909213099749e-05
-1.3945439070943052e-05
1.1458370670954133e-05
-1.3689891775645632e-05
-1.4008037440171632e-05
1.3102444644438498e-05
-1.4440350343621702e-05
-1.4668188294787549e-05
-1.7521587702347546e-05
-1.7411160059697453e-05
-1.6797955628188122e-05
-1.4913199645730577e-05
-1.492475219889068e-05
-3.0767265120226964e-06
-6.501680225555946e-06
-1.3844350035984862e-05
-1.5457580214292547e-05
-1.5844462751803045e-05
1.4594286080529105e-05
1.1889114585560998e-05
-1.502034778415171e-05
-1.4140664462112607e-05
-1.4594353691827707e-05
-1.4616828855418093e-05
-1.7171367160284352e-05
-1.754347660473571e-05
-1.7197722515261363e-05
-1.1581256409748585e-05
-1.7435494767149696e-05
-1.7408843193807684e-05
1.1707832049082958e-05
-1.7541649638785712e-05
-1.7630148508542922e-05
-3.4501976129415574e-06
-4.759949646430754e-06
-1.7635114066538495e-05
-1.7489052572902606e-05
-9.508537342136599e-06
-6.43692673859543e-06
-1.756570924590596e-05
-1.7353642758349605e-05
-4.777382067513942e-06
1.761527610988508e-05
-1.1974122603556765e-05
-1.106070972202314e-05
-1.70239340656524e-05
-1.703632201263448e-05
-1.6881964764214684e-05
-1.666885768911212e-05
-1.0697173216633461e-05
-1.6358095811833475e-05
-1.628629851442415e-05
-2.3760566015257656e-06
-1.6012381129077983e-05
-1.544629521410491e-05
-1.5124502075570122e-05
-1.5116824294799298e-05
-1.49376844827179e-05
-5.919698550410013e-06
-1.4757187418937237e-05
-1.4500106454828398e-05
-7.861987542302785e-06
6.339511874947179e-06
1.573007485311242e-05
-1.2291907246966314e-05
-7.3106895109216316e-06
-1.1698681203348714e-05
-1.1547217814798492e-05
-9.110113741810032e-07
-4.235491452601407e-06
-1.2078895072200495e-06
-1.5281651417800935e-05
-1.1173384638090614e-05
-1.074173003083556e-05
-1.0267394020317914e-05
-1.910378905306451e-06
-9.742087303726371e-06
-9.102296914038127e-06
-8.680484569128297e-06
-8.33894459990437e-06
-7.868921027447607e-06
-7.5593672478558915e-06
-7.08361720136491e-06
3.3102650213889338e-06
-5.9893354070976305e-06
-4.629435076582438e-06
1.3495713737416883e-05
-4.025103827468179e-06
1.1866709074689699e-05
-7.2943949777550315e-06
-3.3426837781773903e-06
-2.5739133356980045e-06
-2.065613860183766e-06
2.840167386952563e-08
-4.5410278863390535e-07
-5.854612411599973e-06
8.293947903391427e-06
9.164044392259233e-06
1.2619678038892946e-05
1.2384350487661072e-05
-8.13867261859527e-06
1.3156810735474742e-05
-1.4997975485158162e-06
9.075148495353985e-06
-9.6952666424931e-06
2.3684086608761755e-07
-1.0300911375827579e-05
-9.944533993444002e-07
-2.844804007711947e-06
6.950985184651675e-06
-1.7484912556528492e-05
-1.2463394733778049e-05
-1.3934206202589807e-05
-1.6951188848850878e-05
1.6753039468759797e-05
-2.0403284052958603e-06
1.678875251369728e-05
1.6320916952540664e-05
1.582412444696325e-05
-1.705751696546075e-05
-1.7022385773871788e-05
1.3259797995136226e-05
-3.19159981310642e-06
-4.094029862723518e-06
-4.913021418281255e-06
-1.790624976950909e-06
-1.3915971455478231e-05
-1.4423238425019549e-05
-1.4197033482878716e-05
-1.4370904718270547e-05
-3.024921797359995e-06
1.6714195564845086e-06
-7.439369960765646e-07
-2.5819165235764615e-06
1.53965571973665e-05
1.633813184413522e-05
-8.481429443118824e-06
-1.454245941591473e-05
9.741487051546125e-06
3.703304478328142e-06
-1.8636961083429613e-05
-1.8646053978877585e-05
-1.8401518084561507e-05
-1.8638249727495946e-05
-1.8430857384984168e-05
-1.8629416032768566e-05
-1.8367999095504e-05
-1.861534590506473e-05
-1.8394587595330943e-05
-1.8597207864985585e-05
-1.833187270144475e-05
-1.8574728731058653e-05
-1.835144103392211e-05
-1.8548019354474992e-05
-1.826869726036298e-05
-1.8517085718879998e-05
-1.8213337088771166e-05
-1.8481959842122533e-05
-1.8259313185857462e-05
-1.8442664768060624e-05
-1.8157703865293127e-05
-1.8399223979261202e-05
-1.818943801651169e-05
-1.835165898163023e-05
-1.8108497856564378e-05
-1.8299989923023618e-05
-1.8107161928450752e-05
-1.8244235978534548e-05
-1.7988486358820183e-05
-1.8184413726938858e-05
-1.7926317673444978e-05
-1.8120543857284507e-05
-1.7894135348528905e-05
-1.8052626679266253e-05
-1.788023924187677e-05
-1.7980733981766317e-05
-1.77604418683386e-05
-1.7904667455548625e-05
-1.7714748581787287e-05
-1.7825231668665845e-05
-1.7566836114857083e-05
-1.773949406670785e-05
-1.749608656084077e-05
-1.7647537735632026e-05
-1.7405230106527406e-05
-1.7554572839328532e-05
-1.731602063500406e-05
-1.7459199307335633e-05
-4.655477637257988e-06
-4.330116203445953e-06
-5.538887703706154e-06
-1.7359575387816783e-05
-1.7172830847731937e-05
-1.7256207206675712e-05
-1.7032753440090054e-05
-1.7148973963221474e-05
-1.6934115864149994e-05
-1.7037922827986563e-05
-1.6869640738928576e-05
-1.6923057354124326e-05
-1.666953060056544e-05
-1.6804392169940172e-05
-1.6645699030984065e-05
-1.6681946128666466e-05
-1.6509412815236687e-05
-1.6555716237242035e-05
-1.642823364891414e-05
-1.642578927575417e-05
-1.6257411296356125e-05
-1.629192373473501e-05
-1.6080052026102568e-05
-1.6155105519548716e-05
-1.592036309516224e-05
-1.6011766261372994e-05
-1.5863768016142914e-05
-1.5694983444945392e-05
-1.5715676869445172e-05
-1.5536328566671373e-05
-1.5564512354274115e-05
-1.539615332775245e-05
-1.5409640557393323e-05
-1.529878903302706e-05
-1.5251263339786113e-05
-1.5162062881157226e-05
-1.5089364246649133e-05
-1.4939464376236627e-05
-1.4923980673824257e-05
-1.4730736789422113e-05
-1.4755164578849303e-05
-1.4640055686923716e-05
-1.4582869663798126e-05
-1.4494495029417481e-05
-1.440743900854476e-05
-1.4268464277605295e-05
-1.422777764328582e-05
-1.4073417583296786e-05
-1.4044822853944799e-05
-1.3937118577107432e-05
-1.3860021510292592e-05
-1.3678186842392825e-05
-1.3672153209437877e-05
9.679515869111197e-06
8.901637246484452e-06
8.049982962882243e-06
-1.3481062659962704e-05
-1.3397491730043237e-05
-1.3286848648964017e-05
-1.3192375934076952e-05
-1.3089546034070494e-05
-1.3031760928616128e-05
-1.2889204903979095e-05
-1.2799480059966272e-05
-1.2685889233601846e-05
-1.2565782929547209e-05
-1.2479603657169836e-05
-1.2374336287614472e-05
-1.2270584701177274e-05
-1.2217517546789401e-05
-1.2059930004856936e-05
-1.1966178380099996e-05
-1.1846423178659164e-05
-1.1754141184533385e-05
-1.1629415966962101e-05
-1.1582597201593799e-05
-1.1409918389960924e-05
-1.1349495506939988e-05
-1.1187737122799089e-05
-1.1168159057064087e-05
-1.0962998943634435e-05
-1.0914434724831536e-05
-1.0735749520418154e-05
-1.0647030226700911e-05
-1.0506047089691322e-05
-1.0444501206055666e-05
-1.0273984021560685e-05
-1.014773194040006e-05
-1.00395088889919e-05
2.0011007914054257e-07
1.9865133789917447e-06
-6.588051047093802e-07
-9.803108187850552e-06
-9.797493683141398e-06
-9.566572546477854e-06
-9.510627949715037e-06
-9.327117193015604e-06
-9.212532554782362e-06
-9.083868758187785e-06
-8.976546278567373e-06
-8.83900926179806e-06
-8.592042544996433e-06
-8.644141931878841e-06
-8.343180599907944e-06
-8.351764496731859e-06
-8.092447893273168e-06
-7.891898424233127e-06
-7.839917934026491e-06
-1.1287022535559226e-05
-1.087111866798607e-05
-1.2007562287259675e-05
-7.585651049778178e-06
-7.624443120386371e-06
-7.329709242727938e-06
-7.37729425953019e-06
-7.072157651914167e-06
-7.085308004456252e-06
-6.813044096245993e-06
-6.8350598139454055e-06
-6.552477667489798e-06
-6.5932053473714585e-06
-6.290340068126542e-06
-6.325653245655094e-06
-6.027341091483703e-06
-6.062851470595363e-06
-5.763896272970909e-06
-5.8249140999591135e-06
-5.498316873926216e-06
-5.544451354734722e-06
-5.230782464708012e-06
-5.253796228488733e-06
-4.962288679387105e-06
-4.879096746924476e-06
-4.692650822196721e-06
7.480965784485526e-06
6.6557360545113404e-06
6.0135674244464074e-06
-4.421992498504054e-06
-4.501276417725953e-06
-4.150356414854406e-06
-4.177656508082618e-06
-3.877806198970892e-06
-3.7944936437712444e-06
-3.6043999440560816e-06
-1.2878826075750794e-05
-1.2793438944301977e-05
-1.115561443027198e-05
-3.3301972595608207e-06
-3.4247118740922424e-06
-3.0552575958356037e-06
-3.1595234715627963e-06
-2.779640858294964e-06
-2.860413605052337e-06
-2.503407438071307e-06
-2.5659280354486577e-06
-2.2266184097134408e-06
-2.2605792788587737e-06
-1.9493356865214176e-06
-1.9896859815788814e-06
-1.6716222317463289e-06
-1.640067975466588e-06
-1.3935421499911893e-06
-1.14387547704545e-05
-1.1151611786144514e-06
-1.2628480415311755e-06
-8.36545964775903e-07
-9.706622402314097e-07
-5.577669558256152e-07
-6.94282317630947e-07
-2.7889131403523353e-07
-3.8375381287790506e-07
3.911190090783768e-20
-7.885629607448518e-08
2.788913140347583e-07
2.8438756818672517e-07
5.577669558219123e-07
6.387307256741448e-07
8.365459647802368e-07
1.115161178615966e-06
9.497866073326679e-07
1.3935421500178598e-06
1.250893447475787e-06
1.671622231735604e-06
1.519537670862724e-06
1.949335686535581e-06
1.7750946300761518e-06
2.22661840968155e-06
2.0513339920350466e-06
2.5034074380582417e-06
2.3099174838567142e-06
2.7796408583039944e-06
2.618012313976109e-06
3.0552575958317535e-06
2.9013781178931658e-06
3.330197259558461e-06
3.150919220236359e-06
3.6043999440533673e-06
3.402893807139422e-06
3.877806198922634e-06
3.6425229039268802e-06
4.150356414900092e-06
3.9386621603028245e-06
4.421992498493306e-06
4.242496229555007e-06
4.692650822245893e-06
4.473573442844647e-06
4.962288679445116e-06
4.749946378093661e-06
5.230782464743573e-06
5.043830726439944e-06
5.498316873894758e-06
5.326335021621734e-06
5.763896272981238e-06
5.549797405184345e-06
6.027341091429551e-06
5.817967784813721e-06
6.290340068219682e-06
6.052650236866824e-06
6.552477667508341e-06
6.338264916221139e-06
6.813044096250921e-06
6.628839255287714e-06
7.0721576519164655e-06
6.8868805073042125e-06
7.329709242709837e-06
7.1112623521709e-06
7.5856510498563374e-06
7.378877848079729e-06
7.839917934101364e-06
7.60841068600837e-06
8.092447893255196e-06
7.872916960626799e-06
8.343180599896005e-06
8.108788526386541e-06
8.592042544896596e-06
8.383148867559997e-06
8.839009261790758e-06
8.69796048321333e-06
9.083868758177392e-06
1.0256311132260103e-06
9.327117192995287e-06
9.019668565748849e-06
9.566572546522396e-06
9.320707555852205e-06
9.803108187875272e-06
9.553892374604122e-06
1.003950888893995e-05
9.908626987265e-06
1.027398402144759e-05
1.0506047089628889e-05
1.0223266615709294e-05
1.07357495204039e-05
1.0482758269365368e-05
1.0962998943625973e-05
1.0734067142810649e-05
1.118773712295352e-05
1.090588419856384e-05
1.1409918390016148e-05
1.1107528234566937e-05
1.1629415966955723e-05
1.1338347411124729e-05
1.1846423178751965e-05
1.1599483210217375e-05
1.2059930004769986e-05
1.1836210544620141e-05
1.2270584701098739e-05
1.1997920881054594e-05
1.2479603657236164e-05
1.2208617257432547e-05
1.2685889233437505e-05
1.243962248089304e-05
1.2889204904048276e-05
1.2650234922392375e-05
1.3089546034031571e-05
1.2808008841789839e-05
1.3286848648971085e-05
1.3021141979976363e-05
1.3481062659919772e-05
1.3178415191225969e-05
1.3672153209574639e-05
1.3393654278071051e-05
1.3860021510278862e-05
1.3621666100979227e-05
1.404482285404234e-05
1.3823111964900497e-05
1.4227777643330373e-05
1.3964413499840288e-05
1.4407439008461826e-05
1.4150249175510666e-05
1.458286966380433e-05
1.4396675596583821e-05
1.4755164578745536e-05
1.489945011601758e-05
1.3156445751210734e-05
1.4539465120868213e-05
1.4923980673647522e-05
1.4619514751491813e-05
1.5089364246592123e-05
1.4812357613527127e-05
1.5251263339784088e-05
1.5010408541901516e-05
1.5409640557520344e-05
1.5129418181871317e-05
1.5564512354405733e-05
1.535821705677187e-05
1.5715676869566677e-05
-1.2531786988439147e-05
-1.3192486360399928e-05
1.5863768016123877e-05
1.5566792072438034e-05
1.6011766261290625e-05
1.5804189847109736e-05
1.615510551959985e-05
3.780141834721322e-06
1.6291923734698728e-05
1.5947803585741808e-05
1.642578927576485e-05
1.6160832547444516e-05
1.6555716237495118e-05
1.6256460719822104e-05
1.6681946128661038e-05
1.643916860062955e-05
1.6804392169852708e-05
1.6923057354049584e-05
1.6600670124369353e-05
1.70379228276879e-05
1.6770615887153177e-05
1.714897396326113e-05
1.6835038865087432e-05
1.7256207206585456e-05
1.6953217728371474e-05
1.735957538794593e-05
1.7107761583746585e-05
1.745919930723539e-05
1.7159401714090157e-05
1.7554572839034716e-05
1.7246159078448216e-05
1.764753773583833e-05
1.734473862881427e-05
1.773949406672037e-05
1.742880047577588e-05
1.782523166880991e-05
1.75767739294423e-05
1.7904667455367418e-05
1.761299386660186e-05
1.798073398157671e-05
1.7700102694896874e-05
1.805262667905131e-05
1.7815045962353103e-05
1.8120543857277697e-05
1.7816070753958797e-05
1.8184413726753385e-05
1.7933892778431162e-05
1.824423597869344e-05
1.7948684989099945e-05
1.8299989923110134e-05
1.8055174422284978e-05
1.8351658981575617e-05
1.8053322149517326e-05
1.8399223979068065e-05
1.814270082885764e-05
1.8442664768724372e-05
1.811995714278928e-05
1.8481959839411702e-05
1.822610364370643e-05
1.851708572961274e-05
1.8212257294144945e-05
1.854801931482565e-05
1.8260923767550394e-05
1.857472887859822e-05
1.835214503370198e-05
1.859720731361266e-05
1.8313579982530405e-05
1.861534796353753e-05
1.8335190541522552e-05
1.8629408345119377e-05
-1.4458152804805953e-05
-1.4281428995307371e-05
-1.502261011331579e-05
1.863827843204879e-05
1.832003232230592e-05
1.864594681878041e-05
1.831035450542715e-05
1.8637361069998503e-05
1.8368776262526123e-05
1.862618902786232e-05
-1.8565562275358748e-06
1.8623813012875255e-05
1.8286613422113995e-05
1.861353599940993e-05
1.8345103095626923e-05
1.8599874283256837e-05
1.827997434951313e-05
1.8581659757519772e-05
1.829027816882919e-05
1.8559244763455458e-05
1.8532572455969507e-05
1.8265594144044604e-05
1.850169349796995e-05
1.830312404588204e-05
1.846662773319459e-05
1.8237654964067175e-05
1.8427401249294328e-05
1.8242090746503552e-05
1.8384036497209997e-05
1.8142014937330703e-05
1.8336555055956294e-05
1.8068974096044315e-05
1.828497680511209e-05
1.807760377704468e-05
1.822932092662353e-05
1.7974565345431166e-05
1.81696032589398e-05
1.797391537130556e-05
1.8105846475414343e-05
1.7841411291401396e-05
1.8038042751184434e-05
1.783603129339565e-05
1.7966293456562134e-05
1.7696533679252193e-05
1.7890289372792357e-05
1.7635904586204167e-05
1.781124747149597e-05
1.7627959339674238e-05
1.77246987577577e-05
1.748418976638393e-05
1.7632890222723313e-05
1.73713992024322e-05
1.7541027901681555e-05
1.7270937166376487e-05
1.74455674478363e-05
1.7261352432560935e-05
1.7346181489445027e-05
1.7124746024195975e-05
1.724297136181195e-05
1.7055916152374093e-05
1.7135924267372623e-05
1.6903865670850433e-05
1.7025058359547508e-05
1.6793872557934333e-05
1.6910384925301247e-05
1.6751555051448684e-05
1.6791915972289664e-05
1.6596298059574338e-05
1.6669672540393397e-05
1.6515062820631425e-05
1.654364497420907e-05
1.633832557510389e-05
1.6413943918712968e-05
1.6211659494384485e-05
1.6280238897614683e-05
1.612989993424852e-05
1.614384613031167e-05
1.589085373988919e-05
1.5999969329593836e-05
1.5731852922056437e-05
1.5852235706792948e-05
-1.238285088020098e-07
1.5705155248408014e-05
1.5539602641233514e-05
1.5554025326638113e-05
1.5441217817434967e-05
1.539945376423042e-05
1.525376537338675e-05
1.5241311114894923e-05
1.5042129020853113e-05
1.5079669754213951e-05
1.4914541265557331e-05
1.4800013698200803e-05
1.4745992182486834e-05
1.4680416553161873e-05
1.4573943549226734e-05
1.4537652960048725e-05
1.4398853718408196e-05
1.4332875194617769e-05
1.421920150186921e-05
1.4131202160000356e-05
1.4036573823047959e-05
1.3963541595284903e-05
1.3852348777033883e-05
1.3825039913535719e-05
1.3664689233808606e-05
1.3618048262207098e-05
1.3473910139812143e-05
1.34241064984864e-05
1.3279984441875287e-05
1.3236366431759805e-05
1.308298295409381e-05
1.3078368538376205e-05
1.2882936932240479e-05
1.287183790154691e-05
1.2679949579934874e-05
1.2641982943152684e-05
1.2473888307992177e-05
1.2423173420551056e-05
1.2265495345562106e-05
1.2268052492236798e-05
1.2055205603054414e-05
1.2061594187424796e-05
1.184175072882036e-05
1.1844870572361344e-05
1.1625138309926701e-05
1.1660622558216e-05
1.1405948696277596e-05
1.1448208205122772e-05
1.1184103149775867e-05
1.1256472996014692e-05
1.095969600713616e-05
1.1045272365824017e-05
1.0732788854651433e-05
1.0831175636312206e-05
1.0503408531833008e-05
1.0615272563735248e-05
1.0271755826931533e-05
1.0381145746773068e-05
1.0037381014601846e-05
1.0162375719271345e-05
9.802239077531513e-06
9.940549050856503e-06
9.566086076925962e-06
9.739746104113516e-06
9.326140012407855e-06
9.484486369601556e-06
9.08347250278826e-06
9.24387366790904e-06
8.838913936720617e-06
8.988305766616785e-06
8.592325586222569e-06
2.9265808291490523e-06
8.343824794389794e-06
8.643794373725263e-06
8.093461035921342e-06
8.351445386811096e-06
7.841300699413298e-06
8.049998742401204e-06
7.5874072676975975e-06
7.647105748284718e-06
7.331836594392446e-06
7.074674180400881e-06
7.361230898205944e-06
6.81589321663143e-06
7.0792300411903486e-06
6.555874635923861e-06
6.859495293466605e-06
6.293507177955763e-06
6.528282719054341e-06
6.033996645200843e-06
6.310325711322966e-06
5.763124396981586e-06
5.963660935935708e-06
5.5245645470613225e-06
5.632756716509839e-06
5.157463542244404e-06
5.453482262891578e-06
5.253407935137608e-06
4.897283600910956e-06
4.959693193958037e-06
5.167713180875925e-06
4.345465782295214e-06
5.159490584282113e-06
4.163645256756862e-06
4.483211293203035e-06
3.868170885676265e-06
4.196646557430344e-06
3.6011410505736393e-06
3.8035858407225998e-06
3.325711142040505e-06
3.525508566953354e-06
3.0515181013169604e-06
3.2167983452974412e-06
2.7761389333796225e-06
2.9102116321980638e-06
2.5002766974482728e-06
2.5722664220246324e-06
2.2238260989235905e-06
2.2368188823652986e-06
1.946891813727159e-06
1.971930177643411e-06
1.66952555007475e-06
1.6455541655925172e-06
1.3917941262401832e-06
1.3523686173487552e-06
1.1137622062219283e-06
1.0299790060059453e-06
8.354968499890086e-07
7.88455231118446e-07
5.570670751906735e-07
4.203918561530825e-07
2.785425305672468e-07
-1.6034093381545802e-05
-1.4709868254210615e-05
-1.4766323637569754e-05
-5.035025312132834e-16
3.148045684037731e-08
-2.7852297436257475e-07
-2.4888411810706756e-07
-5.570320136197523e-07
-5.834902273439907e-07
-8.354426170162694e-07
-9.194751093763915e-07
-1.1136904945201384e-06
-1.3917042884933118e-06
-1.2721248985117176e-06
-1.6694179880682991e-06
-1.6031988236706212e-06
-1.9467659165558977e-06
-1.8925314375858248e-06
-2.2236842087502585e-06
-2.2507859664206813e-06
-2.5001100684570764e-06
-2.775981758027458e-06
-2.606908306182546e-06
-3.0512383612913482e-06
-2.9438082163977208e-06
-3.3258196409826985e-06
-3.2519855366394667e-06
-3.599665821290473e-06
-3.5246684973212888e-06
-3.872717626356903e-06
-3.761091030975784e-06
-4.14491540527586e-06
-4.0251998565070444e-06
-4.416201810223841e-06
-4.335420795287823e-06
-4.686510900870638e-06
-4.597241635501111e-06
-4.955809337238405e-06
-4.8768765748597975e-06
-5.223938135795749e-06
-5.207751212233707e-06
-5.491217736283077e-06
-5.451013994350489e-06
-5.756134127896775e-06
-5.719997575381544e-06
-6.019223680347212e-06
-5.988352349438782e-06
-6.2822310381571304e-06
-6.207957551136066e-06
-6.543948317906442e-06
-6.474504980628251e-06
-6.804217142520033e-06
-6.749043210985001e-06
-7.062998301880217e-06
-7.013094290799029e-06
-7.3202511088249204e-06
-7.348212514771442e-06
-7.575813342698067e-06
-7.64536399523337e-06
-7.830014129510964e-06
-7.770274334205892e-06
-8.081308742500173e-06
-7.99467847155019e-06
-8.335249702573066e-06
-8.292785849683656e-06
-8.570514023257255e-06
-1.0148657878595766e-05
-9.019107671131823e-06
-9.5493439865055e-06
-8.867501182284155e-06
-8.650186694915604e-06
-8.92171780057262e-06
-8.785530629968247e-06
-9.88451404435622e-06
-9.596202157276456e-06
-1.014751653977645e-05
-9.92913680580792e-06
-9.644456686423871e-06
-9.456898034158796e-06
-1.0080046200976704e-05
-9.821259704779296e-06
-1.0260045198891422e-05
-1.0131162850762276e-05
-1.0506415196826409e-05
-1.038922454904107e-05
-1.0731785093279681e-05
-1.0613290562439162e-05
-1.0959756617995834e-05
-1.080503435057279e-05
-1.1183853755955904e-05
-1.1094336275314576e-05
-1.1405761391801854e-05
-1.1379433220537481e-05
-1.162491372470738e-05
-1.1841511680175949e-05
-1.1621524152179033e-05
-1.2054962325978094e-05
-1.1780210835543006e-05
-1.2265233754060135e-05
-1.2018730942447083e-05
-1.247359445053685e-05
-1.2259015354422267e-05
-1.267964424077908e-05
-1.2410980263789432e-05
-1.2882614727998095e-05
-1.262176953213152e-05
-1.3082645601229284e-05
-1.2832036502118827e-05
-1.3279631628766962e-05
-1.3052727379869013e-05
-1.3473542525054844e-05
-1.319405534047522e-05
-1.3664305628347283e-05
-1.336124675129469e-05
-1.3851954456520658e-05
-1.355561435753315e-05
-1.4036149907304856e-05
-1.3792743685092762e-05
-1.421876079159427e-05
-1.3949434656241612e-05
-1.4398412546278724e-05
-1.4151119344222609e-05
-1.4573484877879009e-05
-1.4272103542002539e-05
-1.4745520867905004e-05
-1.4480408484678166e-05
-1.4914056243138524e-05
-1.4601753648624166e-05
-1.5079171636252586e-05
-1.4796276258193557e-05
-1.5240799765569005e-05
-1.4971025918466762e-05
-1.5398930373065925e-05
-1.519904663009654e-05
-1.5553486520823464e-05
1.4724797834303489e-05
1.4430940912781009e-05
1.3347558732162988e-05
-1.5704614671352544e-05
-1.537885461701695e-05
-1.5851643225699268e-05
-1.553294165521203e-05
-1.599936326284182e-05
-1.5719106387813855e-05
-1.614326767708187e-05
-1.5922152211198175e-05
-1.6279638598169487e-05
-1.5409501662271285e-05
-1.4390486816629513e-05
-1.4321998823671966e-05
-1.6413335379876323e-05
-1.6109813203882465e-05
-1.6543024837808477e-05
-1.6290554164941777e-05
-1.6669042016936624e-05
-1.638403205001672e-05
-1.679127504710855e-05
-1.655625367605074e-05
-1.690973392606816e-05
-5.335016111206247e-06
-2.6958104489793614e-06
-4.274856611421655e-06
-1.7024397501196318e-05
-1.670997738881768e-05
-1.7135253899800433e-05
-1.6838789327502818e-05
-1.7242291437237985e-05
-1.698299242057536e-05
-1.7345493451002055e-05
-1.7080465202799906e-05
-1.744486719125834e-05
-1.754033211165037e-05
-1.7226747895480526e-05
-1.7632137811985988e-05
-1.7374108512774948e-05
-1.772393875949972e-05
-1.7400964007736782e-05
-1.7810529129321596e-05
-1.7506935196362196e-05
-1.788955080471182e-05
-1.7653143095917092e-05
-1.7965551683074035e-05
-1.770890116255048e-05
-1.803729361453703e-05
-1.7710041329198037e-05
-1.8105091513922746e-05
-1.780663420837061e-05
-1.8168842490699152e-05
-1.793136846684262e-05
-1.822855478838199e-05
-1.792384746957634e-05
-1.8284205631662322e-05
-1.798469498789755e-05
-1.8335779219262526e-05
-1.8070217014390732e-05
-1.8383256369903886e-05
2.4142590211600035e-06
2.810785898083984e-06
1.6741797521652007e-06
-1.842661721615971e-05
-1.8100459773638594e-05
-1.8465840181181826e-05
-1.819262334971957e-05
-1.8500902844557046e-05
-1.8189699743652905e-05
-1.8531779046513053e-05
-1.8284348217492597e-05
-1.8558449252723968e-05
-1.82443601144807e-05
-1.8580861686468078e-05
-1.8275179468561415e-05
-1.8599077396166373e-05
-1.8360629094941823e-05
-1.86127283793098e-05
-1.8328386484392817e-05
-1.8623041268473032e-05
-1.832825232688307e-05
-1.8625281293555918e-05
-1.8368528810771554e-05
-1.8440863141900506e-05
-1.809406289900034e-05
-1.8009654019466795e-05
-1.800496720355328e-05
-2.461174284760399e-06
-1.7850894083564848e-05
-1.7852143789921292e-05
4.850456542127979e-06
-1.7796081356854376e-05
3.340536835909957e-06
1.355692116621244e-06
-1.7764657023327435e-05
1.4618989661285984e-05
1.340087613686228e-05
1.418183764047122e-05
-1.7602113931571695e-05
-1.7619663387888112e-05
-1.7588176071890085e-05
-1.388210826778047e-05
-1.734656646614022e-05
2.8727310730956025e-06
-1.7112004032528666e-05
-1.716127688203894e-05
-1.7040582909214125e-05
1.618988543617796e-05
1.4802539367076948e-05
1.640370035087473e-05
-1.6994020736724943e-05
-1.6805729862472647e-05
-1.6662670798357962e-05
-1.657248864474949e-05
-1.6186083824919293e-05
-1.6290634867885197e-05
1.0952209454992742e-06
-1.619110348543523e-05
-1.5925931769128123e-05
-1.5680305514372277e-05
-8.808039679702567e-06
-1.4953139070387824e-05
-1.5175246056017339e-05
-1.529796713240868e-05
-1.4599347662591302e-05
-1.4242654047895792e-05
-1.4522499147157342e-05
-1.4249965327937782e-05
3.6627530491242086e-06
2.0956730825237223e-06
-1.386550268847698e-05
-1.3689354213997034e-05
-3.5036839665089703e-06
1.3326179550902211e-05
-1.329199158780354e-05
-1.2991565709011683e-05
-1.2802252045649783e-05
3.774680098321982e-07
-1.2452281881402092e-05
-1.2147278672972523e-05
-1.19772883658059e-05
-1.3362202073597545e-05
-1.3469229338960799e-05
-1.1632290739459583e-05
-1.1321702655581989e-05
7.533886286738074e-06
7.610393901039439e-06
8.490560578804306e-06
-1.0944785634760417e-05
1.237738573832641e-05
1.0460014886879477e-05
1.1140219802986772e-05
-1.0594866080540403e-05
-1.0222667835583778e-05
-4.762044158720141e-06
4.425136723624866e-06
-9.78496233301332e-06
-9.483539835450173e-06
-9.103853944500906e-06
7.648346107447286e-07
-2.588952213240589e-06
-1.3259240410529213e-06
-1.923679180348795e-06
-8.084312952564897e-06
-1.3597012175550389e-05
-8.355131601970607e-06
1.5488522483038756e-05
1.464717657907101e-05
-1.1903054338294204e-05
-1.06449322388784e-05
-7.4866413659014655e-06
-7.146643356872806e-06
-6.8083354961641005e-06
-6.460551012635175e-06
6.329216149251524e-06
6.457867449252935e-06
5.4598985865267204e-06
-6.089141969049144e-06
-5.745449707296887e-06
1.5234413962565714e-05
-5.351687822933026e-06
-4.97612282336416e-06
1.228647057079375e-05
1.0981830850981228e-05
1.227570000862955e-05
-4.593509241504572e-06
2.059551884332944e-06
-4.253300237843745e-06
-3.795396613101522e-06
-1.2490644254797354e-05
-1.1223945283867974e-05
-1.2578145622470893e-05
-3.4673612447978687e-06
-5.225509608856151e-06
-4.1013659844794466e-06
-3.040798125704839e-06
-1.4939122781946442e-05
-1.493372183143034e-05
-2.6217969260382877e-06
-2.322865590078405e-06
-1.919117702000815e-06
1.0543319599999754e-05
1.0532143776850082e-05
-1.566264294089331e-05
-1.4350362635638471e-06
-1.5380110907177454e-06
-9.574447211507486e-07
-5.34796338509245e-07
-1.8211168498924414e-07
1.243767860971414e-07
4.3078326674255894e-07
9.950515152076868e-06
1.5065821068765144e-06
1.012933248197098e-06
5.672515852394471e-07
-6.985489860383209e-08
1.1001867330708275e-06
1.990508501256498e-06
1.3002972021883593e-05
2.434621215312117e-06
2.873304683544682e-06
-1.6048866415959685e-05
-1.5059200848729115e-05
3.2781140292524196e-06
-1.5937301506860165e-05
3.6256905970209077e-06
4.150645320706314e-06
-3.912690884058663e-06
-4.13139620872057e-06
-3.268676592444647e-06
4.496384714935066e-06
4.8643233480534e-06
5.24886041744731e-06
-6.8549876463365456e-06
-6.375805457486351e-06
5.66996757888349e-06
-3.351419806556091e-06
6.011281319679892e-06
6.443966910519326e-06
6.820778699420108e-06
7.264761319655171e-06
-1.9540555890608197e-06
7.685602334285585e-06
5.729306666302196e-06
8.186888375410737e-06
8.631054349039643e-06
9.050647906910614e-06
9.568953562694794e-06
1.6187614319294415e-05
1.0550144100271284e-05
1.0201018859538723e-05
1.0731835056046034e-05
1.1013149324395042e-05
1.1308487835201335e-05
1.1660891231739025e-05
-4.150093082860753e-06
1.1852143851654151e-05
1.2154473342790734e-05
1.2411241218941431e-05
-2.7175991202667085e-06
1.2686377849111698e-05
-1.383910390890313e-05
-1.3234220668571839e-05
-1.4111711886687819e-05
1.3047500358079062e-05
1.3351812846016537e-05
1.3649437017379063e-05
1.378388153208825e-05
3.954771231522444e-06
4.473659916502556e-06
3.5141325774585704e-06
1.4006501398798976e-05
1.3389189855504036e-05
1.4306694597171026e-05
-1.626395084843163e-05
-1.556126906203158e-05
-1.540013939246111e-05
1.4478343254712574e-05
1.4758706775539141e-05
5.599627492979849e-06
1.4984968392861908e-05
-5.506716156011206e-07
1.521759791000455e-05
6.521408330706135e-06
1.5423159580977804e-05
1.5467390823358112e-05
1.5850936927698337e-05
8.91235330122811e-06
9.17883008037441e-06
8.070625129838328e-06
1.599520357309489e-05
1.7941467732691367e-05
1.654317565380604e-05
1.645487838679009e-05
-1.5790974173060992e-05
1.6820058485510426e-05
-7.649120820389066e-06
-7.137527288643325e-06
1.6872773428967603e-05
1.702751494380486e-05
1.705054042265469e-05
1.7212146941900017e-05
-1.5389513053736463e-05
1.7397274474794573e-05
1.7485007501362385e-05
1.1376295683351561e-05
1.7603099028752843e-05
-1.3349699465351144e-05
-1.34259803692741e-05
1.770208281978752e-05
1.7765689596744027e-05
4.2897659747797815e-06
1.786937165861296e-05
-1.2800953618126355e-05
1.7890169536545223e-05
1.804535250502307e-05
1.796891432134415e-05
1.8029408344127327e-05
4.339588978633969e-06
1.7937528866740757e-05
1.7938669986872164e-05
3.103855127182808e-06
-1.6086004758253024e-05
1.7949456000415732e-05
4.983476851190245e-06
4.976039760275689e-06
1.7916515182177056e-05
1.4617905807954421e-05
1.7947388835551613e-05
1.7972781851484735e-05
6.361060930966779e-06
6.804639035421409e-06
8.240680653923453e-06
9.068898848943818e-06
1.7759829193435042e-05
1.7707149519146455e-05
2.4031204161464396e-06
2.4134274682914545e-06
3.943631845494324e-06
1.7634409707777105e-05
5.490898628117409e-06
1.7458659915387704e-05
6.0297389951468435e-06
1.711450409565143e-05
1.728333522926861e-05
1.706380092019703e-05
1.6918643010806977e-05
1.6873894597026827e-05
1.6685753417306855e-05
-6.1902766152939825e-06
1.6486156846191414e-05
1.6424693160481295e-05
-1.0777401191987846e-05
-9.201103036868409e-06
-1.1422755894409755e-05
1.6197302556888215e-05
1.5937494747250445e-05
1.5831527579007324e-05
-7.553423557077676e-06
-6.958816515357244e-06
1.529892873066095e-05
1.5314783884888955e-05
1.5180663886916495e-05
1.4871961031577872e-05
7.586076726393347e-06
1.4367586546715997e-05
-1.7575759634453627e-05
-1.6775365225344702e-05
-1.7024726276290778e-05
1.4061012460476166e-05
1.3741474832791387e-05
1.3611758304073567e-05
1.3326625697167593e-05
1.3158410961494657e-05
1.2915680255850616e-05
-9.793296298492738e-06
1.2625497269090605e-05
1.2220665389304593e-05
1.2074594611913164e-05
5.196897694500264e-06
1.1776693350475741e-05
1.1524600078338745e-05
1.0730089829079873e-05
1.0145310803053069e-05
9.550060789767939e-06
1.118593569884909e-05
1.0779873536478085e-05
1.5568719347138843e-05
1.0389259031313224e-05
9.951467121567582e-06
-8.637089024891727e-06
-9.816632699580879e-06
-1.0788491598800713e-05
8.492670684530808e-06
9.59754737888301e-06
9.184423423150314e-06
7.898332805116115e-06
8.969577422598707e-06
8.630967549534894e-06
8.326688839950413e-06
7.990889483658173e-06
-2.4234537289530197e-06
6.861574047492515e-06
7.224055526107737e-06
6.106387679262115e-07
1.22440745794873e-06
6.579201057489669e-06
6.305741247351611e-06
5.575607895585372e-06
5.112337292336265e-06
9.266331932734077e-06
7.166680757064085e-06
8.861285961593376e-06
4.392766381852437e-06
3.843078420392474e-06
3.5914773665817106e-06
3.207115808439108e-06
-1.6420561666202902e-05
2.659697570370117e-06
2.1250048629924618e-06
1.772748111313286e-06
-1.6389920508585238e-05
1.3133054429194782e-06
8.8848989527889e-07
5.427627636084573e-07
-1.322638703032283e-07
1.3718720828542492e-05
5.574783869599367e-06
6.0805273507202185e-06
7.405725747045237e-06
-4.136978571142872e-07
-5.031026018649153e-07
-8.45391696178315e-07
-1.134277847134422e-06
-1.4547929806202587e-06
-1.7964804248873646e-06
-2.1035701175586034e-06
-1.138909011835838e-05
-3.45242088255699e-06
-3.1384179243683684e-06
-2.8118575737416988e-06
-3.7717637089631443e-06
-1.9007373840807516e-06
-4.161211373814251e-06
-4.652129795419403e-06
-3.11532019634301e-06
-3.6411810408802275e-06
-5.15377892598347e-06
-5.616646416858477e-06
-5.981034058998269e-06
-6.30920222863488e-06
9.002851375561416e-06
-6.730314394598413e-06
-7.177955529781939e-06
6.416670806593403e-06
-7.691859847146083e-06
-8.19313614921791e-06
-8.688842425255917e-06
1.5787449292584013e-05
1.5797235516296604e-05
-9.157870314542052e-06
-9.562579064138795e-06
-9.804323938450111e-06
-9.391797762645962e-06
-9.6177395185296e-06
-7.408857497295188e-06
-6.134708184999524e-06
-9.981824855331618e-06
-1.0412911917775e-05
7.990394466537297e-06
-1.0760273616275196e-05
-1.105299159726314e-05
-1.684426299257012e-05
-1.2024940407805715e-05
-1.1604522564294683e-05
-1.205845211762684e-05
-1.219971205920354e-05
-1.25078279521123e-05
-1.2827634524204253e-05
3.289758843404816e-06
2.542704407743984e-06
-1.2966314116385673e-05
-1.3183236860832816e-05
-1.3591119160685646e-05
-1.4356542137598666e-05
-1.2450418557550968e-05
-1.3896761695869815e-05
-2.571214485750965e-07
-1.4220124701254325e-05
-1.6739095630133407e-05
-1.5741177431306556e-05
-1.4423800224666532e-05
-1.4658758730673744e-05
-1.4821882182895244e-05
1.1548498926424475e-05
1.2355394503384852e-05
1.1293867900463537e-05
-1.5068871556858763e-05
-1.015921152778157e-05
-9.4568330187164e-06
-1.5146483100852306e-05
-1.540495469577811e-05
-1.5545263649295756e-05
-3.7887164531258074e-06
-2.9592194349465402e-06
-1.574946056285595e-05
-9.101602250864078e-06
-1.1330787807667573e-05
-1.5998058643324417e-05
-6.370895665727754e-06
-1.618668204430321e-05
-2.952663044351207e-06
-1.636398864480129e-05
-1.652944642192759e-05
-1.66258905466998e-05
-1.1451968712429133e-05
-1.7159839693517155e-05
-1.705065947121415e-05
-1.5898687999011456e-05
-1.5237278405392734e-05
-1.735166139231849e-05
-9.66431583618175e-06
-8.333554469310912e-06
1.052325648756849e-06
5.511446461186528e-07
1.1514717329057053e-06
-1.7426298769112724e-05
-1.762762230599119e-05
-1.760234936046134e-05
-1.7724330550226044e-05
4.496479021665007e-06
-1.766933828743661e-05
3.0344886213247686e-06
-1.7818528514981252e-05
8.972790392965853e-06
-1.7948853819147466e-05
-3.1934279741919714e-06
-2.6703892784311073e-06
-1.7850815572108803e-05
-1.8014608830917617e-05
1.3324137587842088e-05
1.258304629616678e-05
-1.7935002136932877e-05
-1.801384564857434e-05
-1.5472490454469745e-05
-8.482668803825576e-06
1.6801700454999006e-05
1.5752427792751097e-05
1.616058371803702e-05
-1.8158635321641116e-05
8.377212176670259e-06
-1.7474980194647626e-05
-1.7341045376903128e-05
-1.7385123019884587e-05
7.120383907691368e-06
7.122713327349668e-06
-1.7094614571685486e-05
1.4758843795137557e-05
1.4345869205470384e-05
1.5183188685804455e-05
-1.7269405330303654e-05
-1.7139118215222167e-05
-1.1292429426130971e-05
-1.0336223191611613e-05
-1.0334579422457933e-05
1.544130663510142e-05
1.5399357766679562e-05
1.4132578766316407e-05
-8.434350619474981e-07
-1.22992122370081e-06
-2.5146586090397276e-07
-7.504071513515507e-06
-1.687760661452621e-05
-1.6716816676906745e-05
-1.1659645293605698e-05
-1.1054313472053924e-05
-1.663460350986771e-05
-5.314758878214114e-06
-1.633234082230883e-05
-1.617912452411732e-05
1.2613885124944936e-05
1.194000924331848e-05
2.4647542444045172e-06
3.599262417097059e-06
-1.5807192566453912e-05
1.2340375996546395e-05
1.1698186188787434e-05
1.1351274053216325e-05
-1.6771285224734804e-05
-1.6816704131819847e-05
-1.6308001280934452e-05
-7.466168121948316e-06
6.726874262241457e-06
1.6126671728481345e-05
1.5505394409282433e-05
-4.696933561226404e-06
-4.861162625642005e-06
-1.4400152713202621e-05
-1.4739845379128805e-05
-1.3961380932672757e-05
7.444451842900993e-07
-6.041337641560563e-07
9.695207750934092e-07
7.99321813670224e-06
-1.331152264134332e-05
5.200584728366638e-06
1.6803567237055234e-05
1.7037198528252838e-05
-1.0644188601639574e-05
-1.0918397441573814e-05
-1.033421643727211e-05
-1.280812524291464e-05
-1.1670898479692898e-05
-7.893457270151493e-06
7.3581121167757435e-06
-1.1182633194159976e-05
-1.078709811460212e-05
-5.483360156853606e-06
-1.0273478169645823e-05
1.4491949751499013e-05
-9.73536103600901e-06
-4.175524288361683e-06
-9.234235652768099e-06
9.741135838904682e-06
1.012093514230758e-06
-6.866233359688944e-06
-6.446590370434286e-06
1.5902751577573575e-05
-6.122382790971817e-06
1.0342796558414588e-05
-5.66937500939438e-06
1.6678874467881792e-05
1.0091340644718347e-05
-5.177623039512779e-06
-4.710379219055095e-06
9.5311045390877e-06
1.0051237067645915e-05
-4.149795920504983e-06
1.353827989723394e-05
1.3472538495118824e-05
1.1975013060607318e-05
-6.5883118161100175e-06
-7.0941570723571835e-06
-6.287953888260368e-06
-3.2720765644303614e-06
1.3148782940407228e-05
-5.581655230264491e-06
-2.698257006596648e-06
-2.204103876209166e-06
-9.306243368785296e-06
-8.496838393603087e-06
-8.340396036201881e-06
1.2920975621994588e-05
1.342208888603676e-05
-1.7012319321285389e-06
-1.201598269444575e-06
1.1431728440845656e-05
1.2060491799803758e-05
1.1256562283803511e-05
-7.20499305239199e-07
-2.5159783743756917e-07
1.2958098443957621e-07
-1.5756919840915293e-05
-1.6514765111323894e-05
1.6086933699420743e-05
1.631701798861794e-05
-8.604240019164875e-06
1.6394602084014057e-06
2.2116498038651464e-06
1.8581459023692476e-06
2.8588275757625683e-06
-5.951675101115585e-06
-7.43823571690917e-06
-4.511453555145632e-06
-5.015985264790083e-06
2.0815715389486168e-06
-1.4317685483110189e-05
-1.396678435162364e-05
-9.406926189725674e-06
4.154822048315401e-06
4.787813025585859e-06
-7.907314150045906e-06
5.354246116277442e-06
1.3730888138847041e-05
6.46379137013839e-06
1.222300441541764e-05
-1.0730994099883502e-05
7.133578616897998e-06
-1.0391559815252678e-05
-9.548210029698729e-06
-1.2886197961893312e-05
7.639531381858292e-06
8.043237720021064e-06
8.619144851478346e-06
3.4406606283362978e-06
1.4433511890710616e-05
9.20100964634037e-06
5.097417185177764e-06
1.0167255836457175e-05
1.2781989055979774e-05
1.0991513854845781e-05
1.1400027306812736e-05
4.268705672738221e-06
4.1985518875968994e-06
1.1851739913332007e-05
1.2160541165266311e-05
1.2587630829797356e-05
-3.723989000647778e-06
1.2887309362765064e-05
1.3354215525612205e-05
1.4775455784150488e-05
1.5407052176874614e-05
1.4549199941188007e-05
1.3553415908907173e-05
-2.1407632544315936e-06
1.3993452508871492e-05
7.155379906133727e-06
7.316063879824852e-06
1.4191736686828178e-05
1.450432938157273e-05
1.0937755662883864e-05
1.4828177594499175e-05
5.767705667859366e-06
1.0573418564971952e-05
1.756540188668745e-05
1.6374673560283465e-05
-1.9745378607463864e-06
-2.437649181939854e-06
1.6549773202980104e-05
1.6722017711339038e-05
1.734474154451043e-05
1.7368863531411044e-05
1.6952729975922e-05
-9.507412482414994e-07
-4.480968077716137e-07
-8.966023008796598e-07
1.4196039056278033e-07
-8.596047004502713e-06
-9.207092422530414e-06
1.7039358206912236e-05
1.7186976261482626e-05
-6.356167360500332e-06
1.5339069041819713e-05
1.69875212193671e-05
1.1510578668473876e-05
-1.6745094024556905e-05
-8.39283318409176e-07
1.7593010425933953e-05
1.755769072468094e-05
1.118168185312111e-05
-1.065258344816423e-05
1.7448539454973984e-05
1.749968397719224e-05
-7.848091538186541e-06
1.4097872626845854e-05
1.6221539975420425e-05
1.5345489138418913e-05
7.895525640626039e-06
1.7310936371007623e-05
1.107005207929826e-05
1.7311151628951468e-05
1.4396356804166532e-05
1.3808564713593915e-05
-1.653960818373279e-05
1.7053889383364872e-05
1.5263106131976376e-05
-1.8452340925795803e-06
1.4429714079753775e-05
1.6801461783333523e-05
-1.1709708891785075e-05
1.649199972029327e-05
1.6400740828965284e-05
9.780287125775187e-07
1.608346449534035e-05
1.599690788278465e-05
1.592260177718024e-05
1.012413108875394e-05
1.5696785938399268e-05
1.5384106186770772e-05
-1.3475707457867788e-05
8.104498381663594e-06
-1.3258508924263543e-05
1.2607142503841424e-05
1.4858022021500508e-05
1.3836559700552448e-05
1.3345797071822672e-05
1.2836913611349497e-06
1.3125746291451838e-05
1.569432954274892e-05
1.287861471101772e-05
1.2472555990146352e-05
1.575952696877449e-05
-1.2080582017924779e-05
1.1625822317026981e-05
1.129445639366451e-05
-3.972974357545183e-06
-5.527121265154634e-06
1.0789692802922737e-05
1.0323429729238506e-05
6.878185767728412e-06
1.001196731949892e-05
9.595708350740701e-06
-1.1885029579936816e-06
-1.6410874093880662e-06
-1.4181200360789156e-06
9.296937741653047e-06
8.872149139347296e-06
1.4579626035155679e-05
-1.6281765564026556e-05
-7.270479394411121e-06
8.68101671893686e-06
7.334333541030774e-06
8.686906371887584e-06
6.099155492646925e-06
-7.15834143402574e-06
-6.527689548560516e-06
8.177743423517665e-06
-7.768552291567749e-06
5.518579865793767e-06
4.888208970745043e-06
4.196294303583689e-06
9.177303175761868e-06
3.5882098846264762e-06
2.912909307820022e-06
2.064704682831908e-06
2.2210755971878614e-06
1.5361602532222508e-06
-1.3954011447007666e-05
-1.4460024447103517e-05
8.625223687231333e-07
3.66503319648222e-07
-6.590567641902872e-06
-1.5367705094357745e-05
-7.33700283380109e-07
-3.6780473444481863e-06
-1.3026170935072343e-05
5.393616980539224e-07
1.054154445977148e-05
1.0261549405698464e-05
-4.40707393230599e-06
-4.846401457172217e-06
-5.342517890417158e-06
-6.00213610507567e-06
-1.2950689274645342e-05
-6.565900176094417e-06
-7.203268187899074e-06
-1.6210171091361963e-05
-7.759263934988448e-06
-8.035661751673602e-06
-8.487196215250841e-06
-8.971906422292776e-06
-9.318007178291188e-06
-1.5946582199235852e-05
-9.762444365767045e-06
-1.0214906294986494e-05
-7.695915802988984e-06
-1.2356286765241115e-05
-5.821140102260712e-06
-1.2475750845981818e-05
1.025225303567076e-05
-1.2649822593845037e-05
-1.3308226190259814e-05
1.3046795107387018e-05
-1.6529373802472496e-05
-1.732197206910496e-05
8.14262675388013e-06
-1.3678189663468418e-05
-1.3972649055376674e-05
-1.4306619048277081e-05
-1.6854034366312237e-05
-1.4644311746851552e-05
-1.4994240406808048e-05
-1.5343079596210833e-05
-1.5566105517113472e-05
-1.5659444496792415e-05
-1.5942265626628912e-05
-1.609824611269398e-05
1.4308187535754317e-05
-1.6542774048588655e-05
-1.692893729626825e-05
5.2238203457174e-06
-1.713216652648441e-05
-2.4186889309308088e-08
-1.543200634173831e-05
-1.721618127818399e-05
-1.715678913949195e-05
-1.744564289795688e-05
-1.7753549813858905e-05
-1.7498343791442347e-05
1.3053879588220426e-05
-1.545425062258639e-05
-1.4992468503963121e-05
-1.1966961758894504e-05
-1.2494873601087326e-05
-1.4861708964020043e-05
-5.032490151650282e-06
1.7411600948375504e-05
1.501298867747769e-05
-1.3948802636922315e-05
1.7511969724124824e-05
-1.3783663584316565e-05
1.7367684123067497e-05
1.3172373404751842e-05
1.2259896326526083e-05
-2.1421878137738677e-06
-1.1945694678967465e-05
-5.491021270264241e-06
4.866018960097168e-06
-3.3733342334375577e-06
1.6960503208573396e-05
-1.6938635095929166e-06
5.798254300743485e-06
6.273794753225726e-06
1.6952170849527122e-06
3.3287322409888793e-06
1.0864417226674816e-05
1.679597719329704e-05
1.6400013582952453e-05
1.6336288959570065e-05
-1.3822041210449223e-05
9.44085503939053e-06
8.965810641047164e-06
-9.801314138041278e-06
-9.219712829502129e-06
-1.6660808799524272e-05
-1.6790589710124194e-05
1.6775510004252837e-05
1.69519415588508e-05
-7.407740422850621e-06
-5.149801442049107e-06
-9.661465442499964e-06
-8.44870025340767e-06
1.3980836885067895e-05
1.663876086148696e-05


==> output_bu_20240409/example9/nPred2/stepSize100.02/gfsetFinal.txt <==
3414
-4.040988858954663e-06
0.00928986382538316
0.01081265890919549
0.01858554180220481
0.020853337299027726
0.027903215117392424
0.03419369899661854
0.037240644923356214
0.0422017734828558
0.04663176305412302
0.053750271101495405
0.05602891473298953
0.06301111893255454
0.06553964402396525
0.07915395827474149
0.07506449048594932
0.09326591152046687
0.08467739908825891
0.09804988284693923
0.09438322964502661
0.11898542249176154
0.10414770010956897
0.121465109972826
0.1140582064935759
0.13927613895582056
0.12402809478605127
0.1459041472786274
0.1341603426827383
0.1689875715447738
0.14441385045594923
0.18022901426283003
0.1547772203790717
0.18809789514858405
0.16531565623611102
0.19098235666016458
0.1760060813226631
0.2136963139938732
0.18686357186452104
0.21946598098054473
0.19791255890245307
0.24770320144949537
0.20910792473442033
0.25736580327102077
0.2206157659133127
0.2734325423827321
0.23219486471777423
0.28413730861147163
0.24402643883476263
3.4557902610887847
4.17104386716663
3.5026519682084536
0.25619098076097757
0.30663964318510084
0.2685277085382075
0.3321005009374064
0.28109531822131856
0.3449978469398629
0.2940053561715223
0.3447817406370102
0.3071543683542242
0.3866667266934043
0.3205815467010939
0.3753619478495502
0.33437758459256073
0.39616721510546116
0.34844663130569814
0.39795982672305824
0.36284346860510386
0.43213484403125874
0.3777286720494035
0.4600110813877333
0.39278133855434455
0.4768557649797325
0.40828095843073436
0.4243059173337151
0.510830369872184
0.4405947025582316
0.5276042715955479
0.4573833452190324
0.5410748206845027
0.47460254527295087
0.5389801196576918
0.49228225679238247
0.5557405069212639
0.510527520662772
0.6072152229320367
0.5292180188532316
0.6374276393234626
0.5484077218482658
0.6243710323077128
0.5682256823866416
0.6374558479332534
0.5886328651623205
0.6909775759559484
0.6095434563487508
0.7123045708621997
0.6312257084127673
0.7115802061416657
0.6534415203428585
0.75677563577487
0.676356987504593
2.4569563011235425
3.1406358453628824
3.2727016581525
0.7001242301106712
0.8081897073286576
0.72448190448221
0.824223790789406
0.7496991223999928
0.8293370760524398
0.7757483613795465
0.883611659104423
0.8026572974644842
0.926040482494664
0.8304252349182815
0.9423482511261126
0.85917419724991
0.9418164712712628
0.8889543877675312
1.0017620071518134
0.9197146682954357
1.0331392892586497
0.9516279009579925
1.039565850897642
0.98469598689332
1.0942535010724792
1.01895342325268
1.104061483628369
1.0545927022836237
1.1636662455522684
1.09148850049892
1.2145462120710886
1.129967966253913
1.2308774371616764
1.1698534764496888
1.2930604327069348
1.2114248469975923
1.6714316565251846
0.21012473182482247
-0.152498776164745
1.2548069211076687
1.370409661158185
1.2999618836635556
1.4222898895267622
1.347188951679005
1.4801229238222489
1.3964208001153162
1.4979376189267213
1.4480511463254655
1.5020637712748393
1.6012717689460352
1.5588900509406305
1.6596277192600166
1.6182965617244784
1.788686948508433
1.6809553390771328
1.6581354828069643
2.1182865437318945
1.5816566056139034
1.7470828878379758
1.8103519078199652
1.8167808760697504
1.8877814747634216
1.890564477220671
1.9788955570426516
1.9687753051265406
2.048794092229431
2.0519002040181653
2.103813991704175
2.140477639789283
2.202157584448344
2.2351205864464307
2.2897005411678735
2.3365900070223993
2.363650187242685
2.4457966306894323
2.4862686615155347
2.563741427175518
2.60958204998036
2.691586539691436
2.771360004149969
2.83118954089188
-2.5487257494884834
-2.684068972219307
-3.115651260261952
2.984354775072922
2.9698101618878807
3.153450650787439
3.1545491990281733
3.3415154779979526
3.390402593888772
3.553256923431729
-1.5490126879133037
-1.5314081011818228
-2.1633120719292234
3.7940645413862755
3.6624725185104174
4.071576647589071
3.8959220738465667
4.397153784488748
4.1728667633539605
4.789606212823119
4.51947997277429
5.270589434695272
4.924867729763936
5.897219951815891
5.4356584219860125
6.6543627696131225
6.09492246587301
7.026816459018329
-2.0865410519340206
6.980771066363049
6.776913965849299
7.002582898064777
6.91942609364239
6.999463889439427
6.945550942014274
7.000342339023893
6.955937974614539
6.99988165669173
6.9925863487065785
7.000362947254625
6.99135514142301
6.999403324479234
6.946585617499276
7.003088005544559
6.98445067563127
6.9143761029263135
7.0202773590031375
6.856477562115063
6.665652842114101
6.539559433131755
5.89006791257093
5.7727282677608525
5.273447378743604
5.335416102926299
4.788438376259133
4.84998855201245
4.397438556845555
4.450863561055502
4.071593747470648
4.1597304231216246
3.7939563312178963
3.8954358760437056
3.55333051727442
3.6853465341525915
3.3416636209458113
3.497114508005012
3.153402536922204
3.2975166907388083
2.9843016124245625
3.1039612198972093
2.8312092756975407
2.978843748028198
2.691662927747882
2.837391435696028
2.563706446333846
2.698634533775562
2.4457745133063726
2.5634205859886667
2.336594216741307
2.4812378951547833
2.235119665841679
2.36946691813694
2.1404779975285
2.3108224802562805
2.0519050649760104
2.2155058189966406
1.9687756804818355
2.11361150422247
1.890560859921353
2.01368552646651
1.816787510600731
1.9603370268661207
1.7470551412437214
1.8745336199555607
1.681015069335781
1.8328243476445039
1.6183385235501404
1.7530060036810742
1.5588115807357141
1.716708978680693
1.502063202045824
1.6357918642357574
1.4480190033507665
1.5788077347096148
1.39651989786873
-1.6429449089267265
1.347109879836744
1.5225667442392092
1.3000010404101068
1.4352003153764123
1.254760430729451
1.4150065198073964
1.2114315276609167
1.331049216374787
1.1699236539726932
1.1299024167097365
1.2740052525019234
1.09152059065473
1.2303243498315726
1.054551046685095
1.1660532179590215
1.0189860738755756
1.1622150907707924
0.9846942821775042
1.1401743185937048
0.9516333948719363
1.1079920287227676
0.9197124477966998
1.050705807133676
0.888931740871455
0.993302485910245
0.8591961611352132
0.989966284875499
0.8304409367912504
0.9593618800157682
0.8026240564794949
0.9218754120801801
0.7757504316981386
0.8792519985067367
0.7497062957230517
0.8764089846599348
0.7244932367889221
0.8333149116771981
0.7000962309048954
0.8337704011195167
0.6763943393813957
0.7988157412731719
0.6534465156150485
0.7593248915858479
0.6311703508925384
0.7144329164489127
0.6096219702217651
0.7116356316725756
0.5885583333843919
0.6966765821059454
0.568220669749477
0.6607173749763207
0.548488662317798
0.04522185509789582
0.31673384926150916
0.5041631862345356
0.5291814702736433
0.6328239714192695
0.5104805109907408
0.6120626081731771
0.4923434522576691
0.5730268807806462
0.4745774358530977
0.5736137509210286
0.4573420197536318
0.541515247633413
0.4407112513592383
-1.6086843120600973
-1.4060634958600637
0.42417122970610716
0.5186957165210684
0.4083173641179333
0.48781069827041273
0.3928807703763027
-1.1589613226434385
0.3775953035424712
0.48240669686093557
0.3629274215299463
0.4336413757152275
0.3484092682877486
0.43447208529838016
0.3343510313984197
0.4081105863684313
0.32067506498269016
0.30708741448432475
0.38788434673032124
0.29400479939327906
0.35481365297853784
0.2811268938268321
0.35584984561730476
0.26850123761337513
0.33810011239734217
0.2561602931107672
0.30610374694828135
0.24408530055064692
0.3046326648912618
0.2321998035014707
0.2909355965518019
0.2205647326133685
0.2754128853600239
0.20913247236984422
0.2665251722649521
0.19790582025960168
0.23941074737953913
0.1868797445165202
0.23368104225592473
0.17598509044020524
0.21716321916745426
0.16532530050188024
0.19780577024858248
0.15478911273045512
0.198025661121289
0.1443972392682092
0.17797272244221238
0.13415658176659437
0.17183111712374174
0.12404364599382854
0.15244808548356859
0.11404618017279562
0.14629572557797277
0.10415817140901587
0.12988466671311236
0.09437841114363163
0.12572845573209068
0.08467683921674421
0.10935550038136986
0.07507988028236794
0.10248960623720857
0.06549231490379996
0.08925991985119636
0.05610101655208028
0.07313785238079805
0.04656717006798906
0.06522895908607931
0.03724414109771525
0.05047588591436174
0.027961604152696464
0.9789165513882566
1.079117826900826
0.8143796922063499
0.018573808239799545
0.03389909925824193
0.009245016864337345
0.02059245458560241
-3.3104153802109637e-06
0.002667948792612218
-0.009228823814011066
-2.04459005317375
-0.01863441796413915
-0.011708462493906223
-0.02781991426439202
-0.02392834084738241
-0.03730140863375658
-0.037685487832593054
-0.046602834426974576
-0.0545194274935037
-0.055965955700011144
-0.06554577579190081
-0.07137190205855991
-0.07501063638192017
-0.0808767518324989
-0.08465975882997834
-0.09499412744155881
-0.09431442651123474
-0.10331780722788762
-0.10412534794241503
-0.12097806509448056
-0.11399991905809499
-0.1363877971988502
-0.12398506985502099
-0.14193210258603534
-0.13409855546275126
-0.16068040939163783
-0.14433512068620588
-0.165028410319171
-0.1547217877938389
-0.18849349830489537
-0.1652228031954951
-0.19115657760376253
-0.1759425237474946
-0.2149186480839578
-0.18677745114649977
-0.22550802522181598
-0.19780748124052713
-0.2293204641339626
-0.2090208436373635
-0.2530968389979556
-0.22048271514235335
-0.27082551515135506
-0.23209391741188523
-0.28951145030897546
-0.24393457806864274
-0.28598486866827744
-0.2560504469223583
-0.31051066664116794
-0.2683549711414029
-0.31591988810711286
-0.280997750131222
-0.34345554196499095
-0.2938286285361622
-0.3562813048096775
-0.3069804677947766
-0.3542997810174752
-0.3204396210700216
-0.38114729545214227
-0.3341627909916865
-0.3854049869951578
-0.34828317995623137
-0.42011783508503553
-0.3626850104099239
-0.4362048219306599
-0.3773815570592074
-0.43548975755744157
-0.39267264372194316
-0.48033309958294707
-0.4080705708537526
-0.4973845572676264
-0.42395791547270323
-3.700733346428809
-0.44040176328796105
-0.5158078385661016
-0.457020195132211
-0.512341326694001
-0.4743951838497093
-0.5502468635837622
-0.49197610991920554
-0.5780933697092187
-0.5101381284452656
-0.5289110128850149
-0.6142505876236559
-0.5480430592667556
-0.6132382042607587
-0.5678631598113189
-0.6245097235928718
-0.5881937116005601
-0.6635299106457654
-0.6091765438710892
-0.6913207448099462
-0.6307421962523209
-0.7211050098873535
-0.6529765314613578
-0.7230094195736634
-0.675921300608021
-0.7651747483925389
-0.6995647850020154
-0.7847000565024796
-0.7239572469873444
-0.8075620251542446
-0.7491349545635628
-0.8167120154679539
-0.7751337913606842
-0.8679552986052375
-0.8020343956817734
-0.905640688643049
-0.8297748175977695
-0.9439058991001356
-0.8584608838188875
-0.9370627690316327
-0.8882260547970866
-0.9914286224685277
-0.918938598822585
-1.0213665395508382
-0.9508151741414212
-1.0277815503848649
-0.9838266253752475
-1.0828411324757574
-1.018073127905265
-1.0980697763444147
-1.053602557103581
-1.1606582026050927
-1.090510999967666
-1.1742449282969893
-1.1288594322483525
-1.23883597904692
-1.1687445442916018
-1.2520711629140038
-1.2102654525756171
-1.3118788979435207
-1.2535192244562325
-1.331103601326588
-1.298651380577346
-1.4044387045757647
-1.3457051490317196
-1.427993039868255
-1.3950157671973025
-1.50246947204084
-1.4464303327413752
-1.5670820174761442
-1.5003765807601943
-2.943727883254174
-1.5570147660274791
-1.6456059065048523
-1.6164095803612522
-1.7097918524026414
-1.67901156330103
-1.7768660946221508
-1.7448359535025868
-1.8573043549648223
-1.8144340027188897
-1.8880563001963784
-1.970432133177656
-1.9660736743031126
-2.022662382893562
-2.0489911563388823
-2.1164219996696683
-2.137331690246602
-2.1698737416182428
-2.231702008649538
-2.2710359297005196
-2.332954950881284
-2.37920287017244
-2.441744042240062
-2.4660936382522087
-2.558865867802508
-2.5868697961829294
-2.687949025099005
-2.7191967111868616
-2.830908482134736
-2.8275651881130535
-2.98590365641172
-2.9760555597854617
-3.1546099972956703
-3.140909803925548
-3.342696741839177
-3.312434658045249
-3.5546032246451933
-3.5012995910113487
-3.795258697495027
-3.6853787364976394
-4.072964602816421
-3.8960549473192514
-4.398883127750999
-4.177165122995906
-4.790250134674119
-4.466050001931664
-5.274886772011812
-4.888112337761317
-5.893591750505652
-5.394411007896789
-6.665519782507807
-5.824910615813752
-7.021362861849214
-6.508548403410325
-6.983842915677542
-6.885154368878011
-7.003129784624985
-6.933629884517942
-6.999339237971223
-6.97662092898308
-7.000438311797602
0.08288395509633838
0.2499930332284128
-0.11184610115629476
-6.9998461005795525
-6.967228252539327
-7.000402738660389
-6.94285089690892
-6.999325361233867
-6.912858277121736
-7.003187763845995
-6.920164232681137
-6.983477598478897
-7.022728180196892
-6.906053496575382
-6.668649310419531
-6.443000524908833
-5.892544284096749
-5.7712606431969835
-5.272085833967779
-5.047719345496854
-4.792069372623099
-4.3986443581017465
-4.5540169615136925
-4.0730566420813235
-4.185604609904771
-3.795276849512962
-3.88156285034453
-3.554629507015769
-3.6499129776971704
-3.342906031486169
-3.465079739085368
-3.1545694377806863
-3.298391852866532
-2.9854385923351208
-3.120217940791875
-2.8322997298242827
-2.9555839410428715
-2.6927218131856248
-2.840097268933537
-2.5647329444040765
-2.704062185568462
-2.44677066334454
-2.5713250041458213
-2.3375704244514384
-2.470483047973111
-2.236072579268685
-2.3653451432990744
-2.141401103494368
-2.265650844719763
-2.052813533208033
-2.200870082026163
-1.9696653857548003
-2.1221801111093184
-1.8914268991725225
-2.0238646453149003
-1.8176500238975928
-1.9775727270710894
-1.7478852596885204
-1.9023556992658663
-1.6818465787963985
-1.8015079793169235
-1.6191354466089036
-1.7678515024597887
-1.5595604608874876
-1.6804794713677729
-1.502912520435987
1.821699656473884
2.2192406264871365
2.2620326700673257
-1.4487654412733764
-1.6187755647914446
-1.397409390316138
-1.5284089978073805
-1.3474855697640638
-1.5019907448682466
-1.2989617728553597
-1.4430690034313216
-1.253267018056726
-1.3971189485170739
-1.2102305706185934
-1.3291344632437458
-1.1687090822464246
-1.3104892577768663
-1.1287813130769522
-1.2631769291926727
-1.0904790662556312
-1.202503689196178
-1.05353630323233
-1.1763007376729466
-1.018002383721659
-1.1210288890582938
-0.9838375069263134
-1.0878700417885225
-0.9507279977821579
-0.9189213675667778
-1.0387803878278838
-0.8881879537958176
-1.0417729971460248
-0.8584247147387636
-0.9938005199305705
-0.829742380146662
-0.9337527405627994
-0.8019883852560572
-0.9318688729169445
-0.775114372332267
-0.9073492406607079
-0.7491050058058758
-0.8708634279824962
-0.7239199472888942
-0.8161822669344448
-0.6995487142394059
-0.8141514662441852
-0.6759002427165077
-0.8035261445351385
-0.6529454859782229
-0.7710591718689241
-0.6307297465620104
-0.7182057918836152
-0.6091310818152127
-0.7118612582541709
-0.5881863970846641
-0.6728006113554348
-0.5678334255457198
-0.6720641908860799
-0.5480584466516665
-0.6332039790476703
-0.5288476530142325
-0.6309658475841103
-0.5101775898671231
-0.6031078470634439
-0.4919487909257483
-0.5812882874280593
-0.47428979014795875
-0.5485548858460273
-0.4571343725374489
0.9529246599401622
1.0028750505179822
1.343627062643176
-0.44028702016008825
-0.5279997739233578
-0.4240479204211528
-0.5147413780360753
-0.4080205719694543
-0.4892176892050482
-0.39256361908591547
-0.4643215788588826
-0.37749999451604027
0.7025075022439259
1.0688786927142757
0.9793021564690773
-0.3626023069535017
-0.4393640820490463
-0.348303846955899
-0.40904147371812144
-0.3341325785608603
-0.40495925057793747
-0.32041326188776775
-0.3819798848697503
-0.30703631328133385
-4.673364131937508
-5.696250339592155
-4.8001808786662155
-0.2937810948966993
-0.35859223899738424
-0.2810091019335303
-0.33933360765435544
-0.26830126871444426
-0.3172207124326588
-0.2560473113765382
-0.30870700847914023
-0.24400703192524578
-0.2320213735913185
-0.2873801771257013
-0.2204809195346798
-0.26187402064415083
-0.20903304076760806
-0.25885525959846595
-0.197799205696743
-0.2418418498468153
-0.18676647109037245
-0.21959625691081686
-0.17592984016142876
-0.21107528225826513
-0.1652510165123055
-0.2105392432856515
-0.15469067521315677
-0.19429222540583635
-0.14432978516631115
-0.17202702679352663
-0.134144627305052
-0.16819870371013637
-0.12392526802201564
-0.15392308544293176
-0.11399062012081573
-0.13491976669440778
-0.10416834531570816
4.683090423409813
4.754661736210354
5.571073156236348
-0.09428847638535894
-0.12224881510423259
-0.08466197670112346
-0.10486598147376656
-0.07501707636101662
-0.09580134639290015
-0.06550550305672044
-0.0798002050354301
-0.05602825207186732
-0.07143320891254835
-0.046585989427192435
-0.05860267400417135
-0.03723821598207477
-0.046246899174432234
-0.027893527021816654
-0.03665582898485435
-0.018570724597595865
-0.025564628466266896
-0.009281626358486129
-0.012401093141098003
-0.0016274052689000927
0.028687351434481194
0.05834302620986306
0.0799914994396296
1.399622114229278
0.11230271947684634
0.1292181364976812
0.6024505723952853
0.16633980094500883
4.980094748272802
6.030677585165218
0.1881672581297586
-0.9797168856447024
-1.3192470818482172
-1.0734987198516364
0.22954732691361793
0.2299215238534854
0.2379183608556497
-1.2089771856840819
0.2885781326552225
1.9691059494852234
0.33619040754616475
0.32959337171822717
0.3538541147550542
-0.2769540730160733
-0.37606281196633007
-0.15087148078314458
0.3530618085621713
0.39916366629834127
0.42701300603640324
0.4293097385050111
0.5254896706512991
0.47923090565294696
3.43281284391609
0.4767089034079638
0.537606569669402
0.5812623820010119
1.670782675833615
0.6657159119541295
0.6363356245820383
0.6424555436779268
-0.994468114993786
-1.0742314429224378
0.7559318441679245
0.7747797558017654
3.4969988990253977
-4.303166317474986
0.8513089584880961
0.8453326340881955
-0.3848185079549655
1.1561895292436069
0.9437785155029133
0.9847616160892239
0.9712341699594113
-5.231239021492415
1.076872335565878
1.121038093425376
1.093059113034989
1.3634883797305792
1.3930311329257532
1.1800575317310615
1.2172534616976782
-2.8621991062676777
-3.0128563818299803
-2.474677853087363
1.283217787660022
-1.2506287702001035
-1.6632476720418308
-0.83487830663581
1.342727898488946
1.4251171822855015
-1.969694990597131
-3.8605143515681957
1.5308707666491228
1.5560466260377193
1.65949952091536
6.819979809153227
4.561483516655915
5.776958437324722
5.613754471701346
1.8390794733468423
1.3028548549396317
1.8607640457457124
0.6863218926013718
0.8249044890238768
-1.8571001333993498
-2.4211705142355298
1.9398875620346627
2.0884624588165686
2.1945975742422936
2.25922677730933
2.9933878383385206
3.3017985613988845
3.623364864869437
2.376961592454568
2.4698397930331075
-0.7928663995726213
2.6496849146691326
2.8088836172795477
-1.6084358828103766
-2.1942669563046633
-1.7109387516604502
2.9827857512044234
4.8256203270060976
3.1582695600671267
3.441383302170584
1.5659054737253721
2.2562929412562793
1.6768287009597946
3.6288144212963656
1.1517500254717787
2.887632444885232
3.948522005799018
0.9034044595068352
0.9257907718256967
4.3431939999167355
4.706659669911139
5.20225459938318
2.004799249678424
2.3308836953773246
0.6953496224467293
6.060104852063483
3.221326968231379
6.7848579263820925
6.890101182250053
6.951122787133482
7.002072066968837
6.920565997060708
1.42307573464812
5.945417201953523
6.18858588265353
6.437262982136241
6.992425508999872
6.726919054000899
5.138480967957183
-1.37452781601149
4.560623933387002
4.108156827308361
-0.1944098443548175
-0.4058176950676143
3.7517492407442727
-0.05463554466624358
3.532046395698358
3.196588233627491
-3.917503879766302
-4.072168949418333
-4.536393551669211
3.025140160975538
2.840099885719544
2.6718823759977255
2.8611304909704613
3.5988868935150826
2.5113034769649376
-3.7303788305986876
2.4676365389654498
2.2731641934782596
2.1474065557398645
2.0172914887201765
-5.196463913962431
1.9275850262983605
2.1843152015232072
1.82446914456469
1.744078515194915
1.64841470518536
1.5256850846516916
0.5016947571920581
1.3127591502760712
1.4074880111285484
1.3376061031373734
1.2894880460898688
1.2327635436517448
1.131294801687807
-4.883577908141044
1.140222661596827
1.0608240764447294
1.0382098808060314
-5.478169101094591
1.005640093028328
1.0744243473587176
1.336667263079234
1.048309294726849
0.9524768077833065
0.9001139382921151
0.8176703768514983
0.8376099042796544
3.578557168611059
3.530599921155098
4.040355381540982
0.8238749900140239
-1.3146978378681562
0.7507279179539259
-0.4840959485333028
-0.556146321657432
-0.7162203116987234
0.7427319719871254
0.6953001794849407
-2.3882613961370818
0.6665414273390683
6.84776653650899
0.6362985218499717
-0.6864557408173629
0.6146385251599228
0.6518201056468399
0.5392413167616544
2.2577508277964053
2.4138251260600314
2.7732797207383753
0.536156088469202
-0.08080867964158121
0.4445979719557463
0.4447411077228089
0.6819968989307937
0.3735472247471233
2.948350573542835
3.7626817825348904
0.3701078209620849
0.3378484111452082
0.3395513933483259
0.3063198818227146
0.7619117110553887
0.2660596490485135
0.24791671373295787
-1.849980936286196
0.2179747584120175
1.232963412092237
1.1084309344608327
0.18800100241990922
0.16741517496896455
4.000774971953732
0.13869162142894423
1.3005734218500145
0.11941760296469983
0.09065552454438265
0.08211332017746133
0.05743290659313733
4.5579031214715675
0.04322650807010017
0.013685051746556511
5.5714540108284085
0.5785961424660995
-0.0268796909874015
-3.575301390324072
-4.001468062303644
-0.05937712871819584
-0.7186013066045046
-0.12256124113872702
-0.10122368635484591
-3.3588841188719005
-3.339771050701193
-1.7494691351111835
-2.520681979707829
-0.15497184643537742
-0.1742669761024679
-4.891401095990515
-5.43402176768588
-4.441731403920952
-0.20568925782815559
3.158021809879567
-0.24929198271817626
3.4290001802139103
-0.3111222856537509
-0.2890605458053635
-0.3264850781399049
-0.3561998287569295
-0.3675322842836326
-0.40172762113365723
-0.43705455240799
-0.4358236084454413
-0.4367413729339267
2.359594189416964
2.62805558651427
1.87642578840662
-0.4710199656493792
-0.5221292532915136
-0.5321130895038871
3.600389481237709
2.5383947785667185
-0.6562649894116402
-0.6141922185240182
-0.603100501615271
-0.6798200569305876
-2.066711536237656
-0.7382136064353015
0.053002867357014295
0.11141816452025322
0.023250055092216268
-0.7792520987640238
-0.8538742618479267
-0.8650056587061643
-0.904562300967526
-0.9012503798494416
-0.9522260802536896
1.6635885487623907
-1.0296747121392753
-1.167625452360434
-1.1029542098817398
-4.38890470664929
-1.1724555078929384
-1.1705960355917862
-1.7637769010127555
-1.9143701450364605
-2.32661244799147
-1.2575891403124888
-1.3435724115817844
0.6904858470934716
-1.4106021787172958
-1.501269860221086
-0.42302675585541366
-1.3912862687716931
-0.4069510495918055
2.440683865773017
-1.5834378935320406
-1.6912944780547319
3.2972653449121125
-1.7755344109567766
-1.811361507134411
-1.911632556368189
-1.950620235491048
-4.709486224115297
-2.29248725729655
-2.211378732772626
6.662575372246718
5.936875948818232
-2.4234353764586314
-2.5816988057750345
-2.7646320216288576
-2.9286569612200632
-2.89022541480503
-3.6633950115893765
-2.9032462408635125
-3.2046848486095567
-3.3327786598497555
-3.4887144461642374
-3.717437117221305
0.4775458287176866
-4.131084210221763
-4.609358796349945
-5.143447841502628
0.48126777580957036
-5.7935750191044
-6.50534809281345
-6.82000724126109
-6.98289652596829
1.3119054360515963
-3.947200898184395
-4.141288435330646
-3.2938168194727444
-6.876430338352356
4.961222944193692
-6.830946954819068
-6.850333890863375
-6.405651257007412
-5.683880905740539
-5.16968337914813
-1.2078017319087921
-3.7413068280200745
-3.999449104260083
-4.299061024915646
-3.512580278488644
5.926629756145239
-3.3367831965343804
-3.05274839776747
4.7356494481327
5.210142969020909
-2.864525117282955
-2.663407399426925
-2.508958676014747
-2.38024264784871
-0.3806196976112621
-2.315781231754755
-2.174208160650158
4.131649898866831
-2.0828854902180645
-1.9481772080237414
-1.9127654762767505
0.22654942569004557
0.4362233030096121
-1.825965298597286
-1.7031566648590615
-1.6184598424932495
-1.5786779205253705
-1.484617243513235
-3.6272658699655964
-3.8476720244643707
-1.4354037975220668
-1.3416263388746992
0.9074009609850049
-1.2669013427831868
-1.2525542935410705
-0.36449654513521157
-1.0834961507009189
-1.2054575422742677
-0.93000943049039
-1.1110358360873613
-1.0531048572897201
-0.9488573820548816
3.883262418290912
4.395800898327571
-0.9755486856151251
-0.9474374290752633
-0.836642903746584
0.7606353511576048
1.2201746235326971
-0.7924316057391539
-6.1374377073681385
-0.7490729188013561
0.37791242143194886
0.5537435914524832
-0.7404214957906894
-0.6868003093780072
-0.6773099279230896
1.8612148037111664
1.5724817049752466
2.119667698160311
-0.617594232863131
2.6952137669272296
2.9811101802342064
-0.6337444669730395
-0.5853644011492993
-0.5745829524027338
-3.625974272746209
-4.28612529170413
-0.5437034473616267
-2.55350778594941
-1.7793869147654602
-0.5004920867510589
-3.041984217569308
-0.47584287094645156
4.556605395625013
-0.44018422492401493
-0.40644605659065114
-0.3990952626122442
2.0305971654555477
-0.2980462390552502
-0.3220541874757697
0.23252824928096066
0.4310631822275268
-0.26531441336353817
2.680158828038622
3.533838236001351
-5.533573160101947
-6.247292492708709
-5.7574571864677555
-0.25022167239073534
-0.20765365554871146
-0.2052989195891587
-0.1793712811334383
3.262824036130414
-0.17162221605571842
-5.054154380702833
-0.129987265397454
-2.4487532684972475
-0.09486488774708433
-4.006943621481893
-4.52303727882693
-0.08110188636247379
-0.053258384713754575
-1.1770065565810748
-1.379021738590061
-0.03602190694240193
-0.014810136462526031
0.6174225862869762
2.987864917421303
-0.0011145012373883247
-0.10423812075424485
0.07601900289973328
0.0020361128851943944
3.4784242119785125
0.11021456217739618
0.1809439519488547
0.19990412097345203
2.4710971462846527
2.7656666341174563
0.2801779297221389
-0.842308469377614
-1.0119988484996714
-0.7722468220357074
0.27090424907861355
0.31918939221422
-1.6587557015533243
-2.1629988290368525
-1.9179666646112765
-0.5564263537633832
-0.6798580876746747
-0.8840918771202201
-6.689192601275718
-6.338361624307478
-6.9402254443803075
-1.777069560331168
0.38191834809092384
0.43332808589051935
-1.3353533464152847
-1.5175284896115844
0.4440671422217122
4.057113433037462
0.5303765969198512
0.5552171314156966
-1.5709475145348888
-1.7826750147454682
-4.247387690005566
-3.9712287103331696
0.6188289193432205
-1.4064718718952611
-1.5263323832108775
-1.7961598894565716
-0.3809853892314762
-0.3711887700607902
-0.49430397473587745
2.106852704597175
-2.547403010284154
-0.38666456506636354
-0.4087277923517999
-3.5777466637329045
-3.849567156514693
0.8689906617778039
0.8089748388070784
0.9551485851364374
6.0131150209601065
-6.60854191342541
-6.256827465296481
2.3548030936349442
1.0459671830338066
4.906365922224361
0.1641502973641978
0.06494322383722734
-1.4423912358875146
-1.4390604367953996
-1.7030600124691135
1.1714751488772224
1.307913938520634
0.8648371009184385
2.934743320794672
1.4522896115246198
1.4969552134004769
-3.9932392403036823
1.588284141605774
-0.9449771483899457
1.7170797849310757
5.156725299679696
1.8110735655371548
1.6183688175137183
6.423489211310759
2.4537472629409764
2.495960032152511
0.6171142008104628
2.520577634720425
1.4081998708839036
2.657758760764776
0.26053129427817606
2.7400946508312938
2.8312613092838794
3.08518338116004
1.907202071341161
1.9710873847063106
3.3518891692556276
1.3281517001266312
1.4196836906415515
1.9708543821968834
-2.6928251747310217
-2.5528026768175085
-3.0733788378286713
3.8019352376273132
1.4012671798403353
-3.2343787803044517
4.231090087769086
4.710318949475778
-2.1987074315270796
-2.780559664388737
-2.5181628738710384
1.2340487467474923
1.1701518494321606
5.352793716599248
6.079277930560403
1.5558753172809583
1.4585600995613992
1.8229144922806944
6.741628884809329
6.909033792499447
7.009080111958661
-0.4219957970839443
-0.35905864623944544
0.5433155698626541
0.48037285500695476
1.993099909481373
5.459863921412833
4.7655092058648405
5.186769596844328
4.086715548797416
-2.808167640388516
-3.1533334284783545
-3.387771845618793
-3.1635507408120995
-5.853113741261663
-0.9542894871241747
-1.1296280411002368
-2.3725778159057485
3.2965000293901396
2.983948207084974
2.3560173832113236
2.747560034372768
-1.1944479938194492
2.433924193921499
1.7635592721648086
0.5921943752550317
2.2066116371448086
2.0932244045919988
2.5220168249778374
-0.005547448551300937
2.099765062359526
2.081265025218893
1.9256266878068806
-5.125184578882132
-0.8556902311045064
1.7810506267967625
3.03309095587981
1.5897840944756898
1.469171662930241
1.4279574858073296
1.3578296569821993
-4.990652701044591
5.192037344617519
1.2556153532782903
1.2556471719356408
1.1532874178528865
3.9248820983778097
1.1249734844732515
0.9915931589391899
0.9222860461076696
0.7047259469678198
1.0474607809021756
1.0018637356390483
-5.103598473661198
0.9059753791028355
4.040181581648818
-2.7540839252653146
0.9177311750128627
0.8631479363986551
0.36380560588467276
0.7777801842014047
-2.9555272397628185
1.5627854608046727
-0.11984832143371384
0.4747234352141558
-5.346427552515577
-5.418734467296774
0.4392336463662254
0.39464443284744466
0.20473638315387727
0.17864865719697487
0.33518607355028235
6.277735799445212
6.805011472146499
6.329603756503075
7.013378555161807
-3.3301059900161953
-2.8330757350113713
0.29942727999952257
0.26315111185274304
4.364134508840589
-0.753964362617467
0.2690473008214501
1.7782136367686485
-0.04262819536283181
-6.497876758275099
0.12595735142018474
0.08302669691198555
-1.903702073205149
1.762428869791475
-0.016100658748356842
-0.14936566612128885
2.0381904498099774
-0.9105853814925928
0.4685540830267744
0.6045774284028675
-3.392942999094764
-0.2104927484384162
-2.0972983457181753
-0.23133895628615167
-0.9643386783522159
-1.0844069807681334
0.28962837755409376
-0.2894242586770602
0.8195123915212489
5.955362089543915
0.9813105142129747
-0.38241023497809634
-1.6101340738692371
-0.4510247272812677
-0.46407683192502214
-6.303899810595928
-0.5624968798120235
-0.5654866869743995
-0.5709193199999669
2.6582164527931273
-0.5943350730257712
-0.6657857491313839
0.6179518680627982
-2.1535479126358767
-1.2940020015516824
0.9345876484347699
-0.7450525262490371
-0.9230446611185027
-1.0429023856871333
-6.125723412185509
-1.0945633666813237
-0.6273513797546325
-1.0830612275260876
-1.2072425591633837
0.6280424462877787
1.8988413024012205
-1.3738721090754076
-1.3774226761390522
-4.6124066790476705
4.51705108759585
-1.5500539247804894
-1.6575947300039453
3.539316761119109
-1.6613717669253998
-1.7596601343474632
-6.671720831488436
-5.8099509578182795
-6.190478445935438
-1.8155102978786781
-1.9583403044953531
-0.6109582990002898
-0.4946309068704234
-2.9674362923036126
-2.036740494428658
-2.346714291564498
2.1440887605378993
4.295413159572812
-2.6903148418982075
-3.3218552846613427
-2.3438440852295335
-2.440506892493734
-2.853526783455495
-3.0468863930891503
-3.4380252818974917
-2.6766543728828656
-3.5637567294995787
-3.9428121703994514
6.010727622863244
-4.445072699596853
-5.145251031807182
-0.7978573708685868
-0.8869037302627757
-5.971630252891188
-6.592098202475678
-4.175648305691431
-0.7461610505006631
-6.78568180062126
-3.6577747217280363
-1.2849661332136166
6.817173331256257
-2.041365444728621
-2.3089317911379132
-3.2589688695123296
-3.0831145932169015
-2.86401777241661
-2.638348585652422
-1.319429928187044
-2.493898564129492
-2.3448344802755368
-0.26717677894204944
-2.2072117409022582
-2.160509593019996
-1.9970108564794207
-1.8148514051468192
-1.781769883366345
-0.5910639049636557
-1.6661775406196189
-1.5700812290166475
-3.4580852853815625
1.7656258737076171
2.909445778093669
-1.1725714790058874
-2.3404562683541537
-1.2085619436527697
-1.009057098335483
-0.2297498895276444
-0.37894821305851334
-0.07522690060733045
-2.346786330368252
-0.9445334185419181
-0.914107350799724
-0.8409761833046466
-0.1693366807044317
-0.7684118698404235
-0.7388866232632127
-0.6581576479281953
-0.6267488272833548
-0.6328188510678912
-0.5544008371182176
-0.5230487856396466
0.7816041439410463
-0.4375548747813352
-0.34309777983259704
4.202617976893641
-0.27134066335640944
6.605456289379163
-0.7129731088542889
-0.23592954194198798
-0.18620463106383417
-0.1263523792741761
0.012536682754569182
-0.013462423432018677
-1.3764220132072729
0.6954026337823596
0.7761158308944204
1.3501648296228324
1.1851523735056193
-0.860422426204592
4.2151733452877815
-0.10170955393457062
0.7762519638454181
-1.0204784254602923
0.026907351029264916
-1.050081931879419
-0.06779937199214416
-0.726949142582018
1.835140570106881
-5.059354467082406
-1.3550483119099819
-3.8818396974718685
-3.2492698362356
3.8377566477580527
-0.16734505131518457
5.273143819301848
2.7370545665323442
2.7109129751612056
-4.8591873015644635
-3.787053846082707
1.6347057416836057
-0.2799659148276029
-0.40611870478736367
-0.45233915064395724
-0.43361132849018524
-2.065813175122986
-2.07410190867582
-1.8325348293607704
-2.002904638950402
-0.28430305377417875
0.18186927484612317
-0.0625283966915131
-0.20018630156501985
2.3578411759706595
3.0143090231010166
-2.8239713181971835
-2.1448438261397245
1.0670849055141294
0.3641476422124532
-1.0000002739342815
-1.0001111281799062
-0.9204359374292197
-1.0004480178567632
-0.9333995316847586
-1.0010048334268062
-0.9093537768425309
-1.0017900973880167
-0.9238187791167609
-1.0027942437724668
-0.9079759369252043
-1.0040241538040469
-0.9308077824015131
-1.0054865124517136
-0.905252242616474
-1.0071397476062132
-0.8992935958815214
-1.0090601363559
-0.9348316944006024
-1.011155233531171
-0.9088939185016989
-1.0135148293560443
-0.940508434569052
-1.0160627356086613
-0.9309820952748447
-1.0188540775249137
-0.9481623251098473
-1.0218501732149252
-0.9211343398731167
-1.0250680036861213
-0.9302543501916619
-1.0285001318843316
-0.9435294017311495
-1.032166344148922
-0.9651930161831298
-1.0360248330954567
-0.9465618843519328
-1.0401275314432912
-0.9667336487224676
-1.0444145526478863
-0.9431935703852293
-1.0489396451724113
-0.9590205258139196
-1.0536649318558418
-0.9650044732673001
-1.058585471164092
-0.9808170991662087
-1.0637573796338413
-1.300007812435431
-1.0613658907621437
-1.0724260429128638
-1.069111815287758
-0.9864108886150711
-1.0746742669754517
-0.9829454196281878
-1.0804338230441355
-0.9915867695001231
-1.086440930344874
-1.0164670451496758
-1.092583628176213
-0.9908328322961905
-1.0989977918933425
-1.0267843582667955
-1.1055671730858665
-1.0256307710788923
-1.1123645768696446
-1.0471374732286403
-1.119347600144301
-1.0317484001927624
-1.1265294305032634
-1.0314834196059641
-1.1338752373301084
-1.048480551939526
-1.1414812978673112
-1.1492168168836534
-1.053164314600364
-1.1571671879289303
-1.065979640413278
-1.1652926823293526
-1.0801660254466774
-1.1736176116662596
-1.1059554375829936
-1.1821258580491432
-1.1136515889652623
-1.1908144296464929
-1.092924610317088
-1.1996499764900765
-1.1003748924970167
-1.208707648447736
-1.1363932956940106
-1.2179281310244872
-1.1512272261658607
-1.227310406706997
-1.135300836735996
-1.236856770944058
-1.1510024769408271
-1.2466033193701749
-1.178459947458938
-1.2564649912659165
-1.180791393099355
-1.266549709355469
0.7641465828855516
0.5373070299370828
0.6786591104911321
-1.2767426748927397
-1.182465143408676
-1.2871147854089586
-1.2058369186140592
-1.2976488801642652
-1.2311002619747884
-1.3083268051122148
-1.2236083826052175
-1.3191458611953737
-1.2286545176644914
-1.3301152603979007
-1.2490251112653663
-1.3412421970570316
-1.2778509229071482
-1.3524920929134956
-1.2722662623200756
-1.3638781682507362
-1.2847941170858046
-1.3754142237236056
-1.310656347363684
-1.387057246198741
-1.3089457353283271
-1.3988460647128185
-1.3341550399743463
-1.4107471033698544
-1.3340282785682502
-1.4227568471557233
-1.3446675638942753
-1.4349002326092108
-1.3696574789810898
-1.4471225207305594
-1.378197390160093
-1.4594837806958383
0.004110752489865424
-0.0036122241980779944
-0.004021584366675289
-1.4719140306010532
-1.3892106543291376
-1.4844512227590376
-1.4067169199354355
-1.4970653162357184
-1.4244642029118613
-1.5097643933265465
-1.4584490195057438
-1.5225428109418422
-1.535368211027248
-1.4539089195623291
-1.5482706279048344
-1.4752051049299082
-1.5611771909985503
-1.4854292673795404
-1.5741496325142408
-0.9011912673079314
-0.6795725107063408
-0.801757050306072
-1.5871284591115908
-1.533524301557011
-1.6001077118403046
-1.5389783347341448
-1.6130663194012878
-1.5469270143309848
-1.625983752066681
-1.5618650280920585
-1.6388340795523337
-1.5885777862671053
-1.6515792890896084
-1.5933183255837473
-1.6641796273262757
-1.6086082806377116
-1.6765847710631971
-1.6309843812827203
-1.6887241979562366
-1.6335497923088484
-1.700514152769781
-1.6451201421405126
-1.711833755330019
-1.6673481016652418
-1.7225356719663734
1.279111704039352
1.3370344335173112
1.1874302330729456
-1.7323945518619028
-1.676888897379754
-1.7411216730339885
-1.6880490829063979
-1.7482720049528366
-1.7036047897845537
-1.7531800154584813
-0.48521607603988703
-0.3271078889408135
-0.3077862568754637
-1.754778564009884
-1.7131369198155428
-1.751411189484328
-1.7206104777650957
-1.7397918044981455
-1.7099316792804389
-1.7144902592057967
-1.7015433153596482
-1.6601232056142514
-1.675104650698625
-1.548630140982675
-1.6120257218309715
-1.224812211573407
-1.4788816718463302
-0.6142738129436718
-0.4681243077516331
-0.3449586195094511
-0.8474858940229226
-0.2883209375114619
-0.46443334923681523
-0.13757141498981992
-0.35069582744433275
-0.07968873686980955
-0.21666089380772588
0.0007666830958315327
-0.05861060124331127
0.07756828072801489
0.13840195389776544
0.14301258158201932
0.3598284302933909
0.27403457194689773
0.3708631524423383
0.5383847678433532
0.5992967217821484
0.8337847970022405
1.2257225083827932
1.2305571537746587
1.5493019534224646
1.5542854735575196
1.6598739688209976
1.63036027415154
1.7145919155811957
1.6758174115683995
1.7397724711283908
1.6972663764467084
1.7514088787730662
1.7210694249588065
1.7547856810323503
1.7207129150595224
1.7531746459817472
1.7241030307557952
1.748268761464969
1.7059852206882737
1.7411213346166072
1.6919341819800595
1.7323961746968466
1.6998782526712601
1.7225336807771692
1.6805155418351219
1.711834630285696
1.6686496172053613
1.7005134590471258
1.6565870203319837
1.68872420160329
1.6550216071609667
1.6765849801256691
1.6354473561770246
1.6641785413810346
1.6293188978534152
1.6515798636683663
1.5975995728185488
1.6388340129808474
1.5829527860928305
1.6259851277719826
1.5732068689083507
1.6130655979060782
1.574208262738525
1.6001078268030826
1.5534078995201361
1.5871266673394402
1.5478431387595009
1.5741519334790461
1.5226606971834822
1.5611871548485372
1.5175020122976473
1.548260278482234
1.4901080410866663
1.5353733293519771
1.487191539561019
1.5225324022194529
1.4601294253295505
1.509768611556748
0.0013353211966999397
1.4970724761997787
1.434726534182479
1.4844422575193617
1.4363702008916308
1.4719238255606797
1.4051915428640567
1.4594671608347947
1.3973260952402868
1.4471371559294515
1.4348924355669834
1.3796524526809355
1.4227654779616592
1.3629077309345532
1.410739796431512
1.365424659778736
1.3988416732059867
1.3371518154318631
1.3870619192054305
1.3172374723969995
1.3754132599086073
1.300426139601783
1.3638862221767278
1.298823047810125
1.352487194923156
1.3037608164583407
1.3412379648363302
1.2777027286763956
1.3301220017306352
1.2657233544982114
1.3191519378740928
1.256120952598499
1.308315465771397
1.2558066081981885
1.297651113563283
1.2299896373233221
1.287109629428003
1.2301946875684164
1.2767529489750449
1.200492431586848
1.2665367066392605
1.1931503708036377
1.2564841275064549
1.1882591985201276
1.246588052993073
1.196356329441795
1.2368629951707326
1.1709949839258318
1.2273198914892725
1.149739028142556
1.217906064526501
1.1402811040571827
1.208715627337679
0.27683317563783977
0.18980947383084304
0.27566186503689094
1.1996636635473932
1.1264426493852138
1.1908127025589068
1.111014987624355
1.1821075426530074
1.1191342777847209
1.1736348466264541
1.0908050733358894
1.165279312658845
1.0805341911709663
1.1571735391712032
-0.6529430411795423
-0.6076923195280244
1.1492332460343162
1.0630481330045218
1.1414463690809011
1.0551686010596764
1.1338915098424511
0.001292976783126328
1.1265406694839475
1.0265731446731385
1.119325802667684
1.0526822476882476
1.1123796351529582
1.022081363477171
1.1055505662780183
1.0177023977477921
1.0990013401270564
1.0926104707881605
1.0035614041726246
1.0864133738104869
1.0201746993789165
1.080448071201017
0.9914423646372
1.074678843266898
0.9900549262516869
1.0690994921236912
1.0076962448117737
1.0637500121694967
0.9831728983948643
1.058603610328196
0.9764175165777321
1.053657017138105
0.9691786017519429
1.0489413522705924
0.953186963035341
1.0444141459320757
0.9776476563173091
1.0401215914794335
0.9592444757014065
1.0360356100074053
0.9558822208367564
1.0321488335681477
0.9652274391012434
1.028514260096542
0.9321086206793564
1.0250620539992652
0.9513852557380765
1.0218552297507495
0.9321602405751765
1.0188425686659188
0.9499538178994863
1.0160748199732874
0.927861388126733
1.0134978548267666
0.9383336812728259
1.01117394764465
0.9059426416353631
1.009043489112068
0.928373671910504
1.0071563714903848
0.9099036607549412
1.005478346940972
0.9132406662219006
1.0040180421917864
0.9379774436661465
1.002812580722336
0.9134256906378431
1.0017610550192808
0.9086070904722142
1.001025143712135
-0.7495571925850292
-0.6440026932033324
-0.7776839421404811
1.0004478559447902
0.9006415395098123
1.0001264191373127
0.8888065269572278
0.9999783396287908
0.9149210811820304
1.0001229162992615
0.0018467021934773487
1.0004456125014218
0.8845914373400433
1.00100508223233
0.9145978384038931
1.0018076913318474
0.8945918021990498
1.0027642790703166
0.9097399310730512
1.0040392287517073
1.005466483439572
0.9176234074812771
1.0071490445090843
0.9385212865277903
1.0090390969246363
0.927265089615251
1.0111579748386352
0.9460210831518473
1.0135035887146946
0.9227967204319277
1.016046931084325
0.9174214516341379
1.0188400823053496
0.9444609295895579
1.0218224668738047
0.9246522873473789
1.0250563787807552
0.9529160563002059
1.028471891236667
0.9268260031767729
1.0321411711307003
0.9547202248110204
1.0360012632186992
0.933375376030826
1.0400791404414949
0.9504653356238486
1.0443879245188967
0.9707961311665563
1.0488942091554654
0.9544548704408121
1.053628097726769
0.9570049748594969
1.058535201524657
0.9588971343570771
1.0637063689169537
0.9886916612733145
1.0690402184502827
0.9770256931513582
1.074619278911261
0.9956299047336684
1.080378897707457
0.9841566745192717
1.0863425860933813
0.9968101975541841
1.0925357509314972
1.0234621475869181
1.0988999194016729
1.0130556953590775
1.105495390954518
1.033534683814339
1.112270605619279
1.0155137630326396
1.1192333146668718
1.0264799036607586
1.1264319841182637
1.0518165401795003
1.1337933740025443
1.0322506920417873
1.1413235395258523
1.0483681766780728
1.149111872339276
0.0007362702550828747
1.1570257172955292
1.0662507163230144
1.1651699578999508
1.0973379621164108
1.1734875483283342
1.0862279294200956
1.1819524741297873
1.0994053855779622
1.1906674203916012
1.1994934129058674
1.1054504658338955
1.2085389464433607
1.1348015969014003
1.217749243612605
1.1518372774624752
1.227126788194692
1.1465489958393678
1.236681499550362
1.155683991434774
1.2463857981737807
1.1618932769363477
1.256283139668101
1.1870839941153997
1.2663190890974758
1.181693451839405
1.2765296204578258
1.1988353801495926
1.2868868321391878
1.2127320336545457
1.2974133765608509
1.2336795286949778
1.3080795016120141
1.2248785252472467
1.3189033976931341
1.2345665119576346
1.329851629815893
1.2437181757830789
1.3409756170977596
1.2761170919325364
1.3522164080975303
1.2719233802227246
1.3635959950281848
1.2877707371739744
1.3751222107751597
1.314145458085124
1.386758786336698
1.3142170045372514
1.3985407578911677
1.3355447164445657
1.4104221775818393
1.3304811974554793
1.4224443720915185
1.3569380756823721
1.434555897998308
1.356035827243593
1.4467969429574798
1.3844072449385585
1.4591230954692411
1.3870601900990205
1.4715633007624829
1.412052799527735
1.4840813923016092
1.4106250323301708
1.4966994179694744
1.4371151677413527
1.5093914136355042
1.4389318052969444
1.5221459275175584
1.4608424928562267
1.5349824602168862
0.002914720877005634
1.547858321050759
1.480183997164125
1.5607826790223187
1.4964916022671524
1.5737390122180637
1.5137616322439424
1.5867051375402759
1.5338042491157138
1.5996864628033942
1.6126353258791692
1.5423984870290124
1.6255535266019925
1.5699417261691249
1.6383971618566668
1.5786672728359366
1.6511431297462524
1.6040588038887624
1.663745041027487
1.6059862528595439
1.6761513323914532
1.6201238956477604
1.6882985766409928
1.639427563774377
1.7001064681770943
1.6398067045161708
1.711405550128238
1.6584945255402166
1.722646098685674
1.6785860655824083
1.7324427742631605
1.678801251833269
1.7411679837782539
1.6857600572121507
1.7483102674780673
1.7036313352282677
1.7531913210832941
1.7141511593821799
1.7547822365839763
1.7249045869927817
1.75137750404061
1.718269803897331
1.7397041207437438
1.719315953165338
1.7144335869199787
1.7017103676437
1.6596612841136107
1.6773153595226
1.5485464745054118
1.6235382236610532
1.2245372083288792
1.5428638462264908
0.6013699007637736
1.2790199817899859
0.3667397361141465
0.7511895909593914
0.27566096669970686
0.4719606167716348
0.14294882638743617
0.3085715555126373
0.07800603720607083
-0.3860722780659416
-0.2771135152806367
-0.2900641307470391
-0.0006614914209125799
0.027030113814859702
-0.07738029719511887
-0.12309645630148612
-0.14303316011789718
-0.28644548460646646
-0.2755622859566279
-0.43104565392028793
-0.3665772522893438
-0.5988150171800256
-0.7377694987577329
-1.2214021676345035
-1.3024059760162363
-1.5492557982093509
-1.5591646529848124
-1.660029820260231
-1.6757063574486102
-1.7142171230003087
-1.7397362414196567
-1.7003307598498738
-1.7513714332819277
-1.7110532860644343
-1.7547859661447804
-1.7144557709617319
-1.753193912066681
-1.716002132234765
-1.7483054300729661
-1.7199072063742715
-1.741174876227045
-1.701630042544641
-1.732461940358772
-1.6853222022202576
-1.7226103969759061
-1.6901932111111828
-1.7119220482061626
-1.6700876702040228
-1.7006099645443606
-1.6555042536796771
-1.6888300640066733
-1.6533765644742004
-1.6766976720275206
-1.6369657132426627
-1.6643017845716839
-1.6264845575517508
-1.6517074415799564
-1.6189190766024129
-1.6389688517716772
-1.5943050634164135
-1.6261275576479848
-1.578274533343525
-1.6132136506752155
-1.5743100997148556
-1.6002613375826045
-1.5502881682705845
-1.5872899655077282
-1.5358195178369534
-1.57431346785978
-1.536045174616266
-1.5613644233575865
-1.5099910449494374
-1.5484298583920835
-1.4895819086025663
-1.5355543147184414
-1.0218354538915657
-0.9928407399741311
-0.8624641092316886
-1.522726768098559
-1.4642969307849611
-1.5099541725625536
-1.4654219745230042
-1.497267586871855
-1.4415611121866627
-1.4840633176666218
-1.4268350328521198
-1.4715446393050169
-1.4080893628573559
-1.4591057961296312
-1.4098111552625046
-1.4467766682786485
-1.3829130385836164
-1.4345466433415415
-1.3702577074476412
-1.4224191721788468
-1.371868681688365
-1.4104167252778121
-1.3514468484615176
-1.3985133632098115
-1.3379734949950615
-1.386749041728952
-1.3147276087669237
-1.375106762203052
-1.3635768970048774
-1.3104710101493653
-1.3522083967352811
-1.2790838126759767
-1.3409597278019394
-1.2718191981695521
-1.32984303452864
-1.2779718136337472
-1.3188850330077786
-1.248968594939992
-1.3080680394396598
-1.2316142133303702
-1.2974014436174446
-1.2248140267821719
-1.2868750515719398
-1.2348220090703725
-1.2765128355851074
-1.2088020336618601
-1.2663143716681309
-1.186187514458174
-1.2562721307626301
-1.1780543144045876
-1.2463772648411109
-1.1905310470078074
-1.236673648338004
-1.1653233230479967
-1.2271082377838565
-1.1699492572602435
-1.2177450699210741
-1.1449019702810288
-1.208521802922691
-1.150820419680212
-1.199502970807055
-1.1258075935536636
-1.1906395302930648
-1.1191265276776854
-1.1819748715551803
-1.1058670370532744
-1.1734556921398673
-1.0983027224642854
-1.1651652711811342
0.5472439268038529
0.40663287619665817
0.3550261751285137
-1.157027686730513
-1.0811528880972077
-1.1490964056436752
-1.0621099622822818
-1.1413521468398227
-1.0572616533555992
-1.1337605786416354
-1.0462780783803125
-1.1264248901500549
-0.4984202015345143
-0.4208045478589352
-0.3418931759177016
-1.1192436501645253
-1.038299911189454
-1.1122546345277151
-1.0468518147806267
-1.1054966760769582
-1.0242109530898764
-1.0988840973489546
-1.0170262128694916
-1.0925364305159935
-0.4572937916289949
-0.4544993085689131
-0.7229918537712493
-1.0863477344233956
-1.009391152149803
-1.0803780614521559
-1.002498101123049
-1.0746114572745629
-1.0015389236629109
-1.069022699923741
-0.9767788288041263
-1.0637087889351136
-1.0585513811237937
-0.9705736461968298
-1.0536074492056655
-0.9863315814201249
-1.0488985240383983
-0.9615130171340959
-1.0443809563135946
-0.954776642660007
-1.040083939550983
-0.9743835515791857
-1.0359895949339972
-0.9644610490328324
-1.032139667901641
-0.9323155285829188
-1.0284825338264723
-0.9372239614507086
-1.0250407612224652
-0.9623806664893682
-1.0218325661726864
-0.9336270618595016
-1.0188467927797644
-0.9297377912004025
-1.0160321521168723
-0.9293668206304717
-1.0135057566197911
1.4369264579565293
1.2249318828264615
1.1902942150458449
-1.0111591804861344
-0.9085521361858493
-1.0090384868399627
-0.9321565421061776
-1.007149389110102
-0.9103108749771963
-1.0054666208717082
-0.9341596234789277
-1.0040282367236735
-0.9067210009304069
-1.0027908586922036
-0.9031479054629418
-1.001786753607815
-0.9283458484384276
-1.0010073955961738
-0.9071575789912746
-1.000449220715656
-0.9037309396894867
-1.0001097883220473
-0.9204394142877741
-0.9412163876548433
-0.8329104887361717
-0.7948935426724613
-0.8303891811076574
0.0018128930756620822
-0.7795262713445543
-0.8218789661199428
0.00010833204648960534
-0.8354574869888153
0.9403727690514542
0.8734782280479104
-0.8454476229190552
0.5494383654626684
0.44546921135195633
0.44517448601279097
-0.8160149007913943
-0.8535113683243357
-0.8792393493441879
-0.5516564851110706
-0.8493035946255998
0.007621295944650028
-0.840279788679263
-0.8799727161198516
-0.8837695223291201
0.507741688154612
0.2850568857961188
0.4642821350109089
-0.9170918655529097
-0.8926523521731407
-0.8941092762137763
-0.9242716291376691
-0.859401575680897
-0.9304497672237834
0.025156892017881433
-0.9645967251857048
-0.9375509833635753
-0.9405517449170154
-1.3750914254799587
-1.0105001411640357
-0.9937846074771182
-0.9573058642564805
-0.5375605676166167
-0.3986613848194808
-1.0023266986196189
-1.0435529358978373
0.04588777943118357
0.0405681791843085
-1.0476935033396584
-1.0898803899386522
-0.0056773275541971546
0.25265202724432667
-1.0727672664973193
-1.096375119547312
-1.144779471267732
0.027301302489865308
-1.1202331826537286
-1.140606849619808
-1.1939928018957744
-0.26980887607851783
-0.44712163238544106
-1.1883625396070165
-1.2173439948501903
1.0141409509221557
0.8811828051692353
1.039823145205981
-1.2389132558786236
0.17993990260467446
0.1132463630807433
0.08474418398667319
-1.2605545870765675
-1.2708708501178287
-0.01032459798188064
0.06223259766543663
-1.2816214997954796
-1.3213848336820606
-1.3246482578559609
0.6642404423469577
-1.4101701172682117
-1.2646615036775555
-1.1417864390638155
-1.4135958163541196
-0.6028010587348429
-1.342565735258919
0.5102854520257436
0.39425839349096975
-0.6489980896081411
-0.56275477088861
-1.479109553676513
-1.4611280601423464
-1.4726554247959187
-1.5167278554365338
1.1562610598927021
0.9870075633303624
1.044419032156869
-1.5385741562932214
-1.5771085822514863
0.5588240691785973
-1.5777568433150546
-1.5950643569112875
0.6924627816985788
0.5398987721218824
0.5658786139181421
-1.6111585402280042
0.05399440119945395
-1.6241997485462427
-1.615826215271997
-0.6882099237616943
-0.4240254361582314
-0.5386167508864073
-1.663666687803569
-0.007112422759151607
0.008950663292625572
-1.667216648512944
-0.6409342493197281
-0.557645970246633
-1.6632103068484325
-1.6599334075484904
-1.6201379713855129
0.8514123450571001
0.6451964810655451
-0.7218641317750296
-1.4384503010012257
0.0197044355600829
-0.8000806132893254
-0.4407674697171073
-0.1720701858311154
0.06233816474528856
0.35016177368052914
1.3260090269014102
1.4757916698519622
1.1346889871762686
0.6877060843038852
-0.14360441574046495
0.9142778002855647
1.6258165108852771
0.7056620812602843
1.6414898254247943
1.6832191149448548
-0.4199497817146341
-0.32950409420345306
1.675803495450456
-0.4269342231597822
1.6151311888594788
1.6368006195473426
-1.3714489961576108
-1.2217708408403674
-1.2707844979696188
1.61180519583246
1.6092022245883297
1.5935900421251852
-1.0974659829913598
-0.8364531704931839
1.5709817572399958
-0.030237661414411022
1.5033621188102633
1.5156558923302677
1.5010802319041239
1.4811086479275546
-0.0658294566704247
1.444396835138691
0.026805605402529943
1.404675241099051
1.365726505054824
1.3455218440802201
1.3268248150691515
0.8973595452404483
1.291488358312054
1.2899963412250415
1.2405641350244572
1.2239964462120327
1.2111827273714788
1.2244324471225088
-0.16418554705596325
1.1832345870744858
1.1909821736920787
1.1621381996098274
-0.8431780117702532
1.1380135548461556
-0.8195679231969457
-0.6855716866795011
-0.7735781258648999
1.1158848791337856
1.103708474444078
1.1225730070023645
1.0739345576765333
1.4331550517141263
1.3060571949022386
1.32268986173012
1.0398654186160898
0.6319556973862284
1.0550819740390016
-0.617712878413967
-0.495433252165705
-0.5011887622857688
1.0257086590470672
1.017020968474317
0.01312769166365313
0.9960166923357536
-0.22677816883005172
0.9745939439509524
0.010195038443604401
0.9526094669940804
0.8811552327683421
0.9473692623834472
1.0237918043753735
0.8930597066035149
0.9225776498738633
0.9037439588218958
0.8226595355907026
0.8714330387338874
0.9123888171950929
-0.6613456561025362
0.9223782650396812
-0.8824959371576633
-0.5699536595192032
0.8873146895104358
0.8963692418242852
0.8595943143855705
0.8619392114387249
-0.5600526558999845
0.8851885276461163
0.8658364223620668
0.7320160084552885
0.8411222686099266
-0.7839025174345858
-0.8869118180420742
0.8425833613185841
0.8237323989549197
1.123007501616913
0.8087210664733927
-0.8642851815694436
0.8008701341180576
0.846431198696706
0.7973914209680871
0.8204906643791472
0.1194125562853136
0.779833272511882
0.7901691878551429
0.17164722829701756
-0.6648210459897331
0.7954642054062053
1.2296459814859313
0.9942782314862778
0.8024394535386131
1.0060018625143252
0.8596417067303371
0.8428521533694956
1.0187641510726209
0.10218326657314272
0.03565713105041564
0.12199518927871125
0.8087383192169482
0.8302985024968879
1.3572642268490698
1.0845745531842148
1.1281755098003843
0.8504334641422502
1.2458167061161558
0.8383063132205599
0.08948229337475896
0.7884900959875513
0.8667569129076481
0.8551663868710893
0.8495582240952203
0.8797705293516278
0.8854697730191239
-0.01955057945232169
0.894343318125427
0.9293080524707243
-0.25200844157762514
-0.11158194351065572
-0.15606514519080325
0.9328745656335273
0.924416202227736
0.9561134874620875
-0.12598393187527157
-0.017062055292826027
0.8868084326723739
0.9642516138632229
1.0132572545259078
0.988653198237838
1.4742194055209752
1.0472516644695065
-0.6807227526686925
-0.5186010632117202
-0.5671701486749021
1.0684882629116734
1.05014612704932
1.0851278882006858
1.1050002699866521
1.139706379259223
1.1447235652549634
-0.0586454229018859
1.1398757055525053
1.106126794429465
1.1804162953233144
0.22299377490470737
1.1915062199494422
1.2366831945529284
0.98826136747171
1.0359047552998437
0.8470568036951389
1.2434923049621567
1.2650569035222536
0.6100934638034897
1.3015098683408244
1.3280033756850478
-0.04929451948782644
-0.08368448267875046
-0.10196860981262867
0.08664588856222306
1.3587464355762031
1.374783534905092
0.18294441962687807
1.3937336193791205
1.4282698344713336
1.4333897792233645
1.4660312764721342
-1.6564163504916187
1.5428482924380476
1.4948709041667747
0.715077701321294
1.3388065783457086
1.5541651734679516
1.5592385941007132
1.588119021095249
1.6196921531140862
0.4764287650624451
0.3090693165011193
0.2920926666368924
1.5945673318408715
1.6453592322567199
1.6654621681254431
1.675341081259215
-0.6864914101217453
1.6754084732165153
1.6543684200889572
1.6349239499742063
-0.5991982083048263
1.511303877143802
1.2226248434029863
0.7192439680127609
0.24806387157548104
0.4493884590990212
0.7660329962893742
0.4668853750744265
0.6970627614231288
-0.20826255848062458
0.000891527173686225
-0.5659518328302949
-0.7741868611294784
-1.2656054484825032
-1.5542392615520395
-1.6365078681234821
-1.220439172416758
-1.6641144699732908
-1.6689755871541831
-1.655287505704991
-1.6724088145355855
-0.7913299683245534
-1.6197526390576682
-1.6250454190734531
-1.1526578866323456
-0.7009703952764512
-1.6017749723995724
-1.5885543696876814
-1.5778889215946366
-1.5659911246088183
0.03925467196830751
-1.5219829033450052
-1.5065758478590934
0.2099934529817579
-1.475503555923846
-1.4697294149347289
-1.4252480788318524
0.36566991954218064
0.4340159802327603
-1.3963064472562667
-1.381883813815671
-1.3703002852515909
-1.3373310257217368
-1.3276390879080353
-0.5645808322525785
-0.7366531805560322
-1.2938157566995259
-1.2857605081545584
0.023891708642239877
-1.2805288866513327
-1.245423848689152
-0.8770045888085218
-1.1933567098468967
-1.174709817366184
-0.15432749140378263
-1.138256137057886
-1.1224987198344576
-1.1497952308800317
1.5007836630011184
1.5492666171374956
-1.0952323639302206
-1.0695476572134452
-1.1022964841134177
-0.29436447442225927
-0.15195065974495162
-1.0826843783921156
-0.13984923502020413
-1.0623585333610848
-0.6390945449245263
-0.443398939463054
-1.0270914489723748
-1.034763594365312
-1.0080008700843515
0.7244604757317936
0.7401520263198759
0.5743140791655731
-1.020576929802935
-0.43749997677269636
-0.2475868431499174
-0.970440774848896
-0.9766818739757455
-0.9523288246245412
-1.514826762288381
-1.4566419644901851
-0.9396390891063883
-0.11939626207284308
-0.16434297528594943
-0.9429726370046568
-0.05301467212453754
-0.9261963873711936
-0.02857479092611712
-0.9281892209592625
-0.9342464221697109
-0.8981383290034615
-0.5954956295763774
-0.8702042160017057
-0.8855628443689197
-0.4366683007975354
-0.3823668894348692
-0.8624713260288981
-0.5863291333572419
-0.35855010257006636
1.4922613752895377
1.136375834560019
1.3696421862435457
-0.8237188107733865
-0.8747324497159484
-0.8231646697688358
-0.8404508210279269
1.444192211390961
-0.8046516352447722
0.18127017684136937
-0.819710066164524
0.9336116019397366
-0.8373884605509578
-1.5872313069645787
-1.583240136996839
-0.781172398259489
-0.8218873640193954
0.8353193506337644
0.826293050034109
-0.7810039927111089
-0.8198545475527349
-0.9453902661645486
-0.684838294035141
0.5233094864021947
0.3589862779401665
0.44082977842420873
-0.8596915891309791
0.33305178931044666
-0.6868480455392092
-0.6935608856474041
-0.7383833486753606
1.2558769029751535
1.111788728496872
-0.6555486425539014
0.7400064259686848
0.610744434953142
0.6907904598376717
-0.7254331396382944
-0.7471899538240807
-0.8960790010599142
-0.7532951379465371
-0.9216607386761383
0.4594272970442389
0.48001330652419316
0.30045917436208325
-0.5676558056843767
-1.0975115413450744
0.35864490048190456
-0.038717823466004955
-0.7401649360938529
-0.775844029192881
-1.0702294362331202
-1.0497534054890159
-0.8177154339217177
-0.05914889297589672
-0.7695103609906342
-0.7920938974065244
0.4863854023754114
0.33806614026019305
1.5135294259126821
1.34730092039743
-0.8297496872720573
0.8976799648884458
0.9531468065150857
0.8161034968774387
-0.7867750944914634
-0.7527302093777035
-0.6686030578073412
-1.3815365192237332
1.4543497538700716
0.5071659482197486
0.41036010889324603
-1.2989904117911255
-1.1307550601416856
-0.8984074435843706
-0.8794683591587148
-0.916095087924039
0.014875360012448761
-0.5598634508737148
0.9592312209973788
1.1490632984746927
-0.9726375134561956
0.29428032856816666
0.5361715667914313
0.5948610893528036
-1.191672647478156
-1.1420776854424173
-1.0704945700129054
-0.9717538716372476
-1.0826632600634383
-0.031587514966365776
0.9843979127721458
-1.0701892788765928
-1.1140550334686348
-0.140275738674204
-1.1480560323771343
0.39431448200099384
-1.1688133084461867
-0.2528569658869023
-1.204116426708905
1.2330437689239462
1.134729945271005
-1.3067250545767908
-1.3781382282919485
0.7403221567536962
-1.44158855940194
0.08689522131593856
-1.4766542387570807
0.5104206064960276
0.4265457626115983
-1.5133778368016442
-1.4975625320431598
1.1016272574323143
0.9717382393985928
-1.5130517725774866
0.6207798313241624
0.5096130646956201
0.4435509578081527
-1.3253523783880943
-1.2891937767032633
-1.151884839377938
-1.6037346144131934
0.670775471816031
-1.2415616923199009
-1.569098843598928
-1.605655401524351
-0.9685396640228697
-0.7954541450923567
-0.9876902760437571
0.8886060658025441
0.8292594873497194
-1.5571282503550543
-1.348255310069632
0.9532096168565456
0.8946492251763967
0.8173718133081704
-0.7887002024687494
-0.30309572453238964
0.0792165067967037
-0.44536787606942757
-0.5793748575278831
0.6556065857863991
0.6393260473956786
-1.2120687389817433
1.5408155752388952
1.5690923265617989
1.4496439302362705
1.6195757696017512
-1.384059144766532
-0.8123107425381867
-1.4429772724242351
-1.4097484533420541
0.20345734327287823
-0.7676534749529879
-0.6616436666008739
-0.8289088590931456
1.5422690699624146
1.5249370184694124
-1.1416062880295132
1.5050048137872487
0.5847888480594573
1.4113418243484306
0.6101370957339206
-0.08615059286621594
1.3963576460309843
-0.799748623707534
-0.7164069750387788
-0.16207382778683993
1.3534428998431787
1.2826833785705587
1.259782337376188
0.7791781233521123
0.8759673784474665
1.2344617126914998
1.4014814378855314
1.172058544942672
0.7112653907421923
1.1307669563562344
1.1037040989748101
0.4563028329057754
0.5553331544958071
1.091843953177627
1.033333984242557
1.032469492145176
-1.323199537163905
0.9956780797884086
1.016895417885915
0.7047175979496182
0.7974957809235294
0.5829870981152014
0.963209527684866
-1.5324213912104085
0.9547244705933888
0.4024952191678998
1.1403819180886965
0.8956377783713964
0.878776895499583
0.07818103974912113
0.8948369491893718
1.3585307703835132
1.1147267362038475
0.73027141365539
0.7982561999754462
-1.3624131680064495
-1.1541447469629904
0.7729179016982578
0.7567445716695094
0.6849113209151753
0.6470366070803715
0.7594959705784149
-1.1529637515407176
-0.6068741562066376
-1.0007931084530939
0.10512003544268345
-0.4056589162883259
-0.6384803210456146
0.728995106905105
0.7062461554529471
-0.27888024313251536
0.6358658258767999
0.6255646917494446
0.19650822554207106
-0.5263748030556679
-0.43816000755836104
0.7164228312007165
0.6906287991512214
0.19222582949284694
-0.9612068247128231
0.6729792665520262
0.7396965917275866
-1.3428457547267727
0.9131508465195752
0.5795674058716556
0.45835798252522497
0.5080377988493259
0.711791157439228
0.4072139140973492
0.7515418955651482
0.7323761186345819
0.7884083173207044
-0.5618944692360436
0.710244829473172
0.6695778670188706
-0.24267098922650457
0.7446721033125836
0.7581799682298274
-0.8137332797792388
0.712385918712816
0.7553654966235008
0.6627466495233919
0.6954546451438468
0.7480683232979748
0.7931608119506729
0.25456786635248935
0.8272326581369129
0.8164372286466045
-0.22233433119136173
1.3756732934492963
-0.7239966995409277
0.1611267422861359
0.894150680926168
0.9650361125163983
0.9544750549785879
0.564570177807117
0.9842913055727046
0.5854754612393712
1.0406763020023908
1.0282241882533198
0.7929250034462986
-0.3918716519646661
1.0701739460653377
1.1395902044619346
-1.014962053115359
-0.564415762492666
1.1344534840219866
1.1619918424672775
0.7887552640617009
1.2247744407287569
1.249075399797708
-0.9784254402154045
-1.485187381864376
-1.2720106914874934
1.2870411892942581
1.2879046876218392
0.34649539295919346
-0.7732850368020342
-0.967460447298821
1.3341235877468265
1.3986719703902166
1.1266036748109942
0.5548309033014801
-1.15004183608081
-0.9778243178828476
1.1790930215969668
-1.140393000173071
1.48289838028139
1.5307965717943413
1.4762409397174363
0.6743512681544439
1.5943227703065825
1.6039096402283288
0.5081350584621962
1.6075034941742385
1.595243322047861
-0.2901729210772297
-0.3676541327186094
1.4075614063337138
1.0263588337754765
-0.31111820589878686
-0.5955606014688081
-0.4504259273129926
-1.60972504623912
-0.24033733198502372
0.5661323407314439
0.8203287834603439
0.6585239394132827
-1.5487330050214538
-1.5267565044268465
-1.5223677741853903
-1.4904304499969765
-0.7951266810397534
-1.432318994409946
-1.402786739101849
-0.49812568014483677
-1.3625915367058103
-1.2979306263467716
-1.2852785938939641
-1.287983880464772
-1.2326251399937354
-0.6525339286884313
-1.2154341557110948
-1.1890097181898116
-0.20454265074402686
-0.2843817805886541
-1.2969491252103356
-1.0208168750470228
0.2636853519033241
-0.9388326662035842
-0.9875607144947597
0.13841927329167658
-0.642309477049901
-0.6327187933172101
1.2603620316553736
-0.9709724550218013
-0.936210606356323
-0.9266551439479702
-0.5861423807610434
-0.9070347625440891
-0.8457333680265038
-0.858582561793917
-0.8385839594877981
-0.7882085745313492
-0.8257153335780101
-0.8094827585447996
0.31770920769956035
-0.7667731519112715
-0.7259476458595921
0.825269449763222
-0.7367631222487989
-0.12515664692009298
-0.6859548070889748
-0.6951435814895168
-0.6814878196279409
-0.7119176584461079
-0.7559200702300343
-0.6870734458324536
0.28899216762866864
-0.8241612835708443
-0.8485100523471357
-0.9943600414568641
-1.023137582716871
-0.6948806833523705
-0.8479382187381813
0.6865691416318332
0.8451022012552011
-0.8019498021239085
0.6827842731090078
-0.8441784366832381
0.6665537260066764
0.2036516703471173
0.3248274316007014
-1.607943149750911
-0.9925065518642237
-0.9565209213417802
1.397210660338714
-1.5044190999741966
0.5841138641301685
-1.5060669407088867
1.3954307670712538
1.3038397215025617
1.5269501310917697
1.5049891887549383
1.0159791279632218
0.6155128718393359
0.5979844875897783
0.6447060619178576
-0.2212226811502626
1.1004710135091806
1.1868605388311506
-1.1093764356090439
-1.118944836679087
-0.5780775902535282
-0.5886897539745347
0.5520837097679705
0.642685847477077
-1.2459018995665974
-1.4115977479257107
-0.3101007948112904
-1.1763130624217577
0.7828355160403179
0.6108875959870814


==> output_bu_20240409/example9/nPred2/stepSize100.02/t_all.txt <==
30
0.0
0.00207
0.00103
0.00304
0.00203
0.00388
0.00611
0.00875
0.01187
0.01559
0.02006
0.02541
0.03178
0.03929
0.04811
0.05837
0.07031
0.08418
0.10036
0.11939
0.14201
0.16927
0.20267
0.24435
0.29742
0.36646
0.45863
0.5848
0.76262
1.0


==> output_bu_20240409/example9/nPred2/stepSize100.02/t_nonsucc.txt <==
2
0.00207
0.00304


==> output_bu_20240409/example9/nPred2/stepSize100.02/t_succ.txt <==
28
0.0
0.00103
0.00203
0.00388
0.00611
0.00875
0.01187
0.01559
0.02006
0.02541
0.03178
0.03929
0.04811
0.05837
0.07031
0.08418
0.10036
0.11939
0.14201
0.16927
0.20267
0.24435
0.29742
0.36646
0.45863
0.5848
0.76262
1.0


==> output_bu_20240409/example9/nPred3/stepSize-1.0/gfsetAfterIt0.txt <==
3414
-9.80445382438797e-15
2.78907722191005e-07
1.5305298328530982e-07
5.577581671935077e-07
4.1326167323519465e-07
8.365494948054467e-07
6.812232093296673e-07
1.1151599185353835e-06
9.561538408205222e-07
1.393542571621888e-06
1.2176820034004846e-06
1.6716220963456326e-06
1.4972958430237365e-06
1.949335728801211e-06
1.7558268071902374e-06
2.226618396767987e-06
2.0655123860964468e-06
2.5034074419451454e-06
2.3423385770996404e-06
2.779640857150292e-06
2.6319262804616133e-06
3.0552575961688295e-06
2.89335354438275e-06
3.3301972594704855e-06
3.154796975443622e-06
3.604399944072059e-06
3.4225670815471943e-06
3.877806198920311e-06
3.675756927765181e-06
4.150356414905783e-06
3.981068165813094e-06
4.421992498487144e-06
4.263713747258061e-06
4.692650822240335e-06
4.516787789442954e-06
4.9622886794335505e-06
4.7576298420246085e-06
5.230782464747359e-06
5.046107464062044e-06
5.498316873897053e-06
5.289901169437574e-06
5.763896272978351e-06
5.569023958934136e-06
6.027341091412212e-06
5.891777472623446e-06
6.290340068230852e-06
6.222880960099767e-06
6.552477667534889e-06
1.5756615562939993e-05
1.440499056115193e-05
1.4516226365613357e-05
6.813044096219176e-06
6.560975486161524e-06
7.072157651930111e-06
6.863257085578848e-06
7.329709242712485e-06
7.136161685144762e-06
7.585651049889687e-06
7.410155902553338e-06
7.839917934070782e-06
7.6190194842303965e-06
8.092447893284937e-06
7.92062340226842e-06
8.343180599905901e-06
8.135586478459544e-06
8.592042544880476e-06
8.388594134569344e-06
8.839009261817277e-06
8.576383327463562e-06
9.083868758168482e-06
8.846411270720421e-06
9.327117193007286e-06
9.173207210881932e-06
9.566572546501691e-06
9.803108187881238e-06
9.491660264723183e-06
1.0039508888901396e-05
9.780192905426866e-06
1.027398402146481e-05
1.0036902737475789e-05
1.0506047089584084e-05
1.029119322196656e-05
1.0735749520445202e-05
1.0486199797472533e-05
1.0962998943645377e-05
1.0650038032028576e-05
1.1187737122986076e-05
1.089899133973506e-05
1.140991839004822e-05
1.1176693382458517e-05
1.1629415966918282e-05
1.1383771479572868e-05
1.1846423178735485e-05
1.1544255153660346e-05
1.2059930004779639e-05
1.1787561254828977e-05
1.2270584701128322e-05
1.2042860509341433e-05
1.2479603657152067e-05
1.2290760368942747e-05
1.2685889233456022e-05
1.2205869283392558e-05
1.0849756660233472e-05
1.2198669324208917e-05
1.2889204904064298e-05
1.2534975971604164e-05
1.308954603404319e-05
1.2788924875684883e-05
1.3286848648991751e-05
1.3025944181003999e-05
1.348106265987317e-05
1.3167010342262926e-05
1.3672153209594412e-05
1.3356301431424313e-05
1.3860021510312645e-05
1.3575505999022411e-05
1.4044822854000378e-05
1.3799456801025015e-05
1.4227777643377072e-05
1.393550876377364e-05
1.4407439008451732e-05
1.412012168977637e-05
1.4582869663852719e-05
1.4327987267970284e-05
1.4755164578737257e-05
1.445366963479281e-05
1.4923980673574064e-05
1.4651975464723312e-05
1.5089364246633597e-05
1.4778098456882573e-05
1.525126333974721e-05
1.4948391906331657e-05
1.540964055754993e-05
1.5154286506978257e-05
1.556451235441922e-05
1.5324082757853384e-05
1.571567686958694e-05
2.781189726257705e-06
4.839834220399377e-07
-6.842702961379526e-08
1.5863768016093573e-05
1.550307767518852e-05
1.6011766261332665e-05
1.5687573912956107e-05
1.615510551956262e-05
1.5872990999071327e-05
1.6291923734769865e-05
1.6098365571541193e-05
1.6425789275717855e-05
1.6555716237464882e-05
1.6173857059558607e-05
1.6681946128671284e-05
1.6345383580650258e-05
1.6804392169915408e-05
1.6490184810994548e-05
1.692305735402906e-05
1.2453368553099258e-05
1.1295434351843959e-05
1.1522956666577576e-05
1.7037922827735604e-05
1.6772441010728026e-05
1.7148973963256965e-05
1.6844225743430757e-05
1.725620720663666e-05
1.692713896362791e-05
1.735957538788493e-05
1.703520496094902e-05
1.745919930721684e-05
1.7197233220565976e-05
1.755457283903569e-05
1.7246558256983816e-05
1.7647537735840514e-05
1.7351600756991195e-05
1.7739494066685537e-05
1.749164973216906e-05
1.7825231668759856e-05
1.7521446987617327e-05
1.790466745541468e-05
1.7600038321292267e-05
1.7980733981598428e-05
1.7722237555909416e-05
1.8052626679096185e-05
-1.5388841454594054e-05
-1.5695956801113377e-05
-1.5497159672150208e-05
1.8120543857357047e-05
1.7789894205345815e-05
1.8184413726702658e-05
1.7865527163903055e-05
1.8244235978810948e-05
1.7956134940727746e-05
1.8299989922793547e-05
-7.978468530939078e-06
-6.247007945459636e-06
-7.198577509185792e-06
1.835165898268906e-05
1.8033901144252092e-05
1.8399223975158777e-05
1.8133510633608965e-05
1.8442664783475112e-05
1.8117304153904146e-05
1.848195978434285e-05
1.8180462019748806e-05
1.851708593541217e-05
1.82409166401126e-05
1.8548018545933292e-05
1.8303332227646626e-05
1.8574731751515422e-05
1.8314001967944983e-05
1.8597196581491074e-05
-8.864335376362099e-06
1.8615388048372315e-05
1.8328861528198616e-05
1.8629258650130215e-05
1.8398054695959922e-05
1.8638837368497933e-05
1.8357077759716378e-05
1.864386018631567e-05
1.8366635111281437e-05
1.864514964318729e-05
1.839079701276112e-05
1.8643860186272672e-05
1.840528375979964e-05
1.8638837368384125e-05
1.8360983108108315e-05
1.8629258650226407e-05
1.8615388048403127e-05
1.834509893670953e-05
1.8597196581844138e-05
1.833520411670978e-05
1.857473175139391e-05
1.8355352131574184e-05
1.8548018546068618e-05
1.8275912843090394e-05
1.8517085935144077e-05
1.8291612696595802e-05
1.848195978424979e-05
1.8185741755648277e-05
1.8442664783535184e-05
1.8156334944726164e-05
1.8399223975134786e-05
1.819058584653837e-05
1.835165898267717e-05
1.8112322519865905e-05
1.8299989922778615e-05
1.8101725720070682e-05
1.824423597858496e-05
1.797517607411769e-05
1.8184413726903733e-05
1.788434011082166e-05
1.8120543857312757e-05
1.7926873568864263e-05
1.8052626679287042e-05
1.7810870145934385e-05
1.7980733981808207e-05
1.774171457665288e-05
1.790466745553529e-05
1.767179728346428e-05
1.782523166865855e-05
1.7650956517815507e-05
1.773949406671709e-05
1.7528897623474538e-05
1.764753773568269e-05
1.7482659537079667e-05
1.7554572839296453e-05
1.7306675915779154e-05
1.745919930726572e-05
1.7201572854094425e-05
1.7359575387897783e-05
1.711870056745813e-05
1.7256207206641973e-05
1.709032757376841e-05
1.7148973963215077e-05
1.6953555271146854e-05
1.7037922827912038e-05
1.6891607155469e-05
1.6923057354190462e-05
1.6729225008043243e-05
1.6804392169877807e-05
1.665080845759982e-05
1.6681946128647333e-05
1.647367305431105e-05
1.6555716237272812e-05
1.6396477796937838e-05
1.6425789275704858e-05
1.6190268731523493e-05
1.6291923734751105e-05
-2.4610684975566802e-06
1.6155105519527995e-05
1.5980787697512624e-05
1.601176626140765e-05
1.588774581809874e-05
1.5863768016133404e-05
1.566665873671621e-05
1.57156768695054e-05
1.549154503259126e-05
1.5564512354248107e-05
1.540964055745899e-05
1.528537650297783e-05
1.525126333972703e-05
1.5105691299099331e-05
1.5089364246622634e-05
1.500219056056757e-05
1.492398067378063e-05
1.4798320545839373e-05
1.4755164578808183e-05
1.4606162759375715e-05
1.4582869663845268e-05
1.4418438771414213e-05
1.4407439008564601e-05
1.4269097723632478e-05
1.4227777643274157e-05
1.415178144258527e-05
1.4044822853911392e-05
1.393943984716913e-05
1.3860021510386042e-05
1.3750185169855005e-05
1.3672153209417459e-05
1.3557504436020453e-05
1.3481062659946125e-05
1.3415356006818066e-05
1.3286848648952111e-05
1.3189190628836318e-05
1.3089546034050369e-05
1.3031192780557071e-05
1.2889204904023692e-05
1.2773097784724712e-05
1.2685889233583118e-05
1.2569416938664205e-05
1.2479603657139748e-05
1.236367521162944e-05
1.227058470121384e-05
1.2223644035879782e-05
1.205993000481726e-05
1.1977976905822196e-05
1.1846423178667511e-05
1.171700294776333e-05
1.1629415966923375e-05
1.1440188204069276e-05
1.1409918389967779e-05
1.6919617662131212e-07
9.009010751991142e-07
1.9095690005113242e-06
1.1187737122853919e-05
1.1135945358639792e-05
1.0962998943604228e-05
1.0871163786547484e-05
1.0735749520444212e-05
1.0686475441868462e-05
1.050604708967098e-05
1.0398454126216579e-05
1.027398402155182e-05
1.0085541922859248e-05
1.0039508888979079e-05
-9.765222568041964e-06
-8.990430445526665e-06
9.803108187869175e-06
9.735671814124702e-06
9.566572546452793e-06
9.377626968835903e-06
9.32711719303702e-06
-1.6221709128845837e-06
9.083868758148097e-06
9.021687139124348e-06
8.839009261823635e-06
8.816541131742436e-06
8.59204254501197e-06
8.518186705899228e-06
8.343180599902615e-06
8.198706178744282e-06
8.092447893243093e-06
7.83991793403601e-06
7.831939799683067e-06
7.585651049756901e-06
7.616402338456916e-06
7.329709242729702e-06
7.321333584994183e-06
7.072157651893265e-06
7.0785745078776e-06
6.813044096270102e-06
6.844231643172375e-06
6.552477667496592e-06
6.587340891068294e-06
6.290340068126176e-06
6.333956487471697e-06
6.0273410914830036e-06
6.043606986968549e-06
5.763896272982366e-06
5.7675641914216105e-06
5.498316873941486e-06
5.550536010157239e-06
5.230782464694064e-06
5.27134311887979e-06
4.9622886793812445e-06
4.986111271976196e-06
4.6926508221846935e-06
4.747165170232816e-06
4.421992498485555e-06
4.4778936719904724e-06
4.150356414863654e-06
4.2098507901542935e-06
3.877806198954075e-06
3.922687748779236e-06
3.6043999440902373e-06
3.674845969623221e-06
3.33019725945557e-06
3.4065623811911516e-06
3.0552575961538357e-06
3.143363890258473e-06
2.7796408571928397e-06
2.847283774184917e-06
2.5034074417713334e-06
2.584736607952962e-06
2.2266183974187025e-06
2.2944477694282996e-06
1.949335726719691e-06
2.00564484901407e-06
1.6716221029595953e-06
1.7605099310081438e-06
1.393542551010724e-06
1.478413501802789e-06
1.1151599800806395e-06
1.0900269695160132e-06
8.365493223751385e-07
8.98787096821767e-06
8.271026891632932e-06
8.619835305777512e-06
5.577585964933336e-07
6.901474281768387e-07
2.7890692070375494e-07
3.3233314714270133e-07
-9.32802669955808e-15
-2.919353985961522e-08
-2.7852612230879005e-07
-2.8956848144907076e-06
-5.570758642271297e-07
-4.0510603519810107e-07
-8.354933183717221e-07
-7.07517278290284e-07
-1.1137634725315122e-06
-1.026468186826253e-06
-1.3917936803397823e-06
-1.4165790842118515e-06
-1.6695257802382498e-06
-1.9468914025344235e-06
-1.7877435504052388e-06
-2.2238275456977926e-06
-2.0720306458696355e-06
-2.50027112958643e-06
-2.3349355759551612e-06
-2.776160492896138e-06
-2.5920424953150065e-06
-3.051434686013977e-06
-2.8456897149284505e-06
-3.3260334718140228e-06
-3.1569004033917456e-06
-3.599897065928779e-06
-3.431010849107571e-06
-3.872966184733539e-06
-3.683360714304256e-06
-4.145181179052443e-06
-3.964893907171408e-06
-4.4164846646943945e-06
-4.212342880038939e-06
-4.686810814381742e-06
-4.505717851473056e-06
-4.956125830766481e-06
-4.748279181966087e-06
-5.224272457093729e-06
-5.0525709189603425e-06
-5.491564507888744e-06
-5.3204523927016095e-06
-5.7565132729750736e-06
-5.557521922999294e-06
-6.019620199824693e-06
-5.817181872860922e-06
-6.282627078239662e-06
-6.110879376327021e-06
-6.544365185001623e-06
-6.370881186333625e-06
-6.80464742128619e-06
-6.604938223506796e-06
-7.063449092924254e-06
-6.86352362236999e-06
-7.320700285076468e-06
-7.109754183642939e-06
-7.5763425122402844e-06
-7.389704001972787e-06
-7.830313665030311e-06
-7.661873260144069e-06
-8.082550737106515e-06
-7.874274396155264e-06
-8.332994596519622e-06
-8.126653614583845e-06
-8.581568161375684e-06
-8.325237746559597e-06
-8.828260461109155e-06
-8.602495909960095e-06
-9.072808687710787e-06
-8.865360181491815e-06
-9.315901337513383e-06
-9.09873470001511e-06
-9.554629437143178e-06
-9.412987940940353e-06
-9.790899560022198e-06
-5.441498972563271e-06
-1.0027515985318519e-05
-9.763452901654664e-06
-1.0261602621544468e-05
-1.0025652134608441e-05
-1.0493445724327604e-05
-1.0212689000077271e-05
-1.0722887162633444e-05
-1.0537443449585742e-05
-1.0949891854478191e-05
-1.1174384452100365e-05
-1.0824524295410149e-05
-1.1396330204958563e-05
-1.1102358648773035e-05
-1.1615576010804456e-05
-1.1325207111540394e-05
-1.183241068111944e-05
-1.1497777686680282e-05
-1.2045465906303249e-05
-1.1706435016546207e-05
-1.22559323222332e-05
-1.1912665198383183e-05
-1.2464991935425325e-05
-1.2165003703816084e-05
-1.267099701130563e-05
-1.23240726687227e-05
-1.2874124661976447e-05
-1.2540843611677656e-05
-1.3074257892426697e-05
-1.2758154071672396e-05
-1.3271365852431524e-05
-1.2974447738882985e-05
-1.3465379583307119e-05
-1.3091426862342025e-05
-1.3656307172628055e-05
-1.327629506531957e-05
-1.3843896557803861e-05
-1.346020804091004e-05
-1.4028877391549387e-05
-1.3711453196316898e-05
-1.4211729017577739e-05
-1.3838081982151301e-05
-1.4390909931659814e-05
-1.402941668331289e-05
-1.4566267274103617e-05
-1.424259164112842e-05
-1.4738385823048511e-05
-1.4369856473170505e-05
-1.4907060980162478e-05
-1.4563145017052084e-05
-1.5072298948536903e-05
-1.4653662132538004e-05
-1.5234069794568217e-05
-1.4861658102718155e-05
-1.5392288936279116e-05
-1.4969632411228662e-05
-1.5547141197230068e-05
-1.5190925530808606e-05
-1.569779640030374e-05
-1.528962775245666e-05
-1.584724497074585e-05
-1.5479229764036107e-05
-1.599524763111033e-05
-1.556388024481396e-05
-1.6137078251210045e-05
-1.5775799786320735e-05
-1.6274190726869127e-05
-1.5809030748453392e-05
-1.6407874383154393e-05
-1.601935765378072e-05
-1.653775680532616e-05
-4.423916540655081e-06
-1.6663914621151598e-05
-1.6205033637453037e-05
-1.6786305921663827e-05
-1.6365681366820133e-05
-1.690492083877141e-05
-1.655503721711526e-05
-1.7019748139063505e-05
-1.6702442144799743e-05
-1.7130756761912792e-05
-1.72380026812415e-05
-1.6757732809453732e-05
-1.7341217576525345e-05
-1.6954384152485396e-05
-1.7441351144914078e-05
-1.7065551894347717e-05
-1.753479498610899e-05
-1.721825210836426e-05
-1.7637541236775078e-05
-1.7289348245562937e-05
-1.7703823256483617e-05
-1.7396394683436616e-05
-1.7880953260776167e-05
-1.753537061165545e-05
-1.760899084383383e-05
-1.7444464860799693e-05
-1.9002264786245598e-05
-1.8170015041369623e-05
-1.9080855149667522e-05
-1.876940046361672e-05
-1.7825922038069386e-05
-1.803231002389171e-05
-1.8244731042650765e-05
-1.7660135293914723e-05
-1.8209161162264267e-05
-1.795509448099951e-05
-1.8290385537211195e-05
-1.8019956073327805e-05
-1.8335104178040977e-05
-1.8081781779097884e-05
-1.8384425627911604e-05
-1.810178255765281e-05
-1.8427296887585288e-05
-1.817465851636303e-05
-1.8466655767547725e-05
-1.81680986106633e-05
-1.850168578220626e-05
-1.8219374219222257e-05
-1.8532575274638505e-05
-1.8317738475050246e-05
-1.8559241203161444e-05
-1.8286581116040976e-05
-1.8581671189671262e-05
-1.8296348158422084e-05
-1.8599832083424575e-05
-1.834505659800211e-05
-1.861369345828373e-05
-1.8374569904346446e-05
-1.8623225123197374e-05
-1.833304654395845e-05
-1.862838373884464e-05
3.370229695930014e-07
8.693772494770238e-07
-5.965147630105657e-07
-1.8629169086182793e-05
-1.8277767169404214e-05
-1.8627368843857078e-05
-1.837827596310223e-05
-1.862248208611571e-05
-1.833201904104589e-05
-1.8612878140273307e-05
-1.834396012433962e-05
-1.8599037293679486e-05
-1.858087242325209e-05
-1.8309002766852313e-05
-1.8558446378693124e-05
-1.8275513733050848e-05
-1.8531779815888027e-05
-1.8252246242410967e-05
-1.850090263877109e-05
-1.8240399124989404e-05
-1.846584023642458e-05
-1.842661720143557e-05
-1.816249343778241e-05
-1.8383256373831246e-05
-1.810682355838491e-05
-1.833577921827256e-05
-1.806392711615759e-05
-1.8284205631969568e-05
-1.8026098368040743e-05
-1.8228554788358844e-05
-1.803465930287395e-05
-1.816884249074727e-05
-1.7909669357251064e-05
-1.810509151386054e-05
-1.7794742255657748e-05
-1.8037293614590462e-05
-1.783991890946639e-05
-1.7965551682850114e-05
-1.7700401783688032e-05
-1.7889550805401497e-05
-1.760898944859564e-05
-1.7810529126776425e-05
-1.757810140200876e-05
-1.7723938769645556e-05
-1.747786201876076e-05
-1.763213777445696e-05
-1.7395852964170115e-05
-1.754033225134577e-05
-1.7332102238024757e-05
-1.7444866670978006e-05
-1.7198384810604483e-05
-1.734549538848759e-05
-1.7079188624592427e-05
-1.7242284223779002e-05
-1.7028689197056355e-05
-1.713528074935173e-05
-1.6909171616992668e-05
-1.7024297582868203e-05
-1.661726377772327e-05
-1.6910105692929475e-05
-1.6690310142361796e-05
-1.6789892072624413e-05
-1.6507171528718854e-05
-1.6674185722770106e-05
-1.6376191761338563e-05
-1.652389741282069e-05
1.359693753211488e-05
1.3903952205137586e-05
1.2998961241850108e-05
-1.648444943572436e-05
-1.6187788058831766e-05
-1.6015292377364756e-05
-1.603382270186636e-05
-1.7125715840213524e-05
-1.6136347925640053e-05
-1.6970441733110934e-05
-1.6765693893961854e-05
-1.5586060587399324e-05
-1.5995182225495217e-05
-1.576629935665234e-05
-1.5460872363830656e-05
-1.5527740260473446e-05
-1.538439237084675e-05
-1.5396331326543004e-05
-1.514371871258798e-05
-1.523187170090114e-05
-1.5056384872545766e-05
-1.5071772731041855e-05
-1.4856834932177932e-05
-1.4906098527837831e-05
-1.4673128844085024e-05
-1.4737548829242545e-05
-1.4432751422871153e-05
-1.4565407860229873e-05
-1.4390062678464384e-05
-1.427802208978127e-05
-1.421090420952805e-05
-1.4030750210408552e-05
-1.4028058485663387e-05
-1.385753176930252e-05
-1.3843068289574241e-05
-1.3741218607273266e-05
-1.3655493276778606e-05
-1.3505944450637936e-05
-1.346457405332371e-05
-1.331144158849927e-05
-1.3270570617874078e-05
-1.3126635282763314e-05
-1.3073472661072504e-05
-1.2999415904457364e-05
-1.287335011416256e-05
-1.277740320331962e-05
-1.267023212606516e-05
-1.2549283109659249e-05
-1.246424146036408e-05
-1.2334861402151251e-05
-1.2255179770213812e-05
-1.2203493110903381e-05
-1.204472302994704e-05
-1.1962746171023505e-05
-1.1831690997862762e-05
-1.1794287831308818e-05
-1.161486519495265e-05
-1.1570639191573092e-05
-1.1395632323360348e-05
-1.1389461271112348e-05
-1.1173698670306195e-05
-1.1133099270208617e-05
-1.0949218688930942e-05
-1.08943363871712e-05
-1.0722226569746519e-05
-1.0623969837645925e-05
-1.0492798538598453e-05
-1.0348605368953593e-05
-1.0260966736779628e-05
6.603419977993933e-06
5.369635148077568e-06
5.901942240114609e-06
-1.0026900052498203e-05
-1.0022804672301173e-05
-9.790272562916167e-06
-9.739618205393779e-06
-9.554016078878402e-06
-9.460380432269347e-06
-9.315325320167806e-06
-9.150527466860024e-06
-9.072240676109834e-06
4.892092967581514e-06
5.988651629755072e-06
4.578937535538586e-06
-8.827708436695028e-06
-8.813838379779452e-06
-8.58103023239631e-06
-8.584993918052419e-06
-8.332471479383058e-06
-8.30334628092007e-06
-8.082042455729902e-06
-7.968468521907805e-06
-7.82982042681133e-06
-1.0959511262994097e-05
-1.0835479204803082e-05
-1.2428671734544676e-05
-7.575864463000478e-06
-7.6146175519476805e-06
-7.320237622370402e-06
-7.320980553092501e-06
-7.063001858564352e-06
-7.046937081086118e-06
-6.804216204929105e-06
-6.710409275762619e-06
-6.543948564973535e-06
-6.282230973072291e-06
-6.3288866806080016e-06
-6.019223697495609e-06
-6.0745906172354e-06
-5.756134123359029e-06
-5.791104724087484e-06
-5.4912177374223005e-06
-5.493679986068428e-06
-5.223938135493945e-06
-5.27649966806171e-06
-4.955809337328722e-06
-5.042864818954563e-06
-4.686510900848886e-06
-4.751627844373671e-06
-4.41620181024066e-06
-4.460812153734703e-06
-4.144915405266484e-06
-4.229044819898546e-06
-3.872717626353868e-06
-3.960989557691337e-06
-3.5996658212582638e-06
-3.638857244494319e-06
-3.325819641065324e-06
-3.264405034662752e-06
-3.051238360970703e-06
1.5897811859163647e-05
1.4685760065089627e-05
1.500838535622739e-05
-2.7759817591244797e-06
-2.898819597191503e-06
-2.50011006473661e-06
-2.621708239299071e-06
-2.223684221032546e-06
-2.3288903114318436e-06
-1.9467658763424427e-06
-2.0547225584625544e-06
-1.6694181168416027e-06
-1.785875458083408e-06
-1.3917038874790606e-06
-1.4720324625492313e-06
-1.1136916930533964e-06
-1.2121197205131999e-06
-8.354392594139968e-07
-9.389473694923245e-07
-5.570403729494923e-07
-6.458493180373491e-07
-2.7850736770018777e-07
-3.528240162010658e-07
-1.0901275997915379e-07
3.8141016593355026e-07
9.371551407714107e-07
1.4557420313477045e-06
2.1403620882412595e-06
1.885479368212769e-06
2.35722627049227e-06
1.1470689284261507e-06
2.9067635816662496e-06
1.3363873529209657e-05
1.354643151088131e-05
3.3499964159970475e-06
-7.1006299319386214e-06
-7.248564655139708e-06
-6.40972242418808e-06
3.76373211316651e-06
4.124805333451611e-06
4.47394424228833e-06
-7.5964303180041e-06
4.891775259472152e-06
3.152330385740823e-06
5.314548846206856e-06
5.6838697813364155e-06
6.003021995646093e-06
-2.448215788829161e-06
-1.786766099509751e-06
-1.4922713210101957e-06
6.32507237565171e-06
6.594494393554755e-06
6.941650953469276e-06
7.294444831653734e-06
7.4935384719794e-06
7.888273083281882e-06
5.370513011538445e-06
8.231821708533205e-06
8.478113444629805e-06
8.809179491769578e-06
1.5772284769195286e-05
1.018150759444137e-05
9.81355057164536e-06
9.481811689700616e-06
-7.024313139659564e-06
-5.867742906892583e-06
1.057960149367509e-05
1.10658757251429e-05
5.608506411680874e-06
-6.666781214732251e-06
1.1435305631838829e-05
1.1821271219396835e-05
-5.585115523865531e-07
4.395715171359157e-06
1.2085275659850373e-05
1.2398486440890448e-05
1.2783397993369189e-05
-8.29089159138661e-06
1.2919879802943851e-05
1.322410736497649e-05
1.3567913511330041e-05
5.4657239268690895e-06
7.444768795386972e-06
1.3748283557752004e-05
1.4050915014794471e-05
-1.3975326795570211e-05
-1.3216861935242801e-05
-1.3838322518896743e-05
1.4332496391458932e-05
-4.338117268278137e-06
-4.2351345690693185e-06
-2.224707344847444e-06
1.4584309446660078e-05
1.4812429763695881e-05
-3.2501146744731243e-06
-6.537508523792965e-06
1.5021432173671191e-05
1.5314457058279976e-05
1.545537216135478e-05
1.801239492571465e-05
1.6008432494712725e-05
1.5671741060109256e-05
1.4584409145148398e-05
1.6116209344765748e-05
8.82267971321636e-06
1.5736034379459528e-05
4.8561861974287105e-06
4.3417413626635675e-06
-1.0344618953545758e-05
-1.0535470723062815e-05
1.652793876810611e-05
1.6500947797316e-05
1.659889635199525e-05
1.6844104655060554e-05
1.5097016844636381e-05
1.4210766041886602e-05
1.4612765462913104e-05
1.698317105759825e-05
1.7212027882003435e-05
-6.404486917384446e-06
1.722861890879297e-05
1.733203877849051e-05
-1.0205376516349694e-05
-9.809300412583834e-06
-9.180338356899536e-06
1.7399925343700438e-05
7.700215169109237e-06
1.7493061723511807e-05
1.7429432840020325e-05
1.0286932223973118e-05
8.870445517578536e-06
8.947594297361329e-06
1.7708786278283755e-05
1.8689003342347678e-06
4.524614573712512e-06
1.7760957332312845e-05
7.632598176953887e-06
6.847490145957745e-06
1.780725543272834e-05
1.794152599742328e-05
1.7958299257861696e-05
1.2428228766216689e-05
1.1078977864450678e-05
7.220469551722729e-06
1.7964555620725044e-05
4.9476230368377495e-06
1.8052987885392663e-05
1.8034837342059887e-05
1.8064453296405303e-05
1.814985033961199e-05
1.8073225107733575e-05
1.5147365634287662e-05
1.794916746629514e-05
1.6005169688588627e-05
1.4824424502921303e-05
1.6051712693364125e-05
1.804101724604244e-05
1.792003355581109e-05
-9.770609140666422e-06
1.7797725913394336e-05
1.786538245333956e-05
-1.4489570486132693e-06
-2.155829516468964e-06
1.7753430552212556e-05
-5.704532497995813e-07
1.7421512981775847e-05
1.7550542870128922e-05
-1.596785629991479e-05
-1.5141999947900555e-05
-1.5254601368611424e-05
1.7419552705629247e-05
1.7423813404841345e-05
1.7320517373462686e-05
1.4678340081925036e-05
1.318914824837097e-05
1.7185388239557072e-05
-5.795882733016169e-06
1.6843471879305353e-05
1.6849613660147312e-05
1.6730419717570064e-05
1.6590996350839268e-05
-8.239870388944292e-06
1.634419546847495e-05
3.7504002888556167e-06
1.606651497894948e-05
1.5780295091720036e-05
1.5565718368887316e-05
1.5303961931496784e-05
7.74272341142628e-06
1.4754702074240058e-05
1.4881510005279714e-05
1.4442332194931273e-05
1.4221304521922855e-05
1.4026919234608848e-05
1.3900586532112595e-05
-8.913678993863436e-06
1.3599793806976099e-05
1.3428303998390533e-05
1.3143574615804736e-05
-1.2807002416664609e-05
1.2834522013612696e-05
1.004393360798372e-05
9.666415309741645e-06
9.546431412206257e-06
1.24502623016005e-05
1.2149767879272925e-05
1.2002323244290592e-05
1.1632197351292275e-05
1.63486602877954e-05
1.576523597260506e-05
1.5629420043246986e-05
1.1282906404745984e-05
-8.988759397673516e-06
1.1064317603990058e-05
-4.813566193400822e-06
-4.145828768352072e-06
-5.268584272985258e-06
1.074365034270543e-05
1.0417335362914419e-05
-3.8232496263301035e-06
1.0013355037884028e-05
1.4021535209030806e-05
9.638773979842168e-06
-1.0512908048186085e-06
9.319263474830659e-06
8.800826293638879e-06
8.58104990853632e-06
1.3981158645267534e-05
1.3201100801301013e-05
1.3625096512415145e-05
8.153006489788177e-06
-1.6455379168835901e-06
6.988652718206889e-06
7.408625943664377e-06
6.502005218093997e-06
6.707300339493044e-06
1.3400239256533865e-05
1.151790472083528e-05
6.357007974419516e-06
6.088145031413552e-06
5.773274879253948e-06
5.416621234957426e-06
5.962781985658594e-06
5.0407019840022254e-06
4.651363215916082e-06
-1.0992337334433721e-05
4.103691633797489e-06
1.0342558792104485e-05
1.0938116822745633e-05
3.5610028617500443e-06
3.088454941173109e-06
1.4778139335184232e-05
2.5184994376080804e-06
1.1209722363714618e-05
2.0364992823929983e-06
1.6894932057921474e-06
1.2709579677540695e-06
8.748359038377832e-07
7.948668445165988e-06
4.5957680802376076e-07
-3.786768599991262e-08
9.883658754896415e-06
5.7080185964835876e-06
-7.005656639220215e-07
-1.6177757297728414e-05
-1.4728382203422633e-05
-1.2265429047719278e-06
-1.0478484118765965e-05
-2.520494224236758e-06
-2.097157701406986e-06
-1.4679420579908488e-05
-6.6991535734438506e-06
-3.482194466688725e-06
-5.8961835604255215e-06
-2.883780763485902e-06
-3.295402167933161e-06
-1.5762305948409635e-05
-1.4448050554900482e-05
-1.5233459783242685e-05
-3.860096201661794e-06
1.56015147056761e-05
-4.4096704047088405e-06
6.222421043493614e-06
-4.789619168414944e-06
-5.25990291444138e-06
-5.5771414245703436e-06
-5.913981815483059e-06
-6.329189733340733e-06
-6.764217541879319e-06
-8.160539826171352e-07
-7.199311019961298e-06
-7.60118866961103e-06
6.949045012971826e-06
5.776204016068988e-06
5.101223223704579e-06
-7.969163133906207e-06
-8.340627054007886e-06
-8.73602872074012e-06
7.490206752234978e-06
4.520336320216885e-06
-9.009614360337276e-06
-9.488505890279218e-06
-9.85122716011229e-06
-1.009307892546234e-05
-1.6277274674513173e-05
-1.0959343954093302e-05
6.828081949489465e-07
9.061164700450845e-07
1.2727149381876726e-07
-1.1300621157414162e-05
-1.1469677772864239e-05
-1.1859411109434953e-05
-1.214099014709168e-05
-1.243293254172075e-05
-1.2655235586005255e-05
3.445948917995665e-06
-1.2801343669311254e-05
-1.287561702646361e-05
-1.3346875031884425e-05
-8.97568187077557e-06
-1.357893138459139e-05
-1.3911505667047366e-05
-1.2832438226563668e-05
-1.3358266892636951e-05
-1.2459259939964024e-05
-1.4136453885388299e-05
-1.4406366567583734e-05
5.989889411783204e-06
-1.4750999243847545e-05
-1.5006158050104298e-05
-9.855008832879315e-07
-3.2991338062575115e-06
-1.1849927692535689e-06
4.924765583055851e-06
-1.5298535739343206e-05
-1.5386934976774457e-05
7.187943650321559e-06
-1.5615152783659502e-05
-1.5930393423866657e-05
-1.6058722911592256e-05
-1.6311945054975506e-05
-1.783027969312266e-05
-1.678801074556497e-05
-1.643760910593168e-05
1.6961409512997574e-05
1.6970629338818853e-05
-1.6935601390039746e-05
-1.6901413607224316e-05
-1.7575529154562294e-05
-1.7834063538910772e-05
-1.008183946227684e-05
-9.524422779054886e-06
-8.31810178990212e-06
-1.776338547656722e-05
-1.7785526477299704e-05
-1.7860294996666274e-05
-1.7818714577807615e-05
5.152145749336005e-06
-1.789056727555084e-05
-1.791198772459047e-05
-1.8048694501349537e-05
4.398200535669774e-06
-1.796638857067988e-05
-1.802938732912987e-05
-1.8023576203285e-05
-1.766289512310481e-05
7.017576462339455e-06
-1.3372601118029605e-05
-1.125443523055546e-05
-1.2197843470891636e-05
-1.803291828312746e-05
7.5226073509947415e-06
-1.7967187622594018e-05
-1.8006504655732384e-05
-1.7957851365635242e-05
-1.7856498373916734e-05
-1.7946065882232013e-05
-1.4012664211040075e-05
-1.7690535217672606e-05
-1.7762136510956738e-05
-1.772760578489724e-05
-1.7715607548627187e-05
1.2756072748655506e-05
-1.7400801886033553e-05
-1.745790209311626e-05
1.4538617517989317e-05
1.2245960425677436e-05
-1.7338169815545407e-05
-1.7163824703472134e-05
-1.7137637073398106e-05
-1.6970772073904885e-05
-9.067332077035623e-07
-1.6756022361278716e-05
-1.6649739031564162e-05
8.590388859515657e-06
-1.6518731767578085e-05
-1.6049790699487248e-05
-1.569483540797723e-05
1.542787166342974e-06
2.996172662743727e-06
-1.5507119087026318e-05
-1.5428562412532204e-05
-1.5664736309802027e-05
-1.560595691509333e-05
-1.5425118174223786e-05
-1.1428999685463448e-05
-1.2687513027131677e-05
-1.5098225120900827e-05
-1.4763068151822448e-05
1.7168412873404026e-06
-1.456892300746807e-05
-1.4302708036637004e-05
-6.391779197723278e-06
-1.3475234860235645e-05
-1.3620771877793837e-05
-2.6820759691268174e-06
-1.3102014189249877e-05
-1.2848852447157079e-05
-1.2747478144380058e-05
1.6679135063089182e-05
1.6781291169368886e-05
-1.2377411696258089e-05
-1.2065902227765831e-05
-1.1933402533567604e-05
3.250490087666081e-06
3.5703286768720037e-06
-1.159369147727347e-05
-1.0614706981091415e-05
-1.120858555699954e-05
3.7698516170939273e-06
3.5823516318125e-06
-1.080089665052409e-05
-1.0547970191408474e-05
-1.0256974518313227e-05
1.1108764372454613e-05
1.0725450103742186e-05
1.007765352533049e-05
-1.0019515727869639e-05
9.903201124695825e-06
8.14045803678548e-06
-9.669207833255146e-06
-9.401301315500449e-06
-9.074446735658816e-06
-1.677510248749548e-05
-1.6295586281652738e-05
-8.730104059918517e-06
-5.880896977574007e-06
-4.930149137067009e-06
-8.39178806949356e-06
-5.620882173038444e-06
-7.979003564472237e-06
7.295619349091679e-06
-7.6259396552500895e-06
-7.3513700113802155e-06
-6.928587125843476e-06
1.0399987731976628e-05
-5.482830679228536e-06
-5.960013364492648e-06
1.3371132528208224e-06
2.3138720345881373e-06
-5.0482770168167245e-06
1.1190020086639144e-05
9.96425902070025e-06
-1.7273604792371466e-05
-1.692098653631349e-05
-1.647245033413816e-05
-4.504405222416281e-06
-4.164272915246e-06
-3.7587283942868176e-06
-3.4107797224756246e-06
1.6514173300179716e-05
-3.0073831145996237e-06
-8.853513107639597e-06
-2.54482227801029e-06
-1.3155787833763161e-05
-2.045515340631234e-06
-1.7205973600638615e-05
-1.7194586697962136e-05
-1.616699215929417e-06
-1.1758485602075027e-06
-1.0470106565344371e-05
-1.0909295773783685e-05
-7.702446047401992e-07
-3.7610549378180745e-07
9.130913567711437e-06
1.2230202782171597e-05
-7.553086107579799e-08
-6.837373181001633e-07
5.31851635080682e-07
-5.339445277776476e-08
9.131343562706363e-06
1.4424250323248428e-06
2.11960140018461e-06
2.588019070340674e-06
1.55134988058092e-05
1.478583927272651e-05
3.0790488695959205e-06
-8.354605908471249e-06
-7.739446957122965e-06
-7.695232813702848e-06
3.5741077258768584e-06
4.254596415477944e-06
-1.2338604010842093e-05
-1.1983357009070539e-05
-1.2965422436879484e-05
-3.807538765587387e-06
-4.802762953467638e-06
-4.257311499945239e-06
-1.687368916193422e-05
-1.5929113360395696e-05
-1.6277359144257408e-05
-3.465737930551112e-06
4.812838407033505e-06
5.670397475042357e-06
-1.3064383437401929e-05
-1.3310415225049234e-05
6.152745984556409e-06
7.0545946449927716e-06
6.5394575837745225e-06
6.991659810218322e-06
-8.19242644928389e-06
-7.215565372064709e-06
-1.6917805095946898e-05
-1.6433857548921373e-05
7.908772873441433e-06
-1.1578158102311355e-05
-1.2266238424346202e-05
-1.1611149021534764e-05
-5.588438342350136e-06
-5.125497148992895e-06
-5.4214849577253576e-06
1.6054191382027873e-05
-1.6290088098010842e-05
-3.297843711760574e-06
-2.8075158484511413e-06
-1.5699614947430603e-05
-1.4796355455853486e-05
1.0076880735391977e-05
9.61566708042136e-06
1.0562542278168494e-05
9.690684415778377e-06
-1.4438990982022512e-05
-1.5434304229779544e-05
1.4867492501893484e-05
1.1530901442968414e-05
1.0150532577865787e-05
1.5308008759691466e-06
6.32228964265807e-07
-1.4219550875607568e-05
-1.3867353599555775e-05
-1.3791752031888887e-05
1.1855539240122394e-05
1.3208598226678692e-05
1.577554727375572e-06
1.4106442091021026e-05
1.3406269358774978e-05
1.380284677448519e-05
-7.48745856305402e-06
1.4194046276563087e-05
-5.525929159275084e-06
1.4506266677066697e-05
9.603517169426453e-06
1.4855635237568398e-05
1.4795419285319319e-05
1.7545042005328427e-05
1.5774426394716774e-05
1.6143419580756736e-05
6.983391593914935e-06
1.648286962479299e-05
3.1003513315649766e-06
1.6678587525419844e-05
2.338432762552624e-06
9.365575617308378e-06
1.6884167483065156e-05
1.680971745257171e-05
1.4206014276391644e-05
1.3333670207320342e-05
1.685052935644897e-05
8.941684448305444e-06
8.002929450957262e-06
8.463171733881739e-06
-1.5936710215421986e-05
-1.5777750007587602e-05
-1.511364835566129e-05
1.733600819674987e-05
9.550176948795086e-06
-1.555667326445346e-05
1.7127512606694553e-05
1.745365781830686e-05
-1.3564205605255516e-05
-1.2537693631512713e-05
-1.3641548831191294e-05
1.1241982047195015e-05
1.0467004723133461e-05
1.7527252034410174e-05
1.7539909610495096e-05
1.2629689926634924e-05
1.19634631136037e-05
1.1883865267399368e-05
1.7592713580591873e-05
1.7638663062644774e-05
1.77871417290198e-05
-3.1471258971893645e-06
-3.6371035835068766e-06
5.439125287319181e-06
4.9323820007900254e-06
1.5064323516692712e-05
1.74228917760769e-05
1.7329361359336645e-05
1.6693699222837082e-05
1.7323962461193988e-05
-1.6169072250443296e-05
-1.2911051046176064e-05
-1.6529834270225596e-05
-1.6399005934216887e-05
-1.0724357409713854e-05
-9.062086013163886e-06
-8.492629635288573e-06
-1.2712340710492537e-05
1.7010989125013793e-05
1.6973216104476397e-05
1.479092469199395e-05
1.6857589590308922e-05
-8.240498359771345e-06
1.6325038496475756e-05
9.782519376409648e-06
1.1463411469395756e-06
1.6196677081071503e-05
1.225649791753328e-05
1.2107954718710269e-05
-1.8039511421316716e-07
1.591813154982818e-05
1.551739375648436e-05
1.528134024645713e-05
-1.3235880565402119e-05
-9.842753987052248e-06
1.4987693580269548e-05
1.6335530579078484e-05
1.4339101493081445e-05
1.0125614553686766e-05
1.3775112824762073e-05
1.3471838713628291e-05
-1.115071928192218e-05
1.1811749886640323e-05
1.3130660849804324e-05
1.2665412580088778e-05
1.2352578706123083e-05
1.5746805658014902e-05
1.1932576375218166e-05
1.1655428214044013e-05
8.357908748107905e-06
8.124079555639082e-06
7.519978795543357e-06
1.1185697084579081e-05
-1.674572490967355e-05
1.0799461054173275e-05
1.0538833832235014e-05
-1.4854657093612202e-05
1.0291592046366482e-05
9.835566080509778e-06
6.472492570191491e-07
9.524831715456749e-06
-1.6622191577187336e-05
1.391555132554472e-05
-1.9452145444373323e-06
6.422155698639677e-06
-1.5481863421292074e-05
-1.4264579805248315e-05
5.9163030939745475e-06
5.412744658795625e-06
2.6401328824791547e-06
2.1014103576303523e-06
4.8430522616030415e-06
1.7118561258252823e-05
1.7039301303426413e-05
1.6473682012036137e-05
1.7225272024040204e-05
-9.941779163599875e-06
-1.1466413256728137e-05
4.232365335469997e-06
3.7327356643125954e-06
9.423341163118324e-06
-7.048897624418409e-06
3.150100207181706e-06
5.125136443883495e-06
-5.67935841412074e-07
-1.283593170168529e-05
1.5818840302370362e-06
9.191967587092405e-07
-5.905347990153233e-06
1.305671736736394e-05
-3.7656239510699195e-07
-2.4340999492111707e-06
1.5791362386821216e-05
-1.0395765824707373e-05
4.220722259979695e-06
3.852026293325818e-06
-1.0866328671796414e-05
-2.9835288647976077e-06
-8.444682400065804e-06
-3.4842455194273363e-06
-8.86597556276359e-06
-9.78671116567801e-06
2.436952352374745e-06
-3.996292984299151e-06
7.304527138869909e-06
1.0094051130343515e-05
8.929002044883716e-06
-5.21697761865732e-06
-1.148141861052876e-05
-5.54041361006691e-06
-5.983904789336638e-06
-1.3991354502787569e-05
-6.366809748675572e-06
-6.922853009440088e-06
-7.481253864131824e-06
7.3148922706362956e-06
-7.969560873412606e-06
-8.407746774400848e-06
1.959187010323591e-06
-1.5819794509970708e-05
-9.931650886901658e-06
2.7857995437803907e-06
-9.46639413656675e-06
-1.0910690902854685e-05
-1.119233333347253e-05
-1.2559507788128365e-05
-1.1619664384112294e-05
-5.619698280822032e-06
-1.208281866731904e-05
-1.2298144971841977e-05
7.647215429131697e-06
7.72586335597958e-06
-1.2974278859357943e-05
-1.3491909213099864e-05
-1.3945439070942953e-05
1.1458370670954186e-05
-1.3689891775645738e-05
-1.400803744017171e-05
1.3102444644438174e-05
-1.4440350343621797e-05
-1.4668188294787652e-05
-1.752158770234754e-05
-1.7411160059697436e-05
-1.67979556281881e-05
-1.4913199645730648e-05
-1.4924752198890753e-05
-3.076726512022793e-06
-6.501680225555798e-06
-1.3844350035984669e-05
-1.5457580214292618e-05
-1.5844462751803103e-05
1.4594286080528986e-05
1.1889114585560598e-05
-1.5020347784151552e-05
-1.4140664462112326e-05
-1.4594353691827826e-05
-1.4616828855417933e-05
-1.71713671602844e-05
-1.7543476604735757e-05
-1.719772251526145e-05
-1.158125640974882e-05
-1.743549476714975e-05
-1.740884319380772e-05
1.17078320490829e-05
-1.7541649638785722e-05
-1.7630148508542936e-05
-3.4501976129413147e-06
-4.75994964643056e-06
-1.763511406653852e-05
-1.7489052572902633e-05
-9.508537342136323e-06
-6.43692673859528e-06
-1.7565709245905955e-05
-1.7353642758349574e-05
-4.777382067513535e-06
1.7615276109885078e-05
-1.1974122603556994e-05
-1.1060709722023461e-05
-1.7023934065652322e-05
-1.7036322012634416e-05
-1.688196476421464e-05
-1.6668857689112058e-05
-1.0697173216633107e-05
-1.635809581183339e-05
-1.6286298514424086e-05
-2.376056601525811e-06
-1.6012381129077905e-05
-1.544629521410479e-05
-1.5124502075570041e-05
-1.5116824294799214e-05
-1.493768448271779e-05
-5.919698550409861e-06
-1.4757187418937128e-05
-1.4500106454828263e-05
-7.861987542302288e-06
6.339511874947629e-06
1.5730074853112393e-05
-1.2291907246966112e-05
-7.310689510922059e-06
-1.1698681203348475e-05
-1.1547217814798294e-05
-9.110113741810315e-07
-4.235491452601351e-06
-1.2078895072200889e-06
-1.5281651417801033e-05
-1.1173384638090419e-05
-1.0741730030835365e-05
-1.0267394020317743e-05
-1.910378905306504e-06
-9.742087303726175e-06
-9.102296914037968e-06
-8.680484569128141e-06
-8.338944599904228e-06
-7.868921027447473e-06
-7.559367247855756e-06
-7.083617201364766e-06
3.3102650213890036e-06
-5.989335407097505e-06
-4.6294350765823596e-06
1.3495713737416605e-05
-4.025103827468144e-06
1.1866709074689914e-05
-7.294394977754882e-06
-3.3426837781773988e-06
-2.573913335698032e-06
-2.0656138601837812e-06
2.8401673869474748e-08
-4.541027886339499e-07
-5.854612411600257e-06
8.293947903391569e-06
9.16404439225937e-06
1.261967803889311e-05
1.2384350487661238e-05
-8.138672618595037e-06
1.3156810735474757e-05
-1.4997975485158465e-06
9.075148495354053e-06
-9.695266642492838e-06
2.368408660876861e-07
-1.0300911375827313e-05
-9.944533993444034e-07
-2.8448040077120435e-06
6.9509851846516145e-06
-1.7484912556528458e-05
-1.246339473377782e-05
-1.3934206202589508e-05
-1.6951188848850973e-05
1.6753039468759824e-05
-2.040328405295937e-06
1.6788752513697283e-05
1.6320916952540552e-05
1.5824124446963107e-05
-1.705751696546075e-05
-1.702238577387187e-05
1.325979799513622e-05
-3.1915998131065264e-06
-4.094029862723679e-06
-4.913021418281437e-06
-1.7906249769506645e-06
-1.39159714554784e-05
-1.4423238425019652e-05
-1.4197033482878552e-05
-1.43709047182704e-05
-3.0249217973600096e-06
1.6714195564844793e-06
-7.439369960765727e-07
-2.581916523576549e-06
1.5396557197366496e-05
1.6338131844135248e-05
-8.481429443118101e-06
-1.4542459415914613e-05
9.741487051546172e-06
3.703304478328325e-06
-1.8636961083429613e-05
-1.8646053978877585e-05
-1.8401518084561507e-05
-1.8638249727495946e-05
-1.8430857384984168e-05
-1.8629416032768566e-05
-1.8367999095503996e-05
-1.861534590506473e-05
-1.8394587595330947e-05
-1.8597207864985585e-05
-1.8331872701444755e-05
-1.8574728731058653e-05
-1.8351441033922115e-05
-1.8548019354474992e-05
-1.826869726036298e-05
-1.8517085718879998e-05
-1.821333708877117e-05
-1.8481959842122533e-05
-1.8259313185857462e-05
-1.8442664768060624e-05
-1.815770386529313e-05
-1.8399223979261202e-05
-1.8189438016511694e-05
-1.835165898163023e-05
-1.810849785656438e-05
-1.8299989923023618e-05
-1.8107161928450762e-05
-1.8244235978534548e-05
-1.7988486358820183e-05
-1.8184413726938858e-05
-1.792631767344498e-05
-1.8120543857284507e-05
-1.7894135348528905e-05
-1.8052626679266253e-05
-1.788023924187677e-05
-1.7980733981766317e-05
-1.7760441868338596e-05
-1.7904667455548625e-05
-1.7714748581787287e-05
-1.7825231668665845e-05
-1.7566836114857086e-05
-1.773949406670785e-05
-1.7496086560840774e-05
-1.7647537735632026e-05
-1.7405230106527403e-05
-1.7554572839328532e-05
-1.731602063500406e-05
-1.7459199307335633e-05
-4.65547763725795e-06
-4.33011620344567e-06
-5.538887703705894e-06
-1.7359575387816783e-05
-1.7172830847731934e-05
-1.7256207206675712e-05
-1.7032753440090044e-05
-1.7148973963221474e-05
-1.693411586414998e-05
-1.7037922827986563e-05
-1.686964073892857e-05
-1.6923057354124326e-05
-1.666953060056543e-05
-1.6804392169940172e-05
-1.6645699030984058e-05
-1.6681946128666466e-05
-1.6509412815236677e-05
-1.6555716237242035e-05
-1.6428233648914133e-05
-1.642578927575417e-05
-1.625741129635611e-05
-1.629192373473501e-05
-1.608005202610255e-05
-1.6155105519548716e-05
-1.5920363095162217e-05
-1.6011766261372994e-05
-1.5863768016142914e-05
-1.5694983444945365e-05
-1.5715676869445172e-05
-1.5536328566671343e-05
-1.5564512354274115e-05
-1.539615332775242e-05
-1.5409640557393323e-05
-1.5298789033027038e-05
-1.5251263339786113e-05
-1.5162062881157202e-05
-1.5089364246649133e-05
-1.4939464376236593e-05
-1.4923980673824257e-05
-1.4730736789422077e-05
-1.4755164578849303e-05
-1.4640055686923687e-05
-1.4582869663798126e-05
-1.4494495029417452e-05
-1.440743900854476e-05
-1.4268464277605256e-05
-1.422777764328582e-05
-1.4073417583296747e-05
-1.4044822853944799e-05
-1.3937118577107403e-05
-1.3860021510292592e-05
-1.3678186842392786e-05
-1.3672153209437877e-05
9.679515869111238e-06
8.901637246484512e-06
8.049982962882416e-06
-1.3481062659962704e-05
-1.3397491730043188e-05
-1.3286848648964017e-05
-1.3192375934076905e-05
-1.3089546034070494e-05
-1.303176092861609e-05
-1.2889204903979095e-05
-1.2799480059966216e-05
-1.2685889233601846e-05
-1.2565782929547148e-05
-1.2479603657169836e-05
-1.2374336287614421e-05
-1.2270584701177274e-05
-1.2217517546789362e-05
-1.2059930004856936e-05
-1.1966178380099944e-05
-1.1846423178659164e-05
-1.1754141184533333e-05
-1.1629415966962101e-05
-1.1582597201593757e-05
-1.1409918389960924e-05
-1.134949550693994e-05
-1.1187737122799089e-05
-1.1168159057064048e-05
-1.0962998943634435e-05
-1.0914434724831478e-05
-1.0735749520418154e-05
-1.0647030226700852e-05
-1.0506047089691322e-05
-1.044450120605562e-05
-1.0273984021560685e-05
-1.0147731940400011e-05
-1.00395088889919e-05
2.0011007914074123e-07
1.9865133789920746e-06
-6.588051047090256e-07
-9.803108187850552e-06
-9.797493683141347e-06
-9.566572546477854e-06
-9.510627949714993e-06
-9.327117193015604e-06
-9.212532554782318e-06
-9.083868758187785e-06
-8.976546278567344e-06
-8.83900926179806e-06
-8.592042544996433e-06
-8.6441419318788e-06
-8.343180599907944e-06
-8.351764496731823e-06
-8.092447893273168e-06
-7.891898424233087e-06
-7.839917934026491e-06
-1.1287022535558975e-05
-1.0871118667985787e-05
-1.2007562287259477e-05
-7.585651049778178e-06
-7.624443120386346e-06
-7.329709242727938e-06
-7.377294259530167e-06
-7.072157651914167e-06
-7.085308004456231e-06
-6.813044096245993e-06
-6.835059813945387e-06
-6.552477667489798e-06
-6.593205347371446e-06
-6.290340068126542e-06
-6.325653245655085e-06
-6.027341091483703e-06
-6.0628514705953536e-06
-5.763896272970909e-06
-5.824914099959108e-06
-5.498316873926216e-06
-5.544451354734716e-06
-5.230782464708012e-06
-5.253796228488725e-06
-4.962288679387105e-06
-4.879096746924463e-06
-4.692650822196721e-06
7.480965784485298e-06
6.655736054511103e-06
6.013567424446073e-06
-4.421992498504054e-06
-4.501276417725943e-06
-4.150356414854406e-06
-4.177656508082615e-06
-3.877806198970892e-06
-3.7944936437712453e-06
-3.6043999440560816e-06
-1.2878826075750889e-05
-1.2793438944301922e-05
-1.1155614430272055e-05
-3.3301972595608207e-06
-3.424711874092238e-06
-3.0552575958356037e-06
-3.159523471562796e-06
-2.779640858294964e-06
-2.8604136050523376e-06
-2.503407438071307e-06
-2.5659280354486602e-06
-2.2266184097134408e-06
-2.2605792788587754e-06
-1.9493356865214176e-06
-1.9896859815788835e-06
-1.6716222317463289e-06
-1.6400679754665906e-06
-1.3935421499911893e-06
-1.1438754770454754e-05
-1.1151611786144514e-06
-1.2628480415311753e-06
-8.36545964775903e-07
-9.706622402314093e-07
-5.577669558256152e-07
-6.942823176309457e-07
-2.7889131403523353e-07
-3.8375381287790443e-07
3.911190090783768e-20
-7.885629607447887e-08
2.788913140347583e-07
2.8438756818673735e-07
5.577669558219123e-07
6.38730725674159e-07
8.365459647802368e-07
1.115161178615966e-06
9.497866073326826e-07
1.3935421500178598e-06
1.2508934474758053e-06
1.671622231735604e-06
1.5195376708627444e-06
1.949335686535581e-06
1.7750946300761772e-06
2.22661840968155e-06
2.0513339920350737e-06
2.5034074380582417e-06
2.3099174838567553e-06
2.7796408583039944e-06
2.6180123139761575e-06
3.0552575958317535e-06
2.9013781178932077e-06
3.330197259558461e-06
3.150919220236412e-06
3.6043999440533673e-06
3.4028938071394688e-06
3.877806198922634e-06
3.6425229039269438e-06
4.150356414900092e-06
3.938662160302899e-06
4.421992498493306e-06
4.2424962295550635e-06
4.692650822245893e-06
4.473573442844722e-06
4.962288679445116e-06
4.749946378093737e-06
5.230782464743573e-06
5.043830726440013e-06
5.498316873894758e-06
5.326335021621783e-06
5.763896272981238e-06
5.549797405184402e-06
6.027341091429551e-06
5.817967784813765e-06
6.290340068219682e-06
6.052650236866884e-06
6.552477667508341e-06
6.338264916221201e-06
6.813044096250921e-06
6.628839255287769e-06
7.0721576519164655e-06
6.886880507304254e-06
7.329709242709837e-06
7.111262352170948e-06
7.5856510498563374e-06
7.378877848079762e-06
7.839917934101364e-06
7.6084106860084075e-06
8.092447893255196e-06
7.872916960626826e-06
8.343180599896005e-06
8.108788526386578e-06
8.592042544896596e-06
8.383148867560024e-06
8.839009261790758e-06
8.697960483213358e-06
9.083868758177392e-06
1.0256311132263501e-06
9.327117192995287e-06
9.019668565748872e-06
9.566572546522396e-06
9.320707555852217e-06
9.803108187875272e-06
9.553892374604134e-06
1.003950888893995e-05
9.908626987265001e-06
1.027398402144759e-05
1.0506047089628889e-05
1.0223266615709297e-05
1.07357495204039e-05
1.0482758269365367e-05
1.0962998943625973e-05
1.0734067142810643e-05
1.118773712295352e-05
1.0905884198563831e-05
1.1409918390016148e-05
1.1107528234566928e-05
1.1629415966955723e-05
1.133834741112472e-05
1.1846423178751965e-05
1.159948321021737e-05
1.2059930004769986e-05
1.1836210544620141e-05
1.2270584701098739e-05
1.1997920881054597e-05
1.2479603657236164e-05
1.2208617257432552e-05
1.2685889233437505e-05
1.2439622480893041e-05
1.2889204904048276e-05
1.2650234922392377e-05
1.3089546034031571e-05
1.2808008841789842e-05
1.3286848648971085e-05
1.3021141979976366e-05
1.3481062659919772e-05
1.3178415191225972e-05
1.3672153209574639e-05
1.3393654278071053e-05
1.3860021510278862e-05
1.362166610097923e-05
1.404482285404234e-05
1.3823111964900496e-05
1.4227777643330373e-05
1.3964413499840283e-05
1.4407439008461826e-05
1.4150249175510657e-05
1.458286966380433e-05
1.4396675596583811e-05
1.4755164578745536e-05
1.4899450116017754e-05
1.3156445751210945e-05
1.4539465120868408e-05
1.4923980673647522e-05
1.4619514751491801e-05
1.5089364246592123e-05
1.4812357613527114e-05
1.5251263339784088e-05
1.5010408541901508e-05
1.5409640557520344e-05
1.5129418181871303e-05
1.5564512354405733e-05
1.5358217056771853e-05
1.5715676869566677e-05
-1.2531786988439391e-05
-1.3192486360400167e-05
1.5863768016123877e-05
1.5566792072438013e-05
1.6011766261290625e-05
1.5804189847109716e-05
1.615510551959985e-05
3.780141834721769e-06
1.6291923734698728e-05
1.594780358574178e-05
1.642578927576485e-05
1.6160832547444496e-05
1.6555716237495118e-05
1.6256460719822083e-05
1.6681946128661038e-05
1.643916860062953e-05
1.6804392169852708e-05
1.6923057354049584e-05
1.660067012436933e-05
1.70379228276879e-05
1.677061588715316e-05
1.714897396326113e-05
1.6835038865087415e-05
1.7256207206585456e-05
1.695321772837146e-05
1.735957538794593e-05
1.7107761583746575e-05
1.745919930723539e-05
1.715940171409014e-05
1.7554572839034716e-05
1.72461590784482e-05
1.764753773583833e-05
1.7344738628814252e-05
1.773949406672037e-05
1.7428800475775867e-05
1.782523166880991e-05
1.7576773929442284e-05
1.7904667455367418e-05
1.7612993866601844e-05
1.798073398157671e-05
1.7700102694896857e-05
1.805262667905131e-05
1.781504596235309e-05
1.8120543857277697e-05
1.7816070753958783e-05
1.8184413726753385e-05
1.7933892778431152e-05
1.824423597869344e-05
1.7948684989099935e-05
1.8299989923110134e-05
1.8055174422284964e-05
1.8351658981575617e-05
1.8053322149517316e-05
1.8399223979068065e-05
1.8142700828857638e-05
1.8442664768724372e-05
1.811995714278927e-05
1.8481959839411702e-05
1.8226103643706422e-05
1.851708572961274e-05
1.821225729414493e-05
1.854801931482565e-05
1.8260923767550387e-05
1.857472887859822e-05
1.835214503370198e-05
1.859720731361266e-05
1.8313579982530402e-05
1.861534796353753e-05
1.8335190541522555e-05
1.8629408345119377e-05
-1.4458152804805833e-05
-1.428142899530726e-05
-1.5022610113315719e-05
1.863827843204879e-05
1.8320032322305925e-05
1.864594681878041e-05
1.831035450542715e-05
1.8637361069998503e-05
1.8368776262526126e-05
1.862618902786232e-05
-1.8565562275358492e-06
1.8623813012875255e-05
1.828661342211399e-05
1.861353599940993e-05
1.8345103095626933e-05
1.8599874283256837e-05
1.827997434951313e-05
1.8581659757519772e-05
1.8290278168829194e-05
1.8559244763455458e-05
1.8532572455969507e-05
1.8265594144044607e-05
1.850169349796995e-05
1.830312404588204e-05
1.846662773319459e-05
1.8237654964067175e-05
1.8427401249294328e-05
1.824209074650355e-05
1.8384036497209997e-05
1.8142014937330703e-05
1.8336555055956294e-05
1.8068974096044312e-05
1.828497680511209e-05
1.807760377704468e-05
1.822932092662353e-05
1.797456534543116e-05
1.81696032589398e-05
1.7973915371305558e-05
1.8105846475414343e-05
1.784141129140139e-05
1.8038042751184434e-05
1.7836031293395643e-05
1.7966293456562134e-05
1.769653367925219e-05
1.7890289372792357e-05
1.7635904586204163e-05
1.781124747149597e-05
1.7627959339674234e-05
1.77246987577577e-05
1.7484189766383912e-05
1.7632890222723313e-05
1.7371399202432186e-05
1.7541027901681555e-05
1.727093716637647e-05
1.74455674478363e-05
1.726135243256092e-05
1.7346181489445027e-05
1.7124746024195962e-05
1.724297136181195e-05
1.7055916152374083e-05
1.7135924267372623e-05
1.690386567085042e-05
1.7025058359547508e-05
1.6793872557934316e-05
1.6910384925301247e-05
1.6751555051448674e-05
1.6791915972289664e-05
1.6596298059574328e-05
1.6669672540393397e-05
1.6515062820631415e-05
1.654364497420907e-05
1.6338325575103883e-05
1.6413943918712968e-05
1.6211659494384468e-05
1.6280238897614683e-05
1.6129899934248508e-05
1.614384613031167e-05
1.589085373988918e-05
1.5999969329593836e-05
1.5731852922056424e-05
1.5852235706792948e-05
-1.2382850880203557e-07
1.5705155248408014e-05
1.55396026412335e-05
1.5554025326638113e-05
1.5441217817434957e-05
1.539945376423042e-05
1.5253765373386733e-05
1.5241311114894923e-05
1.5042129020853098e-05
1.5079669754213951e-05
1.4914541265557331e-05
1.480001369820078e-05
1.4745992182486834e-05
1.4680416553161859e-05
1.4573943549226734e-05
1.453765296004871e-05
1.4398853718408196e-05
1.4332875194617745e-05
1.421920150186921e-05
1.4131202160000327e-05
1.4036573823047959e-05
1.396354159528487e-05
1.3852348777033883e-05
1.3825039913535692e-05
1.3664689233808606e-05
1.3618048262207062e-05
1.3473910139812143e-05
1.3424106498486368e-05
1.3279984441875287e-05
1.323636643175977e-05
1.308298295409381e-05
1.3078368538376178e-05
1.2882936932240479e-05
1.2871837901546874e-05
1.2679949579934874e-05
1.2641982943152643e-05
1.2473888307992177e-05
1.2423173420551012e-05
1.2265495345562106e-05
1.2268052492236767e-05
1.2055205603054414e-05
1.2061594187424754e-05
1.184175072882036e-05
1.1844870572361298e-05
1.1625138309926701e-05
1.1660622558215961e-05
1.1405948696277596e-05
1.1448208205122727e-05
1.1184103149775867e-05
1.1256472996014655e-05
1.095969600713616e-05
1.1045272365823971e-05
1.0732788854651433e-05
1.0831175636312169e-05
1.0503408531833008e-05
1.0615272563735209e-05
1.0271755826931533e-05
1.0381145746773036e-05
1.0037381014601846e-05
1.0162375719271311e-05
9.802239077531513e-06
9.940549050856475e-06
9.566086076925962e-06
9.739746104113473e-06
9.326140012407855e-06
9.484486369601521e-06
9.08347250278826e-06
9.243873667908993e-06
8.838913936720617e-06
8.988305766616744e-06
8.592325586222569e-06
2.9265808291495393e-06
8.343824794389794e-06
8.643794373725223e-06
8.093461035921342e-06
8.351445386811057e-06
7.841300699413298e-06
8.049998742401167e-06
7.5874072676975975e-06
7.647105748284681e-06
7.331836594392446e-06
7.074674180400881e-06
7.361230898205907e-06
6.81589321663143e-06
7.07923004119032e-06
6.555874635923861e-06
6.859495293466568e-06
6.293507177955763e-06
6.528282719054312e-06
6.033996645200843e-06
6.310325711322931e-06
5.763124396981586e-06
5.963660935935672e-06
5.5245645470613225e-06
5.632756716509807e-06
5.157463542244404e-06
5.4534822628915375e-06
5.253407935137608e-06
4.897283600910917e-06
4.959693193958037e-06
5.167713180875892e-06
4.345465782295214e-06
5.159490584282069e-06
4.163645256756862e-06
4.483211293202986e-06
3.868170885676265e-06
4.196646557430302e-06
3.6011410505736393e-06
3.803585840722554e-06
3.325711142040505e-06
3.525508566953313e-06
3.0515181013169604e-06
3.2167983452973895e-06
2.7761389333796225e-06
2.910211632198018e-06
2.5002766974482728e-06
2.572266422024575e-06
2.2238260989235905e-06
2.2368188823652457e-06
1.946891813727159e-06
1.971930177643373e-06
1.66952555007475e-06
1.6455541655924718e-06
1.3917941262401832e-06
1.3523686173487056e-06
1.1137622062219283e-06
1.0299790060058909e-06
8.354968499890086e-07
7.884552311184028e-07
5.570670751906735e-07
4.203918561530275e-07
2.785425305672468e-07
-1.603409338154579e-05
-1.4709868254210582e-05
-1.4766323637569805e-05
-5.035025312132834e-16
3.14804568403084e-08
-2.7852297436257475e-07
-2.488841181071199e-07
-5.570320136197523e-07
-5.834902273440503e-07
-8.354426170162694e-07
-9.19475109376446e-07
-1.1136904945201384e-06
-1.3917042884933118e-06
-1.2721248985117762e-06
-1.6694179880682991e-06
-1.603198823670685e-06
-1.9467659165558977e-06
-1.8925314375858845e-06
-2.2236842087502585e-06
-2.2507859664207342e-06
-2.5001100684570764e-06
-2.775981758027458e-06
-2.606908306182601e-06
-3.0512383612913482e-06
-2.943808216397776e-06
-3.3258196409826985e-06
-3.2519855366395255e-06
-3.599665821290473e-06
-3.5246684973213455e-06
-3.872717626356903e-06
-3.7610910309758295e-06
-4.14491540527586e-06
-4.025199856507105e-06
-4.416201810223841e-06
-4.335420795287891e-06
-4.686510900870638e-06
-4.597241635501153e-06
-4.955809337238405e-06
-4.876876574859847e-06
-5.223938135795749e-06
-5.207751212233758e-06
-5.491217736283077e-06
-5.4510139943505324e-06
-5.756134127896775e-06
-5.719997575381595e-06
-6.019223680347212e-06
-5.988352349438829e-06
-6.2822310381571304e-06
-6.207957551136107e-06
-6.543948317906442e-06
-6.474504980628301e-06
-6.804217142520033e-06
-6.749043210985053e-06
-7.062998301880217e-06
-7.013094290799072e-06
-7.3202511088249204e-06
-7.348212514771497e-06
-7.575813342698067e-06
-7.645363995233427e-06
-7.830014129510964e-06
-7.770274334205936e-06
-8.081308742500173e-06
-7.994678471550243e-06
-8.335249702573066e-06
-8.292785849683702e-06
-8.570514023257255e-06
-1.0148657878595486e-05
-9.019107671131476e-06
-9.549343986505106e-06
-8.867501182284155e-06
-8.650186694915653e-06
-8.92171780057262e-06
-8.785530629968286e-06
-9.88451404435622e-06
-9.596202157276505e-06
-1.014751653977645e-05
-9.92913680580797e-06
-9.644456686423871e-06
-9.456898034158852e-06
-1.0080046200976704e-05
-9.82125970477934e-06
-1.0260045198891422e-05
-1.0131162850762332e-05
-1.0506415196826409e-05
-1.0389224549041126e-05
-1.0731785093279681e-05
-1.0613290562439206e-05
-1.0959756617995834e-05
-1.080503435057284e-05
-1.1183853755955904e-05
-1.109433627531462e-05
-1.1405761391801854e-05
-1.1379433220537525e-05
-1.162491372470738e-05
-1.1841511680175949e-05
-1.1621524152179074e-05
-1.2054962325978094e-05
-1.178021083554306e-05
-1.2265233754060135e-05
-1.2018730942447134e-05
-1.247359445053685e-05
-1.225901535442231e-05
-1.267964424077908e-05
-1.2410980263789482e-05
-1.2882614727998095e-05
-1.2621769532131573e-05
-1.3082645601229284e-05
-1.283203650211888e-05
-1.3279631628766962e-05
-1.3052727379869047e-05
-1.3473542525054844e-05
-1.3194055340475264e-05
-1.3664305628347283e-05
-1.3361246751294742e-05
-1.3851954456520658e-05
-1.3555614357533201e-05
-1.4036149907304856e-05
-1.3792743685092796e-05
-1.421876079159427e-05
-1.3949434656241653e-05
-1.4398412546278724e-05
-1.415111934422264e-05
-1.4573484877879009e-05
-1.427210354200258e-05
-1.4745520867905004e-05
-1.4480408484678193e-05
-1.4914056243138524e-05
-1.4601753648624202e-05
-1.5079171636252586e-05
-1.4796276258193591e-05
-1.5240799765569005e-05
-1.4971025918466803e-05
-1.5398930373065925e-05
-1.5199046630096577e-05
-1.5553486520823464e-05
1.4724797834303403e-05
1.4430940912780931e-05
1.334755873216288e-05
-1.5704614671352544e-05
-1.5378854617016977e-05
-1.5851643225699268e-05
-1.5532941655212064e-05
-1.599936326284182e-05
-1.5719106387813882e-05
-1.614326767708187e-05
-1.59221522111982e-05
-1.6279638598169487e-05
-1.5409501662271366e-05
-1.439048681662954e-05
-1.4321998823672152e-05
-1.6413335379876323e-05
-1.6109813203882486e-05
-1.6543024837808477e-05
-1.6290554164941794e-05
-1.6669042016936624e-05
-1.638403205001674e-05
-1.679127504710855e-05
-1.655625367605076e-05
-1.690973392606816e-05
-5.335016111206996e-06
-2.695810448980122e-06
-4.274856611422405e-06
-1.7024397501196318e-05
-1.67099773888177e-05
-1.7135253899800433e-05
-1.6838789327502835e-05
-1.7242291437237985e-05
-1.6982992420575373e-05
-1.7345493451002055e-05
-1.7080465202799926e-05
-1.744486719125834e-05
-1.754033211165037e-05
-1.722674789548054e-05
-1.7632137811985988e-05
-1.7374108512774954e-05
-1.772393875949972e-05
-1.7400964007736792e-05
-1.7810529129321596e-05
-1.7506935196362203e-05
-1.788955080471182e-05
-1.7653143095917096e-05
-1.7965551683074035e-05
-1.7708901162550483e-05
-1.803729361453703e-05
-1.7710041329198047e-05
-1.8105091513922746e-05
-1.7806634208370613e-05
-1.8168842490699152e-05
-1.7931368466842617e-05
-1.822855478838199e-05
-1.792384746957634e-05
-1.8284205631662322e-05
-1.7984694987897546e-05
-1.8335779219262526e-05
-1.8070217014390732e-05
-1.8383256369903886e-05
2.41425902116023e-06
2.81078589808444e-06
1.6741797521655948e-06
-1.842661721615971e-05
-1.8100459773638594e-05
-1.8465840181181826e-05
-1.8192623349719567e-05
-1.8500902844557046e-05
-1.8189699743652905e-05
-1.8531779046513053e-05
-1.8284348217492594e-05
-1.8558449252723968e-05
-1.82443601144807e-05
-1.8580861686468078e-05
-1.8275179468561415e-05
-1.8599077396166373e-05
-1.836062909494182e-05
-1.86127283793098e-05
-1.8328386484392813e-05
-1.8623041268473032e-05
-1.832825232688307e-05
-1.8625281293555918e-05
-1.8368528810771554e-05
-1.8440863141900503e-05
-1.8094062899000336e-05
-1.8009654019466798e-05
-1.8004967203553287e-05
-2.4611742847600983e-06
-1.7850894083564844e-05
-1.7852143789921292e-05
4.850456542128307e-06
-1.779608135685438e-05
3.340536835910294e-06
1.3556921166217073e-06
-1.776465702332746e-05
1.4618989661285871e-05
1.3400876136862203e-05
1.4181837640471125e-05
-1.7602113931571705e-05
-1.761966338788812e-05
-1.7588176071890085e-05
-1.38821082677805e-05
-1.7346566466140216e-05
2.8727310730956897e-06
-1.7112004032528673e-05
-1.7161276882038937e-05
-1.704058290921412e-05
1.618988543617798e-05
1.480253936707704e-05
1.6403700350874806e-05
-1.6994020736724946e-05
-1.6805729862472644e-05
-1.6662670798357935e-05
-1.657248864474947e-05
-1.618608382491927e-05
-1.6290634867885176e-05
1.0952209454993242e-06
-1.619110348543521e-05
-1.5925931769128096e-05
-1.5680305514372236e-05
-8.808039679702474e-06
-1.4953139070387771e-05
-1.517524605601729e-05
-1.529796713240862e-05
-1.4599347662591365e-05
-1.4242654047895763e-05
-1.4522499147157276e-05
-1.4249965327937711e-05
3.6627530491240198e-06
2.0956730825235156e-06
-1.3865502688476897e-05
-1.3689354213996964e-05
-3.5036839665088018e-06
1.3326179550902155e-05
-1.3291991587803451e-05
-1.2991565709011582e-05
-1.2802252045649695e-05
3.774680098316901e-07
-1.2452281881401974e-05
-1.21472786729724e-05
-1.197728836580581e-05
-1.3362202073597684e-05
-1.3469229338960768e-05
-1.1632290739459473e-05
-1.132170265558188e-05
7.533886286737707e-06
7.610393901038967e-06
8.490560578804002e-06
-1.0944785634760309e-05
1.2377385738326662e-05
1.046001488687986e-05
1.114021980298702e-05
-1.0594866080540281e-05
-1.0222667835583656e-05
-4.762044158720151e-06
4.4251367236248635e-06
-9.784962333013195e-06
-9.483539835450065e-06
-9.103853944500792e-06
7.648346107447614e-07
-2.58895221324057e-06
-1.325924041052848e-06
-1.923679180348494e-06
-8.084312952564809e-06
-1.3597012175550197e-05
-8.355131601970478e-06
1.5488522483038644e-05
1.4647176579070924e-05
-1.1903054338294585e-05
-1.0644932238878942e-05
-7.486641365901425e-06
-7.14664335687276e-06
-6.808335496164057e-06
-6.460551012635143e-06
6.329216149251749e-06
6.457867449253132e-06
5.4598985865269966e-06
-6.089141969049124e-06
-5.745449707296867e-06
1.5234413962565587e-05
-5.351687822933003e-06
-4.976122823364132e-06
1.2286470570793507e-05
1.0981830850980926e-05
1.2275700008629341e-05
-4.593509241504535e-06
2.0595518843329925e-06
-4.253300237843714e-06
-3.7953966131014945e-06
-1.2490644254797088e-05
-1.122394528386771e-05
-1.2578145622470654e-05
-3.4673612447978564e-06
-5.22550960885607e-06
-4.101365984479164e-06
-3.0407981257048195e-06
-1.493912278194637e-05
-1.4933721831430324e-05
-2.621796926038287e-06
-2.322865590078408e-06
-1.9191177020008136e-06
1.0543319599999793e-05
1.053214377685008e-05
-1.566264294089326e-05
-1.4350362635638442e-06
-1.5380110907175192e-06
-9.574447211507416e-07
-5.347963385092277e-07
-1.821116849892227e-07
1.2437678609716388e-07
4.307832667425904e-07
9.950515152076873e-06
1.5065821068765578e-06
1.012933248197306e-06
5.672515852398238e-07
-6.985489860371985e-08
1.1001867330708616e-06
1.990508501256568e-06
1.3002972021883407e-05
2.4346212153122192e-06
2.873304683544784e-06
-1.604886641595969e-05
-1.50592008487291e-05
3.278114029252542e-06
-1.593730150686018e-05
3.625690597021093e-06
4.150645320706463e-06
-3.912690884059114e-06
-4.131396208721154e-06
-3.2686765924452407e-06
4.49638471493523e-06
4.8643233480535365e-06
5.2488604174474356e-06
-6.854987646336306e-06
-6.375805457485887e-06
5.669967578883592e-06
-3.351419806556297e-06
6.01128131968003e-06
6.44396691051944e-06
6.820778699420212e-06
7.264761319655253e-06
-1.954055589061424e-06
7.685602334285663e-06
5.729306666302106e-06
8.186888375410798e-06
8.631054349039696e-06
9.050647906910644e-06
9.568953562694794e-06
1.6187614319294367e-05
1.0550144100271279e-05
1.0201018859538723e-05
1.0731835056046026e-05
1.1013149324395037e-05
1.1308487835201338e-05
1.1660891231739033e-05
-4.150093082861286e-06
1.1852143851654172e-05
1.2154473342790745e-05
1.241124121894144e-05
-2.7175991202674674e-06
1.2686377849111708e-05
-1.3839103908902979e-05
-1.3234220668571598e-05
-1.4111711886687665e-05
1.3047500358079062e-05
1.3351812846016537e-05
1.3649437017379052e-05
1.3783881532088234e-05
3.954771231522722e-06
4.473659916502826e-06
3.5141325774588516e-06
1.4006501398798953e-05
1.3389189855503902e-05
1.4306694597171006e-05
-1.6263950848431594e-05
-1.5561269062031443e-05
-1.5400139392461046e-05
1.4478343254712549e-05
1.4758706775539117e-05
5.59962749298041e-06
1.4984968392861869e-05
-5.506716156006943e-07
1.5217597910004509e-05
6.521408330706544e-06
1.5423159580977767e-05
1.546739082335805e-05
1.5850936927698293e-05
8.912353301228148e-06
9.178830080374497e-06
8.070625129838382e-06
1.5995203573094842e-05
1.7941467732691377e-05
1.6543175653806012e-05
1.6454878386790057e-05
-1.579097417306097e-05
1.68200584855104e-05
-7.649120820388637e-06
-7.137527288642751e-06
1.6872773428967563e-05
1.702751494380483e-05
1.7050540422654656e-05
1.721214694189998e-05
-1.5389513053736473e-05
1.739727447479454e-05
1.7485007501362347e-05
1.1376295683351262e-05
1.7603099028752816e-05
-1.3349699465350966e-05
-1.3425980369273971e-05
1.7702082819787494e-05
1.776568959674402e-05
4.2897659747801584e-06
1.7869371658612944e-05
-1.2800953618126198e-05
1.7890169536545213e-05
1.8045352505023083e-05
1.796891432134415e-05
1.802940834412734e-05
4.339588978633955e-06
1.7937528866740767e-05
1.7938669986872175e-05
3.1038551271830197e-06
-1.6086004758253038e-05
1.7949456000415755e-05
4.983476851189871e-06
4.9760397602752e-06
1.7916515182177063e-05
1.4617905807954382e-05
1.7947388835551613e-05
1.7972781851484732e-05
6.361060930966373e-06
6.804639035421388e-06
8.240680653924019e-06
9.068898848943828e-06
1.7759829193435042e-05
1.7707149519146452e-05
2.4031204161460025e-06
2.413427468290806e-06
3.94363184549383e-06
1.7634409707777102e-05
5.4908986281177045e-06
1.745865991538769e-05
6.0297389951467046e-06
1.7114504095651424e-05
1.72833352292686e-05
1.7063800920197e-05
1.6918643010806946e-05
1.687389459702679e-05
1.6685753417306824e-05
-6.190276615293894e-06
1.648615684619138e-05
1.642469316048126e-05
-1.077740119198782e-05
-9.201103036868365e-06
-1.1422755894409916e-05
1.6197302556888195e-05
1.593749474725043e-05
1.583152757900729e-05
-7.553423557077397e-06
-6.958816515357267e-06
1.5298928730660907e-05
1.531478388488892e-05
1.5180663886916472e-05
1.4871961031577835e-05
7.5860767263932585e-06
1.4367586546715958e-05
-1.7575759634453637e-05
-1.677536522534472e-05
-1.7024726276290764e-05
1.4061012460476112e-05
1.3741474832791321e-05
1.3611758304073499e-05
1.3326625697167513e-05
1.315841096149459e-05
1.291568025585054e-05
-9.793296298493044e-06
1.2625497269090514e-05
1.2220665389304465e-05
1.2074594611913082e-05
5.196897694499943e-06
1.1776693350475646e-05
1.1524600078338653e-05
1.0730089829079637e-05
1.0145310803052825e-05
9.550060789767575e-06
1.1185935698848993e-05
1.0779873536477988e-05
1.5568719347138782e-05
1.0389259031313155e-05
9.951467121567515e-06
-8.637089024891461e-06
-9.816632699580628e-06
-1.078849159880058e-05
8.492670684530754e-06
9.597547378882926e-06
9.184423423150224e-06
7.898332805115995e-06
8.969577422598619e-06
8.630967549534819e-06
8.326688839950332e-06
7.990889483658098e-06
-2.4234537289531425e-06
6.861574047492445e-06
7.224055526107657e-06
6.10638767926312e-07
1.224407457948866e-06
6.579201057489593e-06
6.305741247351525e-06
5.575607895585287e-06
5.112337292336187e-06
9.266331932733677e-06
7.166680757063787e-06
8.861285961593284e-06
4.392766381852325e-06
3.843078420392387e-06
3.591477366581632e-06
3.207115808439014e-06
-1.6420561666202933e-05
2.659697570370012e-06
2.1250048629923563e-06
1.7727481113132003e-06
-1.638992050858526e-05
1.3133054429193827e-06
8.884898952787877e-07
5.427627636083486e-07
-1.3226387030340813e-07
1.3718720828542402e-05
5.574783869598734e-06
6.0805273507196874e-06
7.405725747044778e-06
-4.136978571144111e-07
-5.031026018645713e-07
-8.453916961784395e-07
-1.1342778471345358e-06
-1.4547929806203887e-06
-1.7964804248874961e-06
-2.1035701175587148e-06
-1.1389090118358487e-05
-3.452420882557116e-06
-3.138417924368484e-06
-2.8118575737418326e-06
-3.771763708963256e-06
-1.9007373840801464e-06
-4.161211373814407e-06
-4.652129795419516e-06
-3.115320196342738e-06
-3.6411810408796113e-06
-5.153778925983586e-06
-5.616646416858589e-06
-5.98103405899837e-06
-6.309202228634976e-06
9.0028513755617e-06
-6.73031439459853e-06
-7.177955529782044e-06
6.416670806593399e-06
-7.691859847146198e-06
-8.19313614921801e-06
-8.68884242525602e-06
1.578744929258418e-05
1.5797235516296577e-05
-9.15787031454216e-06
-9.5625790641389e-06
-9.804323938450218e-06
-9.391797762646083e-06
-9.617739518529716e-06
-7.408857497296024e-06
-6.134708185000286e-06
-9.981824855331751e-06
-1.0412911917775113e-05
7.990394466537405e-06
-1.0760273616275298e-05
-1.1052991597263244e-05
-1.6844262992570148e-05
-1.2024940407805822e-05
-1.160452256429481e-05
-1.2058452117626732e-05
-1.2199712059203672e-05
-1.2507827952112429e-05
-1.2827634524204341e-05
3.289758843405053e-06
2.5427044077441932e-06
-1.2966314116385791e-05
-1.3183236860832938e-05
-1.3591119160685733e-05
-1.4356542137598773e-05
-1.2450418557551121e-05
-1.3896761695869891e-05
-2.5712144857596623e-07
-1.4220124701254388e-05
-1.673909563013346e-05
-1.574117743130666e-05
-1.442380022466661e-05
-1.4658758730673825e-05
-1.4821882182895329e-05
1.1548498926424474e-05
1.2355394503384817e-05
1.1293867900463457e-05
-1.5068871556858807e-05
-1.0159211527781179e-05
-9.456833018716193e-06
-1.514648310085237e-05
-1.5404954695778175e-05
-1.5545263649295813e-05
-3.7887164531260805e-06
-2.959219434946908e-06
-1.5749460562856e-05
-9.101602250863903e-06
-1.1330787807667343e-05
-1.599805864332446e-05
-6.370895665727638e-06
-1.6186682044303258e-05
-2.9526630443507427e-06
-1.6363988644801336e-05
-1.6529446421927633e-05
-1.6625890546699837e-05
-1.1451968712428801e-05
-1.7159839693517165e-05
-1.7050659471214163e-05
-1.589868799901146e-05
-1.5237278405392693e-05
-1.7351661392318497e-05
-9.664315836181421e-06
-8.333554469310499e-06
1.0523256487566164e-06
5.51144646118389e-07
1.151471732905339e-06
-1.742629876911272e-05
-1.7627622305991178e-05
-1.760234936046134e-05
-1.772433055022603e-05
4.496479021665278e-06
-1.766933828743661e-05
3.034488621324284e-06
-1.7818528514981252e-05
8.972790392965512e-06
-1.794885381914746e-05
-3.1934279741921823e-06
-2.6703892784313407e-06
-1.7850815572108797e-05
-1.8014608830917614e-05
1.3324137587841919e-05
1.2583046296166568e-05
-1.7935002136932867e-05
-1.801384564857434e-05
-1.5472490454469698e-05
-8.482668803825109e-06
1.6801700454999095e-05
1.5752427792751213e-05
1.6160583718037137e-05
-1.815863532164111e-05
8.37721217667026e-06
-1.7474980194647643e-05
-1.7341045376903124e-05
-1.7385123019884576e-05
7.120383907691529e-06
7.1227133273498265e-06
-1.7094614571685527e-05
1.4758843795137527e-05
1.4345869205470306e-05
1.518318868580438e-05
-1.7269405330303687e-05
-1.7139118215222177e-05
-1.1292429426131349e-05
-1.033622319161215e-05
-1.0334579422458315e-05
1.5441306635101496e-05
1.5399357766679593e-05
1.4132578766316548e-05
-8.434350619478296e-07
-1.2299212237012428e-06
-2.51465860904342e-07
-7.50407151351526e-06
-1.6877606614526214e-05
-1.6716816676906745e-05
-1.1659645293605915e-05
-1.1054313472054164e-05
-1.6634603509867708e-05
-5.314758878213701e-06
-1.6332340822308813e-05
-1.6179124524117274e-05
1.2613885124944885e-05
1.1940009243318453e-05
2.4647542444042292e-06
3.5992624170967108e-06
-1.580719256645388e-05
1.2340375996546166e-05
1.169818618878717e-05
1.1351274053216022e-05
-1.6771285224734814e-05
-1.681670413181985e-05
-1.6308001280934445e-05
-7.466168121948242e-06
6.7268742622413256e-06
1.6126671728481396e-05
1.5505394409282494e-05
-4.696933561226886e-06
-4.861162625642576e-06
-1.440015271320253e-05
-1.4739845379128715e-05
-1.3961380932672654e-05
7.444451842904645e-07
-6.041337641565571e-07
9.695207750929062e-07
7.99321813670233e-06
-1.3311522641343205e-05
5.200584728366747e-06
1.6803567237055312e-05
1.703719852825289e-05
-1.0644188601639745e-05
-1.0918397441573997e-05
-1.033421643727237e-05
-1.2808125242914503e-05
-1.1670898479692732e-05
-7.893457270151567e-06
7.358112116775868e-06
-1.1182633194159774e-05
-1.078709811460192e-05
-5.483360156853889e-06
-1.0273478169645611e-05
1.449194975149891e-05
-9.735361036008795e-06
-4.175524288361061e-06
-9.234235652767902e-06
9.741135838904695e-06
1.0120935142308266e-06
-6.8662333596888495e-06
-6.446590370434212e-06
1.5902751577573527e-05
-6.122382790971759e-06
1.0342796558414696e-05
-5.669375009394346e-06
1.6678874467881802e-05
1.0091340644718317e-05
-5.1776230395127425e-06
-4.710379219055054e-06
9.531104539087736e-06
1.005123706764597e-05
-4.14979592050493e-06
1.3538279897233857e-05
1.3472538495118697e-05
1.1975013060607213e-05
-6.588311816110286e-06
-7.0941570723574436e-06
-6.28795388826079e-06
-3.2720765644303182e-06
1.3148782940407152e-05
-5.581655230264915e-06
-2.698257006596593e-06
-2.2041038762091518e-06
-9.3062433687857e-06
-8.496838393603677e-06
-8.340396036202332e-06
1.292097562199454e-05
1.3422088886036716e-05
-1.7012319321285228e-06
-1.2015982694445587e-06
1.143172844084568e-05
1.2060491799803765e-05
1.1256562283803528e-05
-7.204993052391724e-07
-2.515978374375227e-07
1.2958098443961933e-07
-1.5756919840915215e-05
-1.6514765111323827e-05
1.6086933699420655e-05
1.6317017988617858e-05
-8.604240019164674e-06
1.6394602084015216e-06
2.2116498038652984e-06
1.8581459023694359e-06
2.8588275757627386e-06
-5.951675101115838e-06
-7.438235716909805e-06
-4.511453555145952e-06
-5.015985264790409e-06
2.0815715389478832e-06
-1.4317685483110316e-05
-1.3966784351623752e-05
-9.406926189726186e-06
4.154822048315642e-06
4.787813025586089e-06
-7.907314150045676e-06
5.3542461162776366e-06
1.3730888138846965e-05
6.463791370138544e-06
1.2223004415417554e-05
-1.0730994099883451e-05
7.133578616898115e-06
-1.0391559815252352e-05
-9.548210029698342e-06
-1.2886197961893346e-05
7.639531381858394e-06
8.043237720021162e-06
8.619144851478402e-06
3.440660628335549e-06
1.4433511890710537e-05
9.201009646340383e-06
5.097417185178025e-06
1.016725583645718e-05
1.2781989055979717e-05
1.0991513854845802e-05
1.140002730681277e-05
4.268705672737507e-06
4.198551887597203e-06
1.1851739913332019e-05
1.216054116526632e-05
1.2587630829797356e-05
-3.7239890006477055e-06
1.2887309362765057e-05
1.3354215525612178e-05
1.4775455784150381e-05
1.5407052176874536e-05
1.4549199941187937e-05
1.3553415908907136e-05
-2.140763254431919e-06
1.3993452508871458e-05
7.155379906133862e-06
7.3160638798245324e-06
1.4191736686828144e-05
1.4504329381572673e-05
1.093775566288409e-05
1.4828177594499117e-05
5.767705667859106e-06
1.0573418564971966e-05
1.7565401886687464e-05
1.6374673560283418e-05
-1.974537860746916e-06
-2.437649181940466e-06
1.6549773202980046e-05
1.6722017711338977e-05
1.734474154451042e-05
1.7368863531411034e-05
1.6952729975921943e-05
-9.507412482414738e-07
-4.480968077715625e-07
-8.966023008795908e-07
1.419603905628493e-07
-8.596047004503344e-06
-9.207092422531129e-06
1.7039358206912185e-05
1.7186976261482585e-05
-6.356167360499714e-06
1.5339069041819625e-05
1.698752121936707e-05
1.1510578668473785e-05
-1.674509402455689e-05
-8.392833184099465e-07
1.759301042593398e-05
1.7557690724680965e-05
1.1181681853121154e-05
-1.0652583448163954e-05
1.7448539454974035e-05
1.7499683977192233e-05
-7.848091538186424e-06
1.4097872626845782e-05
1.622153997542035e-05
1.5345489138418855e-05
7.895525640625518e-06
1.7310936371007626e-05
1.1070052079298169e-05
1.7311151628951468e-05
1.4396356804166422e-05
1.3808564713593782e-05
-1.653960818373277e-05
1.705388938336486e-05
1.526310613197631e-05
-1.8452340925789584e-06
1.4429714079753687e-05
1.6801461783333513e-05
-1.1709708891785427e-05
1.649199972029321e-05
1.6400740828965226e-05
9.780287125768878e-07
1.6083464495340267e-05
1.599690788278459e-05
1.5922601777180178e-05
1.0124131088753838e-05
1.569678593839923e-05
1.538410618677075e-05
-1.3475707457867727e-05
8.104498381663459e-06
-1.3258508924263733e-05
1.2607142503841555e-05
1.4858022021500448e-05
1.3836559700552343e-05
1.3345797071822546e-05
1.2836913611341173e-06
1.3125746291451689e-05
1.5694329542748825e-05
1.2878614711017583e-05
1.2472555990146179e-05
1.5759526968774423e-05
-1.208058201792465e-05
1.1625822317026826e-05
1.1294456393664356e-05
-3.972974357545799e-06
-5.5271212651539935e-06
1.078969280292256e-05
1.0323429729238328e-05
6.878185767728508e-06
1.0011967319498798e-05
9.59570835074057e-06
-1.188502957993878e-06
-1.6410874093882772e-06
-1.4181200360792252e-06
9.296937741652904e-06
8.872149139347142e-06
1.4579626035155777e-05
-1.628176556402659e-05
-7.270479394411594e-06
8.68101671893672e-06
7.334333541030616e-06
8.686906371887618e-06
6.099155492647134e-06
-7.158341434026079e-06
-6.527689548561025e-06
8.177743423517418e-06
-7.768552291568079e-06
5.518579865793621e-06
4.888208970744904e-06
4.19629430358345e-06
9.177303175761411e-06
3.5882098846263166e-06
2.912909307819823e-06
2.0647046828323964e-06
2.2210755971876636e-06
1.5361602532220915e-06
-1.3954011447007525e-05
-1.4460024447103357e-05
8.62522368722968e-07
3.6650331964804773e-07
-6.590567641903508e-06
-1.5367705094357785e-05
-7.337002833803072e-07
-3.6780473444483693e-06
-1.3026170935072155e-05
5.393616980539764e-07
1.0541544459771106e-05
1.02615494056981e-05
-4.407073932306195e-06
-4.846401457172426e-06
-5.34251789041735e-06
-6.002136105075851e-06
-1.2950689274645584e-05
-6.565900176094588e-06
-7.203268187899246e-06
-1.6210171091361933e-05
-7.75926393498862e-06
-8.035661751673793e-06
-8.487196215251031e-06
-8.971906422292953e-06
-9.318007178291396e-06
-1.5946582199235856e-05
-9.76244436576726e-06
-1.0214906294986696e-05
-7.69591580298924e-06
-1.2356286765241261e-05
-5.821140102260641e-06
-1.2475750845982e-05
1.0252253035670722e-05
-1.2649822593845262e-05
-1.3308226190259972e-05
1.3046795107387196e-05
-1.652937380247243e-05
-1.732197206910494e-05
8.142626753879918e-06
-1.3678189663468548e-05
-1.3972649055376806e-05
-1.4306619048277237e-05
-1.6854034366312213e-05
-1.4644311746851635e-05
-1.4994240406808145e-05
-1.534307959621089e-05
-1.5566105517113523e-05
-1.56594444967925e-05
-1.5942265626628983e-05
-1.6098246112694048e-05
1.4308187535754308e-05
-1.6542774048588675e-05
-1.6928937296268233e-05
5.223820345717593e-06
-1.713216652648438e-05
-2.418688930870363e-08
-1.543200634173839e-05
-1.721618127818397e-05
-1.7156789139491952e-05
-1.744564289795687e-05
-1.7753549813858894e-05
-1.7498343791442337e-05
1.3053879588220351e-05
-1.5454250622586345e-05
-1.4992468503963043e-05
-1.1966961758894318e-05
-1.2494873601087182e-05
-1.4861708964020112e-05
-5.032490151649771e-06
1.7411600948375528e-05
1.5012988677477628e-05
-1.394880263692247e-05
1.751196972412485e-05
-1.3783663584316761e-05
1.7367684123067534e-05
1.317237340475198e-05
1.2259896326525951e-05
-2.1421878137740583e-06
-1.1945694678967723e-05
-5.491021270264863e-06
4.8660189600968995e-06
-3.373334233437502e-06
1.6960503208573423e-05
-1.6938635095929034e-06
5.798254300743717e-06
6.273794753225958e-06
1.6952170849524293e-06
3.3287322409886323e-06
1.0864417226674869e-05
1.6795977193297052e-05
1.6400013582952453e-05
1.6336288959570075e-05
-1.3822041210449225e-05
9.440855039390317e-06
8.965810641046956e-06
-9.801314138041556e-06
-9.219712829502437e-06
-1.6660808799524245e-05
-1.6790589710124205e-05
1.6775510004252905e-05
1.69519415588508e-05
-7.407740422850459e-06
-5.149801442049077e-06
-9.661465442500276e-06
-8.448700253407947e-06
1.3980836885067822e-05
1.66387608614869e-05


==> output_bu_20240409/example9/nPred3/stepSize-1.0/gfsetFinal.txt <==
3414
1.8571426910178455e-07
0.009611366084257047
0.003680687494014667
0.01923207231910136
0.014213597557910919
0.028869726233578454
0.02451082749286513
0.03853532372102903
0.034474844338324914
0.04824042562904041
0.04466756687690571
0.05798168785434372
0.05557278211713758
0.0677913297077181
0.06748994850330929
0.07765411411226616
0.0807042356394724
0.08759049591200053
0.08981697495855286
0.09761201300200616
0.10543261923889367
0.10772127154343245
0.11292685767492135
0.11793888407571433
0.1269166287536133
0.12825660274451525
0.13557925935318682
0.13870446299631028
0.15148876829107663
0.14927675316980799
0.16456864234167282
0.15998483185677637
0.17442462005560322
0.17085098619471373
0.18148643990054114
0.1818728258209497
0.19815011952511957
0.1930619806698129
0.20805012018038316
0.2044364288486676
0.22788845102006317
0.21600639698713883
0.240364884284297
0.22776260199320844
0.2553189729727517
0.23972604693211377
0.26855670242055085
0.2519579978829542
3.3276497330382377
3.8263144600666235
3.208955632891168
0.26437500019882554
0.2897685336456302
0.27706983798910945
0.3105482423633021
0.29000311172384746
0.3241528479347896
0.3032324447425141
0.33098457009311577
0.31672584772960616
0.36090174911436074
0.33051793013246006
0.35990130791782476
0.34464119923008607
0.3786080866802015
0.3590685936762848
0.38632734951733344
0.3738536624768748
0.41184511229742776
0.3889905593633394
0.4364221495104042
0.4044531365561812
0.4551220380155575
0.4203828563103979
0.4366549100726956
0.48653567176228707
0.4533587053372181
0.5042927587551742
0.47049595423244706
0.5196710110155401
0.48809490866488536
0.5253167308354237
0.5061652817168877
0.5424049446713802
0.5247516140056244
0.5808415395821634
0.543823045939035
0.6101349846234702
0.5634378010761408
0.6089775889736996
0.5836403521604162
0.6252302407120961
0.6044137766287594
0.6661448717147348
0.6258018569843204
0.6901154823324088
0.6478287342646437
0.6981974489159403
0.6704865942551042
0.737363116935142
0.6939537800132912
2.0085381385338184
2.4139656955369833
2.614934580553127
0.718051782669279
0.7837539437788578
0.7429544943403078
0.8063916085051269
0.7686640057011745
0.818682423914029
0.7952233212809363
0.8636081726675586
0.8226592870535778
0.9020905665011585
0.8510276035722156
0.9238776003278536
0.8803928992677778
0.93332820887803
0.9107761936773491
0.9841720571432677
0.9422562164789346
1.0160524099092
0.9748952665253294
1.0316782311032684
1.0087372407933413
1.0788813234936234
1.0438989816582613
1.0981808497705627
1.0803829454267784
1.151645296557876
1.1183648444104954
1.2005722773347653
1.1578273043726486
1.2254740880280905
1.1988831243815683
1.2833639231671554
1.2419676480977173
1.095356427349919
0.12784435296054014
-0.09738588288752265
1.2865658057561857
1.361312942329794
1.333442262329342
1.4139374293440148
1.3822130024699224
1.476274044139821
1.4334055657052749
1.5062184117227588
1.4873009287475254
1.5436688705362558
1.6022888255705203
1.6030308128615691
1.6682514316724002
1.6650870952300776
1.7957317995364284
1.731486607960597
1.4306834140171332
1.7174920500764204
1.3207190134413045
1.800932880490283
1.8414783557345982
1.8748548540981298
1.9179574442132612
1.9531435553089378
2.0099992115759524
2.0365746058884446
2.0853142471868127
2.1255537206127006
2.1542994518472303
2.2207698222361247
2.253656867518784
2.3231114077607224
2.3485779553797124
2.4331952396219885
2.4350349165822607
2.5533554517507753
2.5609722671486885
2.682833044659612
2.694306747273366
2.8254625943133553
2.881985090135739
2.9841471924749663
-2.383666884365587
-2.553738748677346
-2.845335555376816
3.1595076394424275
3.1104346474102553
3.35530727137213
3.321582071083304
3.5811866592072157
3.6139701691625086
3.8341900156895985
-1.2692979267481235
-1.2097717652756084
-1.6754666255734914
4.105356560179232
3.9583554949902253
4.455283734601055
4.222670677903915
4.805856915345078
4.54020424819489
5.187771351119194
4.908305719334848
5.701427310939936
5.321323581055518
6.301473240957963
5.832233885543646
6.834060217799209
6.428561855657704
6.992308147343687
-1.6686665709910495
6.993677988460902
6.801549359028325
7.00109887226322
6.911503142048776
7.000058612455889
6.913764236959236
7.000198536969463
6.913707520815428
6.999964887706471
6.926427029464201
7.000176328385076
6.930989281502539
7.000107296732994
6.918180220511665
7.000979162777234
6.994400971979179
6.90649958230028
6.988899456291261
6.865914631899548
6.8388768836325236
6.686547971577931
6.298515819633598
6.11607986774446
5.702782038132359
5.726848264091221
5.188742388235145
5.221962544785495
4.8056244975577345
4.823695742441746
4.4551952108377355
4.523620196624188
4.106812026553604
4.213639531432913
3.8309084151468134
3.973575014095188
3.5830398648728794
3.7413924121218556
3.356416331485183
3.4980560623050603
3.1587065679322275
3.276616996179148
2.983531057121441
3.1221189568264043
2.826075346494054
2.9590275831798927
2.683243572605323
2.7989431021670597
2.552852917492725
2.6548004680971644
2.4333469478323115
2.5575456574745417
2.3230640809062497
2.4385952638397708
2.220783599880508
2.356297722139668
2.1255944639368685
2.252132512480095
2.0365682181090015
2.146607574864097
1.953152303622579
2.050803867408804
1.8748175708610455
1.988412717350635
1.8009931640113532
1.9034763372189443
1.7313108963502712
1.85007785843501
1.6654186901427332
1.7727365327909927
1.602861178002994
1.722863879549087
1.5437710426041027
1.6462539722152478
1.4870527375986744
1.5766974796678679
1.4334838076222194
-1.0961410463657975
1.3823673163589885
1.5138723065219168
1.3332933373011195
1.4361674086640475
1.286734908423108
1.4034170482357748
1.241760213541857
1.323751481859955
1.1989561680803997
1.1578821579656107
1.2679994864923076
1.1183368898715182
1.22082352685159
1.0803859998569492
1.164814548574087
1.0438776067367308
1.1499766312749389
1.008747129638365
1.1238112575774737
0.9748992899898763
1.0885589707044225
0.9422643868447496
1.0373762849186718
0.910772496802024
0.9879059435914449
0.8803852498355953
0.9752791566063501
0.8510399208420728
0.944088175379125
0.8226572569485026
0.9086513037139256
0.7952155121777179
0.870558610223352
0.7686630136687652
0.8589486286415867
0.742955201627889
0.8216377686748482
0.7180603143094771
0.8132940750081555
0.6939258801959
0.7813620119982625
0.6705231427444152
0.7448488345958809
0.6478206270715858
0.7088944680968
0.6257963422479266
0.7010042892348134
0.6044362772999854
0.6822636571776157
0.5836030977551598
0.6470007118521076
0.5634524233758575
0.08567063244792453
0.2912023316706528
0.4108660027836246
0.543836522288144
0.6208761564457153
0.5247320569669891
0.5971684513216023
0.5061653810102875
0.5646509361726874
0.4881227087896659
0.5598728517978979
0.47046582817352195
0.5291735334090718
0.4533668968910084
-1.3341823088361773
-1.1494785072900289
0.4366734846371193
0.5060717641478653
0.4203369218739179
0.47473747078778217
0.40449460915719326
-0.763007162269853
0.38897608299626607
0.4621403685285143
0.3738497991656573
0.4270202170456958
0.35908991224250164
0.4204618931040062
0.34460998101232854
0.3948661446587501
0.3305429295973092
0.3167184350291779
0.37504279139436836
0.3032277641074832
0.3477951272302347
0.29001204652365126
0.3425167306956776
0.2770609807640775
0.3254924731155824
0.2643789719708349
0.3014808015852005
0.25194392101107527
0.2955510889919535
0.2397411697696807
0.28339836921825506
0.2277671655917877
0.2688258968036622
0.21599791929087847
0.256925858157069
0.20443478445926494
0.23580158469088836
0.19306934928913771
0.2289552235066869
0.18186688206155838
0.2141122197930989
0.17085016664338812
0.19710980763345576
0.1599888285993907
0.19325554874149528
0.14927542244039527
0.17561071099305825
0.13870221890801726
0.16812758280876103
0.1282595664447778
0.1512840047695125
0.11793526358550314
0.1447263568972297
0.10772293609682013
0.12977083148304064
0.09761404037774479
0.12330548371721521
0.08758946536947594
0.10803967670987781
0.07765813909361217
0.10033708679213486
0.06778225785656858
0.08767257184613658
0.05798718077452205
0.07324111798454894
0.048242342347219594
0.06529383473789564
0.038532410683728015
0.049765982839791806
0.028872946972756244
0.7945531371403125
0.855298224545226
0.6682223975964865
0.019228577900227608
0.034198442467318325
0.009614603317126132
0.020451696124985156
-2.791183461910065e-07
0.003711372448531117
-0.00961120186835007
-1.3568166485932818
-0.01922467225800733
-0.010016490945251873
-0.028853077704534852
-0.022860679184701454
-0.0385229444736822
-0.0355259138282086
-0.04821423843038045
-0.051839717268900194
-0.05796438440290426
-0.0677606602465222
-0.06809346013981116
-0.0776154797855086
-0.07814209593817886
-0.08755782952443955
-0.09025336123290478
-0.0975662249021371
-0.09941197373203499
-0.1076808187723518
-0.11318299546287375
-0.11788363702989207
-0.12717750737430283
-0.12820266427483482
-0.13556571008408067
-0.13864145842292822
-0.15052896136274116
-0.14920821576394086
-0.15865881004693366
-0.15991797541429548
-0.17609395545139675
-0.17076597279124286
-0.18338632423616036
-0.18179442924297917
-0.20206286760864373
-0.19297238284275242
-0.2145353552348076
-0.20433789624634863
-0.22051902449155486
-0.215895203319237
-0.23975511398809035
-0.22766377147891417
-0.25670584046350514
-0.23962242109955817
-0.27324130435861776
-0.251814630345783
-0.27602566949975715
-0.26425115342214567
-0.2959573007296814
-0.2769193497071762
-0.3051172908300347
-0.28986943696551754
-0.3275159421927875
-0.3030645310910029
-0.3416738619216219
-0.3165580292696331
-0.34464669192788827
-0.33035374467141293
-0.3671386064773646
-0.34444671025472406
-0.37578367257811424
-0.3588849605460938
-0.402172713936979
-0.373642793235201
-0.41944863329532756
-0.3887570746982224
-0.42552877472778466
-0.4042680307756999
-0.4618036503434302
-0.42009603092470565
-0.47999588687024186
-0.43641262971508693
-2.477411144285814
-0.45308717791571
-0.5019817810293823
-0.4702095190301967
-0.5064067946300196
-0.487816006567897
-0.5376841850357036
-0.5058190853082472
-0.5655531507366957
-0.5244345713635767
-0.5434703926426446
-0.600703747114601
-0.5630743676144735
-0.6062032418658899
-0.5832553281586306
-0.6207363064849684
-0.6040042463728178
-0.6546082352861204
-0.6253756631316232
-0.6798993696683837
-0.6473720406342648
-0.7073576864699355
-0.6700498995155157
-0.7165843595381153
-0.6934283298776961
-0.7531431953635811
-0.7175320965084843
-0.7765295061041294
-0.7424009559624994
-0.7990404202903691
-0.7680863682221725
-0.8137515991745614
-0.7946093319139297
-0.8573531918426571
-0.8220227679884061
-0.8947670109608092
-0.8503482213376772
-0.9311410911096802
-0.8796761322709659
-0.9321055015713998
-0.9100295782958662
-0.9792527284512947
-0.9414636586065184
-1.012962126899938
-0.9740639828605789
-1.026026024731355
-1.007856103168711
-1.074327764544422
-1.042959885737477
-1.0951955748508733
-1.0794051718377142
-1.1487958731060188
-1.1173127509071084
-1.1722392067720455
-1.1567343060377588
-1.2303159440251694
-1.1978140665463322
-1.2536181905849064
-1.240619776477119
-1.3076583538471502
-1.28532710566731
-1.3357170528090934
-1.3319543750879006
-1.4021548999961375
-1.38088303602683
-1.4349969393476498
-1.4319349002071102
-1.5043270487535014
-1.4853953888812372
-1.5708059040970417
-1.5420303952642407
-1.9314061025556795
-1.6009526657504625
-1.6547102512374627
-1.6634868612478118
-1.7209448944599328
-1.7291490329092793
-1.792247601124127
-1.79845231159506
-1.877306654085418
-1.8725425297869993
-1.9504211703635999
-1.9944442789680814
-2.0337248013874847
-2.0606778233105856
-2.1223760070355357
-2.158969456514565
-2.2174192278511615
-2.226883957704301
-2.3194128717416014
-2.3300289120586397
-2.4293126430563903
-2.4495146056988735
-2.5485161820943723
-2.5505252367538467
-2.677894622196956
-2.6803311209515104
-2.821693948201951
-2.831637981353237
-2.983175565933871
-2.9584864672008155
-3.1607715705073116
-3.1214658545558156
-3.357859025184326
-3.3090126466878624
-3.5839976655259425
-3.517294877576368
-3.832245686796609
-3.744312635558093
-4.108481126731424
-3.969260270586143
-4.456930041507386
-4.214940645402219
-4.806939848951042
-4.547301556359453
-5.1904798726510135
-4.8498664701624845
-5.7041081904435735
-5.262948187042385
-6.301135210286761
-5.786954406004122
-6.838694720776643
-6.157382336663768
-6.9896730318199225
-6.637724822387666
-6.99424129652054
-6.865770981376166
-7.000959068341626
-6.920160754527193
-7.000081370257529
-6.924844787742698
-7.000234623965727
0.014003620415179762
0.10728264230887807
-0.14901240783192818
-6.999949552105698
-6.908727475897315
-7.000192592544793
-6.918379031456175
-7.000116713466984
-6.893619328797659
-7.00088685911161
-6.913290859133229
-6.994460347225003
-6.98909129933459
-6.870324851865558
-6.841414975887736
-6.6277191901097545
-6.302716062973696
-6.10329749994216
-5.700223330050841
-5.414893550357538
-5.1887054180292385
-4.807659674486691
-4.942149051589396
-4.457183244375335
-4.5520297841230555
-4.108985323550678
-4.190195980001342
-3.832711486386972
-3.9257447431325856
-3.5838464777629335
-3.7082741994066746
-3.3580744773264475
-3.5017570081752365
-3.1601249699095795
-3.2863367463465774
-2.9846388103773456
-3.1003903159896415
-2.8273142548618715
-2.959594886298981
-2.6843356479208635
-2.8044174524427388
-2.553975776079744
-2.663657035288
-2.4344360011012105
-2.54969447039865
-2.3240880146977423
-2.4341926325019188
-2.2217841029865943
-2.328928320110395
-2.1265133567347774
-2.248060980151364
-2.0375379528737136
-2.160488229511428
-1.9540819674968597
-2.0629141444703545
-1.8756978044011248
-2.0041425536716257
-1.8019517977942885
-1.9245248601070706
-1.7320763656003588
-1.8287314604372658
-1.6664316996723088
-1.7841758279830089
-1.6035955994636168
-1.6894800356358268
-1.5443844629974746
1.6227712515255686
1.9622220424746475
1.9358049837791125
-1.4880798887791864
-1.6218378555619728
-1.4344492904889772
-1.5387011721978618
-1.382632996932697
-1.5050954321886485
-1.3323389961987828
-1.4463710537741727
-1.2850456655811937
-1.3964958970752126
-1.2405882999092375
-1.3350122376816866
-1.197763371316808
-1.3074484787174443
-1.1566902353898691
-1.2597613783706956
-1.1172174633445782
-1.2046944312867585
-1.0794308977793707
-1.1740555820739293
-1.0428426836149476
-1.1177175741481762
-1.0078090571251292
-1.079774411867209
-0.9740444722580188
-0.9414084193547785
-1.0346786945236377
-0.9100004956533706
-1.0285637932736404
-0.8796397039074952
-0.982939428270422
-0.8503174251838558
-0.9323081984944924
-0.8219859458234232
-0.9234513311887288
-0.7945778712154467
-0.8944208264011705
-0.7680565483161373
-0.8596498462672586
-0.74237268245438
-0.8143842814639716
-0.7175052762286922
-0.8058906595094458
-0.6934065755407709
-0.7897803954107222
-0.6700221975927455
-0.7586803668901001
-0.6473550412720142
-0.716318591891067
-0.6253490974384182
-0.7032174069251405
-0.603980615044587
-0.6695642705826919
-0.5832297602888661
-0.661220076741853
-0.5630610082834506
-0.6291199433373627
-0.543462289524202
-0.621605006875634
-0.5243853048875278
-0.5952120439476201
-0.5058636307322867
-0.5753446722520583
-0.4877525813700795
-0.5425009540361929
-0.47020488905348845
0.7888830302850084
0.8065928331028376
1.0650989819904737
-0.45308070276494794
-0.5236456975284319
-0.43638528164108487
-0.5067463908384138
-0.42012563879514564
-0.48356712568534804
-0.404213292768507
-0.4570325574476161
-0.38876311161350663
0.520506950114639
0.7864921914378096
0.6924163712541787
-0.37362971376644066
-0.4344186154478285
-0.3588645329766752
-0.4070250521234029
-0.3444608120459477
-0.39942984985538005
-0.3303189404240222
-0.37589095141747186
-0.31655873753504976
-3.712310915050303
-4.659055707655414
-4.099016855033448
-0.30306329656539943
-0.3557574280685625
-0.2898525345680577
-0.3386002165676748
-0.27692374690850763
-0.31837462568809716
-0.2642252835595038
-0.3062304235235899
-0.2518235187078731
-0.23961274041408062
-0.28577980211722265
-0.22765180776376034
-0.26361430860551477
-0.2158959520011185
-0.2594130510944447
-0.20433626117322432
-0.24290403997805432
-0.19296408428351391
-0.22218666044722513
-0.18178307349298198
-0.21277875363571994
-0.17077586470783754
-0.20919351943499626
-0.15990590291657047
-0.19272884864270895
-0.14920480582233578
-0.174524232565865
-0.13863974818880576
-0.16962542019452068
-0.12820713587705715
-0.1561786657566913
-0.11787328137271416
-0.1375460786114562
-0.10767592879326848
4.838412388059717
4.654097140541826
5.540342094707432
-0.09756655018589483
-0.12405721661175129
-0.08755377650723835
-0.10835112172019218
-0.07761615035173389
-0.09916544751231596
-0.06775884266279526
-0.08382536197157901
-0.05796216161032061
-0.07638877401836613
-0.04821329362189176
-0.06361280569965529
-0.03852143623486292
-0.05048283733606674
-0.028857264684859954
-0.041653190735076034
-0.019222939549164958
-0.030499953634167166
-0.0096071424906836
-0.017486534223680787
-0.006368507335983978
0.011528426056926553
0.036758591617754084
0.06017343080266869
0.9371811043035673
0.08386157049322826
0.1052138925653512
0.393644855062623
0.1360858471318065
4.553252367522272
5.7551066062884715
0.15661310655822966
-0.7614271602596135
-1.0160064047254103
-0.8324036486253745
0.1857592585453297
0.19478612941947523
0.2074423726047618
-1.0156273072731004
0.24501083456932057
1.27852285799019
0.28258791814382206
0.28422248915051335
0.3053311814207112
-0.210682852727499
-0.2331645708770199
-0.09731664961773877
0.3135606325255982
0.3457413827200749
0.3696628939771592
0.3815413877044432
0.4482387746887327
0.4240275216210495
2.277936487070644
0.433446068855768
0.4780163179422796
0.5170290969609946
1.631916482970399
0.6089909725193456
0.5793073724436125
0.5724320967836232
-0.8273657957405723
-0.8747265430750071
0.6843235755833756
0.7134014780829239
2.409402307455993
-3.011428414903082
0.7800430851981555
0.7871892675467242
-0.25213885743137787
0.9102753725550464
0.8654069772647667
0.9124964646962732
0.9154481564674174
-3.881914204561741
0.9987086266078312
1.0433082454441922
1.039742745178394
0.9702241444366795
1.0538035571687008
1.1139771680818593
1.1581035929542254
-2.5230368744213494
-2.5648431369057816
-2.194792827745939
1.225150423685556
-0.8765323502397564
-1.159127600028464
-0.5340396020841615
1.2873320216887278
1.3620858549596613
-1.37866031793542
-2.7370274745702243
1.461568268764141
1.5036092556558003
1.5950254245323376
6.8086763239374735
4.654682568821572
5.853288381310304
5.415977341306614
1.8092594378564908
1.0228823221348418
1.795137851122481
0.5761356664222137
0.6796976619383114
-1.5147035471762114
-1.941103449541163
1.9387114576280238
2.0718279958438406
2.1824593877852805
2.2715738512661097
2.7125286997440323
2.8739629386170167
3.21099487621735
2.3986593948791097
2.5118504837413096
-0.6240353334876937
2.6941210931549198
2.8718515749660667
-1.327567016072956
-1.7368512558148934
-1.3615375173444784
3.0717811788737706
3.4344506158406345
3.2797742262125755
3.6056586077616575
1.2771116921639765
1.7141297161444484
1.301290848399444
3.862838015890518
0.7897041791033356
1.971184992072891
4.268535907401936
0.7055076644121913
0.7049364598560959
4.69263372217927
5.085379784605418
5.582547532315191
1.6785383860762462
1.8413903232687172
0.555178323079758
6.335060019063234
2.1580753492905593
6.772485866268072
6.830586907152594
6.851146840160867
6.88909195405944
6.854964745251492
1.3809831695099568
6.2492001047687245
6.26983739410876
6.273292054392585
6.676600755024481
6.760186227161009
5.494602672360587
-1.1427046823603502
4.900063294384272
4.432917039150543
-0.1978672913337687
-0.36519452745203557
4.0238218254616775
-0.0923645284498679
3.703193800005925
3.3360867982617677
-3.9207653700048466
-3.947387822676047
-4.5465018832203485
3.1321901345155867
2.9195436540741637
2.7285060271942623
2.592749973176566
3.1200618632789956
2.5464153685408544
-2.6152502051697497
2.4504399880354857
2.266991705272013
2.138256331340935
2.002749859632338
-3.783186118114224
1.8985282632499891
1.5040192346981907
1.778636814886493
1.682189921728995
1.5901178381031227
1.470286912332593
0.4590242299679693
1.2684132634089007
1.3524723830761294
1.2682712078261769
1.2229893464150172
1.1677826900626629
1.0821957374943039
-3.714029920077735
1.0724646449659305
1.01019904138029
0.9789968715044877
-4.92910670730706
0.9424459883107327
0.9010200119272596
1.087311404772822
0.8622392774131871
0.8930662723845341
0.8440091845981634
0.7805541276876216
0.7888994801391601
3.6077854588855645
3.4097928141393825
4.0214508756797755
0.7645014221697471
-1.0592405263086793
0.706858912001774
-0.4270057363752759
-0.49923458925583913
-0.6060056026716759
0.6922130068029168
0.6479724797568956
-1.607470209256105
0.6240924041750765
6.266521802660393
0.5943843151716879
-0.48469814216399026
0.5649770779171949
0.5801622783481651
0.5035471410957812
1.9604687132166054
2.0265432393442238
2.3417331224991775
0.48667157911960396
-0.06977521974641697
0.39961125366710537
0.40990254674728727
0.5246111134803989
0.3495578098906443
2.555420720632974
3.0563446523527666
0.34331094806627266
0.31737066008378045
0.31268457512835357
0.2856883044673113
0.5787757339085803
0.2534080403737412
0.23578452088478913
-1.5259204139084637
0.20786328675753443
1.0199028102661651
0.9486304564647248
0.18080878695081037
0.15989429742893677
3.7233025928134924
0.13213358357916843
1.1070758646079548
0.11344589173897074
0.08860468300620522
0.07674280817467793
0.054996711308025296
3.3182476022472986
0.04000272466151592
0.014196519596993076
4.216539504689713
0.4483611217840197
-0.020392183346233127
-3.3844658518629376
-3.5235553554786407
-0.04945222635488031
-0.6699532386494128
-0.10949837813185258
-0.09004967949403823
-2.940527131300955
-2.3813353528523433
-1.166951978282384
-1.7974316459790483
-0.13367928376504376
-0.15323327131108413
-4.912110660331023
-5.288340814676842
-4.185393253785652
-0.18206700524154687
2.941603424801007
-0.2177982031113579
2.4684301344547
-0.26598146567564074
-0.2571479059199481
-0.2898441890133706
-0.31575773796684187
-0.3299157407098732
-0.3624949048824811
-0.3208729472235808
-0.3949015816749779
-0.3999048592436284
1.7090646772917317
1.8493099060019782
1.3048138883934426
-0.43361953422707183
-0.4746687043755076
-0.49121976141883883
2.564380145068369
1.7365363025051848
-0.5872259877326881
-0.5654679726771945
-0.5703706702668526
-0.6313313825462576
-2.0450563653186187
-0.6989775275654154
0.025818844494702186
0.05636982483170996
-0.010565876537630782
-0.741736065886917
-0.7959726387263873
-0.8164341523318678
-0.8600221892852526
-0.8650499847320183
-0.9090138124552909
1.1143103280816953
-0.9788214868213263
-1.089765818214357
-1.0498016482469552
-3.264298171964724
-1.1168900558875385
-1.1324440108081255
-1.5598996756176202
-1.7077773388544115
-1.9683054238034585
-1.2094766426078882
-1.292949674029541
0.5938751698606783
-1.3689462649397126
-1.4582581215150772
-0.35652889137812366
-1.0596272862096834
-0.3601554579613002
1.7608689701114615
-1.54715674385086
-1.6516255885821343
2.4081382259433153
-1.7343142128278095
-1.7871968854066016
-1.8803663726954112
-1.932528412313716
-5.102787403176916
-2.3184692780906913
-2.2047595906841186
6.609148086882173
6.178873169383064
-2.457535418821989
-2.6286822481131487
-2.8395635809715913
-3.0334240323323844
-2.2570071252939883
-2.757300640304465
-2.164989235487677
-3.3197547941759042
-3.501314900610556
-3.691699976768339
-3.9724489285571423
0.3719993939000386
-4.462114508435117
-4.964960518684912
-5.505404996835201
0.35612635901395057
-6.069779470574301
-6.6087619748758355
-6.799116631226409
-6.840382290375727
1.0361740062504396
-3.309012345089788
-3.2658348832038877
-2.6878285018917256
-6.822463471591391
3.4356761049551006
-6.7981442531177425
-6.802520872562957
-6.5184947060323335
-5.961738734818222
-5.5270314517909265
-1.1584693611340495
-3.9961259544576695
-4.297071199322236
-4.642872986774886
-3.732035661094565
5.383359007518511
-3.4815746628930047
-3.161946702638461
4.514633356451086
4.503142046596843
-2.9400667952425485
-2.721481754236409
-2.5500068814723393
-2.4133063081448025
-0.22760939457924048
-2.3183629599921285
-2.172654811555915
3.0297450780726995
-2.0665288579224272
-1.9366070612655315
-1.8752146840585933
0.22286973453830114
0.3825748096483205
-1.7830983914516239
-1.6647930338943533
-1.5859905111228256
-1.5365776943672746
-1.4468405473784174
-2.9112314658918765
-3.2172134784276634
-1.3927659475526961
-1.3039618263162127
0.6322858007914989
-1.2333121361666488
-1.2042756193205215
-0.3487053885854306
-1.0429954487112976
-1.141134043917788
-0.7411066235729727
-1.0519186157193923
-0.9911618532127447
-0.9102008574250876
4.01148496879458
4.663923391060966
-0.9207850877642703
-0.8870581241690966
-0.8029289040739377
0.5147460795477848
0.8289811420604097
-0.7571567844040771
-5.03338314613929
-0.7157520167249455
0.28058850727734935
0.38795817963838963
-0.6993342061147497
-0.6578335930677535
-0.6421580846225953
1.5051368401739094
1.2917627033396673
1.6615134058560723
-0.5951004076659443
2.063979062573209
2.1861124908341085
-0.600166207551904
-0.5572071085228
-0.5430643973425305
-3.720238574058185
-4.441255414009486
-0.5152453195518772
-1.889155941615002
-1.3499476175912681
-0.47530225778368895
-2.1916727482537914
-0.4471785394412603
3.2168780144102627
-0.4196421654440814
-0.3934165739469223
-0.38339295970498516
1.6038804520564256
-0.29150981406734294
-0.3134060948503907
0.13847527707287152
0.2854240944373315
-0.25909250307275955
2.1460719185931416
2.6998401844392195
-5.787316398872139
-6.280282593364887
-5.856216441566975
-0.23776915470395066
-0.20538824294537755
-0.19962445880002672
-0.17508452779716652
3.2540749027683784
-0.16650730952364304
-3.8624315911368736
-0.13254504289878521
-2.119519671453205
-0.10222277707209365
-4.245273160712215
-4.819017738566257
-0.09079837795465685
-0.06242444281206905
-1.0269526836518545
-1.179098041556135
-0.047068758785027504
-0.025554745966704245
0.5488650314615974
2.465868330747462
0.025835991882468684
-0.04246217670297984
0.09517439253650622
-0.008406382912472631
2.5855391888561785
0.0737661148159318
0.12640896053873485
0.14947472313190438
2.290019671849856
2.470491244761527
0.20299144527848048
-0.7156253486955774
-0.811444975695222
-0.6403075241438889
0.2080621413943744
0.250501097963063
-1.4473463265343414
-1.798075555046113
-1.6705446153397323
-0.4238197957287239
-0.5153921136241866
-0.6548047703618433
-6.607731295246253
-6.3280902595294295
-6.693045713077028
-1.2899653298755376
0.30229048916484186
0.3484904082296633
-1.2281713018198188
-1.372647617329443
0.367859840294213
2.8492027854110717
0.4262913093827349
0.45474193846433747
-1.216326863393915
-1.3332367839098516
-4.439632463043221
-3.9157151726424173
0.5171755751550284
-1.232039243078678
-1.3556666672474895
-1.5204797634007796
-0.3559984227377472
-0.34186612085626217
-0.4409479294567909
2.046748710976012
-2.5231811116132494
-0.29669276430513136
-0.2966753187924708
-3.464594978817844
-3.6033601067659844
0.7514971334724216
0.6945179202231602
0.8311055458261862
4.59375272047281
-6.37895335421625
-6.134028243431795
2.114768300354366
0.9228149200980561
3.648677095079451
0.1597988756009339
0.07643922902336238
-1.3572085697101033
-1.3307329997137107
-1.5368993860112792
1.0314124938629894
1.1886263228002985
0.5596437874457135
2.5240511555730407
1.3108846618492402
1.3709729317225046
-2.9644185263833887
1.4626034866412503
-0.711980928027923
1.5850630758117665
3.9189931585732793
1.6810930739376193
1.517107792210094
6.56774638179362
2.3346703314508424
2.4286268651101435
0.5290036216964306
2.490784705762159
1.0218058382809005
2.6430558877205117
0.2372465280458183
2.0714070230658796
2.8426092282013187
3.0962990885636086
1.7057892186338113
1.6958857931735976
3.412645483850285
1.0714673202158593
1.1266132656543733
1.5230834107645288
-2.5569639952555234
-2.4013758680494965
-2.807747878063217
4.024087712107907
1.1496659768398205
-3.040880491226465
4.50163520506892
5.042322266321752
-1.930347161853719
-2.340440304492049
-2.207763993666339
1.0748020519924688
1.0026596774371508
5.6785732229175485
6.298237940450026
1.3543939987370872
1.24949335107615
1.5102932688303996
6.689005892631683
6.773688869883863
6.838909797793567
-0.3842050954336295
-0.3313616812054941
0.4807703715572709
0.4230004999225468
1.842258653894175
5.795265359639277
5.088033382101626
5.440946984546403
4.373050998617049
-2.7194691274719367
-2.6627546597846075
-3.388930510975298
-3.1205053465446433
-4.782164929419144
-0.8404032987967683
-0.960901690742029
-2.0129969938761785
3.374371800812783
3.0139674154616785
2.1499219386130464
2.7443307884607875
-0.9435887545899715
2.3616518053413786
1.4029107919787442
0.35182234376935906
2.1343735405690354
1.762188151735243
2.0774594967543885
-0.09399908398479516
2.008150038947968
1.9428847518301542
1.7943095206560749
-4.451816200718396
-0.7578938282345113
1.65600422376776
2.970663479486815
1.4687711537084276
1.2127893489102595
1.3111475848468557
1.2338786844563945
-3.9788333962160873
4.25404008954468
1.1469985579024333
1.12378682635552
1.0394725628926706
3.8707645246590268
1.0041371769015333
0.904127188284705
0.7674961185566072
0.6204853426450404
0.8438942534704135
0.9006738300292642
-5.365994135703729
0.8144766257865105
3.037780275415862
-2.4879281215072635
0.8054441639792362
0.7613876166644112
0.2869198039364695
0.699941317425213
-2.860432279844456
1.4161365108189228
-0.09631660311243521
0.42953051457869923
-5.444753722340542
-5.307078088395369
0.3972458940072099
0.36110995299086596
0.18776230461618942
0.16110384228059568
0.3128891462329793
6.380371318004095
6.650766639706273
6.288151158914303
6.776471669392541
-2.5788629881720113
-2.299738224150378
0.2806484980184704
0.24394609692389538
3.2835290876873655
-0.6055082847209814
0.2444557969334093
1.3428850865583002
-0.0723345253238936
-5.855611767765809
0.11503893748957204
0.07955848585035176
-1.3711175475945705
1.5458712060773154
-0.0013258087443484869
-0.12433528128315684
1.9641071858733687
-0.8166270428834027
0.4118969668194849
0.5236913705145947
-2.6834977507242286
-0.17065655337727098
-1.5970389488721908
-0.19320403111994497
-0.8061215976310833
-0.9304034636219105
0.20376612279073059
-0.23908581577271212
0.6758167703320335
4.707297450447927
0.8381489925129462
-0.3189019184344628
-1.3836003144279156
-0.3696790428663204
-0.39344756024081645
-6.050717812083059
-0.4614394938308785
-0.4784032737318678
-0.4916017060355872
1.9781424067464144
-0.5246571905239497
-0.5826298895033936
0.37644646285187183
-2.076049577999067
-1.0984357778711522
0.741784336653389
-0.6682516804264658
-0.8439440142805107
-0.9329685329013089
-5.526931930618562
-0.9907518828756787
-0.49880532200698
-0.9966633450469595
-1.100217025194974
0.5516079614228838
1.42237624436674
-1.2506499691538837
-1.2806748763779756
-4.291803622063131
3.695586882867575
-1.4266171622403707
-1.531574649431164
2.9163306152581745
-1.562862898924006
-1.660368826568801
-6.642531112228676
-6.029051961190558
-6.289373497536953
-1.7283845602669001
-1.857148047771455
-0.440262001410184
-0.45444539274848444
-2.5789135089598174
-1.9520125179612557
-2.267745847009808
1.9177622622893244
3.416482716902876
-2.4407568869934404
-2.9090744867654754
-2.1527274247778507
-2.206626192110799
-2.855980267685415
-3.0987653867857885
-3.4727478567240593
-2.1696084699283205
-3.722578775458886
-4.186657366887822
5.1719839162037164
-4.758431346178885
-5.449319367387788
-0.6630824549440093
-0.7363970427518012
-6.2030957282001085
-6.608403084384473
-3.1777566704345905
-0.6514626966236202
-6.72876599153218
-3.8395756849024347
-1.010532435315425
6.756905775811808
-1.7243335008936234
-1.863750114388607
-3.336031350178659
-3.125857157066771
-2.8882492971048563
-2.6235580977162356
-1.146364701659181
-2.4380134945897933
-2.274523681207645
-0.2667139748388061
-2.1208619728149016
-2.0403649997965005
-1.8878491484404667
-1.7290488159627972
-1.6718189863025963
-0.525058013076979
-1.5701751877590795
-1.4732732761771121
-2.5966832420467085
1.2751751947124277
2.786846402171582
-1.0714443309646942
-1.7239722393339005
-1.0781010183359738
-0.9281675469219534
-0.11929240019174266
-0.353848574560141
-0.09315410349375004
-2.194971189139861
-0.8700170479649653
-0.8321593286891097
-0.7722434389824853
-0.177888997176491
-0.7144686469720289
-0.6702122314787168
-0.6085759360040787
-0.5720585152865988
-0.5641855062486917
-0.5064912799500778
-0.4840090286528961
0.6263441952707304
-0.40282494058377766
-0.310713225888815
3.5915150608379207
-0.2617797466681035
5.678044153425045
-0.6235702659100208
-0.22441559328146793
-0.1885218825557961
-0.13615941226167724
-0.008051626213836599
-0.03778851519704726
-1.013604965680693
0.5817043191137734
0.6544999112429927
1.1914145128722533
1.060538288341849
-0.7497562911882937
3.719521742933408
-0.07631148577338842
0.6808183335775183
-0.9003336625353136
0.03570979228323223
-0.9268587780327577
-0.04335715726440601
-0.5005739713802821
1.402755393756374
-5.416861298746811
-1.2180438207093287
-3.44447142519446
-3.1883724269621645
3.950812385065559
-0.12574588127983327
5.518144940309034
2.6463922673370477
2.549865812456818
-5.114210092491993
-3.887575632747973
1.441556851218398
-0.22314980423276579
-0.3241659377641344
-0.3692836282294173
-0.39130093071557526
-1.868380837808214
-1.9135217793616166
-1.6761380154329586
-1.8231946445771157
-0.27039452841863154
0.12182342747567663
-0.03018418128481299
-0.16205152963004826
2.2175719746155895
2.9630225493711713
-2.1680161285578285
-1.9663427287523365
0.9060739441704024
0.3235797432763444
-0.999999717238336
-1.000111962391697
-0.9433158767767381
-1.0004468419155734
-0.9506700179888619
-1.001006749129951
-0.9356167638193154
-1.0017888919346318
-0.9463897965365824
-1.0027960793822626
-0.9355734119679545
-1.004023675597984
-0.9487404906486707
-1.0054803272066564
-0.9337462697012975
-1.0071490597448765
-0.9301188641850173
-1.009051329226947
-0.9532962960039137
-1.0111648150218082
-0.9386825747430535
-1.0135089300970277
-0.9587868072249941
-1.0160670088772958
-0.9520015048560239
-1.0188491058290734
-0.9656545158039911
-1.021850756029746
-0.9506977826453122
-1.0250680870003903
-0.9557408732987172
-1.028504335909305
-0.9666476188086538
-1.0321609138421095
-0.9820365471719285
-1.0360303750124273
-0.9710609935221169
-1.0401189780490512
-0.9844205124777633
-1.044418842316223
-0.9706995534392333
-1.048935258106165
-0.9807196542595207
-1.053663425787522
-0.9883977909925346
-1.058592418938033
-1.0017326889105156
-1.0637518476153929
-1.2360545968945953
-0.9251179613538261
-1.0041751833258652
-1.0691069023666366
-1.0058088728402048
-1.074671811045995
-1.00648343473288
-1.080440912880056
-1.014976272498273
-1.0864252584633207
-1.0333715752129227
-1.092596908400342
-1.0163931123542602
-1.0989892363666007
-1.0462107507282385
-1.1055703602524
-1.0460093542133495
-1.1123576601613339
-1.0625179624686532
-1.1193411044741242
-1.0533822481083417
-1.1265226072245305
-1.0545368810970481
-1.1338821143286755
-1.070020187205693
-1.1414662293108708
-1.149213647983865
-1.0747805445897893
-1.1571605697368639
-1.0876578565568826
-1.165290418429362
-1.1007143612153047
-1.1736105834674584
-1.1218674888040918
-1.1821123674497287
-1.1288892425450148
-1.1907992213384089
-1.116164525421391
-1.1996502900067387
-1.1228528417353452
-1.2086957324939147
-1.1526562438879322
-1.2179098581930317
-1.164980160868187
-1.2272959744592289
-1.155751495792374
-1.2368467953051607
-1.1695103326411123
-1.2465784223435012
-1.1927521854763647
-1.2564543068986513
-1.1987381294029602
-1.2665187300481309
0.81287696401052
0.5817660611535191
0.7128267863901183
-1.2767225827878388
-1.2024486114300283
-1.287090534319757
-1.2216904785370462
-1.2976162781220975
-1.243846855254899
-1.308291272217498
-1.240236527477741
-1.3191119231835091
-1.2468473067858774
-1.3300790667157634
-1.2649558770305773
-1.341194297004752
-1.2895550918734082
-1.352442943465037
-1.2875453651290232
-1.3638273691345602
-1.3000017975277003
-1.3753501367529462
-1.3221118719856728
-1.386993873872445
-1.32368810642829
-1.398768970262904
-1.3447680991016608
-1.4106621204692869
-1.3463561948540257
-1.4226665959270641
-1.3576211211325195
-1.4347925728120403
-1.3799062891370037
-1.447010180991818
-1.3908821682176165
-1.4593477492981788
-0.02120768341534241
0.01319802517197388
-0.014133663889656761
-1.4717660699682482
-1.3999682849172428
-1.4842815054065424
-1.418064685308619
-1.4968763075469493
-1.4345767108467542
-1.5095483527272557
-1.4659885116431604
-1.5222911566387027
-1.5350840821425487
-1.463995054996088
-1.5479378067472613
-1.4823740815289137
-1.5608023915440443
-1.4938953855291905
-1.5737075896223613
-0.9726507944963816
-0.7703678297881205
-0.891162495950121
-1.5866132168438158
-1.5367195664727917
-1.5995022667506815
-1.5417563349660066
-1.612353543160086
-1.5496579809830704
-1.625138341889585
-1.563607112524264
-1.6378245033643335
-1.58759283710329
-1.6503674238229586
-1.5914369980482634
-1.6627116034472578
-1.6052633837084258
-1.6747967727678572
-1.6262082557017412
-1.6865046064955718
-1.6264585922378583
-1.697763511888808
-1.6354230693385887
-1.7083478520729485
-1.6559097866014738
-1.7180165798523257
1.294897348311636
1.3410087136517619
1.1767279426450097
-1.7264693180719395
-1.6589012950416548
-1.733235450453833
-1.6630536824614652
-1.7373050555487926
-1.6734779830891544
-1.7378452273956126
-0.5691852395031575
-0.41784254012408006
-0.38052518917689215
-1.734433435608763
-1.6662225131086106
-1.720021226758633
-1.6711823334091047
-1.697073553507228
-1.6374153316970355
-1.659791761422445
-1.6173965424016847
-1.5751844727918578
-1.5803276743747494
-1.4062314054261247
-1.4889844959461862
-1.031660185433976
-1.3125143170232534
-0.5957476703496369
-0.5402962898578247
-0.4008675913938328
-0.807665642750635
-0.2619583304777248
-0.5056196821753723
-0.16056572218691392
-0.37298310583910227
-0.07585254333072786
-0.21349631452854145
-0.0011875172717042252
-0.055948038352705495
0.07623305926440842
0.13299474079047552
0.1629937864038991
0.33362263558205846
0.2574838517278254
0.40865898518359317
0.5310320106467783
0.5902853461608883
0.7805034052615322
1.0317376144433261
1.0718387943224998
1.4064979905515804
1.4153055017821852
1.5750000239951993
1.5202200868648736
1.6596096807588983
1.582550584332462
1.697117588927104
1.6175606732184176
1.7200202069821813
1.6619462615786877
1.7343307881988184
1.6688313766293827
1.7380427542058337
1.681010817597679
1.7372116831300881
1.6664551404562618
1.7331860830941415
1.6612077905562674
1.7264998218667238
1.680566706444881
1.7180330235703523
1.662580303603745
1.7083349043808256
1.6531716000717562
1.6977510971000465
1.6457314034073083
1.686515550639588
1.6476862926638223
1.6747938040494559
1.6291440126687713
1.6627118872414772
1.6249289040430503
1.6503676300521342
1.5956842083822214
1.6378241439872432
1.5818963058567101
1.625138910176551
1.57356384003137
1.612353139406729
1.5749645998591493
1.599502461409858
1.5553662309102725
1.5866120266573367
1.5502969975604903
1.573709393516265
1.5273279941884967
1.5608081301237642
1.5216230383685811
1.5479311307455212
1.4975859089015078
1.535086889351373
1.4933348903319246
1.5222862531897536
1.4695193531601254
1.509551618028508
0.019562243610481533
1.496878126168237
1.444534397902961
1.4842778180816363
1.444001287307609
1.4717704090939865
1.416560078631117
1.4593389676269912
1.4071387112342448
1.4470182396995177
1.4347887270405413
1.3884716997420956
1.4226701636536716
1.374203405725496
1.4106588720429272
1.374030836075674
1.3987673279115749
1.3496908337810674
1.386995777176971
1.3305113630165653
1.3753500466840716
1.315643834777916
1.3638300950823894
1.3122486191811584
1.3524410652665082
1.3143687093058374
1.3411929465689578
1.2920218219452446
1.3300817130067086
1.2799767201525136
1.319113638272402
1.2695112059323952
1.3082872442791915
1.2678561952237108
1.2976171540147579
1.2458783675478247
1.2870887856026032
1.243631146016513
1.276725515940648
1.2173627146442794
1.2665137969188518
1.2090935824804034
1.2564623395463765
1.2042901434260092
1.246572211870773
1.2076629332383761
1.2368493195558152
1.1849417362934573
1.2272995366957493
1.1673605847718895
1.2179012410607428
1.1589286917944068
1.2086988041302302
0.40274680530898954
0.30008436149232504
0.3906596877150899
1.1996558808245044
1.143481365608285
1.1907971714387082
1.131364500959244
1.1821068296085455
1.1350863186724942
1.173618080631382
1.109544122308855
1.1652829615567097
1.1010307194317441
1.1571637036723688
-0.7248089149869457
-0.7014403620757065
1.14922107153673
1.0851701299075527
1.1414498199495144
1.0778200935435251
1.1338933922597165
0.04900427780008514
1.1265227995611113
1.0548355847724946
1.119334691366188
1.0674758765965873
1.1123649809003522
1.0460473133900094
1.105561393317824
1.0409768030160307
1.0989928177903852
1.0926037396249462
1.0271516813690467
1.0864187971752295
1.0379232602670747
1.0804445234599964
1.0164294344038933
1.0746727886284317
1.013879849332227
1.0691035316610624
1.0220500950185074
1.0637477666326713
1.0049247971750919
1.058600431824775
0.9971106576048139
1.0536605162441484
0.9909263545900822
1.0489353386181308
0.981808316474891
1.0444172257693423
0.9951070930453003
1.0401190193193972
0.9796407717768407
1.036032183962371
0.9765298635905576
1.032156860985892
0.9830415967379692
1.0285081253351587
0.9619944221046614
1.0250663291481368
0.9720678033484739
1.0218510572800215
0.9573024899884357
1.0188464725001984
0.96820233031235
1.0160702337612222
0.9509349549339031
1.0135046919029458
0.9584312268357436
1.0111695094839197
0.9377691032957615
1.0090469889317606
0.9515596707080872
1.0071535362241875
0.9369877464552224
1.005477490164857
0.9393546020113487
1.0040220375812545
0.955477880240395
1.0028030932288061
0.9383540230566916
1.0017774724747452
0.9355141658876259
1.0010139877556117
-0.833936673704119
-0.738478751885253
-0.8568479328463613
1.00044810663569
0.9277997571301816
1.0001179092612251
0.9209803517230404
0.9999902184300903
0.9374519187671283
1.000116608392204
-0.007730321378126042
1.0004470399163743
0.9187551738710656
1.0010049860222268
0.9378602583405582
1.0017965296752516
0.9240253030558963
1.0027805468179138
0.9355347763812342
1.0040292015199639
1.005470153390151
0.9403614792288141
1.0071468053291701
0.9564024051245149
1.0090407721004016
0.9493375150506144
1.0111575668723287
0.9620347475338534
1.0134986787469655
0.9474146139795794
1.0160527133814792
0.944751684788314
1.0188344695663147
0.963644318772804
1.0218293471314936
0.9520504597777628
1.025048849999305
0.9705655113344072
1.0284799622633611
0.9548015124519995
1.0321342803407456
0.9749295342290131
1.036002448329238
0.9602370544442658
1.0400820691003902
0.9716741961164115
1.0443833137390115
0.9907214436303599
1.0488938964141539
0.9797405687188849
1.053619873348114
0.9810911560726845
1.0585458451420982
0.985665413628056
1.0636975746171544
1.0081077122113653
1.0690460382789533
1.0015007645667464
1.0746114696141016
1.0149552693446624
1.080377875862633
1.0083317141417536
1.086346707607031
1.0185064999803033
1.0925284647313764
1.0413975233059283
1.0989035989624947
1.0351349488382597
1.1054868029983442
1.050480920567497
1.1122663860595894
1.040796691337524
1.1192384370862585
1.0509332128095932
1.1264184037010248
1.0699773586574797
1.1337867160818447
1.0573848694537076
1.1413315648622646
1.073249768150018
1.1490998266069445
0.02416667367423546
1.1570277046534574
1.088716515896088
1.1651591657382152
1.1128742676396344
1.173474705572456
1.1073594926774326
1.181954960012891
1.1208379645090571
1.190647941350184
1.1994904525553567
1.1266341433528988
1.2085271934110373
1.1512044594502713
1.217734231403278
1.1651648247888198
1.2271121771310742
1.1625070794623171
1.236662338551256
1.1728968076346928
1.246373696986989
1.1813592445940602
1.2562589512141875
1.2020193957433802
1.2662999290381367
1.2002504863636236
1.2765041593925261
1.2139004635083457
1.2868631885387893
1.2285070008905463
1.29738079058848
1.2462189495396716
1.3080470032465912
1.2413665389032673
1.3188641119389184
1.2495072031899843
1.329817597376146
1.2585695280106723
1.3409275361832964
1.2885639890881566
1.3521682553760848
1.2876497804626739
1.3635442237760016
1.3006890839924323
1.3750591033409147
1.3241030665562197
1.3866947817463118
1.326943491486522
1.3984624756118513
1.3460292632320132
1.4103429849308633
1.345307191458625
1.4223477337625379
1.367416522867441
1.4344553893670995
1.368917649691219
1.4466775829812137
1.3931750792944095
1.4589942089787653
1.3981207214857223
1.4714125755679044
1.4200840506258305
1.4839160129392255
1.4207671675148965
1.4965072075315682
1.4440494298087378
1.5091743209271076
1.4465633781791434
1.5219009813374837
1.4687450587854727
1.5346958742507533
0.05492909467574489
1.5475319759988346
1.4861384680282324
1.5604032930655074
1.5018495941012877
1.573299428700639
1.5181360455334842
1.5861953455528661
1.5384509721118227
1.599081393868926
1.611928090609479
1.546659557763242
1.6247115991560737
1.572028140087085
1.6373953325264907
1.5794909265678192
1.6499380596326054
1.6027289294620608
1.6622869682499302
1.6035434630878762
1.6743744566180692
1.6153643300372633
1.6861043623596246
1.633690619407089
1.6973688950821224
1.6301718903197735
1.707935760634427
1.6465454696301234
1.7181489451167522
1.6645932771229095
1.7265219299414023
1.6587281621417276
1.733215764412304
1.6598538185547522
1.7372474643495321
1.6763235918610588
1.7380422413124794
1.678369398017974
1.7342819744821065
1.6850922878117638
1.7199223628818414
1.6651490993988154
1.6970219500125414
1.656454782207833
1.659385801357853
1.6174670242889067
1.5747236666727966
1.5838178757808414
1.4056004917786755
1.5108744033113157
1.0305091826564485
1.4068540306929709
0.5912907823153012
1.1213374334125803
0.40578719973404154
0.7132635667239127
0.26024433368694816
0.4757392447549537
0.16130969153214628
0.3051455588914855
0.07506387060036296
-0.5142977521799198
-0.39469924603460144
-0.4124270032670299
0.0008404519280769781
0.062037255278295296
-0.07683752515416604
-0.08879163019433722
-0.16064278924042594
-0.2580872032086925
-0.25892244786960794
-0.41551252113855824
-0.4072568708419608
-0.5914650920118952
-0.7139568082112773
-1.0273585372969687
-1.1205359584693322
-1.405058029173482
-1.426260963434059
-1.5756945254916404
-1.607342581705829
-1.6596135493492286
-1.6969403078318352
-1.6166566922984564
-1.71990277351701
-1.6417392945702505
-1.7342481335869537
-1.6640726368893486
-1.738019218623045
-1.6727099414430362
-1.7372589906656675
-1.689221346213973
-1.7332119991929367
-1.6733403442317298
-1.7265496627702117
-1.6607947694505691
-1.7181051229581255
-1.675323408075616
-1.7084140330944435
-1.6550261719500519
-1.6978434729691125
-1.6431027854005376
-1.6866165313932184
-1.6447668350723061
-1.6749028668964905
-1.6302404958369927
-1.6628318358845104
-1.6226569214553033
-1.6504931078015592
-1.6160425682711883
-1.637958082806435
-1.5933607232880134
-1.6252794801900246
-1.579025078068431
-1.6124998238309622
-1.5749974731194563
-1.5996556831692401
-1.5532288274396362
-1.5867719896755712
-1.539272138195067
-1.5738729215852887
-1.5388882699431228
-1.5609808395832196
-1.5150054891243065
-1.5481030586792166
-1.4964128808438097
-1.535268906779058
-1.073180814775862
-1.0452252280303802
-0.9268982031180844
-1.5224753295783051
-1.472043559419436
-1.5097376627517318
-1.4716067180917642
-1.4970752893433064
-1.4491552676445207
-1.4838962378854277
-1.4344815996342728
-1.4713947263798317
-1.4178665793350453
-1.4589764248786317
-1.4177199447419269
-1.4466592705247476
-1.3941341404388103
-1.4344411832460777
-1.382459311407915
-1.4223278817494491
-1.3815529917900091
-1.4103311859116245
-1.3627068473729003
-1.3984414725830767
-1.3498125254623028
-1.3866823476857058
-1.327683353999321
-1.3750438014055666
-1.363527824673778
-1.3218403540519177
-1.3521564926092728
-1.2938957348812972
-1.3409129233487367
-1.2865332607811302
-1.3298064068340738
-1.288682717109468
-1.3188494903546253
-1.263247282816442
-1.308034414979793
-1.2498955470793944
-1.297368957670139
-1.2422761334007797
-1.2868510811281617
-1.2466268697989644
-1.2764913962550233
-1.2241704839646381
-1.2662909769128756
-1.2052835339858663
-1.2562481999223047
-1.1964340841532322
-1.2463642481943
-1.202076479985301
-1.2366529616650783
-1.1826167401224787
-1.2270999694824096
-1.1837061365759354
-1.2177266873313557
-1.1646306891304952
-1.2085153782499125
-1.1650596125439399
-1.1994891135760626
-1.1443101461279148
-1.1906309704612548
-1.1367643597719161
-1.181961424684116
-1.122352438735687
-1.1734557364055707
-1.117118126407125
-1.1651540019008675
0.6284422989586823
0.4987317519784028
0.43535049862203395
-1.1570249313335257
-1.0990586879600668
-1.1490877831236106
-1.0849196538425978
-1.1413423826270563
-1.0773515103119278
-1.133767759029942
-1.069827665431418
-1.1264145100247178
-0.6024930480033295
-0.5415063680189348
-0.4641275338418053
-1.1192378437816581
-1.0588976556147762
-1.1122570440679638
-1.0644159776060524
-1.1054867576179603
-1.046237146780239
-1.098892856685606
-1.0392697145213863
-1.0925273187647102
-0.4019729828227456
-0.25472506235699305
-0.5783483927269492
-1.0863461211807635
-1.0282197064557483
-1.080374513358862
-1.020711690794166
-1.0746090979748406
-1.0192647925134566
-1.0690349503425893
-1.0031190015867177
-1.0636988721175336
-1.0585486884951643
-0.9954405398101006
-1.0536111117133753
-1.003993295027437
-1.0488941943249162
-0.9841370207992943
-1.0443800779867383
-0.97913928185059
-1.0400830222950221
-0.9925832632527173
-1.0359962571113261
-0.9854066826656006
-1.0321349845323866
-0.9628199570628254
-1.028480895538178
-0.964574084899402
-1.025044345140343
-0.9775250919825623
-1.0218307654196412
-0.9582707758495853
-1.0188387808239343
-0.9532120416924594
-1.0160442520627089
-0.9534403315487919
-1.0135004982611344
1.172641699502609
0.9342188800816056
0.8724991645802721
-1.0111579939116497
-0.9399836960477639
-1.0090401193531264
-0.9518197083084887
-1.007147285806068
-0.9384148174698528
-1.0054697454744597
-0.9525113724617783
-1.004024220530676
-0.9342581814079052
-1.0027925564508184
-0.9318533478452076
-1.0017871741254623
-0.9484504226945263
-1.001006477280743
-0.9344562423381949
-1.0004479998201756
-0.9312100103616289
-1.0001110039391155
-0.941314047946449
-0.9561634958030092
-0.8746821067630121
-0.8551234744883536
-0.8715697205000522
-0.0487748359026301
-0.8431759365963144
-0.867731453888585
0.045155184138225925
-0.8757578007587297
0.6761574464582473
0.5482004239984687
-0.887436491535631
0.6612243294497451
0.5601938739670772
0.557327162021477
-0.8724543263629299
-0.899200854857056
-0.9173330580464859
-0.6226999723786465
-0.895057319807484
0.007541246892227633
-0.8863870908047218
-0.9221446154995842
-0.9271089202811617
0.6042490899225884
0.41830475982656184
0.5895370613992773
-0.9509312716259161
-0.9367536144806063
-0.9422010268147628
-0.9635594464294085
-0.91512317960914
-0.9752520401457634
-0.007427650982013073
-0.9996255386059834
-0.9813436741775389
-0.9839366903961289
-1.3942627360323667
-1.0490217885755204
-1.033255721882287
-1.0047432242008023
-0.6412639528126757
-0.5027527784079115
-1.0449109616626184
-1.0795759757197139
0.026876034748611832
0.04545428110942881
-1.0866711527349424
-1.1235933103961586
-0.04214469696361938
0.3441534980336419
-1.1150157696918377
-1.1318747201403307
-1.1745079819044817
0.019793048125707063
-1.1573975358540167
-1.1778170433264705
-1.2218387847516599
-0.40725251176818317
-0.5699277217760994
-1.220486063851516
-1.2462744514153161
1.0202249809092052
0.890933476331396
1.065930654670114
-1.2652314922440437
0.30351602984729975
0.22799672956158504
0.20591696053114758
-1.2846784792837629
-1.2974958663159504
-0.04258938896983622
0.08254698787636287
-1.3077013063763636
-1.3423132076078443
-1.3498270628057145
0.5767585397060415
-1.14904774525042
-0.933086754674489
-0.7905189466154933
-1.4282495832786255
-0.7144462454134793
-1.3644251345723195
0.5986616294003775
0.47911275682875804
-0.7279022818044851
-0.6241228391481566
-1.4849163439422868
-1.4688039581873922
-1.4765729267304595
-1.5146751396441185
1.1537795091991008
0.9800062789927347
1.0152814824828018
-1.5321372913092115
-1.5674739457753093
0.6695645825833448
-1.5616302070445245
-1.5772019559914592
0.7708894074179237
0.612398622761601
0.6539944273318071
-1.5845097599898883
0.04253439652456039
-1.585085237909816
-1.5590417882110816
-0.7802804943900797
-0.5330265495847607
-0.6461387490599833
-1.6019788249498514
-0.08129334767529112
-0.07015039424220243
-1.573102528516383
-0.7406198264496239
-0.6650580793150637
-1.5430191605301082
-1.5387912676558229
-1.4730406416348796
0.9016998198851668
0.7081622725512897
-0.8021196846626735
-1.2594142974554654
-0.03617901579954128
-0.7481155256667649
-0.420276581259311
-0.16082625123381966
0.06921514992484681
0.30044073881391525
1.3430803631250825
1.2858441292320948
0.815185813765709
0.4164878329584984
-0.1704853274417252
0.8230422286040118
1.485497652731026
0.7842337474202659
1.518920507797443
1.5937281755754285
-0.5405795507291539
-0.44603208352362267
1.5964406837084766
-0.5406668739951482
1.5458597665372298
1.5984905929830222
-1.2221737584889802
-1.0627893468070237
-1.0226254530569612
1.5787051600903614
1.5893140384620585
1.5789409181833824
-1.1013527889449346
-0.7993142936882617
1.562558539498947
-0.023435232229026375
1.5013925950234859
1.5153449907118879
1.5033197217906473
1.4867623265012242
-0.04015388345865923
1.4541493038497033
0.04336032734227822
1.4206224598477222
1.3866909674306196
1.3641154423436581
1.3481461073496395
0.9435240227162796
1.3116799964101369
1.3104389735786053
1.268718840653992
1.2499970554187834
1.239369754690163
1.2497797625730616
-0.1471393684874613
1.2157292261016397
1.2163293177051915
1.1922675695006888
-0.5178927582371841
1.1705881586522626
-0.8918948690988758
-0.7806926617571693
-0.8545456033038865
1.1466263821374614
1.1347464266666616
1.1474214222703867
1.1030643219433174
1.3283251835421832
1.2244794392226934
1.1577602544208387
1.0787751162387884
0.7286234531339496
1.0878263222242777
-0.7120222867765396
-0.5866118440771156
-0.607910736099056
1.0629534076970486
1.055460294987453
0.09275441992630816
1.030148998691078
-0.2303557861963331
1.013183119846021
0.08448803383027287
1.002969285720612
0.9466903413174733
0.9830061917920564
1.0657084334262807
0.9407947215633579
0.9576698882118801
0.9568382828189571
0.8686585746163312
0.9274456771405564
0.9566757305252748
-0.7563175084110823
0.9546756907699728
-0.9022103792022267
-0.5622889592195743
0.92736449381277
0.932008878787842
0.9078187552308269
0.9074611298058273
-0.6631057766646148
0.9195564306088059
0.9063609900368761
0.8045975070262325
0.8919572550197192
-0.8703827420868562
-0.9577312435471386
0.8866681998489175
0.8720065568333548
1.006977112637459
0.865797886261229
-0.9338930676277833
0.8552111286562527
0.886074754008572
0.8563171848054495
0.8668554526848616
0.11202771756826906
0.8409258275545834
0.8420814492562809
0.18056656814287017
-0.747241507910128
0.849576507396294
1.1323437737046584
0.8989687384366515
0.8519796308268628
1.0487287011286057
0.8952362274425627
0.8835828810434343
0.9977672685248772
0.15287990587436706
0.1436940665030254
0.20704038241183834
0.8626458424648666
0.8777809601714244
1.0456165535293902
0.7190237610113809
0.9172301440782796
0.8923515963896681
1.2303755773209408
0.8882197289564446
0.08398287606796266
0.8452233701508817
0.9142272326314342
0.9034898895471425
0.9014887686212026
0.9271327032071338
0.9313886977023308
-0.07665694510097319
0.9391346678618543
0.9723191750451445
-0.3666777191687315
-0.22621370730196244
-0.2818826619678023
0.9733573683211083
0.9735517511765028
0.998086567755404
-0.21377334347666452
-0.1224739762349666
0.9496772877689346
1.012636200815128
1.0481834311316216
1.0335914637314725
1.48507428298128
1.0817291113338792
-0.7638484397563753
-0.6249689059030256
-0.6671099415512248
1.0981902171046973
1.0939910988063593
1.1231634125912904
1.137034039428456
1.1679909161723976
1.1755100620072085
-0.17775821612759896
1.1689811974992617
1.143127842479278
1.2117176029728816
0.19449708628049725
1.2209893342577294
1.2595352060110794
1.0404170337885636
1.079853987470902
0.8967828550890702
1.2703919263648071
1.290774967691618
0.6889871122340115
1.3218087367960873
1.3478549130344142
-0.12541978436011172
-0.15966769301455055
-0.19263951730133
0.11116215870900917
1.3738385979266767
1.389403395957327
0.19566381088357473
1.4086057447216498
1.4376670166751488
1.4437158164823576
1.4751452191008734
-1.5276222314990702
1.540858726550279
1.5002929039922566
0.5672494232809681
1.0643358555841518
1.5489575251192682
1.5480397148275802
1.567397536940459
1.5907532443386545
0.5290097595490488
0.32800032752382025
0.3590366429491381
1.54409042370965
1.5969694133900332
1.6131146891404957
1.6038411999847264
-0.7603859519000765
1.578723373666561
1.52624918391821
1.4992163341213223
-0.6885846033549083
1.3508879572172212
1.0425163237694044
0.6529239661929587
0.26524126534517933
0.5420035084291009
0.7035106859016304
0.4217869518084255
0.7072093238503814
-0.16392329525971447
-0.004049672914228223
-0.5034893634939055
-0.7189047191141412
-1.1034782195350663
-1.4016745484399622
-1.5186546969802488
-1.2476421790489833
-1.5876680836047896
-1.5844587600433164
-1.5384968142553292
-1.6187023014062014
-0.4540102742086361
-1.5658195735597198
-1.595502084617594
-0.8668101275505244
-0.4472058637440063
-1.5766980752977209
-1.571001265646567
-1.5695464192204311
-1.560960126325485
0.13266302239142594
-1.5213575618604316
-1.5088418445025917
0.22450673096616847
-1.4820930465116051
-1.4765423049280508
-1.4381245078712368
0.49379010893361724
0.5462164849520891
-1.4101196765974062
-1.3969068711156225
-1.3837742980676924
-1.3536325729072223
-1.3459988246383257
-0.5689222270380219
-0.7174406206411679
-1.314597840582821
-1.3094314007850016
0.08866563196087633
-1.3032259937200763
-1.274438392881769
-0.9253338496783085
-1.2177724747911254
-1.2066268648512002
-0.24793750517222948
-1.1696079351049578
-1.1605730733133928
-1.1785513293033862
1.3735610878051376
1.3455398764916175
-1.1306829940590448
-1.1104569928092314
-1.1295348370894642
-0.4113095891372527
-0.284040333669908
-1.1148419842589363
-0.04976905642715385
-1.0962474734849126
-0.7207863291486976
-0.5523500467627731
-1.0669090534045615
-1.0660502725151626
-1.0451143780973282
0.7954306129096091
0.8126606039334121
0.6437911205947657
-1.0508076623870068
-0.5426011042321723
-0.3587303846019593
-1.0117748120925678
-1.0165556142526118
-0.9958545909178366
-1.4118452000573105
-1.2696983417240388
-0.9839284902710221
-0.17459377992153757
-0.2480380576198028
-0.9856296507634386
-0.0810656364626416
-0.9733587597165161
-0.05444720120282356
-0.9662519912947574
-0.9659646522464129
-0.9370982027511721
-0.6984469185345767
-0.9122013571247568
-0.927061827807908
-0.5334278231355323
-0.4841103087751624
-0.9105837292662736
-0.6673269608667762
-0.4163364219354382
1.2421095331531447
0.9280446746981176
1.0686791395223216
-0.8866666636175391
-0.9088202216480947
-0.8752699968032576
-0.8873849078386181
1.3839945434508387
-0.8586825610209144
0.1257881361561776
-0.8667796939882781
0.9685487044748987
-0.8791162613686703
-1.461932466208343
-1.4133425811064237
-0.8419504329584173
-0.870317586481019
0.9002714749450216
0.8997664342641202
-0.8433085920812147
-0.8641303810624554
-0.9903618335976342
-0.7316620358701613
0.6303740215947194
0.4878758683712347
0.5500666706092971
-0.8934234377012181
0.36284197269616086
-0.7602717686899998
-0.7624648923933801
-0.7928061968121692
1.2676048928698804
1.123626779880597
-0.7407635056472675
0.820155912163185
0.7063333732151855
0.7857910035149427
-0.7975199738530883
-0.8139043942028449
-0.9593541606847704
-0.8133147413048801
-0.9732426152080865
0.5574758855845025
0.5936019398602396
0.42998258582910603
-0.4620253694902225
-0.8413050644005912
0.3029924337156204
-0.09250021695525452
-0.8038735520819238
-0.8407269007207459
-1.1118479399058407
-1.103221265222418
-0.8719986253580662
-0.11871650348111598
-0.8454019105657431
-0.8619946046974576
0.5934545545962919
0.4469429835224056
1.3216653247768113
1.2000531662559255
-0.8947285808014761
0.9609988073356028
1.0076836697297593
0.8803079296230649
-0.84754866200193
-0.820899776216599
-0.7550363211321959
-1.393749569281973
1.448673003744593
0.6086874773032207
0.5221881039554701
-1.2080530866502963
-1.0271143392918218
-0.9589498444152459
-0.9421200089292343
-0.9734749977725038
0.07200509574751682
-0.40154601943107754
0.6839044954099597
1.1790820152429409
-1.0304133480953748
0.29999572865574825
0.6409048636107174
0.6832241631068194
-1.22847129455011
-1.188434406018055
-1.116043427755386
-1.0275979495393175
-1.1301632779870137
-0.1241958655848638
1.0074116162827467
-1.1211081904444278
-1.1561900036058936
-0.12677026475921951
-1.1880425383790452
0.5242273325328407
-1.20636212957563
-0.15977143176532055
-1.239121114729446
1.2615583083458943
0.9303832333896621
-1.3181273859440148
-1.3738863590222221
0.8211917560363959
-1.4297403767415966
0.15056215597593714
-1.4565114955232648
0.6271518224017464
0.47835260443719974
-1.4886140766615719
-1.461150873065688
1.1376205671544077
1.0176018490503056
-1.4481312145967384
0.7062424503081811
0.5920669701978376
0.5110623165851761
-1.3215935090183268
-1.2933249783996121
-1.1389926624747713
-1.508069143564572
0.7420290752851196
-1.2050755700336282
-1.391164359578008
-1.4308663235616759
-1.0010887778886455
-0.8216242784610306
-1.0129043946778915
0.9447121842985705
0.890735841644613
-1.3561610808124958
-1.1451498585292452
1.0107911887455363
0.9622341873659344
0.882445509351304
-0.7112182776746818
-0.28748316682853386
0.08238175120126451
-0.5560027422712661
-0.6742734084259476
0.7240117939704487
0.7190562661461624
-1.2511828692741727
1.3181766310426566
1.3909828101126167
1.2002852707762988
1.4814395920064605
-1.3666848622560703
-0.820565198439897
-1.3684167137254037
-1.360231881666056
0.1510055083338056
-0.8316200164507104
-0.7297717100693544
-0.8668479744497873
1.4780977977035483
1.4941959093232862
-1.173007430465518
1.486632554174819
0.694443347914524
1.4115143959670722
0.681192519441606
-0.1949033271745649
1.4042261303046875
-0.8719857318804172
-0.7883916489643088
-0.2740348437171485
1.368475020209505
1.3083625608789886
1.288416702793116
0.5761462648589694
0.9422252634876875
1.2631601028467407
1.3714733286995482
1.2055579659511044
0.7796970352171444
1.166520078098538
1.148631142471582
0.3421973119593548
0.4243440279159365
1.1337436686859044
1.0846405036355071
1.079407767666906
-1.1836793563786046
1.0455799368194614
1.0556454592534903
0.791994227725036
0.8605435191835359
0.6788548230508742
1.006736829219385
-1.2737627934887936
1.005562722274703
0.4410311684963319
1.1523479844725384
0.9576520617228422
0.9361407613692753
0.1819850853919744
0.9404052777031014
1.328174395699966
1.1594165551865863
0.7971217335627432
0.8512743265904708
-1.0184135088173905
-0.7554720825766227
0.8311216123608219
0.818671314408309
0.7645894122063809
0.7435764421411802
0.8183123556783907
-0.9554760484142039
-0.5530262304113738
-0.8186941292609925
0.09009300138502914
-0.43342119893834363
-0.6746498292644391
0.7959444472430092
0.7889894853696474
-0.2639270620213492
0.7437417169284034
0.7240517985263594
0.2532298218101194
-0.6337016707472044
-0.23385337025261604
0.7886581372493374
0.7689614695774193
0.3021217981884935
-1.0204335247973515
0.7476237115104377
0.799884859143135
-1.3584591986340067
0.9718455763676186
0.6627703451454889
0.5430961624594424
0.5209217871122499
0.784074707731382
0.4969915572912693
0.8125706410605686
0.8238907303208631
0.8649195418350923
-0.6471558210400649
0.7847760621896376
0.7566258624034138
-0.07670619078433308
0.810482567889531
0.8288954814035565
-0.8818420017017531
0.7968907643210317
0.8227931015609109
0.3263530194605908
0.7857468218487477
0.8262162930639885
0.8692116097851429
0.2931451677289872
0.8931522571292705
0.8892320478243262
-0.33727830798534425
1.3908261722151807
-0.8049485253826253
0.2541673434981863
0.9541108190699373
1.0132605253366012
1.013971838184539
0.29718348321023697
1.0355372357323656
0.685003068905231
1.085206111664282
1.075020571067486
0.8643112135668041
-0.5051550994400867
1.1175667629861517
1.1776613383940202
-0.8044465550116534
-0.4583979230462863
1.1744701532660204
1.198079071893983
0.8008674514284592
1.253641820848233
1.2743234002362516
-0.8606841917184087
-1.279084135614948
-1.0472979866704013
1.308306783142545
1.309551595208509
0.4567283307511784
-0.8342489914154221
-0.980093475384404
1.3489619569016276
1.412180810062258
1.1640977269342168
0.5488428768116168
-1.1611102584576196
-0.9679780780856195
1.1981991034336248
-1.1646503566225808
1.455574998360707
1.483986599051373
1.3891369807265281
0.7212411495986354
1.5143373706721044
1.4800126025522395
0.29015755340891697
1.4435794369374615
1.413800075209254
-0.3927662252935079
-0.47359016900603007
1.1943914061920486
0.8415339079466952
-0.30309109637411846
-0.685488590541701
-0.3752780555926019
-1.5250145747562887
-0.34017558047812857
0.4615126323218515
0.8790470583952029
0.7236556963448904
-1.4938336776783778
-1.4851205777942034
-1.491350314105323
-1.4775980039455439
-0.8626855378953748
-1.429690731922687
-1.4068903808133661
-0.5964194905338387
-1.3747958292960574
-1.3174813532674978
-1.305707803341522
-1.307804394149275
-1.2585022861894852
-0.7319449778268076
-1.239758964384851
-1.2200979660901656
-0.21726578325645335
-0.40777893543960414
-1.2631823647231113
-1.0695768628457738
0.3510843287632334
-0.998295270465105
-1.0332313481447912
0.27172687817874586
-0.7206451480545303
-0.728763806790129
1.2775292171075727
-1.0187808366827948
-0.9921315974131273
-0.9787642286084427
-0.6715114763094525
-0.9542258087401096
-0.9125894536710706
-0.9145326773493241
-0.9057752631277394
-0.8693964296953964
-0.8885047041159888
-0.8630043981211553
0.4112005263889294
-0.8352625123081552
-0.8055827645778026
0.768606633018782
-0.8013809872014753
-0.0266461722230247
-0.7794965027860027
-0.7800768677722729
-0.7501408918884691
-0.7779455879590246
-0.8090935221705551
-0.7609481786768957
0.40836514946179103
-0.8892933186562939
-0.9189101023326272
-1.055620178596622
-1.0744397023596375
-0.7778639648717505
-0.7086605248886312
0.7616479315182841
0.9075025460487892
-0.8675616308649616
0.7588301559874842
-0.91118861332874
0.7455376143806767
0.3323491999777887
0.39327885417548414
-1.428239859227894
-1.0438779170617096
-0.8935878476213392
1.3313305350673286
-1.3899908724750298
0.6823130923537877
-1.242836872931645
1.387404981688434
1.3018188045365928
1.2869251117919123
1.3885108787541165
1.0648645843012274
0.7034412660632143
0.6860176760756732
0.7314628709655946
-0.33619252877025557
1.1339516456997878
1.214409731395623
-1.1390960047752703
-1.1477088292492608
-0.6784325602304317
-0.6667937008878104
0.6456692406567884
0.718826741611281
-1.2621532429431714
-1.375285833356333
-0.3540756621406376
-1.2006883510167667
0.855983030139956
0.699770137773991


==> output_bu_20240409/example9/nPred3/stepSize-1.0/t_all.txt <==
32
0.0
0.9999
0.49995
0.24998
0.12499
0.06249
0.03125
0.01562
0.00781
0.00391
0.00195
0.00537
0.01135
0.00836
0.01359
0.01098
0.01556
0.02357
0.01956
0.02658
0.03885
0.06032
0.04958
0.06837
0.10125
0.15879
0.25949
0.43572
0.3476
0.5018
0.77164
1.0


==> output_bu_20240409/example9/nPred3/stepSize-1.0/t_nonsucc.txt <==
14
0.9999
0.49995
0.24998
0.12499
0.06249
0.03125
0.01562
0.00781
0.00391
0.01135
0.01359
0.02357
0.06032
0.43572


==> output_bu_20240409/example9/nPred3/stepSize-1.0/t_succ.txt <==
18
0.0
0.00195
0.00537
0.00836
0.01098
0.01556
0.01956
0.02658
0.03885
0.04958
0.06837
0.10125
0.15879
0.25949
0.3476
0.5018
0.77164
1.0


==> output_bu_20240409/example9/nPred3/stepSize0.02/gfsetAfterIt0.txt <==
3414
-9.80445382438797e-15
2.78907722191005e-07
1.5305298328529693e-07
5.577581671935077e-07
4.132616732351808e-07
8.365494948054467e-07
6.812232093296489e-07
1.1151599185353835e-06
9.561538408205019e-07
1.393542571621888e-06
1.2176820034004529e-06
1.6716220963456326e-06
1.4972958430237056e-06
1.949335728801211e-06
1.7558268071901974e-06
2.226618396767987e-06
2.06551238609641e-06
2.5034074419451454e-06
2.3423385770996162e-06
2.779640857150292e-06
2.6319262804615823e-06
3.0552575961688295e-06
2.8933535443827278e-06
3.3301972594704855e-06
3.154796975443604e-06
3.604399944072059e-06
3.4225670815471778e-06
3.877806198920311e-06
3.67575692776516e-06
4.150356414905783e-06
3.981068165813074e-06
4.421992498487144e-06
4.2637137472580405e-06
4.692650822240335e-06
4.516787789442937e-06
4.9622886794335505e-06
4.757629842024588e-06
5.230782464747359e-06
5.046107464062028e-06
5.498316873897053e-06
5.28990116943755e-06
5.763896272978351e-06
5.56902395893411e-06
6.027341091412212e-06
5.89177747262342e-06
6.290340068230852e-06
6.222880960099743e-06
6.552477667534889e-06
1.575661556293974e-05
1.4404990561151526e-05
1.4516226365613023e-05
6.813044096219176e-06
6.560975486161487e-06
7.072157651930111e-06
6.8632570855788065e-06
7.329709242712485e-06
7.136161685144725e-06
7.585651049889687e-06
7.41015590255331e-06
7.839917934070782e-06
7.6190194842303576e-06
8.092447893284937e-06
7.920623402268394e-06
8.343180599905901e-06
8.135586478459512e-06
8.592042544880476e-06
8.388594134569317e-06
8.839009261817277e-06
8.576383327463525e-06
9.083868758168482e-06
8.846411270720379e-06
9.327117193007286e-06
9.173207210881886e-06
9.566572546501691e-06
9.803108187881238e-06
9.491660264723124e-06
1.0039508888901396e-05
9.780192905426807e-06
1.027398402146481e-05
1.0036902737475735e-05
1.0506047089584084e-05
1.0291193221966513e-05
1.0735749520445202e-05
1.0486199797472486e-05
1.0962998943645377e-05
1.0650038032028512e-05
1.1187737122986076e-05
1.0898991339734985e-05
1.140991839004822e-05
1.1176693382458464e-05
1.1629415966918282e-05
1.1383771479572814e-05
1.1846423178735485e-05
1.1544255153660275e-05
1.2059930004779639e-05
1.1787561254828902e-05
1.2270584701128322e-05
1.2042860509341367e-05
1.2479603657152067e-05
1.2290760368942671e-05
1.2685889233456022e-05
1.2205869283393266e-05
1.0849756660234532e-05
1.2198669324209834e-05
1.2889204904064298e-05
1.2534975971604075e-05
1.308954603404319e-05
1.27889248756848e-05
1.3286848648991751e-05
1.3025944181003931e-05
1.348106265987317e-05
1.3167010342262841e-05
1.3672153209594412e-05
1.3356301431424228e-05
1.3860021510312645e-05
1.357550599902234e-05
1.4044822854000378e-05
1.3799456801024952e-05
1.4227777643377072e-05
1.393550876377356e-05
1.4407439008451732e-05
1.4120121689776296e-05
1.4582869663852719e-05
1.4327987267970232e-05
1.4755164578737257e-05
1.4453669634792744e-05
1.4923980673574064e-05
1.4651975464723257e-05
1.5089364246633597e-05
1.4778098456882512e-05
1.525126333974721e-05
1.4948391906331594e-05
1.540964055754993e-05
1.5154286506978206e-05
1.556451235441922e-05
1.532408275785333e-05
1.571567686958694e-05
2.7811897262578283e-06
4.839834220407044e-07
-6.842702961382971e-08
1.5863768016093573e-05
1.550307767518846e-05
1.6011766261332665e-05
1.568757391295605e-05
1.615510551956262e-05
1.5872990999071273e-05
1.6291923734769865e-05
1.6098365571541155e-05
1.6425789275717855e-05
1.6555716237464882e-05
1.6173857059558556e-05
1.6681946128671284e-05
1.634538358065021e-05
1.6804392169915408e-05
1.6490184810994494e-05
1.692305735402906e-05
1.2453368553098838e-05
1.1295434351843385e-05
1.1522956666577173e-05
1.7037922827735604e-05
1.6772441010727992e-05
1.7148973963256965e-05
1.6844225743430727e-05
1.725620720663666e-05
1.6927138963627873e-05
1.735957538788493e-05
1.7035204960948985e-05
1.745919930721684e-05
1.7197233220565945e-05
1.755457283903569e-05
1.7246558256983776e-05
1.7647537735840514e-05
1.7351600756991158e-05
1.7739494066685537e-05
1.7491649732169026e-05
1.7825231668759856e-05
1.7521446987617283e-05
1.790466745541468e-05
1.7600038321292226e-05
1.7980733981598428e-05
1.7722237555909376e-05
1.8052626679096185e-05
-1.538884145459392e-05
-1.5695956801113255e-05
-1.5497159672149994e-05
1.8120543857357047e-05
1.7789894205345778e-05
1.8184413726702658e-05
1.786552716390302e-05
1.8244235978810948e-05
1.7956134940727716e-05
1.8299989922793547e-05
-7.978468530940001e-06
-6.247007945460705e-06
-7.198577509187404e-06
1.835165898268906e-05
1.8033901144252075e-05
1.8399223975158777e-05
1.8133510633608955e-05
1.8442664783475112e-05
1.8117304153904126e-05
1.848195978434285e-05
1.818046201974879e-05
1.851708593541217e-05
1.824091664011258e-05
1.8548018545933292e-05
1.8303332227646605e-05
1.8574731751515422e-05
1.8314001967944973e-05
1.8597196581491074e-05
-8.864335376363439e-06
1.8615388048372315e-05
1.8328861528198602e-05
1.862925865013021e-05
1.839805469595991e-05
1.863883736849793e-05
1.835707775971637e-05
1.864386018631567e-05
1.8366635111281437e-05
1.864514964318729e-05
1.8390797012761116e-05
1.864386018627267e-05
1.840528375979964e-05
1.8638837368384142e-05
1.836098310810833e-05
1.8629258650226407e-05
1.861538804840312e-05
1.8345098936709534e-05
1.8597196581844148e-05
1.833520411670979e-05
1.8574731751393903e-05
1.8355352131574197e-05
1.8548018546068618e-05
1.827591284309041e-05
1.8517085935144077e-05
1.8291612696595815e-05
1.8481959784249786e-05
1.8185741755648297e-05
1.8442664783535184e-05
1.815633494472619e-05
1.8399223975134786e-05
1.819058584653839e-05
1.835165898267717e-05
1.8112322519865936e-05
1.8299989922778615e-05
1.810172572007071e-05
1.824423597858496e-05
1.7975176074117732e-05
1.8184413726903733e-05
1.7884340110821705e-05
1.8120543857312757e-05
1.7926873568864294e-05
1.8052626679287042e-05
1.7810870145934426e-05
1.7980733981808207e-05
1.7741714576652924e-05
1.790466745553529e-05
1.7671797283464327e-05
1.782523166865855e-05
1.7650956517815544e-05
1.773949406671709e-05
1.752889762347458e-05
1.764753773568269e-05
1.7482659537079708e-05
1.7554572839296453e-05
1.730667591577921e-05
1.745919930726572e-05
1.7201572854094486e-05
1.7359575387897783e-05
1.711870056745819e-05
1.7256207206641973e-05
1.709032757376846e-05
1.7148973963215077e-05
1.695355527114691e-05
1.7037922827912038e-05
1.689160715546905e-05
1.6923057354190462e-05
1.6729225008043304e-05
1.6804392169877807e-05
1.665080845759987e-05
1.6681946128647333e-05
1.647367305431112e-05
1.6555716237272812e-05
1.63964777969379e-05
1.6425789275704858e-05
1.6190268731523558e-05
1.6291923734751105e-05
-2.461068497555988e-06
1.6155105519527995e-05
1.598078769751269e-05
1.601176626140765e-05
1.588774581809879e-05
1.5863768016133404e-05
1.5666658736716276e-05
1.57156768695054e-05
1.5491545032591316e-05
1.5564512354248107e-05
1.540964055745899e-05
1.5285376502977883e-05
1.525126333972703e-05
1.5105691299099382e-05
1.5089364246622634e-05
1.5002190560567608e-05
1.492398067378063e-05
1.4798320545839422e-05
1.4755164578808183e-05
1.4606162759375768e-05
1.4582869663845268e-05
1.4418438771414267e-05
1.4407439008564601e-05
1.4269097723632519e-05
1.4227777643274157e-05
1.4151781442585303e-05
1.4044822853911392e-05
1.3939439847169171e-05
1.3860021510386042e-05
1.3750185169855053e-05
1.3672153209417459e-05
1.3557504436020494e-05
1.3481062659946125e-05
1.3415356006818099e-05
1.3286848648952111e-05
1.3189190628836359e-05
1.3089546034050369e-05
1.3031192780557107e-05
1.2889204904023692e-05
1.2773097784724756e-05
1.2685889233583118e-05
1.2569416938664244e-05
1.2479603657139748e-05
1.2363675211629472e-05
1.227058470121384e-05
1.2223644035879812e-05
1.205993000481726e-05
1.1977976905822223e-05
1.1846423178667511e-05
1.1717002947763361e-05
1.1629415966923375e-05
1.1440188204069304e-05
1.1409918389967779e-05
1.691961766221034e-07
9.009010752001061e-07
1.9095690005119955e-06
1.1187737122853919e-05
1.1135945358639819e-05
1.0962998943604228e-05
1.087116378654752e-05
1.0735749520444212e-05
1.0686475441868493e-05
1.050604708967098e-05
1.0398454126216618e-05
1.027398402155182e-05
1.008554192285927e-05
1.0039508888979079e-05
-9.765222568042915e-06
-8.990430445527414e-06
9.803108187869175e-06
9.735671814124722e-06
9.566572546452793e-06
9.377626968835925e-06
9.32711719303702e-06
-1.622170912883499e-06
9.083868758148097e-06
9.021687139124374e-06
8.839009261823635e-06
8.816541131742453e-06
8.59204254501197e-06
8.518186705899244e-06
8.343180599902615e-06
8.1987061787443e-06
8.092447893243093e-06
7.83991793403601e-06
7.831939799683088e-06
7.585651049756901e-06
7.616402338456932e-06
7.329709242729702e-06
7.3213335849942045e-06
7.072157651893265e-06
7.078574507877622e-06
6.813044096270102e-06
6.844231643172391e-06
6.552477667496592e-06
6.587340891068317e-06
6.290340068126176e-06
6.33395648747172e-06
6.0273410914830036e-06
6.043606986968576e-06
5.763896272982366e-06
5.7675641914216385e-06
5.498316873941486e-06
5.550536010157261e-06
5.230782464694064e-06
5.271343118879817e-06
4.9622886793812445e-06
4.986111271976225e-06
4.6926508221846935e-06
4.747165170232841e-06
4.421992498485555e-06
4.477893671990504e-06
4.150356414863654e-06
4.209850790154318e-06
3.877806198954075e-06
3.922687748779265e-06
3.6043999440902373e-06
3.6748459696232457e-06
3.33019725945557e-06
3.4065623811911833e-06
3.0552575961538357e-06
3.1433638902585004e-06
2.7796408571928397e-06
2.8472837741849527e-06
2.5034074417713334e-06
2.5847366079529882e-06
2.2266183974187025e-06
2.294447769428324e-06
1.949335726719691e-06
2.0056448490140958e-06
1.6716221029595953e-06
1.7605099310081688e-06
1.393542551010724e-06
1.4784135018028264e-06
1.1151599800806395e-06
1.0900269695160498e-06
8.365493223751385e-07
8.987870968217364e-06
8.27102689163256e-06
8.619835305777304e-06
5.577585964933336e-07
6.901474281768844e-07
2.7890692070375494e-07
3.323331471427552e-07
-9.32802669955808e-15
-2.9193539859570268e-08
-2.7852612230879005e-07
-2.8956848144910795e-06
-5.570758642271297e-07
-4.051060351980464e-07
-8.354933183717221e-07
-7.075172782902348e-07
-1.1137634725315122e-06
-1.0264681868261865e-06
-1.3917936803397823e-06
-1.4165790842117899e-06
-1.6695257802382498e-06
-1.9468914025344235e-06
-1.7877435504051762e-06
-2.2238275456977926e-06
-2.072030645869592e-06
-2.50027112958643e-06
-2.3349355759551155e-06
-2.776160492896138e-06
-2.5920424953149662e-06
-3.051434686013977e-06
-2.8456897149283963e-06
-3.3260334718140228e-06
-3.156900403391685e-06
-3.599897065928779e-06
-3.4310108491075212e-06
-3.872966184733539e-06
-3.6833607143041972e-06
-4.145181179052443e-06
-3.964893907171363e-06
-4.4164846646943945e-06
-4.212342880038879e-06
-4.686810814381742e-06
-4.505717851473006e-06
-4.956125830766481e-06
-4.74827918196602e-06
-5.224272457093729e-06
-5.05257091896028e-06
-5.491564507888744e-06
-5.320452392701557e-06
-5.7565132729750736e-06
-5.557521922999229e-06
-6.019620199824693e-06
-5.817181872860844e-06
-6.282627078239662e-06
-6.110879376326943e-06
-6.544365185001623e-06
-6.370881186333563e-06
-6.80464742128619e-06
-6.604938223506723e-06
-7.063449092924254e-06
-6.8635236223699306e-06
-7.320700285076468e-06
-7.109754183642872e-06
-7.5763425122402844e-06
-7.389704001972722e-06
-7.830313665030311e-06
-7.661873260144021e-06
-8.082550737106515e-06
-7.874274396155208e-06
-8.332994596519622e-06
-8.126653614583799e-06
-8.581568161375684e-06
-8.325237746559533e-06
-8.828260461109155e-06
-8.602495909960034e-06
-9.072808687710787e-06
-8.865360181491766e-06
-9.315901337513383e-06
-9.098734700015042e-06
-9.554629437143178e-06
-9.41298794094029e-06
-9.790899560022198e-06
-5.441498972562891e-06
-1.0027515985318519e-05
-9.763452901654606e-06
-1.0261602621544468e-05
-1.0025652134608394e-05
-1.0493445724327604e-05
-1.0212689000077215e-05
-1.0722887162633444e-05
-1.0537443449585687e-05
-1.0949891854478191e-05
-1.1174384452100365e-05
-1.082452429541009e-05
-1.1396330204958563e-05
-1.1102358648772986e-05
-1.1615576010804456e-05
-1.1325207111540345e-05
-1.183241068111944e-05
-1.1497777686680219e-05
-1.2045465906303249e-05
-1.1706435016546154e-05
-1.22559323222332e-05
-1.1912665198383129e-05
-1.2464991935425325e-05
-1.2165003703816043e-05
-1.267099701130563e-05
-1.2324072668722652e-05
-1.2874124661976447e-05
-1.2540843611677607e-05
-1.3074257892426697e-05
-1.2758154071672347e-05
-1.3271365852431524e-05
-1.2974447738882946e-05
-1.3465379583307119e-05
-1.3091426862341974e-05
-1.3656307172628055e-05
-1.3276295065319518e-05
-1.3843896557803861e-05
-1.3460208040909984e-05
-1.4028877391549387e-05
-1.3711453196316854e-05
-1.4211729017577739e-05
-1.3838081982151245e-05
-1.4390909931659814e-05
-1.402941668331283e-05
-1.4566267274103617e-05
-1.4242591641128379e-05
-1.4738385823048511e-05
-1.4369856473170459e-05
-1.4907060980162478e-05
-1.4563145017052046e-05
-1.5072298948536903e-05
-1.4653662132537957e-05
-1.5234069794568217e-05
-1.4861658102718122e-05
-1.5392288936279116e-05
-1.4969632411228623e-05
-1.5547141197230068e-05
-1.5190925530808579e-05
-1.569779640030374e-05
-1.528962775245663e-05
-1.584724497074585e-05
-1.5479229764036084e-05
-1.599524763111033e-05
-1.556388024481393e-05
-1.6137078251210045e-05
-1.5775799786320715e-05
-1.6274190726869127e-05
-1.5809030748453365e-05
-1.6407874383154393e-05
-1.60193576537807e-05
-1.653775680532616e-05
-4.423916540654076e-06
-1.6663914621151598e-05
-1.6205033637453013e-05
-1.6786305921663827e-05
-1.6365681366820113e-05
-1.690492083877141e-05
-1.655503721711524e-05
-1.7019748139063505e-05
-1.6702442144799723e-05
-1.7130756761912792e-05
-1.72380026812415e-05
-1.6757732809453715e-05
-1.7341217576525345e-05
-1.695438415248538e-05
-1.7441351144914078e-05
-1.70655518943477e-05
-1.753479498610899e-05
-1.721825210836424e-05
-1.7637541236775078e-05
-1.728934824556292e-05
-1.7703823256483617e-05
-1.7396394683436596e-05
-1.7880953260776167e-05
-1.7535370611655437e-05
-1.760899084383383e-05
-1.7444464860799676e-05
-1.9002264786245598e-05
-1.81700150413696e-05
-1.9080855149667522e-05
-1.87694004636167e-05
-1.7825922038069386e-05
-1.8032310023891687e-05
-1.8244731042650765e-05
-1.7660135293914696e-05
-1.8209161162264267e-05
-1.7955094480999494e-05
-1.8290385537211195e-05
-1.8019956073327788e-05
-1.8335104178040977e-05
-1.8081781779097864e-05
-1.8384425627911604e-05
-1.810178255765279e-05
-1.8427296887585288e-05
-1.8174658516363013e-05
-1.8466655767547725e-05
-1.816809861066328e-05
-1.850168578220626e-05
-1.821937421922224e-05
-1.8532575274638505e-05
-1.831773847505023e-05
-1.8559241203161444e-05
-1.8286581116040963e-05
-1.8581671189671262e-05
-1.8296348158422064e-05
-1.8599832083424575e-05
-1.8345056598002097e-05
-1.861369345828373e-05
-1.837456990434644e-05
-1.8623225123197374e-05
-1.8333046543958444e-05
-1.862838373884464e-05
3.370229695926808e-07
8.69377249476487e-07
-5.965147630111123e-07
-1.8629169086182793e-05
-1.827776716940421e-05
-1.8627368843857078e-05
-1.837827596310223e-05
-1.862248208611571e-05
-1.8332019041045894e-05
-1.8612878140273307e-05
-1.8343960124339625e-05
-1.8599037293679486e-05
-1.858087242325209e-05
-1.830900276685232e-05
-1.8558446378693124e-05
-1.827551373305086e-05
-1.8531779815888027e-05
-1.8252246242410984e-05
-1.850090263877109e-05
-1.8240399124989428e-05
-1.846584023642458e-05
-1.842661720143557e-05
-1.8162493437782438e-05
-1.8383256373831246e-05
-1.8106823558384943e-05
-1.833577921827256e-05
-1.8063927116157618e-05
-1.8284205631969568e-05
-1.802609836804077e-05
-1.8228554788358844e-05
-1.8034659302873974e-05
-1.816884249074727e-05
-1.7909669357251095e-05
-1.810509151386054e-05
-1.7794742255657785e-05
-1.8037293614590462e-05
-1.7839918909466425e-05
-1.7965551682850114e-05
-1.770040178368807e-05
-1.7889550805401497e-05
-1.760898944859568e-05
-1.7810529126776425e-05
-1.7578101402008792e-05
-1.7723938769645556e-05
-1.7477862018760797e-05
-1.763213777445696e-05
-1.739585296417016e-05
-1.754033225134577e-05
-1.733210223802479e-05
-1.7444866670978006e-05
-1.7198384810604538e-05
-1.734549538848759e-05
-1.707918862459248e-05
-1.7242284223779002e-05
-1.70286891970564e-05
-1.713528074935173e-05
-1.6909171616992732e-05
-1.7024297582868203e-05
-1.6617263777723334e-05
-1.6910105692929475e-05
-1.669031014236185e-05
-1.6789892072624413e-05
-1.6507171528718925e-05
-1.6674185722770106e-05
-1.637619176133864e-05
-1.652389741282069e-05
1.35969375321146e-05
1.3903952205137265e-05
1.2998961241849755e-05
-1.648444943572436e-05
-1.618778805883185e-05
-1.6015292377364756e-05
-1.6033822701866427e-05
-1.7125715840213524e-05
-1.6136347925640138e-05
-1.6970441733110934e-05
-1.676569389396194e-05
-1.5586060587399324e-05
-1.5995182225495315e-05
-1.576629935665234e-05
-1.5460872363830734e-05
-1.5527740260473446e-05
-1.5384392370846853e-05
-1.5396331326543004e-05
-1.514371871258808e-05
-1.523187170090114e-05
-1.505638487254585e-05
-1.5071772731041855e-05
-1.485683493217803e-05
-1.4906098527837831e-05
-1.4673128844085115e-05
-1.4737548829242545e-05
-1.4432751422871254e-05
-1.4565407860229873e-05
-1.4390062678464384e-05
-1.427802208978136e-05
-1.421090420952805e-05
-1.403075021040867e-05
-1.4028058485663387e-05
-1.385753176930263e-05
-1.3843068289574241e-05
-1.3741218607273354e-05
-1.3655493276778606e-05
-1.350594445063805e-05
-1.346457405332371e-05
-1.3311441588499384e-05
-1.3270570617874078e-05
-1.3126635282763421e-05
-1.3073472661072504e-05
-1.2999415904457448e-05
-1.287335011416256e-05
-1.2777403203319716e-05
-1.267023212606516e-05
-1.2549283109659359e-05
-1.246424146036408e-05
-1.2334861402151358e-05
-1.2255179770213812e-05
-1.2203493110903466e-05
-1.204472302994704e-05
-1.1962746171023595e-05
-1.1831690997862762e-05
-1.1794287831308891e-05
-1.161486519495265e-05
-1.1570639191573175e-05
-1.1395632323360348e-05
-1.1389461271112417e-05
-1.1173698670306195e-05
-1.1133099270208698e-05
-1.0949218688930942e-05
-1.0894336387171276e-05
-1.0722226569746519e-05
-1.0623969837646007e-05
-1.0492798538598453e-05
-1.0348605368953672e-05
-1.0260966736779628e-05
6.603419977994137e-06
5.3696351480778095e-06
5.901942240115077e-06
-1.0026900052498203e-05
-1.0022804672301247e-05
-9.790272562916167e-06
-9.739618205393853e-06
-9.554016078878402e-06
-9.460380432269423e-06
-9.315325320167806e-06
-9.150527466860087e-06
-9.072240676109834e-06
4.892092967581254e-06
5.988651629754726e-06
4.578937535538213e-06
-8.827708436695028e-06
-8.813838379779508e-06
-8.58103023239631e-06
-8.584993918052463e-06
-8.332471479383058e-06
-8.303346280920125e-06
-8.082042455729902e-06
-7.968468521907866e-06
-7.82982042681133e-06
-1.0959511262994918e-05
-1.0835479204802959e-05
-1.24286717345451e-05
-7.575864463000478e-06
-7.61461755194775e-06
-7.320237622370402e-06
-7.320980553092576e-06
-7.063001858564352e-06
-7.046937081086186e-06
-6.804216204929105e-06
-6.7104092757626964e-06
-6.543948564973535e-06
-6.282230973072291e-06
-6.328886680608079e-06
-6.019223697495609e-06
-6.07459061723546e-06
-5.756134123359029e-06
-5.791104724087559e-06
-5.4912177374223005e-06
-5.493679986068498e-06
-5.223938135493945e-06
-5.276499668061762e-06
-4.955809337328722e-06
-5.0428648189546134e-06
-4.686510900848886e-06
-4.751627844373737e-06
-4.41620181024066e-06
-4.4608121537347656e-06
-4.144915405266484e-06
-4.229044819898593e-06
-3.872717626353868e-06
-3.960989557691388e-06
-3.5996658212582638e-06
-3.6388572444943656e-06
-3.325819641065324e-06
-3.264405034662786e-06
-3.051238360970703e-06
1.589781185916379e-05
1.4685760065089835e-05
1.5008385356227413e-05
-2.7759817591244797e-06
-2.898819597191542e-06
-2.50011006473661e-06
-2.6217082392991053e-06
-2.223684221032546e-06
-2.328890311431883e-06
-1.9467658763424427e-06
-2.0547225584625824e-06
-1.6694181168416027e-06
-1.7858754580834351e-06
-1.3917038874790606e-06
-1.4720324625492573e-06
-1.1136916930533964e-06
-1.2121197205132208e-06
-8.354392594139968e-07
-9.389473694923497e-07
-5.570403729494923e-07
-6.458493180373751e-07
-2.7850736770018777e-07
-3.5282401620109167e-07
-1.0901275997916768e-07
3.8141016593351616e-07
9.371551407713421e-07
1.4557420313476206e-06
2.1403620882409165e-06
1.8854793682126683e-06
2.3572262704921904e-06
1.147068928426986e-06
2.9067635816662056e-06
1.3363873529210096e-05
1.3546431510881288e-05
3.3499964159970056e-06
-7.100629931938197e-06
-7.248564655139147e-06
-6.409722424187541e-06
3.763732113166462e-06
4.124805333451568e-06
4.4739442422882875e-06
-7.596430318004835e-06
4.8917752594720934e-06
3.1523303857414387e-06
5.314548846206781e-06
5.6838697813363545e-06
6.0030219956460255e-06
-2.448215788828646e-06
-1.7867660995090163e-06
-1.492271321009738e-06
6.325072375651642e-06
6.594494393554671e-06
6.941650953469193e-06
7.294444831653663e-06
7.493538471979294e-06
7.888273083281812e-06
5.37051301153844e-06
8.23182170853314e-06
8.478113444629724e-06
8.809179491769482e-06
1.577228476919519e-05
1.0181507594441263e-05
9.813550571645259e-06
9.481811689700497e-06
-7.024313139660046e-06
-5.867742906893213e-06
1.0579601493674941e-05
1.1065875725142751e-05
5.6085064116813595e-06
-6.666781214731364e-06
1.1435305631838654e-05
1.1821271219396675e-05
-5.585115523872791e-07
4.395715171359696e-06
1.2085275659850188e-05
1.2398486440890256e-05
1.2783397993369035e-05
-8.290891591386011e-06
1.2919879802943665e-05
1.3224107364976328e-05
1.3567913511329895e-05
5.465723926868557e-06
7.4447687953864646e-06
1.374828355775184e-05
1.4050915014794337e-05
-1.3975326795569928e-05
-1.3216861935242471e-05
-1.3838322518896523e-05
1.4332496391458793e-05
-4.338117268277281e-06
-4.235134569068313e-06
-2.2247073448464553e-06
1.4584309446659956e-05
1.4812429763695752e-05
-3.2501146744739375e-06
-6.537508523791893e-06
1.5021432173671054e-05
1.5314457058279858e-05
1.5455372161354655e-05
1.801239492571467e-05
1.6008432494712596e-05
1.5671741060108978e-05
1.4584409145148093e-05
1.6116209344765657e-05
8.822679713215894e-06
1.5736034379459406e-05
4.856186197428883e-06
4.341741362663889e-06
-1.0344618953546793e-05
-1.053547072306396e-05
1.652793876810604e-05
1.650094779731593e-05
1.659889635199516e-05
1.6844104655060473e-05
1.5097016844636852e-05
1.4210766041887187e-05
1.4612765462913593e-05
1.6983171057598157e-05
1.721202788200335e-05
-6.4044869173839856e-06
1.722861890879288e-05
1.7332038778490418e-05
-1.0205376516349247e-05
-9.809300412583234e-06
-9.180338356899035e-06
1.7399925343700347e-05
7.700215169109107e-06
1.7493061723511735e-05
1.742943284002025e-05
1.028693222397258e-05
8.87044551757781e-06
8.947594297360785e-06
1.770878627828372e-05
1.8689003342336752e-06
4.524614573711818e-06
1.7760957332312818e-05
7.632598176953619e-06
6.847490145957473e-06
1.780725543272831e-05
1.7941525997423233e-05
1.795829925786165e-05
1.2428228766217124e-05
1.1078977864451279e-05
7.220469551722542e-06
1.796455562072501e-05
4.947623036837579e-06
1.8052987885392636e-05
1.8034837342059887e-05
1.8064453296405303e-05
1.8149850339611982e-05
1.807322510773356e-05
1.5147365634287779e-05
1.7949167466295175e-05
1.6005169688588586e-05
1.48244245029212e-05
1.6051712693364013e-05
1.8041017246042453e-05
1.7920033555811122e-05
-9.770609140666039e-06
1.7797725913394383e-05
1.7865382453339607e-05
-1.4489570486135662e-06
-2.1558295164694232e-06
1.7753430552212624e-05
-5.704532497999079e-07
1.742151298177596e-05
1.755054287012901e-05
-1.596785629991502e-05
-1.5141999947900836e-05
-1.5254601368611667e-05
1.7419552705629345e-05
1.7423813404841443e-05
1.7320517373462787e-05
1.4678340081924806e-05
1.318914824837065e-05
1.7185388239557167e-05
-5.795882733016666e-06
1.684347187930549e-05
1.6849613660147434e-05
1.6730419717570182e-05
1.659099635083939e-05
-8.239870388944055e-06
1.6344195468475083e-05
3.7504002888562994e-06
1.6066514978949636e-05
1.5780295091720202e-05
1.556571836888746e-05
1.5303961931496926e-05
7.742723411426326e-06
1.475470207424016e-05
1.4881510005279835e-05
1.4442332194931402e-05
1.4221304521922984e-05
1.4026919234608954e-05
1.3900586532112676e-05
-8.913678993863892e-06
1.3599793806976196e-05
1.3428303998390635e-05
1.314357461580482e-05
-1.280700241666464e-05
1.283452201361278e-05
1.0043933607983388e-05
9.666415309741166e-06
9.546431412205935e-06
1.2450262301600578e-05
1.2149767879272991e-05
1.2002323244290648e-05
1.1632197351292331e-05
1.634866028779562e-05
1.5765235972605414e-05
1.5629420043247227e-05
1.1282906404746045e-05
-8.988759397673021e-06
1.1064317603990106e-05
-4.81356619340111e-06
-4.145828768352404e-06
-5.268584272985645e-06
1.0743650342705482e-05
1.0417335362914483e-05
-3.823249626329001e-06
1.0013355037884097e-05
1.402153520903025e-05
9.638773979842217e-06
-1.0512908048177285e-06
9.319263474830701e-06
8.800826293638942e-06
8.581049908536364e-06
1.3981158645268028e-05
1.3201100801301604e-05
1.3625096512415816e-05
8.153006489788217e-06
-1.6455379168834571e-06
6.98865271820694e-06
7.408625943664418e-06
6.502005218093803e-06
6.707300339493087e-06
1.340023925653356e-05
1.1517904720834873e-05
6.357007974419573e-06
6.088145031413604e-06
5.773274879254012e-06
5.416621234957482e-06
5.9627819856583505e-06
5.040701984002278e-06
4.651363215916144e-06
-1.0992337334433245e-05
4.103691633797553e-06
1.0342558792104099e-05
1.0938116822745324e-05
3.561002861750106e-06
3.0884549411731794e-06
1.4778139335184703e-05
2.5184994376081363e-06
1.1209722363714229e-05
2.0364992823930615e-06
1.6894932057922036e-06
1.2709579677541504e-06
8.748359038378629e-07
7.948668445166939e-06
4.595768080238597e-07
-3.7867685999807715e-08
9.88365875489685e-06
5.708018596483402e-06
-7.005656639218972e-07
-1.617775729772814e-05
-1.4728382203422294e-05
-1.2265429047717887e-06
-1.0478484118765835e-05
-2.520494224236662e-06
-2.0971577014068746e-06
-1.4679420579908161e-05
-6.699153573442987e-06
-3.482194466688192e-06
-5.896183560424773e-06
-2.883780763485779e-06
-3.29540216793304e-06
-1.576230594840928e-05
-1.4448050554899964e-05
-1.523345978324232e-05
-3.860096201661673e-06
1.5601514705676485e-05
-4.409670404708712e-06
6.222421043494727e-06
-4.789619168414761e-06
-5.259902914441255e-06
-5.577141424570184e-06
-5.913981815482899e-06
-6.329189733340583e-06
-6.764217541879175e-06
-8.160539826183129e-07
-7.199311019961156e-06
-7.601188669610916e-06
6.949045012971017e-06
5.776204016067928e-06
5.101223223703752e-06
-7.96916313390609e-06
-8.340627054007764e-06
-8.736028720739998e-06
7.4902067522339215e-06
4.5203363202158056e-06
-9.009614360337095e-06
-9.48850589027909e-06
-9.851227160112179e-06
-1.009307892546221e-05
-1.627727467451314e-05
-1.0959343954093165e-05
6.828081949488749e-07
9.061164700448941e-07
1.2727149381860582e-07
-1.130062115741405e-05
-1.1469677772864118e-05
-1.185941110943485e-05
-1.2140990147091565e-05
-1.2432932541720643e-05
-1.2655235586005153e-05
3.4459489179946134e-06
-1.2801343669311139e-05
-1.2875617026463458e-05
-1.334687503188431e-05
-8.975681870774677e-06
-1.3578931384591255e-05
-1.3911505667047268e-05
-1.283243822656345e-05
-1.3358266892636772e-05
-1.2459259939963721e-05
-1.41364538853882e-05
-1.4406366567583656e-05
5.989889411783329e-06
-1.475099924384748e-05
-1.5006158050104236e-05
-9.855008832891373e-07
-3.299133806259102e-06
-1.1849927692549574e-06
4.924765583056991e-06
-1.5298535739343152e-05
-1.5386934976774406e-05
7.187943650322842e-06
-1.5615152783659444e-05
-1.5930393423866607e-05
-1.6058722911592202e-05
-1.631194505497546e-05
-1.7830279693122728e-05
-1.678801074556493e-05
-1.6437609105931632e-05
1.6961409512997527e-05
1.6970629338818873e-05
-1.6935601390039696e-05
-1.6901413607224275e-05
-1.7575529154562236e-05
-1.783406353891072e-05
-1.0081839462276168e-05
-9.524422779054181e-06
-8.318101789901319e-06
-1.776338547656715e-05
-1.7785526477299656e-05
-1.786029499666624e-05
-1.7818714577807558e-05
5.152145749335864e-06
-1.7890567275550793e-05
-1.7911987724590423e-05
-1.8048694501349497e-05
4.39820053566964e-06
-1.796638857067984e-05
-1.802938732912981e-05
-1.802357620328498e-05
-1.7662895123104787e-05
7.017576462339823e-06
-1.3372601118029104e-05
-1.1254435230554778e-05
-1.2197843470891178e-05
-1.803291828312746e-05
7.522607350994425e-06
-1.7967187622594032e-05
-1.8006504655732398e-05
-1.795785136563526e-05
-1.7856498373916767e-05
-1.794606588223205e-05
-1.4012664211040304e-05
-1.7690535217672667e-05
-1.7762136510956805e-05
-1.7727605784897324e-05
-1.771560754862724e-05
1.2756072748654981e-05
-1.740080188603364e-05
-1.7457902093116354e-05
1.4538617517989014e-05
1.2245960425676926e-05
-1.7338169815545488e-05
-1.7163824703472215e-05
-1.7137637073398188e-05
-1.6970772073904973e-05
-9.067332077031769e-07
-1.6756022361278834e-05
-1.6649739031564274e-05
8.590388859516851e-06
-1.6518731767578214e-05
-1.6049790699487376e-05
-1.56948354079774e-05
1.542787166343542e-06
2.9961726627441197e-06
-1.5507119087026494e-05
-1.5428562412532377e-05
-1.5664736309802186e-05
-1.5605956915093517e-05
-1.542511817422398e-05
-1.1428999685464422e-05
-1.2687513027132556e-05
-1.5098225120901048e-05
-1.4763068151822653e-05
1.7168412873409864e-06
-1.4568923007468264e-05
-1.4302708036637224e-05
-6.39177919772343e-06
-1.3475234860235867e-05
-1.3620771877794105e-05
-2.68207596912819e-06
-1.310201418925016e-05
-1.2848852447157341e-05
-1.2747478144380269e-05
1.6679135063089335e-05
1.6781291169368988e-05
-1.2377411696258331e-05
-1.2065902227766087e-05
-1.193340253356781e-05
3.250490087665696e-06
3.5703286768711926e-06
-1.159369147727366e-05
-1.0614706981090841e-05
-1.120858555699971e-05
3.769851617093811e-06
3.5823516318122806e-06
-1.080089665052427e-05
-1.054797019140864e-05
-1.0256974518313408e-05
1.110876437245508e-05
1.0725450103742553e-05
1.0077653525331089e-05
-1.0019515727869805e-05
9.903201124695157e-06
8.140458036784623e-06
-9.669207833255317e-06
-9.401301315500603e-06
-9.074446735658984e-06
-1.677510248749563e-05
-1.6295586281652985e-05
-8.73010405991867e-06
-5.8808969775756565e-06
-4.930149137068547e-06
-8.391788069493682e-06
-5.620882173039328e-06
-7.979003564472369e-06
7.295619349091172e-06
-7.6259396552502335e-06
-7.351370011380354e-06
-6.928587125843636e-06
1.0399987731976067e-05
-5.4828306792286865e-06
-5.96001336449279e-06
1.3371132528205385e-06
2.313872034587857e-06
-5.048277016816857e-06
1.1190020086638624e-05
9.964259020699603e-06
-1.7273604792371317e-05
-1.6920986536313352e-05
-1.6472450334137915e-05
-4.5044052224164074e-06
-4.1642729152461e-06
-3.7587283942869116e-06
-3.410779722475704e-06
1.6514173300179977e-05
-3.0073831145997054e-06
-8.853513107638717e-06
-2.544822278010367e-06
-1.3155787833762887e-05
-2.0455153406312927e-06
-1.7205973600638748e-05
-1.719458669796229e-05
-1.6166992159294805e-06
-1.1758485602075517e-06
-1.0470106565344085e-05
-1.0909295773783353e-05
-7.702446047402562e-07
-3.761054937818525e-07
9.130913567711325e-06
1.2230202782171202e-05
-7.55308610754561e-08
-6.837373180995944e-07
5.318516350811786e-07
-5.339445277780251e-08
9.13134356270764e-06
1.4424250323247396e-06
2.119601400184488e-06
2.5880190703405885e-06
1.5513498805809532e-05
1.4785839272726984e-05
3.0790488695958235e-06
-8.354605908470954e-06
-7.73944695712257e-06
-7.695232813702534e-06
3.574107725876784e-06
4.254596415477868e-06
-1.2338604010842769e-05
-1.1983357009071406e-05
-1.2965422436880153e-05
-3.8075387655868514e-06
-4.8027629534671156e-06
-4.257311499944403e-06
-1.6873689161934228e-05
-1.5929113360395723e-05
-1.6277359144257228e-05
-3.465737930552299e-06
4.812838407033414e-06
5.670397475042243e-06
-1.3064383437402345e-05
-1.3310415225049696e-05
6.152745984556284e-06
7.054594644992139e-06
6.53945758377438e-06
6.991659810218182e-06
-8.192426449283246e-06
-7.215565372063913e-06
-1.6917805095946705e-05
-1.643385754892117e-05
7.908772873441301e-06
-1.1578158102311043e-05
-1.2266238424345885e-05
-1.1611149021534334e-05
-5.588438342350351e-06
-5.125497148993124e-06
-5.421484957725629e-06
1.6054191382027748e-05
-1.6290088098010754e-05
-3.2978437117601315e-06
-2.8075158484505336e-06
-1.569961494743092e-05
-1.4796355455853923e-05
1.0076880735391759e-05
9.615667080421169e-06
1.0562542278168238e-05
9.690684415777952e-06
-1.44389909820223e-05
-1.5434304229779185e-05
1.4867492501893919e-05
1.153090144296815e-05
1.015053257786677e-05
1.5308008759694363e-06
6.32228964266078e-07
-1.4219550875607885e-05
-1.3867353599556133e-05
-1.3791752031889382e-05
1.185553924012209e-05
1.3208598226678431e-05
1.5775547273743893e-06
1.4106442091021646e-05
1.3406269358774692e-05
1.3802846774484952e-05
-7.48745856305473e-06
1.4194046276562873e-05
-5.525929159274474e-06
1.4506266677066483e-05
9.603517169425978e-06
1.4855635237568193e-05
1.4795419285319536e-05
1.7545042005328448e-05
1.577442639471663e-05
1.6143419580756574e-05
6.983391593915022e-06
1.6482869624792833e-05
3.10035133156621e-06
1.6678587525419685e-05
2.3384327625529185e-06
9.365575617309288e-06
1.688416748306501e-05
1.6809717452571553e-05
1.4206014276392018e-05
1.333367020732081e-05
1.6850529356448832e-05
8.941684448305735e-06
8.002929450957677e-06
8.463171733882264e-06
-1.593671021542226e-05
-1.577775000758788e-05
-1.511364835566173e-05
1.7336008196749816e-05
9.550176948795379e-06
-1.5556673264453826e-05
1.712751260669452e-05
1.745365781830676e-05
-1.3564205605256115e-05
-1.2537693631513472e-05
-1.3641548831191838e-05
1.1241982047195201e-05
1.0467004723133612e-05
1.752725203441009e-05
1.7539909610495042e-05
1.2629689926635212e-05
1.1963463113603934e-05
1.1883865267399798e-05
1.759271358059185e-05
1.763866306264477e-05
1.7787141729019784e-05
-3.1471258971896466e-06
-3.637103583507092e-06
5.439125287319318e-06
4.932382000790178e-06
1.5064323516692522e-05
1.7422891776076947e-05
1.7329361359336713e-05
1.6693699222837156e-05
1.732396246119407e-05
-1.616907225044354e-05
-1.2911051046176787e-05
-1.6529834270225816e-05
-1.6399005934217087e-05
-1.0724357409713261e-05
-9.062086013164384e-06
-8.492629635289227e-06
-1.271234071049328e-05
1.7010989125013955e-05
1.697321610447658e-05
1.4790924691993715e-05
1.68575895903091e-05
-8.240498359770886e-06
1.632503849647597e-05
9.782519376410065e-06
1.1463411469385063e-06
1.6196677081071713e-05
1.2256497917532825e-05
1.2107954718709835e-05
-1.8039511421401813e-07
1.5918131549828406e-05
1.5517393756484653e-05
1.52813402464574e-05
-1.3235880565401651e-05
-9.84275398705202e-06
1.4987693580269807e-05
1.633553057907876e-05
1.433910149308167e-05
1.012561455368709e-05
1.3775112824762253e-05
1.3471838713628452e-05
-1.1150719281921462e-05
1.1811749886640906e-05
1.313066084980449e-05
1.2665412580088929e-05
1.2352578706123218e-05
1.5746805658014638e-05
1.19325763752183e-05
1.1655428214044125e-05
8.357908748108048e-06
8.124079555639165e-06
7.519978795543558e-06
1.1185697084579183e-05
-1.6745724909673643e-05
1.0799461054173358e-05
1.0538833832236129e-05
-1.4854657093611983e-05
1.0291592046366578e-05
9.835566080509904e-06
6.472492570201512e-07
9.52483171545686e-06
-1.6622191577187146e-05
1.3915551325544965e-05
-1.945214544437134e-06
6.422155698639757e-06
-1.5481863421292186e-05
-1.426457980524829e-05
5.916303093974646e-06
5.412744658795736e-06
2.6401328824792855e-06
2.101410357630489e-06
4.843052261603147e-06
1.7118561258252776e-05
1.7039301303426376e-05
1.6473682012036056e-05
1.7225272024040177e-05
-9.94177916360108e-06
-1.1466413256729067e-05
4.232365335470126e-06
3.7327356643127187e-06
9.423341163117665e-06
-7.048897624418035e-06
3.1501002071818653e-06
5.125136443884615e-06
-5.679358414122772e-07
-1.283593170168486e-05
1.5818840302371516e-06
9.191967587093995e-07
-5.905347990152317e-06
1.3056717367363586e-05
-3.765623951067826e-07
-2.434099949210967e-06
1.5791362386821077e-05
-1.039576582470712e-05
4.220722259979877e-06
3.852026293326122e-06
-1.0866328671795887e-05
-2.9835288647973722e-06
-8.4446824000652e-06
-3.484245519427113e-06
-8.865975562763262e-06
-9.786711165677638e-06
2.4369523523745568e-06
-3.996292984298891e-06
7.3045271388700435e-06
1.009405113034281e-05
8.929002044883902e-06
-5.216977618657075e-06
-1.148141861052957e-05
-5.540413610066638e-06
-5.983904789336373e-06
-1.399135450278714e-05
-6.3668097486752775e-06
-6.9228530094398264e-06
-7.4812538641316105e-06
7.314892270637291e-06
-7.96956087341242e-06
-8.407746774400638e-06
1.959187010322959e-06
-1.581979450997062e-05
-9.931650886902283e-06
2.7857995437812484e-06
-9.466394136566529e-06
-1.0910690902854488e-05
-1.1192333333472323e-05
-1.2559507788127792e-05
-1.161966438411207e-05
-5.619698280821611e-06
-1.2082818667318834e-05
-1.2298144971841772e-05
7.647215429131761e-06
7.725863355978963e-06
-1.2974278859357716e-05
-1.3491909213099705e-05
-1.3945439070943275e-05
1.1458370670953657e-05
-1.3689891775645598e-05
-1.4008037440171588e-05
1.3102444644438996e-05
-1.4440350343621692e-05
-1.4668188294787554e-05
-1.752158770234756e-05
-1.7411160059697474e-05
-1.6797955628188122e-05
-1.4913199645730565e-05
-1.4924752198890651e-05
-3.0767265120220696e-06
-6.501680225556047e-06
-1.384435003598529e-05
-1.5457580214292517e-05
-1.584446275180303e-05
1.4594286080529418e-05
1.1889114585561555e-05
-1.5020347784151987e-05
-1.4140664462112963e-05
-1.4594353691827645e-05
-1.4616828855418387e-05
-1.7171367160284288e-05
-1.754347660473566e-05
-1.7197722515261316e-05
-1.1581256409748412e-05
-1.7435494767149686e-05
-1.7408843193807606e-05
1.170783204908316e-05
-1.7541649638785624e-05
-1.7630148508542858e-05
-3.450197612942039e-06
-4.759949646431125e-06
-1.763511406653842e-05
-1.7489052572902542e-05
-9.50853734213726e-06
-6.436926738595622e-06
-1.7565709245905965e-05
-1.7353642758349662e-05
-4.77738206751455e-06
1.7615276109885057e-05
-1.1974122603556672e-05
-1.1060709722022931e-05
-1.7023934065652478e-05
-1.7036322012634555e-05
-1.6881964764214762e-05
-1.6668857689112207e-05
-1.0697173216633765e-05
-1.6358095811833583e-05
-1.6286298514424266e-05
-2.376056601526032e-06
-1.6012381129078132e-05
-1.544629521410508e-05
-1.5124502075570326e-05
-1.511682429479946e-05
-1.4937684482718085e-05
-5.919698550410171e-06
-1.475718741893744e-05
-1.4500106454828608e-05
-7.861987542303535e-06
6.339511874947014e-06
1.573007485311213e-05
-1.2291907246966533e-05
-7.310689510921353e-06
-1.1698681203348941e-05
-1.154721781479867e-05
-9.110113741799041e-07
-4.2354914526015936e-06
-1.207889507220198e-06
-1.5281651417800887e-05
-1.117338463809078e-05
-1.0741730030835719e-05
-1.0267394020318062e-05
-1.9103789053066653e-06
-9.742087303726488e-06
-9.102296914038224e-06
-8.680484569128385e-06
-8.338944599904445e-06
-7.868921027447685e-06
-7.559367247855962e-06
-7.083617201365e-06
3.3102650213894983e-06
-5.989335407097734e-06
-4.629435076582583e-06
1.349571373741721e-05
-4.025103827468314e-06
1.1866709074689198e-05
-7.294394977755157e-06
-3.342683778177534e-06
-2.57391333569816e-06
-2.0656138601838918e-06
2.840167386942099e-08
-4.5410278863403775e-07
-5.854612411599519e-06
8.293947903391412e-06
9.164044392259182e-06
1.2619678038892838e-05
1.2384350487660972e-05
-8.13867261859543e-06
1.3156810735474271e-05
-1.4997975485156097e-06
9.075148495354141e-06
-9.695266642493322e-06
2.3684086608785242e-07
-1.0300911375827792e-05
-9.944533993441732e-07
-2.84480400771111e-06
6.950985184652297e-06
-1.7484912556528526e-05
-1.246339473377833e-05
-1.3934206202590036e-05
-1.6951188848850804e-05
1.6753039468759682e-05
-2.040328405295581e-06
1.678875251369714e-05
1.6320916952540806e-05
1.5824124446963442e-05
-1.7057516965460575e-05
-1.7022385773871747e-05
1.3259797995136472e-05
-3.1915998131061647e-06
-4.094029862723349e-06
-4.913021418281096e-06
-1.7906249769513864e-06
-1.3915971455478228e-05
-1.4423238425019522e-05
-1.4197033482878996e-05
-1.4370904718270815e-05
-3.024921797360195e-06
1.6714195564842932e-06
-7.43936996076208e-07
-2.581916523576212e-06
1.539655719736629e-05
1.6338131844135027e-05
-8.481429443119671e-06
-1.4542459415914981e-05
9.741487051546311e-06
3.7033044783285045e-06
-1.8636961083429613e-05
-1.8646053978877585e-05
-1.8401518084561507e-05
-1.8638249727495946e-05
-1.8430857384984165e-05
-1.8629416032768566e-05
-1.8367999095504e-05
-1.861534590506473e-05
-1.8394587595330943e-05
-1.8597207864985585e-05
-1.8331872701444755e-05
-1.8574728731058653e-05
-1.8351441033922115e-05
-1.8548019354474992e-05
-1.826869726036299e-05
-1.8517085718879998e-05
-1.8213337088771176e-05
-1.8481959842122533e-05
-1.825931318585747e-05
-1.8442664768060624e-05
-1.815770386529313e-05
-1.8399223979261202e-05
-1.81894380165117e-05
-1.835165898163023e-05
-1.810849785656439e-05
-1.8299989923023618e-05
-1.8107161928450762e-05
-1.8244235978534548e-05
-1.798848635882019e-05
-1.8184413726938858e-05
-1.7926317673444984e-05
-1.8120543857284507e-05
-1.7894135348528912e-05
-1.8052626679266253e-05
-1.7880239241876772e-05
-1.7980733981766317e-05
-1.7760441868338603e-05
-1.7904667455548625e-05
-1.771474858178729e-05
-1.7825231668665845e-05
-1.7566836114857093e-05
-1.773949406670785e-05
-1.749608656084078e-05
-1.7647537735632026e-05
-1.7405230106527413e-05
-1.7554572839328532e-05
-1.7316020635004066e-05
-1.7459199307335633e-05
-4.6554776372585126e-06
-4.33011620344643e-06
-5.538887703706527e-06
-1.7359575387816783e-05
-1.7172830847731944e-05
-1.7256207206675712e-05
-1.703275344009006e-05
-1.7148973963221474e-05
-1.693411586415e-05
-1.7037922827986563e-05
-1.686964073892858e-05
-1.6923057354124326e-05
-1.666953060056545e-05
-1.6804392169940172e-05
-1.664569903098407e-05
-1.6681946128666466e-05
-1.6509412815236693e-05
-1.6555716237242035e-05
-1.6428233648914147e-05
-1.642578927575417e-05
-1.6257411296356128e-05
-1.629192373473501e-05
-1.608005202610257e-05
-1.6155105519548716e-05
-1.592036309516224e-05
-1.6011766261372994e-05
-1.5863768016142914e-05
-1.5694983444945396e-05
-1.5715676869445172e-05
-1.5536328566671376e-05
-1.5564512354274115e-05
-1.5396153327752458e-05
-1.5409640557393323e-05
-1.5298789033027068e-05
-1.5251263339786113e-05
-1.5162062881157234e-05
-1.5089364246649133e-05
-1.493946437623664e-05
-1.4923980673824257e-05
-1.4730736789422128e-05
-1.4755164578849303e-05
-1.4640055686923726e-05
-1.4582869663798126e-05
-1.4494495029417491e-05
-1.440743900854476e-05
-1.4268464277605313e-05
-1.422777764328582e-05
-1.4073417583296808e-05
-1.4044822853944799e-05
-1.393711857710745e-05
-1.3860021510292592e-05
-1.3678186842392854e-05
-1.3672153209437877e-05
9.679515869110768e-06
8.901637246483924e-06
8.04998296288164e-06
-1.3481062659962704e-05
-1.339749173004327e-05
-1.3286848648964017e-05
-1.3192375934076983e-05
-1.3089546034070494e-05
-1.3031760928616157e-05
-1.2889204903979095e-05
-1.2799480059966303e-05
-1.2685889233601846e-05
-1.2565782929547245e-05
-1.2479603657169836e-05
-1.2374336287614506e-05
-1.2270584701177274e-05
-1.2217517546789425e-05
-1.2059930004856936e-05
-1.196617838010003e-05
-1.1846423178659164e-05
-1.1754141184533426e-05
-1.1629415966962101e-05
-1.1582597201593831e-05
-1.1409918389960924e-05
-1.134949550694002e-05
-1.1187737122799089e-05
-1.1168159057064117e-05
-1.0962998943634435e-05
-1.0914434724831566e-05
-1.0735749520418154e-05
-1.064703022670094e-05
-1.0506047089691322e-05
-1.0444501206055693e-05
-1.0273984021560685e-05
-1.0147731940400094e-05
-1.00395088889919e-05
2.0011007914019545e-07
1.9865133789916346e-06
-6.588051047096218e-07
-9.803108187850552e-06
-9.797493683141442e-06
-9.566572546477854e-06
-9.510627949715088e-06
-9.327117193015604e-06
-9.212532554782412e-06
-9.083868758187785e-06
-8.976546278567415e-06
-8.83900926179806e-06
-8.592042544996433e-06
-8.644141931878899e-06
-8.343180599907944e-06
-8.351764496731915e-06
-8.092447893273168e-06
-7.891898424233203e-06
-7.839917934026491e-06
-1.1287022535559377e-05
-1.0871118667986241e-05
-1.2007562287259834e-05
-7.585651049778178e-06
-7.624443120386419e-06
-7.329709242727938e-06
-7.377294259530251e-06
-7.072157651914167e-06
-7.0853080044563165e-06
-6.813044096245993e-06
-6.835059813945475e-06
-6.552477667489798e-06
-6.593205347371518e-06
-6.290340068126542e-06
-6.325653245655175e-06
-6.027341091483703e-06
-6.062851470595451e-06
-5.763896272970909e-06
-5.824914099959193e-06
-5.498316873926216e-06
-5.5444513547348345e-06
-5.230782464708012e-06
-5.253796228488856e-06
-4.962288679387105e-06
-4.879096746924594e-06
-4.692650822196721e-06
7.480965784485611e-06
6.655736054511424e-06
6.013567424446567e-06
-4.421992498504054e-06
-4.501276417726097e-06
-4.150356414854406e-06
-4.17765650808277e-06
-3.877806198970892e-06
-3.794493643771394e-06
-3.6043999440560816e-06
-1.2878826075750638e-05
-1.2793438944301685e-05
-1.115561443027168e-05
-3.3301972595608207e-06
-3.4247118740923733e-06
-3.0552575958356037e-06
-3.1595234715628992e-06
-2.779640858294964e-06
-2.8604136050524604e-06
-2.503407438071307e-06
-2.5659280354487746e-06
-2.2266184097134408e-06
-2.260579278858887e-06
-1.9493356865214176e-06
-1.9896859815789907e-06
-1.6716222317463289e-06
-1.6400679754667217e-06
-1.3935421499911893e-06
-1.1438754770454285e-05
-1.1151611786144516e-06
-1.2628480415313197e-06
-8.365459647759028e-07
-9.706622402315321e-07
-5.577669558256154e-07
-6.942823176311001e-07
-2.7889131403523343e-07
-3.837538128780509e-07
3.908970352224229e-20
-7.885629607461214e-08
2.788913140347582e-07
2.843875681866073e-07
5.577669558219126e-07
6.387307256739911e-07
8.365459647802365e-07
1.1151611786159652e-06
9.497866073325112e-07
1.39354215001786e-06
1.2508934474756384e-06
1.6716222317356033e-06
1.5195376708625987e-06
1.949335686535581e-06
1.7750946300760049e-06
2.22661840968155e-06
2.051333992034926e-06
2.5034074380582417e-06
2.309917483856564e-06
2.7796408583039944e-06
2.618012313975972e-06
3.0552575958317535e-06
2.901378117893067e-06
3.330197259558461e-06
3.1509192202362485e-06
3.6043999440533673e-06
3.402893807139328e-06
3.877806198922634e-06
3.6425229039267583e-06
4.150356414900092e-06
3.9386621603027e-06
4.421992498493306e-06
4.242496229554931e-06
4.692650822245893e-06
4.473573442844556e-06
4.962288679445116e-06
4.749946378093572e-06
5.230782464743573e-06
5.04383072643986e-06
5.498316873894758e-06
5.326335021621668e-06
5.763896272981238e-06
5.5497974051842614e-06
6.027341091429551e-06
5.817967784813647e-06
6.290340068219682e-06
6.052650236866718e-06
6.552477667508341e-06
6.338264916221034e-06
6.813044096250921e-06
6.628839255287619e-06
7.0721576519164655e-06
6.88688050730414e-06
7.329709242709837e-06
7.111262352170812e-06
7.5856510498563374e-06
7.378877848079653e-06
7.839917934101364e-06
7.6084106860082745e-06
8.092447893255196e-06
7.87291696062671e-06
8.343180599896005e-06
8.108788526386436e-06
8.592042544896596e-06
8.383148867559914e-06
8.839009261790758e-06
8.697960483213237e-06
9.083868758177392e-06
1.025631113226311e-06
9.327117192995287e-06
9.019668565748757e-06
9.566572546522396e-06
9.320707555852129e-06
9.803108187875272e-06
9.553892374604022e-06
1.003950888893995e-05
9.908626987264916e-06
1.027398402144759e-05
1.0506047089628889e-05
1.0223266615709223e-05
1.07357495204039e-05
1.0482758269365294e-05
1.0962998943625973e-05
1.0734067142810593e-05
1.118773712295352e-05
1.0905884198563767e-05
1.1409918390016148e-05
1.1107528234566859e-05
1.1629415966955723e-05
1.1338347411124664e-05
1.1846423178751965e-05
1.159948321021732e-05
1.2059930004769986e-05
1.18362105446201e-05
1.2270584701098739e-05
1.1997920881054544e-05
1.2479603657236164e-05
1.2208617257432501e-05
1.2685889233437505e-05
1.2439622480893004e-05
1.2889204904048276e-05
1.2650234922392343e-05
1.3089546034031571e-05
1.2808008841789798e-05
1.3286848648971085e-05
1.3021141979976334e-05
1.3481062659919772e-05
1.3178415191225931e-05
1.3672153209574639e-05
1.339365427807102e-05
1.3860021510278862e-05
1.3621666100979198e-05
1.404482285404234e-05
1.3823111964900475e-05
1.4227777643330373e-05
1.396441349984026e-05
1.4407439008461826e-05
1.4150249175510634e-05
1.458286966380433e-05
1.4396675596583791e-05
1.4755164578745536e-05
1.4899450116017701e-05
1.3156445751210627e-05
1.4539465120868132e-05
1.4923980673647522e-05
1.4619514751491774e-05
1.5089364246592123e-05
1.4812357613527088e-05
1.5251263339784088e-05
1.5010408541901488e-05
1.5409640557520344e-05
1.5129418181871284e-05
1.5564512354405733e-05
1.535821705677184e-05
1.5715676869566677e-05
-1.253178698843896e-05
-1.3192486360399808e-05
1.5863768016123877e-05
1.5566792072438e-05
1.6011766261290625e-05
1.5804189847109702e-05
1.615510551959985e-05
3.780141834721711e-06
1.6291923734698728e-05
1.594780358574177e-05
1.642578927576485e-05
1.6160832547444486e-05
1.6555716237495118e-05
1.6256460719822073e-05
1.6681946128661038e-05
1.6439168600629524e-05
1.6804392169852708e-05
1.6923057354049584e-05
1.660067012436932e-05
1.70379228276879e-05
1.6770615887153153e-05
1.714897396326113e-05
1.6835038865087405e-05
1.7256207206585456e-05
1.695321772837145e-05
1.735957538794593e-05
1.7107761583746565e-05
1.745919930723539e-05
1.7159401714090133e-05
1.7554572839034716e-05
1.724615907844819e-05
1.764753773583833e-05
1.7344738628814245e-05
1.773949406672037e-05
1.742880047577586e-05
1.782523166880991e-05
1.7576773929442277e-05
1.7904667455367418e-05
1.7612993866601834e-05
1.798073398157671e-05
1.770010269489685e-05
1.805262667905131e-05
1.7815045962353082e-05
1.8120543857277697e-05
1.7816070753958777e-05
1.8184413726753385e-05
1.7933892778431145e-05
1.824423597869344e-05
1.7948684989099925e-05
1.8299989923110134e-05
1.805517442228496e-05
1.8351658981575617e-05
1.8053322149517313e-05
1.8399223979068065e-05
1.814270082885763e-05
1.8442664768724372e-05
1.8119957142789262e-05
1.8481959839411702e-05
1.8226103643706422e-05
1.851708572961274e-05
1.821225729414493e-05
1.854801931482565e-05
1.826092376755038e-05
1.857472887859822e-05
1.8352145033701977e-05
1.859720731361266e-05
1.8313579982530402e-05
1.861534796353753e-05
1.8335190541522552e-05
1.8629408345119377e-05
-1.4458152804805933e-05
-1.4281428995307383e-05
-1.50226101133158e-05
1.863827843204879e-05
1.832003232230592e-05
1.864594681878041e-05
1.8310354505427146e-05
1.8637361069998503e-05
1.8368776262526126e-05
1.862618902786232e-05
-1.85655622753587e-06
1.8623813012875255e-05
1.8286613422113995e-05
1.861353599940993e-05
1.8345103095626926e-05
1.8599874283256837e-05
1.8279974349513133e-05
1.8581659757519772e-05
1.8290278168829197e-05
1.8559244763455458e-05
1.8532572455969507e-05
1.826559414404461e-05
1.850169349796995e-05
1.830312404588205e-05
1.846662773319459e-05
1.8237654964067182e-05
1.8427401249294328e-05
1.8242090746503555e-05
1.8384036497209997e-05
1.814201493733071e-05
1.8336555055956294e-05
1.8068974096044322e-05
1.828497680511209e-05
1.8077603777044688e-05
1.822932092662353e-05
1.7974565345431176e-05
1.81696032589398e-05
1.7973915371305568e-05
1.8105846475414343e-05
1.7841411291401403e-05
1.8038042751184434e-05
1.7836031293395653e-05
1.7966293456562134e-05
1.7696533679252206e-05
1.7890289372792357e-05
1.763590458620418e-05
1.781124747149597e-05
1.7627959339674245e-05
1.77246987577577e-05
1.7484189766383936e-05
1.7632890222723313e-05
1.7371399202432206e-05
1.7541027901681555e-05
1.72709371663765e-05
1.74455674478363e-05
1.726135243256094e-05
1.7346181489445027e-05
1.7124746024195992e-05
1.724297136181195e-05
1.705591615237411e-05
1.7135924267372623e-05
1.6903865670850447e-05
1.7025058359547508e-05
1.6793872557934343e-05
1.6910384925301247e-05
1.6751555051448694e-05
1.6791915972289664e-05
1.6596298059574358e-05
1.6669672540393397e-05
1.651506282063144e-05
1.654364497420907e-05
1.6338325575103906e-05
1.6413943918712968e-05
1.6211659494384505e-05
1.6280238897614683e-05
1.6129899934248535e-05
1.614384613031167e-05
1.5890853739889217e-05
1.5999969329593836e-05
1.573185292205646e-05
1.5852235706792948e-05
-1.2382850880153617e-07
1.5705155248408014e-05
1.5539602641233538e-05
1.5554025326638113e-05
1.5441217817434984e-05
1.539945376423042e-05
1.5253765373386779e-05
1.5241311114894923e-05
1.5042129020853132e-05
1.5079669754213951e-05
1.4914541265557331e-05
1.4800013698200827e-05
1.4745992182486834e-05
1.4680416553161893e-05
1.4573943549226734e-05
1.4537652960048744e-05
1.4398853718408196e-05
1.4332875194617795e-05
1.421920150186921e-05
1.413120216000038e-05
1.4036573823047959e-05
1.3963541595284916e-05
1.3852348777033883e-05
1.382503991353573e-05
1.3664689233808606e-05
1.3618048262207108e-05
1.3473910139812143e-05
1.3424106498486408e-05
1.3279984441875287e-05
1.323636643175982e-05
1.308298295409381e-05
1.3078368538376219e-05
1.2882936932240479e-05
1.2871837901546926e-05
1.2679949579934874e-05
1.26419829431527e-05
1.2473888307992177e-05
1.2423173420551073e-05
1.2265495345562106e-05
1.226805249223681e-05
1.2055205603054414e-05
1.2061594187424812e-05
1.184175072882036e-05
1.1844870572361362e-05
1.1625138309926701e-05
1.1660622558216015e-05
1.1405948696277596e-05
1.1448208205122791e-05
1.1184103149775867e-05
1.1256472996014707e-05
1.095969600713616e-05
1.1045272365824036e-05
1.0732788854651433e-05
1.083117563631222e-05
1.0503408531833008e-05
1.0615272563735266e-05
1.0271755826931533e-05
1.038114574677308e-05
1.0037381014601846e-05
1.0162375719271359e-05
9.802239077531513e-06
9.940549050856514e-06
9.566086076925962e-06
9.739746104113522e-06
9.326140012407855e-06
9.48448636960156e-06
9.08347250278826e-06
9.243873667909039e-06
8.838913936720617e-06
8.988305766616785e-06
8.592325586222569e-06
2.926580829149773e-06
8.343824794389794e-06
8.643794373725263e-06
8.093461035921342e-06
8.351445386811101e-06
7.841300699413298e-06
8.049998742401209e-06
7.5874072676975975e-06
7.647105748284727e-06
7.331836594392446e-06
7.074674180400881e-06
7.361230898205953e-06
6.81589321663143e-06
7.0792300411903545e-06
6.555874635923861e-06
6.859495293466611e-06
6.293507177955763e-06
6.528282719054348e-06
6.033996645200843e-06
6.31032571132298e-06
5.763124396981586e-06
5.963660935935729e-06
5.5245645470613225e-06
5.632756716509857e-06
5.157463542244404e-06
5.453482262891599e-06
5.253407935137608e-06
4.897283600910978e-06
4.959693193958037e-06
5.167713180875946e-06
4.345465782295214e-06
5.159490584282144e-06
4.163645256756862e-06
4.483211293203075e-06
3.868170885676265e-06
4.196646557430379e-06
3.6011410505736393e-06
3.803585840722629e-06
3.325711142040505e-06
3.5255085669533838e-06
3.0515181013169604e-06
3.2167983452974908e-06
2.7761389333796225e-06
2.910211632198109e-06
2.5002766974482728e-06
2.5722664220246955e-06
2.2238260989235905e-06
2.2368188823653643e-06
1.946891813727159e-06
1.9719301776434696e-06
1.66952555007475e-06
1.6455541655926014e-06
1.3917941262401832e-06
1.3523686173488469e-06
1.1137622062219283e-06
1.0299790060060497e-06
8.354968499890086e-07
7.884552311185348e-07
5.570670751906735e-07
4.2039185615320044e-07
2.785425305672468e-07
-1.6034093381545812e-05
-1.4709868254210658e-05
-1.4766323637569784e-05
-5.035025312132834e-16
3.1480456840513594e-08
-2.7852297436257475e-07
-2.488841181069638e-07
-5.570320136197523e-07
-5.834902273438712e-07
-8.354426170162694e-07
-9.19475109376283e-07
-1.1136904945201384e-06
-1.3917042884933118e-06
-1.2721248985115994e-06
-1.6694179880682991e-06
-1.6031988236704984e-06
-1.9467659165558977e-06
-1.892531437585708e-06
-2.2236842087502585e-06
-2.250785966420567e-06
-2.5001100684570764e-06
-2.775981758027458e-06
-2.606908306182425e-06
-3.0512383612913482e-06
-2.9438082163976128e-06
-3.3258196409826985e-06
-3.2519855366393756e-06
-3.599665821290473e-06
-3.524668497321205e-06
-3.872717626356903e-06
-3.761091030975715e-06
-4.14491540527586e-06
-4.025199856506956e-06
-4.416201810223841e-06
-4.335420795287722e-06
-4.686510900870638e-06
-4.59724163550104e-06
-4.955809337238405e-06
-4.876876574859707e-06
-5.223938135795749e-06
-5.207751212233615e-06
-5.491217736283077e-06
-5.451013994350416e-06
-5.756134127896775e-06
-5.7199975753814635e-06
-6.019223680347212e-06
-5.9883523494387054e-06
-6.2822310381571304e-06
-6.2079575511359975e-06
-6.543948317906442e-06
-6.474504980628164e-06
-6.804217142520033e-06
-6.749043210984909e-06
-7.062998301880217e-06
-7.01309429079895e-06
-7.3202511088249204e-06
-7.348212514771345e-06
-7.575813342698067e-06
-7.64536399523327e-06
-7.830014129510964e-06
-7.77027433420582e-06
-8.081308742500173e-06
-7.994678471550092e-06
-8.335249702573066e-06
-8.292785849683552e-06
-8.570514023257255e-06
-1.0148657878595954e-05
-9.019107671131987e-06
-9.549343986505687e-06
-8.867501182284155e-06
-8.65018669491549e-06
-8.92171780057262e-06
-8.785530629968164e-06
-9.88451404435622e-06
-9.59620215727636e-06
-1.014751653977645e-05
-9.92913680580782e-06
-9.644456686423871e-06
-9.456898034158691e-06
-1.0080046200976704e-05
-9.821259704779212e-06
-1.0260045198891422e-05
-1.0131162850762176e-05
-1.0506415196826409e-05
-1.0389224549040977e-05
-1.0731785093279681e-05
-1.0613290562439087e-05
-1.0959756617995834e-05
-1.0805034350572705e-05
-1.1183853755955904e-05
-1.10943362753145e-05
-1.1405761391801854e-05
-1.1379433220537398e-05
-1.162491372470738e-05
-1.1841511680175949e-05
-1.1621524152178965e-05
-1.2054962325978094e-05
-1.1780210835542917e-05
-1.2265233754060135e-05
-1.2018730942447003e-05
-1.247359445053685e-05
-1.2259015354422212e-05
-1.267964424077908e-05
-1.2410980263789362e-05
-1.2882614727998095e-05
-1.2621769532131454e-05
-1.3082645601229284e-05
-1.283203650211877e-05
-1.3279631628766962e-05
-1.3052727379868974e-05
-1.3473542525054844e-05
-1.319405534047517e-05
-1.3664305628347283e-05
-1.3361246751294639e-05
-1.3851954456520658e-05
-1.3555614357533104e-05
-1.4036149907304856e-05
-1.379274368509273e-05
-1.421876079159427e-05
-1.3949434656241578e-05
-1.4398412546278724e-05
-1.4151119344222585e-05
-1.4573484877879009e-05
-1.4272103542002509e-05
-1.4745520867905004e-05
-1.4480408484678144e-05
-1.4914056243138524e-05
-1.460175364862414e-05
-1.5079171636252586e-05
-1.4796276258193534e-05
-1.5240799765569005e-05
-1.4971025918466742e-05
-1.5398930373065925e-05
-1.5199046630096522e-05
-1.5553486520823464e-05
1.472479783430333e-05
1.4430940912780805e-05
1.334755873216279e-05
-1.5704614671352544e-05
-1.5378854617016936e-05
-1.5851643225699268e-05
-1.5532941655212017e-05
-1.599936326284182e-05
-1.571910638781384e-05
-1.614326767708187e-05
-1.5922152211198162e-05
-1.6279638598169487e-05
-1.540950166227136e-05
-1.4390486816629603e-05
-1.4321998823672145e-05
-1.6413335379876323e-05
-1.610981320388246e-05
-1.6543024837808477e-05
-1.629055416494177e-05
-1.6669042016936624e-05
-1.6384032050016708e-05
-1.679127504710855e-05
-1.6556253676050728e-05
-1.690973392606816e-05
-5.335016111205558e-06
-2.695810448978673e-06
-4.274856611420732e-06
-1.7024397501196318e-05
-1.6709977388817662e-05
-1.7135253899800433e-05
-1.6838789327502804e-05
-1.7242291437237985e-05
-1.6982992420575346e-05
-1.7345493451002055e-05
-1.7080465202799892e-05
-1.744486719125834e-05
-1.754033211165037e-05
-1.7226747895480512e-05
-1.7632137811985988e-05
-1.7374108512774934e-05
-1.772393875949972e-05
-1.7400964007736768e-05
-1.7810529129321596e-05
-1.750693519636218e-05
-1.788955080471182e-05
-1.7653143095917086e-05
-1.7965551683074035e-05
-1.770890116255047e-05
-1.803729361453703e-05
-1.7710041329198027e-05
-1.8105091513922746e-05
-1.7806634208370596e-05
-1.8168842490699152e-05
-1.7931368466842617e-05
-1.822855478838199e-05
-1.792384746957633e-05
-1.8284205631662322e-05
-1.7984694987897543e-05
-1.8335779219262526e-05
-1.8070217014390726e-05
-1.8383256369903886e-05
2.414259021159048e-06
2.8107858980831237e-06
1.674179752164319e-06
-1.842661721615971e-05
-1.8100459773638588e-05
-1.8465840181181826e-05
-1.8192623349719564e-05
-1.8500902844557046e-05
-1.8189699743652898e-05
-1.8531779046513053e-05
-1.8284348217492597e-05
-1.8558449252723968e-05
-1.8244360114480696e-05
-1.8580861686468078e-05
-1.827517946856141e-05
-1.8599077396166373e-05
-1.836062909494182e-05
-1.86127283793098e-05
-1.8328386484392813e-05
-1.8623041268473032e-05
-1.8328252326883066e-05
-1.8625281293555918e-05
-1.8368528810771557e-05
-1.844086314190051e-05
-1.8094062899000332e-05
-1.8009654019466784e-05
-1.8004967203553284e-05
-2.461174284760672e-06
-1.785089408356487e-05
-1.785214378992131e-05
4.850456542128123e-06
-1.7796081356854397e-05
3.3405368359089963e-06
1.355692116620248e-06
-1.7764657023327465e-05
1.4618989661286142e-05
1.3400876136862544e-05
1.4181837640471429e-05
-1.7602113931571715e-05
-1.7619663387888125e-05
-1.75881760718901e-05
-1.3882108267780333e-05
-1.7346566466140233e-05
2.8727310730955186e-06
-1.711200403252869e-05
-1.716127688203895e-05
-1.704058290921414e-05
1.6189885436178056e-05
1.4802539367077007e-05
1.640370035087478e-05
-1.6994020736724956e-05
-1.6805729862472664e-05
-1.6662670798357975e-05
-1.6572488644749507e-05
-1.6186083824919324e-05
-1.6290634867885207e-05
1.0952209454991163e-06
-1.619110348543524e-05
-1.5925931769128133e-05
-1.568030551437228e-05
-8.808039679702655e-06
-1.4953139070387836e-05
-1.5175246056017356e-05
-1.529796713240868e-05
-1.4599347662591162e-05
-1.42426540478956e-05
-1.4522499147157368e-05
-1.4249965327937815e-05
3.6627530491241303e-06
2.095673082524304e-06
-1.3865502688477026e-05
-1.3689354213997078e-05
-3.5036839665092803e-06
1.3326179550901788e-05
-1.3291991587803607e-05
-1.2991565709011753e-05
-1.2802252045649846e-05
3.7746800983273835e-07
-1.2452281881402167e-05
-1.21472786729726e-05
-1.1977288365805954e-05
-1.3362202073597737e-05
-1.3469229338960878e-05
-1.1632290739459654e-05
-1.1321702655582075e-05
7.533886286738219e-06
7.61039390103962e-06
8.49056057880444e-06
-1.0944785634760488e-05
1.2377385738326902e-05
1.0460014886880126e-05
1.1140219802987418e-05
-1.0594866080540466e-05
-1.0222667835583844e-05
-4.762044158720263e-06
4.42513672362553e-06
-9.784962333013402e-06
-9.483539835450253e-06
-9.103853944501006e-06
7.648346107444269e-07
-2.5889522132413064e-06
-1.3259240410537198e-06
-1.9236791803494716e-06
-8.084312952564992e-06
-1.3597012175550346e-05
-8.35513160197072e-06
1.5488522483038552e-05
1.4647176579070687e-05
-1.1903054338293953e-05
-1.0644932238878048e-05
-7.486641365901579e-06
-7.146643356872962e-06
-6.808335496164259e-06
-6.460551012635326e-06
6.329216149250823e-06
6.4578674492521266e-06
5.459898586525914e-06
-6.08914196904932e-06
-5.7454497072970605e-06
1.5234413962565778e-05
-5.351687822933249e-06
-4.976122823364404e-06
1.2286470570793878e-05
1.0981830850981394e-05
1.2275700008629765e-05
-4.593509241504834e-06
2.059551884332826e-06
-4.2533002378440255e-06
-3.7953966131018744e-06
-1.24906442547974e-05
-1.1223945283867896e-05
-1.257814562247083e-05
-3.4673612447981376e-06
-5.225509608856561e-06
-4.101365984479648e-06
-3.0407981257051003e-06
-1.4939122781946484e-05
-1.493372183143042e-05
-2.621796926038549e-06
-2.322865590078634e-06
-1.919117702001073e-06
1.0543319599999437e-05
1.0532143776849669e-05
-1.5662642940893356e-05
-1.4350362635641447e-06
-1.5380110907179484e-06
-9.574447211510294e-07
-5.347963385095295e-07
-1.8211168498951053e-07
1.2437678609691298e-07
4.3078326674229445e-07
9.950515152076726e-06
1.5065821068762067e-06
1.012933248196175e-06
5.672515852385373e-07
-6.985489860480868e-08
1.100186733070547e-06
1.990508501256217e-06
1.3002972021883761e-05
2.4346212153118288e-06
2.8733046835444573e-06
-1.6048866415959668e-05
-1.5059200848729019e-05
3.2781140292521833e-06
-1.5937301506860176e-05
3.6256905970205926e-06
4.15064532070611e-06
-3.912690884057991e-06
-4.131396208719789e-06
-3.26867659244384e-06
4.496384714934853e-06
4.864323348053224e-06
5.2488604174471366e-06
-6.8549876463368725e-06
-6.3758054574866185e-06
5.669967578883305e-06
-3.3514198065560677e-06
6.011281319679639e-06
6.443966910519132e-06
6.8207786994199216e-06
7.26476131965499e-06
-1.9540555890604542e-06
7.685602334285375e-06
5.72930666630217e-06
8.186888375410521e-06
8.631054349039435e-06
9.050647906910399e-06
9.568953562694606e-06
1.6187614319294344e-05
1.055014410027115e-05
1.020101885953856e-05
1.0731835056045866e-05
1.1013149324394912e-05
1.1308487835201215e-05
1.1660891231738932e-05
-4.150093082860322e-06
1.1852143851654051e-05
1.2154473342790664e-05
1.2411241218941354e-05
-2.717599120265904e-06
1.268637784911163e-05
-1.383910390890315e-05
-1.323422066857184e-05
-1.4111711886687839e-05
1.3047500358079003e-05
1.3351812846016478e-05
1.3649437017379017e-05
1.3783881532088188e-05
3.954771231521805e-06
4.473659916501781e-06
3.514132577457664e-06
1.400650139879891e-05
1.3389189855504148e-05
1.4306694597170962e-05
-1.6263950848431543e-05
-1.556126906203152e-05
-1.5400139392460954e-05
1.4478343254712498e-05
1.4758706775539075e-05
5.599627492980541e-06
1.4984968392861844e-05
-5.506716156018711e-07
1.5217597910004483e-05
6.5214083307066325e-06
1.5423159580977736e-05
1.5467390823358024e-05
1.5850936927698276e-05
8.912353301227609e-06
9.178830080373962e-06
8.070625129837686e-06
1.599520357309482e-05
1.7941467732691384e-05
1.6543175653805988e-05
1.6454878386790037e-05
-1.579097417306103e-05
1.6820058485510375e-05
-7.649120820389267e-06
-7.137527288643601e-06
1.6872773428967542e-05
1.7027514943804806e-05
1.705054042265464e-05
1.721214694189996e-05
-1.5389513053736513e-05
1.739727447479452e-05
1.7485007501362334e-05
1.1376295683351675e-05
1.7603099028752803e-05
-1.3349699465351184e-05
-1.3425980369274171e-05
1.7702082819787477e-05
1.7765689596744003e-05
4.289765974778989e-06
1.7869371658612948e-05
-1.2800953618126454e-05
1.7890169536545193e-05
1.8045352505023063e-05
1.7968914321344146e-05
1.802940834412733e-05
4.339588978633575e-06
1.7937528866740753e-05
1.7938669986872175e-05
3.1038551271820875e-06
-1.6086004758253055e-05
1.7949456000415742e-05
4.983476851190416e-06
4.976039760276016e-06
1.7916515182177066e-05
1.4617905807954467e-05
1.7947388835551623e-05
1.797278185148476e-05
6.361060930967007e-06
6.804639035421946e-06
8.24068065392417e-06
9.06889884894449e-06
1.7759829193435062e-05
1.7707149519146472e-05
2.403120416146812e-06
2.4134274682918263e-06
3.9436318454946215e-06
1.7634409707777132e-05
5.490898628116756e-06
1.7458659915387717e-05
6.029738995146404e-06
1.711450409565147e-05
1.7283335229268627e-05
1.7063800920197045e-05
1.6918643010806994e-05
1.6873894597026838e-05
1.66857534173069e-05
-6.19027661529447e-06
1.648615684619144e-05
1.6424693160481315e-05
-1.0777401191987968e-05
-9.201103036868653e-06
-1.1422755894410123e-05
1.619730255688826e-05
1.593749474725049e-05
1.5831527579007355e-05
-7.553423557077783e-06
-6.9588165153575e-06
1.5298928730661015e-05
1.5314783884889e-05
1.5180663886916534e-05
1.4871961031577938e-05
7.586076726393374e-06
1.4367586546716046e-05
-1.75757596344536e-05
-1.6775365225344672e-05
-1.7024726276290788e-05
1.4061012460476215e-05
1.3741474832791438e-05
1.3611758304073594e-05
1.3326625697167615e-05
1.3158410961494673e-05
1.291568025585065e-05
-9.793296298493246e-06
1.262549726909064e-05
1.2220665389304632e-05
1.2074594611913196e-05
5.196897694500665e-06
1.1776693350475775e-05
1.1524600078338785e-05
1.0730089829079973e-05
1.014531080305317e-05
9.550060789768088e-06
1.1185935698849134e-05
1.0779873536478122e-05
1.5568719347138697e-05
1.0389259031313263e-05
9.951467121567616e-06
-8.637089024892029e-06
-9.816632699580746e-06
-1.0788491598800862e-05
8.492670684530226e-06
9.597547378883026e-06
9.184423423150323e-06
7.898332805115595e-06
8.969577422598722e-06
8.630967549534909e-06
8.32668883995044e-06
7.990889483658196e-06
-2.4234537289527673e-06
6.861574047492537e-06
7.224055526107762e-06
6.106387679255128e-07
1.2244074579480452e-06
6.579201057489702e-06
6.305741247351656e-06
5.575607895585432e-06
5.112337292336325e-06
9.266331932734273e-06
7.166680757064441e-06
8.861285961593777e-06
4.3927663818525366e-06
3.843078420392558e-06
3.5914773665817864e-06
3.207115808439182e-06
-1.642056166620294e-05
2.659697570370231e-06
2.125004862992617e-06
1.7727481113134269e-06
-1.638992050858528e-05
1.3133054429196527e-06
8.884898952790908e-07
5.427627636086689e-07
-1.3226387030289155e-07
1.3718720828542288e-05
5.574783869599649e-06
6.08052735072066e-06
7.405725747045543e-06
-4.1369785711405776e-07
-5.031026018649329e-07
-8.453916961780791e-07
-1.1342778471342061e-06
-1.454792980620014e-06
-1.7964804248871099e-06
-2.103570117558379e-06
-1.1389090118358216e-05
-3.4524208825568e-06
-3.1384179243681774e-06
-2.811857573741452e-06
-3.7717637089629813e-06
-1.9007373840812476e-06
-4.161211373814015e-06
-4.652129795419214e-06
-3.115320196343577e-06
-3.641181040880583e-06
-5.1537789259832725e-06
-5.616646416858292e-06
-5.981034058998102e-06
-6.309202228634718e-06
9.002851375561792e-06
-6.730314394598215e-06
-7.177955529781748e-06
6.416670806592953e-06
-7.691859847145868e-06
-8.193136149217723e-06
-8.688842425255683e-06
1.5787449292584057e-05
1.5797235516296428e-05
-9.157870314541818e-06
-9.562579064138597e-06
-9.804323938449916e-06
-9.391797762645747e-06
-9.6177395185294e-06
-7.408857497294574e-06
-6.134708184998766e-06
-9.981824855331418e-06
-1.0412911917774823e-05
7.990394466537383e-06
-1.0760273616275044e-05
-1.1052991597262976e-05
-1.684426299257009e-05
-1.202494040780558e-05
-1.1604522564294492e-05
-1.2058452117626786e-05
-1.2199712059203387e-05
-1.2507827952112171e-05
-1.2827634524204161e-05
3.2897588434041958e-06
2.5427044077433246e-06
-1.2966314116385562e-05
-1.3183236860832711e-05
-1.3591119160685573e-05
-1.435654213759885e-05
-1.2450418557551185e-05
-1.3896761695869747e-05
-2.57121448574549e-07
-1.4220124701254273e-05
-1.6739095630133478e-05
-1.5741177431306705e-05
-1.4423800224666476e-05
-1.4658758730673703e-05
-1.4821882182895195e-05
1.1548498926424162e-05
1.235539450338461e-05
1.129386790046322e-05
-1.5068871556858736e-05
-1.0159211527781667e-05
-9.456833018716414e-06
-1.5146483100852269e-05
-1.5404954695778084e-05
-1.554526364929573e-05
-3.7887164531253877e-06
-2.959219434945963e-06
-1.574946056285593e-05
-9.101602250863815e-06
-1.1330787807667297e-05
-1.5998058643324393e-05
-6.370895665727608e-06
-1.618668204430318e-05
-2.952663044351324e-06
-1.636398864480126e-05
-1.652944642192757e-05
-1.6625890546699773e-05
-1.1451968712429241e-05
-1.7159839693517124e-05
-1.705065947121412e-05
-1.589868799901144e-05
-1.5237278405392846e-05
-1.7351661392318467e-05
-9.664315836181989e-06
-8.333554469311202e-06
1.0523256487571873e-06
5.511446461190545e-07
1.1514717329061123e-06
-1.7426298769112686e-05
-1.7627622305991175e-05
-1.760234936046133e-05
-1.772433055022603e-05
4.4964790216644805e-06
-1.7669338287436593e-05
3.034488621325209e-06
-1.7818528514981238e-05
8.972790392966015e-06
-1.794885381914747e-05
-3.193427974191611e-06
-2.670389278430677e-06
-1.7850815572108793e-05
-1.8014608830917607e-05
1.3324137587842181e-05
1.2583046296166861e-05
-1.7935002136932867e-05
-1.801384564857434e-05
-1.547249045446974e-05
-8.482668803825809e-06
1.6801700454999034e-05
1.575242779275115e-05
1.6160583718037086e-05
-1.8158635321641122e-05
8.377212176669829e-06
-1.7474980194647622e-05
-1.7341045376903165e-05
-1.738512301988463e-05
7.120383907690865e-06
7.122713327348974e-06
-1.709461457168555e-05
1.4758843795137659e-05
1.4345869205470546e-05
1.5183188685804574e-05
-1.72694053303037e-05
-1.7139118215222187e-05
-1.1292429426130654e-05
-1.0336223191611227e-05
-1.0334579422457501e-05
1.5441306635101686e-05
1.5399357766679644e-05
1.4132578766316688e-05
-8.434350619470219e-07
-1.2299212237001918e-06
-2.5146586090346305e-07
-7.504071513515542e-06
-1.687760661452623e-05
-1.6716816676906765e-05
-1.1659645293605466e-05
-1.1054313472053612e-05
-1.6634603509867732e-05
-5.314758878214165e-06
-1.6332340822308857e-05
-1.6179124524117345e-05
1.2613885124945143e-05
1.1940009243318881e-05
2.4647542444047527e-06
3.5992624170973e-06
-1.5807192566453936e-05
1.2340375996546422e-05
1.1698186188787522e-05
1.135127405321638e-05
-1.6771285224734746e-05
-1.68167041318198e-05
-1.6308001280934367e-05
-7.466168121948516e-06
6.726874262241512e-06
1.6126671728481515e-05
1.5505394409282664e-05
-4.69693356122572e-06
-4.861162625641207e-06
-1.4400152713202645e-05
-1.4739845379128832e-05
-1.3961380932672801e-05
7.44445184289754e-07
-6.041337641554049e-07
9.69520775093906e-07
7.993218136701678e-06
-1.331152264134339e-05
5.200584728365926e-06
1.6803567237055234e-05
1.703719852825287e-05
-1.0644188601639341e-05
-1.0918397441573563e-05
-1.0334216437271752e-05
-1.2808125242914748e-05
-1.1670898479692998e-05
-7.89345727015202e-06
7.358112116775055e-06
-1.11826331941601e-05
-1.078709811460227e-05
-5.483360156853341e-06
-1.0273478169645933e-05
1.4491949751499084e-05
-9.735361036009124e-06
-4.175524288362089e-06
-9.234235652768227e-06
9.741135838904431e-06
1.0120935142302708e-06
-6.86623335968926e-06
-6.4465903704345565e-06
1.590275157757348e-05
-6.122382790972065e-06
1.0342796558414156e-05
-5.669375009394664e-06
1.6678874467881765e-05
1.0091340644717968e-05
-5.1776230395130915e-06
-4.710379219055482e-06
9.53110453908731e-06
1.0051237067645595e-05
-4.1497959205054086e-06
1.353827989723368e-05
1.3472538495118606e-05
1.1975013060606892e-05
-6.588311816109537e-06
-7.0941570723566965e-06
-6.287953888259654e-06
-3.2720765644307926e-06
1.3148782940406963e-05
-5.5816552302638235e-06
-2.698257006597194e-06
-2.204103876209593e-06
-9.306243368784801e-06
-8.496838393602514e-06
-8.34039603620131e-06
1.292097562199445e-05
1.3422088886036587e-05
-1.7012319321289789e-06
-1.2015982694450474e-06
1.1431728440845483e-05
1.2060491799803589e-05
1.1256562283803235e-05
-7.204993052396502e-07
-2.515978374380038e-07
1.2958098443920005e-07
-1.5756919840915245e-05
-1.651476511132386e-05
1.6086933699420587e-05
1.6317017988617804e-05
-8.604240019165036e-06
1.6394602084009077e-06
2.2116498038646627e-06
1.8581459023685003e-06
2.8588275757621368e-06
-5.951675101115154e-06
-7.4382357169085095e-06
-4.511453555145163e-06
-5.015985264789614e-06
2.0815715389492817e-06
-1.4317685483110114e-05
-1.3966784351623549e-05
-9.406926189725173e-06
4.154822048314999e-06
4.7878130255855355e-06
-7.907314150046169e-06
5.354246116277127e-06
1.3730888138847158e-05
6.463791370138015e-06
1.2223004415417332e-05
-1.0730994099883854e-05
7.133578616897659e-06
-1.0391559815252873e-05
-9.54821002969894e-06
-1.2886197961893382e-05
7.639531381857942e-06
8.043237720020698e-06
8.619144851477987e-06
3.4406606283367513e-06
1.4433511890710716e-05
9.201009646340046e-06
5.09741718517724e-06
1.0167255836456906e-05
1.2781989055979517e-05
1.0991513854845603e-05
1.1400027306812577e-05
4.268705672738658e-06
4.198551887596022e-06
1.1851739913331894e-05
1.2160541165266191e-05
1.2587630829797255e-05
-3.7239890006483704e-06
1.2887309362764952e-05
1.3354215525612117e-05
1.4775455784150337e-05
1.5407052176874502e-05
1.4549199941187837e-05
1.3553415908907068e-05
-2.1407632544310595e-06
1.3993452508871383e-05
7.155379906133104e-06
7.316063879824943e-06
1.4191736686828055e-05
1.450432938157262e-05
1.0937755662883667e-05
1.482817759449908e-05
5.767705667859472e-06
1.0573418564971745e-05
1.75654018866875e-05
1.6374673560283367e-05
-1.9745378607456812e-06
-2.4376491819390497e-06
1.6549773202980006e-05
1.672201771133894e-05
1.7344741544510423e-05
1.7368863531411006e-05
1.69527299759219e-05
-9.507412482421108e-07
-4.480968077722526e-07
-8.966023008804636e-07
1.4196039056218852e-07
-8.596047004502145e-06
-9.207092422529945e-06
1.7039358206912155e-05
1.7186976261482565e-05
-6.356167360500678e-06
1.5339069041819818e-05
1.698752121936703e-05
1.1510578668473433e-05
-1.6745094024556895e-05
-8.392833184085386e-07
1.7593010425933946e-05
1.7557690724680948e-05
1.1181681853121567e-05
-1.0652583448164391e-05
1.7448539454974004e-05
1.7499683977192266e-05
-7.84809153818671e-06
1.4097872626845926e-05
1.6221539975420283e-05
1.534548913841865e-05
7.895525640626365e-06
1.7310936371007657e-05
1.1070052079298604e-05
1.73111516289515e-05
1.4396356804166591e-05
1.3808564713594035e-05
-1.653960818373288e-05
1.705388938336493e-05
1.5263106131976233e-05
-1.8452340925799892e-06
1.4429714079753619e-05
1.6801461783333557e-05
-1.17097088917848e-05
1.6491999720293296e-05
1.6400740828965304e-05
9.780287125780265e-07
1.6083464495340393e-05
1.5996907882784726e-05
1.5922601777180283e-05
1.0124131088753374e-05
1.5696785938399346e-05
1.5384106186770836e-05
-1.3475707457868054e-05
8.10449838166364e-06
-1.3258508924263408e-05
1.2607142503840911e-05
1.4858022021500572e-05
1.3836559700552528e-05
1.334579707182275e-05
1.2836913611354207e-06
1.312574629145187e-05
1.5694329542748947e-05
1.2878614711017747e-05
1.2472555990146416e-05
1.5759526968774382e-05
-1.2080582017924801e-05
1.162582231702704e-05
1.1294456393664569e-05
-3.972974357544258e-06
-5.527121265155008e-06
1.0789692802922803e-05
1.0323429729238563e-05
6.878185767727587e-06
1.0011967319498983e-05
9.595708350740752e-06
-1.1885029579933219e-06
-1.641087409387666e-06
-1.4181200360784285e-06
9.296937741653074e-06
8.872149139347321e-06
1.4579626035156034e-05
-1.6281765564026505e-05
-7.270479394410444e-06
8.681016718936889e-06
7.334333541030826e-06
8.686906371887088e-06
6.09915549264616e-06
-7.1583414340251415e-06
-6.527689548559732e-06
8.177743423517723e-06
-7.76855229156724e-06
5.518579865793885e-06
4.888208970745167e-06
4.196294303583845e-06
9.177303175762109e-06
3.5882098846265855e-06
2.9129093078201423e-06
2.064704682831186e-06
2.2210755971880423e-06
1.5361602532224829e-06
-1.3954011447007585e-05
-1.4460024447103368e-05
8.62522368723426e-07
3.6650331964855283e-07
-6.59056764190226e-06
-1.5367705094357653e-05
-7.337002833797496e-07
-3.6780473444478983e-06
-1.3026170935072158e-05
5.393616980534742e-07
1.0541544459771616e-05
1.0261549405698596e-05
-4.407073932305676e-06
-4.846401457171901e-06
-5.342517890416868e-06
-6.002136105075376e-06
-1.2950689274645166e-05
-6.565900176094088e-06
-7.203268187898731e-06
-1.6210171091361912e-05
-7.7592639349881e-06
-8.035661751673219e-06
-8.487196215250513e-06
-8.971906422292482e-06
-9.318007178290868e-06
-1.5946582199235768e-05
-9.762444365766747e-06
-1.0214906294986216e-05
-7.695915802988574e-06
-1.2356286765241348e-05
-5.821140102261135e-06
-1.2475750845981656e-05
1.0252253035671332e-05
-1.2649822593844856e-05
-1.3308226190259685e-05
1.3046795107387193e-05
-1.652937380247246e-05
-1.7321972069104937e-05
8.142626753880187e-06
-1.3678189663468314e-05
-1.3972649055376571e-05
-1.4306619048277002e-05
-1.6854034366312234e-05
-1.4644311746851506e-05
-1.4994240406808e-05
-1.5343079596210796e-05
-1.5566105517113435e-05
-1.5659444496792364e-05
-1.594226562662886e-05
-1.6098246112693943e-05
1.4308187535753917e-05
-1.6542774048588597e-05
-1.6928937296268196e-05
5.22382034571637e-06
-1.713216652648439e-05
-2.4186889309905696e-08
-1.5432006341738225e-05
-1.7216181278183974e-05
-1.7156789139491928e-05
-1.7445642897956882e-05
-1.7753549813858915e-05
-1.7498343791442347e-05
1.3053879588220727e-05
-1.5454250622586416e-05
-1.499246850396311e-05
-1.1966961758894625e-05
-1.2494873601087435e-05
-1.4861708964019973e-05
-5.032490151650592e-06
1.741160094837553e-05
1.5012988677477575e-05
-1.3948802636922237e-05
1.7511969724124834e-05
-1.3783663584316443e-05
1.7367684123067517e-05
1.3172373404752228e-05
1.2259896326525817e-05
-2.142187813773486e-06
-1.1945694678967238e-05
-5.491021270263324e-06
4.866018960097322e-06
-3.373334233438082e-06
1.6960503208573467e-05
-1.6938635095936162e-06
5.79825430074304e-06
6.27379475322522e-06
1.6952170849530163e-06
3.328732240989055e-06
1.0864417226674587e-05
1.6795977193297096e-05
1.6400013582952582e-05
1.633628895957011e-05
-1.3822041210449132e-05
9.440855039390639e-06
8.965810641047224e-06
-9.801314138040892e-06
-9.219712829501698e-06
-1.6660808799524248e-05
-1.6790589710124198e-05
1.6775510004252874e-05
1.695194155885085e-05
-7.407740422850882e-06
-5.149801442049521e-06
-9.661465442499597e-06
-8.44870025340723e-06
1.398083688506773e-05
1.6638760861486864e-05


==> output_bu_20240409/example9/nPred3/stepSize0.02/gfsetFinal.txt <==
3414
-2.360366814093605e-06
0.009402249031559954
0.00764149764347637
0.0188113792855432
0.017955937643261744
0.0282408559642095
0.02987746400742725
0.03769388525782652
0.03867251765382119
0.04719325590044734
0.04954421047442674
0.05671533585019513
0.05958853346674093
0.0663245681063726
0.0735721767184856
0.0759727536866302
0.0870628550848515
0.08569834726062059
0.09390942067729907
0.09551428277378841
0.1122370157780043
0.10540393373719299
0.11715454165332095
0.11541989048136636
0.133162981183303
0.1255168702079027
0.14065984094067416
0.13575862372941822
0.1600328110287575
0.14612603421039633
0.17223060157223605
0.15661639246335923
0.18106830570678895
0.16727098818748723
0.1859848548014259
0.1780825024181158
0.20584355291068626
0.18906172223584977
0.21368657501461916
0.2002269891708859
0.23794615112725992
0.21156681661836446
0.2490894975486651
0.22315713411368573
0.26449152874967946
0.23488725235185748
0.2762968198000907
0.2468736588530276
3.4648369962392342
4.113803832714622
3.438791132719436
0.25912787261558873
0.29829653947875023
0.27160113814786874
0.32138378824822905
0.2843181097881811
0.3344911962525704
0.2973479497876407
0.3376233619130215
0.31063412665639323
0.3737387603784077
0.324213375507009
0.3671467376395141
0.3381391038995959
0.38699084274002055
0.3523591977566163
0.39166110189973724
0.3669226220019095
0.42169167838287314
0.3819053315157802
0.4481869023769569
0.3971454520696615
0.46572284634711125
0.4128399204787281
0.42896815018981166
0.4985551472220361
0.4454545997264902
0.5156705679756907
0.46240623026276323
0.5298529728007358
0.47981228407572996
0.5314297658495858
0.49768676110649007
0.5483459543204902
0.5161005831899078
0.5937567042457297
0.534991169536934
0.6236536756512081
0.5544117232633734
0.6160573839990682
0.5744404656078291
0.6306319648586589
0.5950485712655167
0.6780089200239056
0.61624257085038
0.700694469455384
0.638125856195671
0.704317692205608
0.6606114172776569
0.7462798867044476
0.6838740888386958
2.245763472702253
2.8074698924617105
2.968698403136273
0.7078519264857165
0.7953337266794276
0.7325708906482135
0.8145976251867443
0.7581197302730143
0.8234112016843639
0.7845217437568806
0.8731530705383165
0.8118025727289307
0.9131669183873614
0.8400042503099816
0.9324605152923358
0.8692085229492245
0.9373137721525057
0.8994423220768231
0.9929212979773152
0.93075248749354
1.0244337792403673
0.9632332334669446
1.0358092982914244
0.9969131241427441
1.0866253594843103
1.03189833050895
1.1016373897765355
1.0682300126460766
1.1584218490762097
1.1060210742336
1.2081687970881128
1.1453352527968002
1.2294121182175521
1.1862054786053722
1.2890616334295772
1.2290755642518632
1.4151486745560724
0.16893193304907328
-0.1281722800171612
1.2735276975815686
1.3684966221074275
1.3201838923040712
1.420879728461802
1.3688080312541417
1.482425013910572
1.419760720991676
1.5063915462197122
1.473444019687555
1.5295752096717008
1.608036954108399
1.58874378144772
1.672525021080683
1.6505340153683252
1.8015770365546382
1.716532806891998
1.5557791854121723
1.9461415387828094
1.464713212990066
1.7856323390756523
1.838709569100029
1.8590031632205812
1.9172622096106156
1.9366030882768879
2.012399624921988
2.019058694905195
2.087405275991196
2.106706523614097
2.150100663164835
2.2001442239957725
2.2517806973406924
2.2999383219960623
2.3442424200985754
2.4067966629428033
2.4249174033833243
2.5217625871195564
2.5515724057529483
2.6455861815570625
2.680037140363667
2.7789907931813445
2.8560416160599704
2.9253604995218088
-2.486997931764545
-2.648011372672736
-3.02497220824414
3.0845368997416585
3.0693827165123864
3.259795185266165
3.259832807830425
3.453421557392276
3.511940780468738
3.6716988685396315
-1.4327231230414397
-1.4023432135817144
-1.9653916638469757
3.917570347895923
3.8031996763682443
4.199705188731697
4.037147149983782
4.5289388037565415
4.31733327324751
4.922749623296828
4.6613464936851665
5.401560979309441
5.073083639288672
6.018234623724534
5.570990334586571
6.717651659363432
6.2329027437821205
7.014962495737332
-1.911387679336261
6.986244643687824
6.80071116444831
7.0026909911537105
6.920156126185996
6.999515835119477
6.935744433185396
7.000343352024297
6.938044311772459
6.999894763707336
6.964641206338928
7.000317212994242
6.962355552810309
6.999620670595697
6.937797737726327
7.002602968015369
6.988463632168594
6.912771275840486
7.009514517310439
6.861872463534481
6.726355855268993
6.597525713829562
6.012807776735055
5.89428867923879
5.4038242030223085
5.4595227544116876
4.921941362994613
4.979314324324494
4.5290687436607575
4.581959570789421
4.1998016049562965
4.2910489774304335
3.9174271001494585
4.029278672178991
3.6714499191661547
3.8140265612801434
3.4540579066139925
3.6192806383681178
3.2596825165845127
3.412451103779906
3.08441584096918
3.2093014545182506
2.9251407017778446
3.0763071218097955
2.7794804317895454
2.9265830070586105
2.6454792571243178
2.777166369282199
2.5216547836882373
2.635949934894482
2.4068252974527757
2.5461617934390954
2.2999333209920403
2.4288105508855278
2.2001493767734304
2.3570485287136673
2.1067472052015086
2.254589299350567
2.019045553819269
2.14830074021816
1.936609582658808
2.048429021678282
1.858972801885368
1.98890003510459
1.7856761620891968
1.9017408228839783
1.7164032693347413
1.8525662696438308
1.6508252122928568
1.7725104199659234
1.5885723027431715
1.7270615866558756
1.5296669692017466
1.6469294307936357
1.4732132061602248
1.5812113520213438
1.4198780362752637
-1.4096569479836019
1.3689016339804454
1.5204445904075983
1.3200723392807034
1.4378347281012536
1.2736588792539116
1.410026739767055
1.2288985742092162
1.3272406197756286
1.1862901857873516
1.1453614123536175
1.2710022425541463
1.1060059508548228
1.2245110989785208
1.06822274141018
1.1648406022815088
1.0318885175865151
1.154497271143519
0.9969216541887677
1.1305533846363418
0.9632367106682058
1.0960243992609804
0.9307589744829794
1.0422112783334627
0.8994333933702695
0.9887610637315666
0.8692082229470525
0.9800968258999633
0.8400176745025493
0.949392944844051
0.8117924630098101
0.9133415434553485
0.7845161251988018
0.872911834575503
0.7581216718881174
0.865132528223149
0.732574227297066
0.8255778478821348
0.7078483960074037
0.8211079643048996
0.6838696272317062
0.7878076504442872
0.6606361998288247
0.7496806346626051
0.6381014057155571
0.7092898917386866
0.6162665793726986
0.7038211852447405
0.5950351850651546
0.6867461809337361
0.5744155001644154
0.6509754008239829
0.5544526592447807
0.06962883248030394
0.31897625722684
0.47021704201594383
0.5349837509647628
0.6245493469495078
0.5160712585245617
0.6018614904438813
0.49771369867245563
0.5662321413169357
0.47981268247243264
0.5640321220271357
0.46237457329106507
0.532685232591398
0.44551023290642405
-1.4881565094247262
-1.2927380745336854
0.42891671086399275
0.5097890081914156
0.4128352936449422
0.478448672264491
0.39720904256031936
-0.9789216841033844
0.3818378641903323
0.46937361299958014
0.36696096734864153
0.4277311458796355
0.35234940279235466
0.424272200445447
0.3381137443544215
0.3984106054873738
0.3242672316487046
0.310600701638526
0.3781120409882814
0.29734607788239226
0.3487039769682164
0.2843346240534296
0.3463845731817731
0.2715867107155575
0.329412869672943
0.2591136419671091
0.30156966924134865
0.24689719370087784
0.2973197518944655
0.23489677412775692
0.28456208254652776
0.22313199961362898
0.2697309429872278
0.21157512983670665
0.25902141437122755
0.20022522180531635
0.23550748568533922
0.18907108055831348
0.22931040869852734
0.17807020292341358
0.21350255750339417
0.16727602554292262
0.19552192191010656
0.15662299544966207
0.19336779085392974
0.1461169938114813
0.17506250346591906
0.13575648923410955
0.16820205015287068
0.12552588189440206
0.15042124061170029
0.11541261092998074
0.14381445783790153
0.10540968496367928
0.12852390305373815
0.09551232373253996
0.12303102503286661
0.0856984347534164
0.10748075799005512
0.0759804858790552
0.10011375744348414
0.06629823425052273
0.08759770102667916
0.05675496835038432
0.07250024255763822
0.04715948469253992
0.06454423859866316
0.03769391595864279
0.049602858555352146
0.02827410812858659
0.8956882736416529
0.9796562841170767
0.747777117597895
0.018804467750799164
0.03382788240708
0.009377872019057152
0.020438274943691565
-1.466454020461059e-06
0.0031053674469018067
-0.009368372898911065
-1.748557193013486
-0.01883416430291594
-0.01093145317571408
-0.028189654108756106
-0.02326643165570257
-0.03771995896795357
-0.03617319085733407
-0.04716695400230571
-0.05265808943812745
-0.05667107619444748
-0.06631594180269756
-0.06913788289679394
-0.0759258476003767
-0.0789129370179641
-0.08567313440861594
-0.09188856661530076
-0.09545796386629633
-0.10070311074954968
-0.10537067711031053
-0.11621813617238226
-0.1153648218033831
-0.1307600265937995
-0.12546771069816057
-0.13782556445507377
-0.13569797499110775
-0.15444781961491807
-0.1460523668198855
-0.16084684829221588
-0.15655405167191103
-0.1810344401901003
-0.1671846703517627
-0.18613734058246864
-0.17800953490691038
-0.20723920949968083
-0.18897503565507756
-0.21890015557526407
-0.2001267169491217
-0.22376785894674095
-0.21146888320115323
-0.24522112975097954
-0.22303898832597183
-0.2624908663584508
-0.23478439685020372
-0.27994466449522976
-0.24675934475029562
-0.27965288342287975
-0.2589939899752092
-0.3016084218061179
-0.27144365569836326
-0.30897231048118196
-0.28419786199461095
-0.33366063667923007
-0.2971789358387052
-0.3473643126212403
-0.31046470656431785
-0.34791833659330157
-0.32405845069760375
-0.37236591230495136
-0.3379372640323613
-0.378899122943256
-0.3521827842304219
-0.40906207702908925
-0.36673793240592667
-0.4256875164085904
-0.38162215787952175
-0.4285686030392799
-0.3969913073321185
-0.4692198936909475
-0.4125920407391467
-0.486304139113128
-0.42867762432456186
-3.1849017047245716
-0.44521764393806307
-0.5064857198689853
-0.4620899607586259
-0.507176020305998
-0.47956083552972373
-0.5412681174295314
-0.4973601498009246
-0.5688672343148561
-0.5157535407926677
-0.5346572665771169
-0.6044967123594764
-0.5540490632956401
-0.6068353895157943
-0.5740625574907897
-0.6198966297875665
-0.5946313560151056
-0.6562347219840216
-0.6158368099856852
-0.6827288694059512
-0.6376594574103818
-0.7108134787134405
-0.6601650395319547
-0.7167744496305108
-0.6833800361313129
-0.7559085493126343
-0.7073197319606357
-0.7775525423675804
-0.7320262158827119
-0.8004061937508901
-0.7575465436076539
-0.8125835197713753
-0.7839072164335356
-0.8596357714751712
-0.8111706569608865
-0.8974660887609707
-0.8393324579422421
-0.9348514460520658
-0.8684926153107158
-0.9326441265651664
-0.8986998341276298
-0.9829303337326375
-0.9299637964492747
-1.0151082584765994
-0.9624058553717987
-1.0256467553694844
-0.9960341614678562
-1.0773356532305187
-1.030972104429929
-1.0958939004431651
-1.067247419812912
-1.1536099400228428
-1.10498525411321
-1.1728612035213766
-1.1442327295791723
-1.2338541023721887
-1.1851344128990433
-1.2530589025242498
-1.227758439189099
-1.3096254352307644
-1.2722770071315328
-1.3343881238286475
-1.3187280668171766
-1.4046199603887608
-1.3674261214727574
-1.433514683485364
-1.4183335448706094
-1.5067730443953276
-1.471561108711108
-1.5728396502180078
-1.527930606714867
-2.5000531012222362
-1.5866796697186687
-1.6568931776594087
-1.648876152037263
-1.7231888568462808
-1.7142884076582723
-1.7944538049095247
-1.7831548514784021
-1.878842567871423
-1.8566828786046492
-1.9339221774427793
-1.998687673350395
-2.016235374291179
-2.059679724058072
-2.103614462181835
-2.1587835400775903
-2.196817639476412
-2.220410687410611
-2.2963738458120315
-2.3247535397444734
-2.4029751772423587
-2.440636601051798
-2.5174227721537354
-2.534883630474349
-2.640461971763017
-2.662798471004363
-2.775522085780235
-2.803663900801575
-2.924793900293012
-2.917930757522809
-3.086116861064475
-3.0717576247885336
-3.26096752019183
-3.244006914464194
-3.455060946144187
-3.4235036373897403
-3.6727370402619868
-3.6217650679712925
-3.9187539017022526
-3.812314552009235
-4.201199661584139
-4.03285760690325
-4.530536703417287
-4.313865109404383
-4.923712487298662
-4.606481593396195
-5.405289009689962
-5.020840273979245
-6.015947642308274
-5.521353693082361
-6.72617108990416
-5.93764551844746
-7.010675059578778
-6.560704172000673
-6.98801012306718
-6.887971631419643
-7.002663538534219
-6.930797721368335
-6.999558106457462
-6.961051851219692
-7.0003905082516
0.048335633635428685
0.1796124061568432
-0.1352733193954194
-6.999870006400886
-6.944925872053388
-7.000354570349168
-6.933745421544766
-6.999557520357963
-6.906447327709201
-7.002687664003846
-6.91839985259388
-6.9879813685486045
-7.011302651941534
-6.898477506254357
-6.7292311174934225
-6.514757333467468
-6.014990290240461
-5.872543150731662
-5.402522871545209
-5.1812832884628905
-4.9251430884651635
-4.530442159075702
-4.695492684055142
-4.2013049161832
-4.322160209411002
-3.9188635151726947
-4.011732938448999
-3.6727468593657413
-3.777493924317425
-3.4552755593028492
-3.5848472001068967
-3.260960994879158
-3.4117098028831756
-3.0855789854131945
-3.226490354439891
-2.9262637383810697
-3.0520150385014415
-2.780596027084859
-2.9282355920846816
-2.646537950483242
-2.7841529800965272
-2.5227227126319196
-2.6456304675696147
-2.4078634110646444
-2.5382033129924237
-2.3009304156596166
-2.425943776419922
-2.2011140656927646
-2.3214475763596893
-2.107669757734572
-2.2470247077063354
-2.020003172769658
-2.1615294875467623
-1.9375199750786067
-2.0612412707863923
-1.8598630502507434
-2.0068492685908454
-1.786608777670124
-1.927759019096403
-1.7171858111712597
-1.8270967477027003
-1.651812499247199
-1.7870152814346658
-1.5892793258715872
-1.6923083768611018
-1.5303506416091965
1.73544143685328
2.112119924648957
2.1237756192460684
-1.4742013707133677
-1.6266570660275743
-1.420814888584498
-1.5381613883977616
-1.3691958586221158
-1.5073185351806748
-1.319098275225013
-1.4476312663464073
-1.272000550889087
-1.3988093310709293
-1.2277256310595919
-1.3334623223791895
-1.1850870789207852
-1.3097029036706558
-1.144183179299815
-1.262352371946498
-1.1049008769014512
-1.2040774798335412
-1.0672560276270642
-1.1754035414473625
-1.0308616881376798
-1.118970391405363
-0.9960016836677712
-1.083318422609402
-0.9623710922716119
-0.9299162703252017
-1.036441500450704
-0.8986698728156806
-1.0340834098502376
-0.8684557518681676
-0.9872896922001644
-0.8393013688306149
-0.9318895675556161
-0.8111309683385605
-0.9257171702500054
-0.7838792707630176
-0.8985686092885335
-0.7575169844134839
-0.8631543615311689
-0.7319949879007144
-0.8135835739926093
-0.707296061581905
-0.8078280801566533
-0.6833584756679041
-0.7945343254296487
-0.6601367296626235
-0.7629230828935512
-0.6376433612501334
-0.7151947992287239
-0.6158042583009604
-0.705244253587141
-0.5946130205124509
-0.6692003654868761
-0.5740367972079674
-0.664315648449115
-0.554045378493412
-0.6292487974001495
-0.5346269153576216
-0.6242356433875594
-0.5157440753535764
-0.5970834654757958
-0.4973693729923392
-0.5760065380337464
-0.479483631986374
-0.5430270704341538
-0.46213475990834263
0.878013406964278
0.9169571141515191
1.22404828221932
-0.4451641459606516
-0.5232649809335568
-0.42870322436176733
-0.5080067723080516
-0.412583138406603
-0.4837708203396495
-0.39691547599003374
-0.4580224744746941
-0.3816771047195161
0.6194676703282257
0.9443020248688683
0.8568310634295986
-0.3666934393847539
-0.43462518323338745
-0.35218375503467925
-0.4058851761331543
-0.33792695911493753
-0.40027576048091906
-0.32402988590503456
-0.3770637583260118
-0.3104918871608779
-4.304540968793453
-5.335763376227296
-4.576377117413591
-0.2971536291052888
-0.3553353664632372
-0.28419730454960296
-0.3369509638220436
-0.271417490311499
-0.31566111242187367
-0.2589810077714211
-0.30507960635410203
-0.24679837365583276
-0.23474346856413575
-0.2847233346955234
-0.22303363133686396
-0.2611663145031798
-0.21147445990205863
-0.25743473588568083
-0.20012133124702475
-0.24063759834926843
-0.1889651763835666
-0.21934747452779732
-0.17799994348095166
-0.21042829824620737
-0.1672007187073442
-0.2082680527001029
-0.15653352261668785
-0.19225156509002972
-0.14604853589047556
-0.1721695730233822
-0.13572074569185602
-0.16773274123600973
-0.12543767817857107
-0.15409766527693902
-0.11535493665478622
-0.13537688952225765
-0.1053930255017563
4.821991884704106
4.832071322306087
5.6519571914955735
-0.09544324424963599
-0.12236828794412259
-0.08567281563565982
-0.10592283670565361
-0.07592934469195864
-0.09689033917573582
-0.06629310010928423
-0.08120909388186251
-0.05670441658169639
-0.07322993612967621
-0.047156934660063494
-0.0604539234170164
-0.03768572793018102
-0.047829903918882685
-0.028230101767330845
-0.0386367186817078
-0.01879937372396511
-0.027654638445862
-0.009395507535077098
-0.014579473468977377
-0.0036749398037074473
0.021203519543696574
0.048722927708457424
0.07114076992960962
1.1985251615850572
0.0990022810502714
0.11782521057669099
0.5066151634765387
0.15226671598212357
4.928109649921197
6.026357864573243
0.17326025429529532
-0.8723951195992738
-1.1749470727715279
-0.9569822127540071
0.20834950246154235
0.2127938514719351
0.2233086368800203
-1.1284466791952492
0.2682392962578976
1.6453609596251162
0.31172293541315604
0.308622094546471
0.33125154816705876
-0.24314742003004777
-0.3051934978829289
-0.12154137616509295
0.3348821048433417
0.37413520391672983
0.39997055392524916
0.40689135149759287
0.4893990101182406
0.45275418391706523
2.924820106265393
0.45606589246982066
0.5093629735893432
0.5511801318416955
1.656791734278999
0.6382153537799337
0.608834726903766
0.6090382297927939
-0.9226636890136114
-0.9938193675264629
0.7221525983761846
0.7454627752362796
3.0278032602264653
-3.7706878074576062
0.8170244516231558
0.8171429902043529
-0.32441828114641813
1.0567979579274323
0.9058396876549423
0.9498418626530527
0.9443511692607192
-4.712391791894219
1.0395540134178092
1.0821258872711226
1.067432573388618
1.1951183760875939
1.241431211211648
1.1486285956270363
1.189254293550386
-2.7234590199579967
-2.824582344042085
-2.3516120258473387
1.2565980734286493
-1.0751375613722591
-1.4386717012384738
-0.6920859624395247
1.317741304683085
1.3961376678135078
-1.7309954701083572
-3.397472618413529
1.4987306728589689
1.5341906084927888
1.6317643283636805
6.81967830972103
4.6876970042343515
5.89040894471384
5.655684019948989
1.8356783349895496
1.17815140861151
1.8382580521531713
0.6381716248321738
0.7655424392399878
-1.7061746910797386
-2.216322009547151
1.954265050451986
2.0983046422229563
2.2135604396579045
2.2934088705313695
2.8798326682430395
3.1228943920467622
3.4642082774610516
2.419872578334032
2.5229955392608017
-0.7088225376180612
2.7084849059586094
2.8768374669604686
-1.4751163079954395
-1.9891780864747894
-1.5474324360747078
3.067267310504625
4.256719007334759
3.25922041995679
3.5570723767668
1.4363949941531833
2.025464360508289
1.5122120841853888
3.7620732911612
0.9964777257110667
2.4989280619053496
4.111341558699186
0.8140567167244903
0.825022572837575
4.4942490831389845
4.858956120938738
5.356514911250932
1.8519577893532857
2.098527304184082
0.6314291291348876
6.180750123175787
2.7699814210931217
6.795150171537829
6.8726347619525505
6.912960176604952
6.9586698931693345
6.89461246156474
1.4014502014025225
6.063790826057836
6.2871658091514195
6.437792350659556
6.896093014948203
6.747323118202633
5.262833871691703
-1.2608943430355404
4.68632482048587
4.244395077982024
-0.1989203507923563
-0.3934010217875737
3.890250232771526
-0.07440188050194199
3.6482859589358645
3.298531689055601
-4.011353056066668
-4.127507236723991
-4.661441357083517
3.1155382878601543
2.914346826396476
2.7334260040220504
2.769400158220179
3.442005539143317
2.5586499040257165
-3.2841389266730863
2.4838803076342413
2.2903099671441653
2.1596811324773566
2.0231286129766595
-4.644680132522376
1.9224799063384326
1.88931851534662
1.8049295752209
1.7137714316075026
1.6203010283710266
1.4965964211399747
0.47551815308285744
1.2886177077906293
1.3778444160481096
1.2993198290651984
1.2535471789414723
1.1968958492138424
1.1029712074247067
-4.429148067579777
1.1012368491710864
1.0331403603391518
1.0051120754895417
-5.385370652471004
0.9711994286789526
0.9950718279328736
1.222635138028977
0.9630084123443942
0.9200762797980906
0.8692117486556472
0.7958235974182771
0.8104130169393821
3.6597851865890303
3.540326712804001
4.118825199342644
0.7905629136907433
-1.189888104641938
0.7261201026048425
-0.45885606233956133
-0.5377626066648894
-0.6703272049304675
0.7146819439739867
0.6680697793294492
-2.0453999495217627
0.64292053731882
6.6810242708070335
0.6129554543837127
-0.6016881675227099
0.5864567784241499
0.6117033369262291
0.5175939318030819
2.110270849920984
2.219882913250501
2.5614876823139245
0.5069556279402025
-0.07449291668978233
0.4190017090667607
0.4235638175817928
0.609850934126017
0.35836050445679357
2.7994822668795867
3.487489056760257
0.35259399351302717
0.32457825925134376
0.3225674719242051
0.29275755613094884
0.6804797936126317
0.25675092674795436
0.23865286060054455
-1.6892364768117765
0.20991845035506662
1.1356140677388402
1.0350824661786646
0.18164151566300388
0.16151013877897877
3.953856220500236
0.13313187646522764
1.2130831479433213
0.11520420754879473
0.0886189926771152
0.07854944826939268
0.05574417256164181
4.036595793117498
0.041328843775356956
0.013764378754508037
5.036225674769
0.5210532802751648
-0.023205778573072534
-3.572957280745909
-3.8563660407998612
-0.053656224786700873
-0.6906115367642314
-0.1150589405312159
-0.09474486829472308
-3.20001170283352
-2.929444551974028
-1.4776753086399856
-2.205414656879155
-0.1429483585985271
-0.1623839267919899
-4.998981168630029
-5.506268527932053
-4.44426103567817
-0.19261401780013834
3.0879501849380504
-0.23199969535269604
3.028871778236627
-0.28719267669672066
-0.27163826138967967
-0.30700508281476435
-0.33431970037005815
-0.34717642256216424
-0.3802272259842591
-0.39744754610848043
-0.4131836593168831
-0.41635172933072107
2.0834694490806194
2.302176349441777
1.630067939817315
-0.4502191092151003
-0.4956552741490089
-0.5090825919022263
3.177383041120402
2.19524270265752
-0.6193170914695347
-0.5868769524467291
-0.5840255942512097
-0.6519455948712584
-2.069546652624248
-0.7143076333188128
0.04124412160911752
0.08646210879168356
0.00838536194988282
-0.7568167735492318
-0.8200686642897613
-0.835513108314309
-0.8778197091885003
-0.8789349448657255
-0.9265958245835756
1.410253420107856
-1.00016966054996
-1.1250801083467175
-1.0732981068713356
-3.9391534651020406
-1.1411948410200725
-1.149084431359446
-1.6637367459728951
-1.816783109389036
-2.1607045889057934
-1.2318881874694703
-1.3170618723641254
0.6440732445256551
-1.3888656918599882
-1.478908713603062
-0.4186132226902506
-1.273838322348993
-0.4107107214881591
2.149859408295445
-1.5661075099545079
-1.6751768428501093
2.9219930735849604
-1.7595761331275164
-1.8075924331687228
-1.9059278412249108
-1.9534461821405322
-4.865819803840965
-2.3326275477822964
-2.2307425581034583
6.667853336539021
6.075571616687646
-2.4706590014600343
-2.6395543895463147
-2.8392045893999924
-3.016468884150685
-2.617975133894203
-3.286398859033933
-2.5852966018925643
-3.300966505793817
-3.4429800164121165
-3.606401328020593
-3.8531067729169495
0.43011920954646576
-4.278029556551096
-4.7428930457931475
-5.273289186379089
0.42334932180032225
-5.891799541109069
-6.559155009715877
-6.820345031007194
-6.9400261344141505
1.1886883164400572
-3.7018947095036934
-3.8025693982999256
-3.0324823472543505
-6.856890888859515
4.334529714455619
-6.821730522278456
-6.8398928430345185
-6.458623820756661
-5.787725618659418
-5.305508458347854
-1.183260251713889
-3.8734672458477344
-4.135247460497708
-4.446248562216123
-3.635119548651556
5.838051517572185
-3.4441228175728384
-3.1430407474082864
4.777789171585596
5.03146736652562
-2.9413196607016894
-2.7295216871520935
-2.5623809782175013
-2.4265928258896667
-0.2924215348776189
-2.3431357214769326
-2.1952642163290594
3.6662539225434707
-2.093292454608421
-1.9571257790059324
-1.9040905538279989
0.23157760643382147
0.4147557137444624
-1.812527155421583
-1.6884662226987504
-1.6058112357333898
-1.5599608207478874
-1.4662949922568438
-3.335283816846425
-3.6011318528967746
-1.4158653465898376
-1.323021184982597
0.791358807218581
-1.2493457421164642
-1.227660771129475
-0.35446752517595576
-1.0622873596532674
-1.1728753420781903
-0.8676386372834876
-1.079030110588665
-1.0200227507042368
-0.9279468820142648
3.9933792342844088
4.551408347998896
-0.9463072387427665
-0.9157855167077902
-0.8175005310120352
0.6519214287129584
1.043455139223972
-0.772797586757961
-5.786721258964874
-0.7306232200419022
0.3332881750506842
0.48040740930078096
-0.7178961778383386
-0.6702845568372785
-0.6568937119668254
1.6890973167174412
1.4314138216809884
1.8943401125871377
-0.6038494948569061
2.4224989177479315
2.6536440396438725
-0.614012195482541
-0.5685682536085755
-0.5560458817624399
-3.7299036402666457
-4.412260004188475
-0.5269938195041922
-2.289707696107863
-1.6112985288914572
-0.48545770512394915
-2.701224222954919
-0.4596109051769133
4.0324293207399045
-0.4275367201376593
-0.397632354780481
-0.3883527751982025
1.8416657291541578
-0.292768542588779
-0.31589052026943226
0.19049601880536643
0.36629641936342744
-0.26022834110394366
2.459505716686979
3.1927160091126976
-5.656110659106691
-6.295357319749556
-5.859211470490585
-0.24291568959345267
-0.2054933542553424
-0.20195649865601284
-0.1768944231736768
3.315542687008988
-0.1686556924680965
-4.601184661603046
-0.1306554075434028
-2.3005896942890787
-0.09775587878550067
-4.140629497592561
-4.664591231190052
-0.08518430975924544
-0.05698263448619785
-1.1011181746812746
-1.2767544607813168
-0.04092909226802924
-0.019373561430548126
0.5854214455453346
2.7753361013974103
0.014587964229059773
-0.0716263892744154
0.08950588952147313
-0.002438122499073185
3.0832437336832306
0.0942671033586743
0.15634824613100307
0.17700950936625415
2.393547146254114
2.6369609657050455
0.24481171246554279
-0.7774482097883667
-0.9143145158637754
-0.7042227811369659
0.2415977194793735
0.28680385820695586
-1.5589652984081857
-2.0027826759240086
-1.805903757634365
-0.49171528516397817
-0.6008073779271432
-0.7728385148817006
-6.674196197554462
-6.382364610620025
-6.873704862210252
-1.585770764242645
0.3456177883571846
0.39505817256341547
-1.2821582442308002
-1.4480319898103393
0.40987474436118926
3.5767634839703724
0.4822520332348771
0.5092319257246856
-1.4023114530782481
-1.5774897279800564
-4.393621340601329
-4.027875736653489
0.5720117235547127
-1.3136195113967548
-1.4389463709830157
-1.658926529713825
-0.3673210913291484
-0.3555342066482506
-0.4695746315295151
2.093564610450135
-2.5714335907699732
-0.3412514880499097
-0.3530443431121887
-3.609269176629545
-3.8280506511796317
0.8144706566791567
0.7552628604413809
0.8981455235598885
5.4819459918115765
-6.5789806585912665
-6.2999963735477325
2.236209323987231
0.9882765854108589
4.388748418324583
0.16262161800538172
0.07081243243036155
-1.3990567812490267
-1.3857661891200983
-1.6239499451406507
1.1066499948095383
1.251168720963739
0.710358138035667
2.740290945056875
1.3866079991042413
1.4400132325747763
-3.588830663151144
1.5318232392617925
-0.8337791687258366
1.6574365703647849
4.70042279042649
1.7524276379820058
1.566016673685342
6.501957787748499
2.418151973638641
2.4967311879137695
0.5704742353947727
2.5439572495586082
1.2442596470698188
2.6958877255993547
0.25018364762504197
2.4279409893201773
2.8840053146141833
3.1436762282435717
1.80586046564471
1.8281300632373205
3.443568053311326
1.2025272455572182
1.2763230654968287
1.7599116587010202
-2.65957763700899
-2.5072285377552457
-2.988350837894768
3.9386015844948234
1.2788991975987567
-3.1989557435802016
4.392969955073134
4.864386591724709
-2.0792274940600057
-2.5985821547612784
-2.387267459169806
1.1501554264706195
1.0855636469150531
5.501950725935704
6.187854685703991
1.4566584363894826
1.3533433296999722
1.6709718284861632
6.741376626557146
6.863530381641024
6.946097606935195
-0.4107969704032508
-0.3500279642567239
0.5121965966543712
0.4524153693551502
1.9247508975914231
5.596539033951984
4.885842198537634
5.3186979320992105
4.228081911799727
-2.804654369605479
-2.957475912222067
-3.455379061263256
-3.205052593476578
-5.490670017997279
-0.900945862874029
-1.055065534979854
-2.218777947207345
3.3831896052247403
3.0414954749016383
2.2694246485836223
2.7823311715771264
-1.0729061796102346
2.4200150309143202
1.5865379359837661
0.46412741782752115
2.185433355496805
1.9516085779453227
2.3363583897725815
-0.06483515798858422
2.0624048297847706
2.0121619651819556
1.860088541661938
-4.933865820162469
-0.8030742037796123
1.716819924477882
3.0482495590548866
1.5256395783253167
1.343407232936904
1.366286814292408
1.2893854902382045
-4.632392109963052
4.867549295610885
1.1993216312366874
1.1874038882021647
1.0939884416245826
3.993491087420349
1.0619674745672996
0.9442325161228938
0.8426981889866927
0.6594212966999405
0.9452831489890605
0.9482473289267661
-5.247700195283875
0.8577423919350106
3.6007439744099186
-2.644889638465252
0.8589589044472046
0.8094165541216651
0.3416605316081799
0.7370812155199283
-2.9617330652402596
1.4837089278472635
-0.10692084353857821
0.44745393304455944
-5.484965883776823
-5.50225272496613
0.4147267739699558
0.3750616206430754
0.194288503755
0.16916093940900168
0.3215158242605317
6.344161044488672
6.762859513160223
6.356457642428982
6.928928338681517
-3.0236911868168646
-2.6071085068403215
0.28724356239081955
0.25103477493817333
3.9401122877687706
-0.6788874869320504
0.2552900767956578
1.5998862249272292
-0.0567097219384037
-6.331028889026754
0.11932350496884163
0.08105463003760545
-1.6662271362045908
1.666701571575055
-0.0076379342624699805
-0.13565170247102082
2.0167174322616863
-0.8589146442980713
0.4415010293657845
0.5727167593298914
-3.102754432954786
-0.18915913845571472
-1.8717471056196657
-0.21104630904544255
-0.8854212320176879
-1.0044628441768915
0.2517336780144664
-0.2630666259728814
0.7435031593370972
5.520696601607061
0.909085518994015
-0.34929498431800904
-1.5062026116144276
-0.40914993671004396
-0.427488482927414
-6.296639788131418
-0.5103346818301107
-0.5203561803519515
-0.5288416970523504
2.368912534077647
-0.5568250877618804
-0.6210181964925106
0.5057251616318594
-2.127285760431669
-1.2046524106871483
0.8656654841678758
-0.7038883313408195
-0.8799651760327585
-0.9827523747571288
-5.990500289533831
-1.037406579181908
-0.5638438448449132
-1.0347592169167594
-1.149412517174226
0.584771098973552
1.6909180735810494
-1.3096482159783223
-1.3265980119147525
-4.601967322158176
4.230029149888813
-1.4887507004179312
-1.5959870440082258
3.25723089555276
-1.6131267078768605
-1.7101291764486712
-6.67144412269579
-5.905686191257194
-6.262461459579704
-1.7741990756965023
-1.9131751218247304
-0.527839885642609
-0.4740724091655299
-2.8059969948445396
-2.0031950031907018
-2.324512998597808
2.029045982782712
3.928829891596313
-2.5910307193694813
-3.166179594446314
-2.26140726794372
-2.3373750811115532
-2.899081572566627
-3.121102708728207
-3.5172787202956624
-2.447569946076205
-3.676777169585676
-4.08567778311601
5.782155829614365
-4.599518650439198
-5.253531359706353
-0.7508283521688182
-0.8316749635689151
-6.065912427589734
-6.616280041307482
-3.7832328820808554
-0.7049029045959123
-6.770411511943027
-3.7727344498997124
-1.1803337298309373
6.799333843898371
-1.8904727724870098
-2.0985398879776596
-3.344070449028662
-3.153534242503989
-2.921995978679823
-2.6705256483015414
-1.2389248038234526
-2.493905840102612
-2.3347070665598206
-0.271020833222672
-2.1807411144261613
-2.1130852358770524
-1.9489974637633485
-1.7766663325184964
-1.7296780880379994
-0.5615188409990328
-1.6218021262363285
-1.5238947613079026
-3.1187097599450424
1.5570619338991196
2.8999014337982647
-1.1227361664578113
-2.07027187048156
-1.1449288186256479
-0.9676347389953284
-0.17023733543024264
-0.3694963704659103
-0.08396026701722012
-2.2852168515335487
-0.9068369114863173
-0.8720711515224496
-0.805142348247553
-0.17537436493303687
-0.7396294232821786
-0.7033677917456922
-0.6318309638302272
-0.5981120702056536
-0.5978229150920624
-0.5291572561791488
-0.5019553934097493
0.7176551151352911
-0.4193414075955987
-0.3264905207234927
3.969124220193209
-0.2665585609093244
6.300583994856388
-0.67129945079632
-0.23074180281316106
-0.1875836423264635
-0.13055029972128246
0.0038432149305513462
-0.024021829778227657
-1.2069696761806696
0.6432479600283829
0.7201004866208687
1.276177397641102
1.1272798422863508
-0.809118114684423
4.091816835937188
-0.08773287526410319
0.7264829087787592
-0.9638271428395938
0.0313215101276142
-0.9905254147103092
-0.05458650400234194
-0.6161712220404705
1.6474180616876848
-5.209987771461379
-1.2870559451324473
-3.7481643498387713
-3.2825038180500146
3.947721738043066
-0.1444980953721868
5.389837514054153
2.722658014960516
2.6545605443055993
-5.003179840541895
-3.8893543976053198
1.5349685584955992
-0.2501241613263764
-0.3649197259756344
-0.4105082048528287
-0.4288696723761833
-1.973820646327706
-1.9991643878179857
-1.761473384111498
-1.9242074311969608
-0.2807264030525696
0.1558169562533798
-0.04416555498948106
-0.17945770420418605
2.312388877888822
3.046396268500164
-2.5581760463929553
-2.0645018390406413
0.9847145929918075
0.3432487693268107
-0.9999998915026802
-1.0001116792319644
-0.9307167385045433
-1.0004472053704623
-0.941061967907194
-1.0010060006947115
-0.9210377851492361
-1.0017892565514113
-0.933841387833289
-1.0027954975054922
-0.9204367590190418
-1.0040236247104926
-0.938366013812415
-1.0054830321058805
-0.9176445598868465
-1.0071451175840658
-0.9128013854982007
-1.0090549506939293
-0.9429595049934091
-1.0111608448165401
-0.9221908216172147
-1.013511395601015
-0.9484920580445239
-1.0160652395461227
-0.940065449568254
-1.0188509002941624
-0.955645364797964
-1.0218508838885219
-0.9344811774590771
-1.0250680412026016
-0.9417177679013722
-1.0285026457180406
-0.9539488579368626
-1.0321631022179412
-0.9727627778640426
-1.0360283035045903
-0.9576346894094598
-1.0401224266404527
-0.9745967551468618
-1.0444174183949086
-0.955477483307097
-1.0489371500253646
-0.9686317023048977
-1.0536644633500643
-0.9754231337611582
-1.0585890545162866
-0.9901586769618572
-1.0637547721540077
-1.2488476745656953
-0.9678025234638598
-1.0203197934764872
-1.0691091753515811
-0.9948684419099841
-1.0746731000474332
-0.9934431762268495
-1.0804382401090902
-1.0020561171553461
-1.086432188287656
-1.0238732034124518
-1.0925915881697108
-1.0024353447087164
-1.0989933266651595
-1.0355970361492228
-1.1055695759621715
-1.0349231000524124
-1.1123610659844094
-1.0540188159693813
-1.1193446907412372
-1.0416207221423537
-1.1265264884681725
-1.0417956891899258
-1.1338793918098997
-1.058240229021944
-1.1414740950924525
-1.149215976510631
-1.0628924326676152
-1.1571645387590475
-1.0757444345218181
-1.1652926757874322
-1.0896098289171368
-1.17361505483501
-1.1132637283494329
-1.182119527096891
-1.1207141980429731
-1.19080780474868
-1.103543023069395
-1.1996517759190661
-1.1105316086571828
-1.2087029892156276
-1.1437889717312104
-1.2179197989951005
-1.1574976392055887
-1.2273047524576646
-1.144800439244568
-1.2368536436482596
-1.1595366979328936
-1.2465920205100762
-1.184886646931717
-1.2564616266593507
-1.1891025591068287
-1.2665354389974195
0.7776434990559652
0.5491713330182537
0.6900267796497601
-1.2767347189252003
-1.191656179971855
-1.2871046092644771
-1.2132213913586998
-1.297634182630811
-1.2368524330786443
-1.3083104488860764
-1.2311415823202583
-1.3191308844443643
-1.2373525741947566
-1.3300990549802119
-1.2566561822348463
-1.341219417973329
-1.2832124088568242
-1.352468639222914
-1.2793070311002277
-1.3638539339682
-1.2919662213226788
-1.3753822113676288
-1.3158747426052628
-1.3870256899478952
-1.3159596313828177
-1.3988063435106974
-1.338943152812325
-1.4107024910400792
-1.3395534737520427
-1.4227086889514697
-1.350705057505389
-1.4348413248855758
-1.3742119969246087
-1.4470597493939197
-1.3844336710065375
-1.4594062281376792
-0.019224449175038936
-0.0030699198991453215
-0.011995214898548181
-1.471827476300558
-1.3940276343524758
-1.4843499338857908
-1.4120535364417637
-1.4969495479275778
-1.4289125907510096
-1.5096292359158159
-1.4620804509882828
-1.5223816855934682
-1.535181982721222
-1.458532395143274
-1.5480482397420827
-1.477593211315216
-1.560920551563352
-1.4891486700391816
-1.5738411776313799
-0.9322473246009978
-0.7168986786610008
-0.8402327604123352
-1.586762908771853
-1.5341295647698212
-1.5996716120878152
-1.5394209855765095
-1.6125467015391997
-1.5467747016245708
-1.6253623270104363
-1.5606839966728583
-1.638090177790035
-1.58630655127298
-1.6506877729706035
-1.5897931273053283
-1.6631099508881075
-1.604246113592587
-1.6753008284714106
-1.6260872102775463
-1.6871781250047264
-1.6264021517275362
-1.698653289783239
-1.6366004580861169
-1.7095995276769795
-1.6576557693788818
-1.7198166207032466
1.2825652732245154
1.3323921096579816
1.171431230254011
-1.7291001845662235
-1.662615073099047
-1.737109136487198
-1.67077178933096
-1.7433720305090463
-1.6849249973757345
-1.747089227656049
-0.5178229748449701
-0.3614788624131087
-0.3323925800025221
-1.747190627595108
-1.6892756672500129
-1.7418011216331006
-1.6954998328205717
-1.72735986644706
-1.6794026683868972
-1.697895555631011
-1.6680926370582214
-1.636990868844671
-1.638606738609886
-1.5127007763281168
-1.5697117695805738
-1.1692753016735276
-1.4182896969292247
-0.6042283875633779
-0.4938734180450933
-0.37301771304761006
-0.8222181533123671
-0.2732508361502854
-0.4871343393287699
-0.14752791208380966
-0.36135544238889733
-0.07759024317539483
-0.2181849484930178
0.00046040599997519677
-0.05767524119876976
0.07621424296569423
0.15454484602531415
0.15112077512820596
0.357964282598286
0.26357030848977614
0.39153039634985914
0.5512870571128158
0.5926864482396798
0.8196920874954157
1.1697362697168308
1.1816508852552503
1.5132814128457304
1.509218418846294
1.6367545229358915
1.5940774478492574
1.6979746213129778
1.6407722090387908
1.7273515746193933
1.6665414193142372
1.7417922675582895
1.696182843340002
1.7472016765202105
1.6962103956856696
1.7470986351055178
1.703280957163732
1.7433486717817448
1.6843504230679682
1.737109709694426
1.6718894056755813
1.729104551760954
1.686573951161737
1.7198207480611853
1.6670686698364636
1.7095907455434671
1.6564833103437404
1.698653525694612
1.6471600284362702
1.6871800383844562
1.6483262225364295
1.6753005213970515
1.6289792800914595
1.663109101688343
1.624489631666956
1.6506883295588655
1.5938865050031585
1.638089713813213
1.5800665281610917
1.6253635135777453
1.5714584672374727
1.6125460520134485
1.5732269864457202
1.5996718068606595
1.5529906956086132
1.5867612909852964
1.5480425572615126
1.5738434686099367
1.5239701473777074
1.5609278628381582
1.5187732224421917
1.5480399709944013
1.4933845963842034
1.5351856382015185
1.4899580134947839
1.522374628937306
1.4643358346790232
1.5096329099061623
0.009059519403853439
1.4969535078940117
1.4390308454962768
1.484344027234935
1.43965868027346
1.4718341527139447
1.4103972608413393
1.4593939312725317
1.40204702818777
1.44707071753702
1.4348358556468808
1.3835310949005883
1.4227142989593282
1.3682567071712601
1.410697641540969
1.3692873695107137
1.3988033647295748
1.3430560190318372
1.3870289339150081
1.323064579074422
1.3753817040716014
1.3076195492546299
1.363858836945107
1.3049215237966116
1.3524656066037812
1.3087760634224166
1.341216781106719
1.284523820667601
1.3301033997424796
1.2722047459533503
1.3191342986482268
1.2620522890677988
1.3083035780416057
1.2613575224511906
1.2976354244347537
1.237479033457221
1.2871015554643381
1.236207204363456
1.2767406534223902
1.2082974673788103
1.2665269749054526
1.2004543675949682
1.25647463069481
1.195743145004827
1.2465818213079785
1.2017186396389368
1.2368578467750189
1.1773141821455526
1.2273109298284315
1.1577767004741344
1.2179052537531143
1.148933056247191
1.2087079863388601
0.3230257588519614
0.22965033374909855
0.317529656869612
1.1996614435199386
1.1338435830120963
1.1908053827969984
1.1204785685726517
1.1821086269768493
1.1265423137934605
1.173627063847428
1.0992361028851965
1.1652820845557303
1.0897197352434604
1.1571692926112829
-0.6816722360538612
-0.6459834958117985
1.1492278385011974
1.0729308665725443
1.1414486544194429
1.0657371812157796
1.1338941258680793
0.018853293654259244
1.1265305835225519
1.0394562539508725
1.1193319588235888
1.059416775364714
1.1123720433706075
1.033224763966026
1.1055566295482415
1.0283450345246663
1.0989975042194708
1.0926065655375519
1.0143307650080668
1.0864170644333864
1.027856894064959
1.0804461658545519
1.0023831764569462
1.0746754829055885
1.0003269897477025
1.0691022733054774
1.0140362454126293
1.0637487350160202
0.9932897080785874
1.0586018404860353
0.9853421533915514
1.053659645869076
0.9784106124183504
1.0489375825848137
0.9662871485861018
1.04441593218369
0.9852273952726711
1.0401203503854708
0.9676169161817885
1.0360335402772267
0.9650850899486251
1.032153703782971
0.9731150207789673
1.0285105039619735
0.9454943984184115
1.0250646334140732
0.9602848808779945
1.0218526822381744
0.9431056784167411
1.018844913894319
0.9577850464688417
1.016072022013117
0.9380846830375191
1.0135020138470576
0.9467268998388751
1.0111711814049291
0.9201663953902477
1.0090455937710805
0.9387065766680003
1.0071545882941637
0.9218390337729139
1.0054777920085403
0.9241928187505409
1.0040201442547396
0.9455697126348793
1.0028077175359322
0.9243969822560484
1.0017694466481204
0.9203271721414397
1.001019167156759
-0.7855723579571658
-0.6837250166168435
-0.811995013567731
1.0004481354078543
0.9121345456640086
1.0001219567365245
0.9031840028127045
0.9999843969727139
0.9248633364738058
1.0001196371370293
0.0006659043055698127
1.0004465581689863
0.899854613027152
1.001004765606533
0.9241872461735118
1.0018020246244188
0.9073161655073972
1.00277249643592
0.9210055908615615
1.0040340853761702
1.0054684412173094
0.9274352519930402
1.007147708399502
0.9462236033906684
1.0090401286485076
0.9370041455880991
1.011157559215502
0.9528729973330496
1.0135007920017747
0.9335401820360677
1.0160504084275495
0.9294868851361107
1.0188365687665946
0.9527844672388134
1.0218267488753392
0.9368139369643566
1.025051663189717
0.9605379971328942
1.0284769267607317
0.9393545159323019
1.0321368713312113
0.9636968375019931
1.036002385634529
0.9452458268507948
1.04008074764494
0.9597607589674227
1.044385244242409
0.9796837886942564
1.0488942580414984
0.9655726407480547
1.0536234657179107
0.967498937957741
1.0585415390490132
0.9707551894657919
1.0637012917509923
0.9971368439423787
1.0690439655149477
0.9878993372839012
1.0746148038360626
1.0041177446072955
1.0803788993045236
0.9951737203297328
1.0863452082135447
1.0064381090944536
1.092531846728299
1.0313880051724962
1.098902633322237
1.0228761886686752
1.1054906680269367
1.0409694539388556
1.1122689261805871
1.0270066202468517
1.1192370320329066
1.0376840757102455
1.126424891278677
1.0600693478263963
1.133790518702509
1.0431619045883351
1.1413283441228887
1.0596487032734803
1.149106552823158
0.013034217265402017
1.1570279907747878
1.0762849523326359
1.1651648881167815
1.1041291755868772
1.173481918269311
1.0957825244597426
1.181954939264155
1.1092263878480983
1.1906584123935002
1.199493452123002
1.1147869861554858
1.2085343609266832
1.1422723404194408
1.217742847829389
1.1579296966840795
1.2271209230050886
1.1536607177664653
1.236672994637738
1.1633116696720414
1.246381903965847
1.1709648049823156
1.2562721880617065
1.194058086204201
1.266311541275587
1.1902541664135848
1.276518494705139
1.2057953593298316
1.2868770876554243
1.220044641859558
1.2973984925098268
1.239530114321363
1.3080651753795411
1.2326010212017073
1.3188852068426873
1.2415067172474852
1.3298367026827447
1.2506766935116995
1.3409525876526838
1.2817993759513104
1.3521936915882355
1.2793765576650176
1.3635711700358182
1.293925891339925
1.3750908024728474
1.3187497458678072
1.3867268631519665
1.3201385780904622
1.3985002481678124
1.3402701983386236
1.4103810271831874
1.3373601588993116
1.4223924585939487
1.3615827808141303
1.4345011920658275
1.3619649278826924
1.4467301642640367
1.3882679452513906
1.4590496185233528
1.39234115410752
1.4714752567786964
1.4157728449660676
1.4839825725541176
1.4152216511937261
1.4965819306833352
1.4404984779957124
1.5092556415334126
1.4421274845028818
1.5219891171869453
1.4645823314483442
1.5347949053451306
0.024939579652286818
1.5476399180227565
1.482502993718782
1.5605234414683313
1.4985377469771475
1.5734326062969428
1.515107843057084
1.5863436855540223
1.535492522011613
1.5992509157686985
1.6121195878043932
1.5431756257685607
1.624935232001911
1.5695877796966677
1.6376583678151961
1.5770838915660172
1.650257152703601
1.601386427673139
1.6626817037976744
1.6021676774610238
1.674875363136396
1.61465339854212
1.6867644083633657
1.633685822378374
1.6982591245505145
1.6308456555430633
1.709175293516338
1.6481221337171628
1.7199353453224522
1.6679065313902004
1.729143778626098
1.6643406256801843
1.737149611827048
1.6682044943504586
1.7433874192580483
1.6869791866822388
1.7471091015613651
1.6946577995809444
1.7471893739184285
1.7052942779325075
1.7417495730312742
1.69284645895795
1.7272680057342313
1.6932944711690894
1.6977999382191187
1.669357891963904
1.636512658225886
1.6405388039671902
1.5125157521507233
1.5858855381037011
1.1685895409326954
1.4991137761578373
0.5941359636038221
1.2283763060758157
0.38773054016377667
0.7292954864383726
0.26518387023692197
0.48061497846116175
0.15089951305264818
0.30863303617059046
0.07655753596669901
-0.44022870100964506
-0.32486695215719574
-0.3418862994014801
-0.0005935551069079625
0.03424712267729343
-0.07581080562390557
-0.11358763659658767
-0.15138781350844532
-0.28004484733755053
-0.2642770744035504
-0.42850998222849634
-0.3888729939092793
-0.5919390062805405
-0.7245963982599819
-1.1656335745702648
-1.2444583875823187
-1.5131202706420892
-1.5182191400668463
-1.6369553304313378
-1.6398507643433151
-1.697602121313435
-1.727289806554407
-1.6666005031488427
-1.7417417121671037
-1.68251971847829
-1.7471872618473336
-1.6902776688573382
-1.747112648442751
-1.6944894474763037
-1.7433810480548806
-1.7034198918420356
-1.737155683519433
-1.6834080653999153
-1.7291662900343105
-1.6678938557356757
-1.7198937909726366
-1.6791072405113052
-1.7096745638284379
-1.6583578578181357
-1.698747518458741
-1.6450336294360126
-1.68728298427695
-1.6458424273636918
-1.6754108812060677
-1.6303484305442757
-1.6632304176493096
-1.6219859567111976
-1.650814391534436
-1.6152727596834686
-1.638223708339217
-1.5918420825690873
-1.6255045092138944
-1.5767589347747242
-1.6126931156221989
-1.57316940139187
-1.5998248441751772
-1.5504589558322541
-1.586922458934533
-1.5362189756656575
-1.5740060350370073
-1.5366506009704186
-1.561102142835949
-1.5116393273695221
-1.548210984784322
-1.4926756706521456
-1.5353672475459608
-1.0429843831795562
-1.0137694027521507
-0.8882958361596871
-1.5225657339495586
-1.46740942999815
-1.5098185223749863
-1.4682969063302789
-1.4971499847594787
-1.4449718577590418
-1.483963484853094
-1.430246679176474
-1.4714571086411647
-1.4125398055277745
-1.4590319750486935
-1.4135330666799935
-1.4467110735239312
-1.3880545987985917
-1.434488990443812
-1.3755741096163618
-1.422370435828612
-1.3763511169519003
-1.4103718847554993
-1.356656126677036
-1.3984765136659598
-1.3435718582314493
-1.3867156387118706
-1.320782343362612
-1.3750753750171294
-1.3635536895504077
-1.315579654672877
-1.3521834184179136
-1.2862186695632303
-1.340937518574084
-1.2787382706358765
-1.329826627437432
-1.282949233928528
-1.3188691393618792
-1.2559759597458864
-1.308052855033821
-1.2404054488004075
-1.2973866844199957
-1.2329296866064132
-1.2868651145636616
-1.2401196971701633
-1.2765040293893262
-1.2160664695444536
-1.2663042728690745
-1.1949834071291998
-1.2562614143758093
-1.1864282497250778
-1.2463727721964242
-1.195948037217187
-1.236664313400897
-1.1734021913384203
-1.2271061144024356
-1.1761618031811503
-1.2177366389102948
-1.1541501635153149
-1.2085202231672403
-1.1571922437203797
-1.1994969765184607
-1.1342515005955125
-1.1906363333836507
-1.1272296969053703
-1.181969040437975
-1.1135644947664933
-1.1734568082030241
-1.10701074066971
-1.165160181528877
0.5769254525824089
0.4399396312569851
0.3797420181615089
-1.1570274996504497
-1.089262375224524
-1.149092368270562
-1.0725230994357502
-1.1413479626145628
-1.0663289365715836
-1.1337649664063862
-1.057031870961725
-1.126419815475108
-0.5424821742098922
-0.47141887544568245
-0.3921219535594229
-1.1192410264666923
-1.0472638047938168
-1.1122563913975794
-1.0547112909448817
-1.105491921830834
-1.0337400866552091
-1.0988890320250744
-1.0271447880063715
-1.0925318105940385
-0.41799279556095037
-0.3222255505455382
-0.6309966613808704
-1.086347219368794
-1.0176687973630447
-1.0803762953750418
-1.0107088251527063
-1.0746107912929412
-1.0096268655257492
-1.0690293111802245
-0.9889051064350156
-1.0637034943384833
-1.0585499395258453
-0.9812658047658076
-1.0536095543757404
-0.9938558192130059
-1.0488963710043595
-0.9714991759597464
-1.0443804264236531
-0.965740754440696
-1.0400834780427415
-0.9825554806404242
-1.035993474025498
-0.9737979316044539
-1.0321370511678754
-0.9460314972821958
-1.028481557444626
-0.9492924257108665
-1.0250428133534462
-0.9687033642939303
-1.021831448114552
-0.9445596831738973
-1.0188427112601524
-0.939711070444361
-1.016038372608672
-0.9401985888242794
-1.0135031494924525
1.2946171922271723
1.0558607996327474
1.031542495237047
-1.0111584545056977
-0.9225590416296364
-1.0090393778647828
-0.940546389678924
-1.007148290294709
-0.9227840162279498
-1.0054682623331812
-0.9422112109761381
-1.0040261176634948
-0.9192162068858656
-1.0027917884087976
-0.9158882408402342
-1.0017869219126208
-0.9372021505874396
-1.0010068598690811
-0.9192959831710333
-1.0004485883861094
-0.9156156537323248
-1.0001104442165156
-0.9297113054072521
-0.9477942506587557
-0.8513889890324413
-0.8215258937620307
-0.8474107704265745
-0.02998369077851112
-0.8066115859988542
-0.8419523138406512
0.011031244944794679
-0.852418710991773
0.7763750748604279
0.7012634197402905
-0.8631637657744875
0.5951435144844622
0.48875593996405353
0.48978685951597295
-0.8412422068750044
-0.8742458799978282
-0.8963609660374567
-0.5802228900434128
-0.8695333715518282
-0.006485550795249159
-0.8605042618782621
-0.8983823129702776
-0.9028621790671598
0.5461158920119584
0.3368477099243166
0.5148634761600712
-0.9314971533249545
-0.912115850884601
-0.915394324439607
-0.9413951480019751
-0.8843895918653321
-0.9507541592852068
0.0027531460788964993
-0.9802097687648588
-0.95711755878055
-0.9597698573737414
-1.3843260635541932
-1.0281413781128705
-1.011681362096624
-0.978553224706799
-0.5804173783849049
-0.4406442358476772
-1.0211562636623037
-1.0596445997419421
0.027243345340368843
0.04181722473945004
-1.065222190776547
-1.1049401455892873
-0.022341197118934987
0.28215680029629886
-1.0917769788764673
-1.112514151603058
-1.1579631145905454
0.028048143682864346
-1.136769444028076
-1.1585094192208418
-1.2066676112717862
-0.3251189116888244
-0.498144347063161
-1.2030134171917883
-1.2305687254900746
1.0118142598445021
0.8801129116132156
1.0486190839927563
-1.2504460724145232
0.22628016009525692
0.15750005606287468
0.12968341800973188
-1.2710142946014686
-1.2828039672787457
-0.018734501491102153
0.06897734961904495
-1.2938679715037908
-1.330608085619783
-1.336419234178329
0.6528868161410719
-1.2643326133149964
-1.1184295621118066
-0.9585329642657119
-1.4189406470169308
-0.6490830149111306
-1.351402388814315
0.5433515099303132
0.42299735140155303
-0.6798325705857567
-0.584036938791042
-1.4803013180801115
-1.4633133894679888
-1.470688141240986
-1.5114138970686637
1.1470981902265516
0.9745494452122258
1.018955220570362
-1.529761824727988
-1.5669298896566906
0.6041544194324119
-1.5623279166955817
-1.5794451188792402
0.7225890012014614
0.5670401161893324
0.6001211938112854
-1.588963809394241
0.059282136247867205
-1.5941690069283112
-1.5782250565179239
-0.7278944694810014
-0.4676341078540987
-0.5842392526049817
-1.628486580044857
-0.0469181667397112
-0.03147472081435056
-1.616908653230217
-0.6839719439895641
-0.6045877547518373
-1.6090452673244047
-1.608466976049874
-1.5594811641000923
0.8649287010954528
0.6626886166733222
-0.7569260135358266
-1.3747214190611723
-0.011799940379631125
-0.7816389712684227
-0.4401233894703725
-0.16718565434108518
0.078781396019716
0.35811689666778806
1.333344479714875
1.4129984156865643
1.0050583372410198
0.5755063227784831
-0.17701848502296602
0.887145841449598
1.5710678654788355
0.7374735000412385
1.5896672375789591
1.6387552758030342
-0.471866625813557
-0.3773282119075789
1.6345770837318627
-0.475980654103963
1.5721800057407211
1.609074240545115
-1.2742780613268463
-1.1164105199425813
-1.1313297105392983
1.5865042126996947
1.5920239524443611
1.57966514321536
-1.0917128899942015
-0.8031022721998363
1.5611818927214243
-0.021294289021947414
1.4973899679216345
1.5119171163484302
1.4990731735822547
1.481532992422233
-0.04150956432157226
1.4474103018171829
0.018361356904732614
1.4122617592825841
1.375193401303446
1.3529942887200648
1.336545623379809
0.9186382623642027
1.300486436682947
1.2993810759533924
1.2534628625693929
1.2350309490763969
1.223859526753125
1.2362546347425982
-0.14458506985908118
1.1985723922205591
1.2013867168597927
1.1756015569118117
-0.6355085739081382
1.1522682187708335
-0.8511025956950579
-0.7268727195777254
-0.8087148022575936
1.1294056896648326
1.117635543124007
1.1342859931797327
1.0867751948328639
1.361579730974169
1.245013729933927
1.2174205278510322
1.0575115982487
0.671363129041305
1.0692479355388087
-0.6570460393036268
-0.530182269619104
-0.544540809453103
1.0419648181201127
1.034818439937202
0.04471668551719702
1.0105378050038314
-0.2347059090912493
0.9911054346640548
0.03717683992053078
0.9756233449481791
0.9117947481856103
0.9635962530881579
1.039166398536328
0.910469707070957
0.9368658556469648
0.928226342015174
0.8421130933583373
0.8947689235696463
0.9313084384101693
-0.7022879878210296
0.9364971570861346
-0.886368190163417
-0.5545160932420216
0.9056346728262703
0.9107360497092521
0.8801530688250558
0.8813399163637071
-0.6026406193711652
0.8992769245716107
0.8835270136170207
0.7642953245258068
0.8626161426655967
-0.8213128025974042
-0.9176070047579542
0.8611509269802011
0.8434756469909246
1.040602157146281
0.8340490919774699
-0.8944918543561472
0.8224225447451673
0.8631574863777969
0.8230981623131435
0.8392875796395298
0.12005974214823488
0.8058943060688313
0.8127146544253004
0.17763952555493337
-0.6986178346042314
0.8172235631579273
1.1597658628333491
0.926739980564928
0.8231808966169031
1.0243498404714566
0.8745589534400515
0.8600292879749407
0.9991269323171291
0.11971422089298286
0.07805173593396628
0.15305397053957912
0.8318591807321899
0.8506194769072124
1.1860385292135296
0.8829416438436569
0.9975092430520653
0.8683432227410655
1.2276665991906368
0.8602253855211296
0.07635002665996707
0.8129579065441174
0.8877797059025029
0.8755300712381465
0.8720066128840602
0.9000537414066799
0.905503995016335
-0.04266394018530215
0.9140065322787916
0.9481037104073384
-0.2999695843838048
-0.1607247947838414
-0.2072907856125181
0.9503978592027672
0.9465444953358239
0.9749415697698695
-0.1524923857569002
-0.0676060096910318
0.9137154744561964
0.9855656843582469
1.0282639925656245
1.0083652147298836
1.4783867715033434
1.0627511171510589
-0.7170459340416812
-0.5619903899061979
-0.6106796324027873
1.0810162561572303
1.0698001444966216
1.10274088711338
1.1195143374574452
1.152724381134269
1.1588408063302689
-0.11182980061894386
1.153447134108475
1.1228522714430822
1.1946134197298262
0.2035599220907453
1.2053676538060853
1.2472083516332786
1.0102629122642963
1.0536902034177509
0.8667555757739199
1.2553825081586485
1.276214957303912
0.6417287971166417
1.310371892570935
1.33711158899431
-0.07983651678761346
-0.11040744759292512
-0.13816121561892422
0.08079133785127902
1.365906401205649
1.381132157826673
0.17639354295996953
1.40050487598751
1.4315644052095
1.4371342478626046
1.4691459124525907
-1.597984152351872
1.5373226317326054
1.4942457766471
0.6623405252127162
1.2291401946003768
1.5463697641135623
1.546936226548372
1.5692093715956323
1.596980103021151
0.4951625815078087
0.3097461134094192
0.3166257013311877
1.559182544732829
1.6147155283043644
1.6349005029550454
1.6368381390810696
-0.7187147001331333
1.6281937156365127
1.6005306614926134
1.5784175659911142
-0.6391610023052422
1.4570074301164522
1.1638327204901697
0.707507230577055
0.2669989439117128
0.48019352967087003
0.7252804021423022
0.4357660183439554
0.6961782933073454
-0.20626154145186668
0.016243830867647246
-0.5557470605853879
-0.7545664170527964
-1.2127742162063275
-1.4959178471938488
-1.5792610696429445
-1.2323790497063063
-1.6236897942735442
-1.6275903965601224
-1.6024573139026685
-1.6411406986389605
-0.6066819703329256
-1.5820310138852842
-1.6017898921571343
-0.9799458635956592
-0.545264736870196
-1.5809966249852536
-1.5727416393613862
-1.568365653974919
-1.5589664181397735
0.07293679867947865
-1.51819544834817
-1.5044492782553782
0.21690129081023488
-1.4761668269025499
-1.4711270355425825
-1.430589278557079
0.4134485776482548
0.4784673345863778
-1.4022071055287233
-1.3886924046983684
-1.3761708459727653
-1.3445501104718731
-1.3361834580377023
-0.559069491302747
-0.718232573536199
-1.3022920295466849
-1.2962970431252918
0.040657924109435126
-1.2911445828105563
-1.2586600260620375
-0.8979386503233888
-1.2046306993957316
-1.1893795061469177
-0.1897589016481003
-1.1536195641712998
-1.1402105491854255
-1.1625134336105503
1.4218223589997676
1.4421323402170103
-1.1113838758695993
-1.087756604290586
-1.1149041617502398
-0.3439544622989996
-0.20816132715509153
-1.097121026481655
-0.08328109362902052
-1.077444435690347
-0.6742615606969472
-0.48876547775844803
-1.045084431828124
-1.0488596705853381
-1.0255369505387062
0.7491613675242479
0.7708665692189182
0.5978192497463926
-1.0341319509776765
-0.48071491066449923
-0.2891579631086694
-0.9893892830140912
-0.9944680103413641
-0.9718468441310623
-1.4473139380657731
-1.3566673139705672
-0.9589085890702161
-0.13479063265382396
-0.19373089617004915
-0.9616231345292318
-0.05753714181451164
-0.9464266049051111
-0.025385433845823858
-0.9452296009574156
-0.9479605740132712
-0.9157531347298359
-0.6398313139349444
-0.8884045961134629
-0.9027220467148538
-0.4747122899656525
-0.42383842645514164
-0.8839024320171065
-0.6162963528724338
-0.3735692350760057
1.3893456730012317
1.0635257534221256
1.2389546001578038
-0.8511089933306342
-0.8886775410413527
-0.8453354785338445
-0.8602413002270435
1.398118842065612
-0.8286788818801893
0.15040060572701053
-0.8394915442939225
0.9465911913191961
-0.8556045077974647
-1.5223476706827894
-1.5012386487231344
-0.8084328766835509
-0.8430488432984485
0.8615794326294963
0.857472383303518
-0.8079025505945207
-0.8392196639752622
-0.965100658343542
-0.701284710869158
0.5633912664556066
0.4085291836899844
0.4803931047787965
-0.874422167036553
0.3400634699732339
-0.7164131091014351
-0.7221261486670724
-0.7610389204968376
1.2561775820610883
1.1108564925107076
-0.6913566585523916
0.7729992032067744
0.6485599051470518
0.7313293360668521
-0.7566581946407368
-0.7771216842608383
-0.9225882201711734
-0.776052407215424
-0.9418076212539933
0.4984102304792579
0.5247949361556999
0.35041596670238473
-0.5417426492910087
-0.9977226389713658
0.3605830699932355
-0.055111355685088924
-0.7682439115970442
-0.8038371214883739
-1.0889903736959319
-1.0719481671459652
-0.8405403575198246
-0.0721197959700493
-0.8029037063903396
-0.8224112907390796
0.5291864759833602
0.3804556075740635
1.4095774227475557
1.2561012431186458
-0.8581791696470611
0.9267203921087133
0.9773177934998031
0.8445857870914598
-0.8120102753431645
-0.7815813643737016
-0.7048514640121156
-1.3853101919622282
1.4432654193018442
0.5487637543890524
0.4550539454461131
-1.2309628230710135
-1.0570991363671667
-0.9250424285004288
-0.9076187334543497
-0.9411791486004507
0.05435224177481019
-0.48435315556108544
0.8295501196361849
1.1620834214909803
-0.9980919572139726
0.2928207914473144
0.5764545836790138
0.6289663355081965
-1.2084512671646481
-1.1621468460198043
-1.0896501922238617
-0.9963881367960614
-1.1043504466408431
-0.07631538554472218
0.9916558816576286
-1.0927500740959537
-1.1318708765691061
-0.12577441379297458
-1.1648197610179571
0.4445692381239044
-1.1850869821607841
-0.18595001212331946
-1.2194487295692826
1.2447799990516712
1.0618937063721636
-1.3088037836357491
-1.3692305605475443
0.7743921406606369
-1.427853002393963
0.1013267733199864
-1.4563855558655798
0.5568687324183694
0.4395518148646168
-1.4905233940785034
-1.4671747419345296
1.1145407619049796
0.9902497165773962
-1.4625748951671251
0.6538505311106498
0.5413363343259536
0.4631403837123327
-1.316092334273984
-1.2842137945422767
-1.1355633873731499
-1.5490712514381593
0.6973823609368585
-1.2091790802373599
-1.4761458201839444
-1.527101319098882
-0.9810563592347874
-0.8016583224481474
-0.9946206522145887
0.9131344104064014
0.853552805065043
-1.4713503241110695
-1.2776112619973068
0.9747528195820413
0.9222089000452239
0.8403077126259328
-0.770905227025731
-0.30307122034930833
0.10622079053326619
-0.4890936725016999
-0.6164940341371729
0.6822192968389287
0.6695881202301104
-1.2304681859741486
1.4566221315738666
1.491624532136577
1.3425209596157988
1.5459929163494854
-1.366159867532424
-0.8097513628476807
-1.387087053369536
-1.3675631056394741
0.15942420921787823
-0.7952556886145772
-0.6901205268309759
-0.8421553054041556
1.4973337696438656
1.497966971672867
-1.1550533706414656
1.4866726691201162
0.6273855208059458
1.4057427204304134
0.6368552488561203
-0.13549691409187706
1.3962657284681392
-0.8290795890967347
-0.7439696287724855
-0.20911703963955053
1.3584151000604194
1.2949822251830088
1.271632450408349
0.6497139675573574
0.9035927760458616
1.2462249831968175
1.373541667638889
1.1867704616563488
0.7378358771506011
1.1451998687764293
1.124521998366674
0.3843603281849629
0.47462410066668825
1.108640199253894
1.054816124660865
1.0523097807989885
-1.2293204223728997
1.0170339547099059
1.0343711308876793
0.7411013948967003
0.8259014260961927
0.6215494616239362
0.9818214407733128
-1.4054941701726387
0.976377385982069
0.4172756113195255
1.1416406055207957
0.9222204998878851
0.9038603137627306
0.11529574573620986
0.9134135001448773
1.3278382941863518
1.13465277257001
0.7579675139218288
0.8208203520001668
-1.1823388041615452
-0.9308849322455022
0.7966763655697792
0.7812731469418319
0.7180840190661224
0.6862594394272847
0.782956886230284
-1.0918185751455123
-0.6217008462961577
-0.9439555034531473
0.12238588263909612
-0.4093218208162159
-0.6494465154531883
0.7573711881451282
0.7407818165220605
-0.25359025165012505
0.6809071031824677
0.6655718493792022
0.206525424142306
-0.5736597867593394
-0.32700645065082434
0.7460818580515777
0.7221067994637439
0.23462471401991505
-0.9861965596538973
0.7022093557884856
0.7640947270669606
-1.348308990128648
0.938711382412725
0.611578310545038
0.4896640303407959
0.5057924841312004
0.7420647776136052
0.44134954707617574
0.7772294418192774
0.7683438201944894
0.8211709622140331
-0.5965560489332067
0.7416855226788575
0.7092121594697184
-0.1374775098862269
0.771364759681554
0.7883106696691459
-0.8416787159845712
0.7478934398315411
0.7833821503997819
0.5025558528492354
0.7340572163418223
0.7811979759074119
0.8259635494091913
0.25564233876134124
0.8558063109799343
0.8484283743100862
-0.27151331650496163
1.3807499216554662
-0.7580481627775626
0.19169731262178605
0.9190620908732162
0.984963062260289
0.9808698935774359
0.40964358151776786
1.007187286513053
0.6257132740827926
1.0610601678206053
1.0494992995020358
0.8261446988722475
-0.44031509919175343
1.091468292489248
1.1567136219019094
-0.8824674628983716
-0.49013557695594395
1.151164388849501
1.1770057925545603
0.7895247994438779
1.2370105382993466
1.260970835419634
-0.9475181782772566
-1.405898406673581
-1.1864686539995324
1.2966902634500181
1.2970209478626133
0.38926694767919523
-0.7990484598865643
-0.9697991603457784
1.3394424599764272
1.4026922615307609
1.1419978828228803
0.5458529880818884
-1.1510622033499984
-0.9647715068261732
1.1852162643617432
-1.150117305337427
1.4569457946603201
1.4943090983271403
1.4176148819054029
0.691462223200224
1.5469977819824976
1.5362623410250356
0.36246357609720947
1.5272204480184517
1.5162953851884768
-0.3298636484913396
-0.40854131269853383
1.3355687480522351
0.9777123420440078
-0.29722594054481755
-0.6327444230380634
-0.4371483024857738
-1.5600778187629445
-0.2781497070058028
0.5547872728596859
0.8443701411728864
0.6855538819312713
-1.507730182748549
-1.4922802733797822
-1.4957462138397697
-1.4754419248705382
-0.8239988359091462
-1.4259867551624206
-1.3992832651850575
-0.5389320324490999
-1.3657350041899086
-1.305192914635847
-1.2946824527544363
-1.2964821862322125
-1.2439851642221382
-0.6853854309820332
-1.2251861897746827
-1.2017781606514566
-0.20144936963436513
-0.3345080065689182
-1.2679128784067686
-1.0420183747954614
0.2960586841595445
-0.9650209673416813
-1.0080319689286827
0.18781087836948096
-0.6727479683866646
-0.6745758559509656
1.265607305430791
-0.9916602410863765
-0.9608898970890939
-0.9497453610589905
-0.621720669952527
-0.9282871030829452
-0.8754062243745628
-0.8830146391087966
-0.8675923585741719
-0.8233722724361378
-0.8524929026429579
-0.8326515702316343
0.35086438464555525
-0.7959137061179966
-0.7595429329090255
0.7841515523111711
-0.7623418222600629
-0.08610921029472438
-0.7253001685116818
-0.7307791496298437
-0.7105160719322146
-0.7398245520239207
-0.77888697235844
-0.7191312821836867
0.3336148565378288
-0.8527897707501494
-0.8791761912165105
-1.021889942875917
-1.0455466514757603
-0.7303424173996121
-0.75594067157902
0.7176064904529136
0.8710466423269453
-0.8298875420276922
0.7138399976961161
-0.8732438004625002
0.6979527174818495
0.25246238596300735
0.341270954680148
-1.5202191279998292
-1.0162035520885955
-0.910098091816223
1.347622124177956
-1.4332480442425708
0.6239057900045905
-1.3908780319718623
1.3834424880481877
1.2957567304221083
1.405898935680966
1.4353869721277908
1.035082047878586
0.6522500987283625
0.6342084665477884
0.6800276940255523
-0.26815931221350486
1.1144331666071223
1.1987045253002404
-1.1212685504485465
-1.129686967535107
-0.6195859862444464
-0.61973446317725
0.5886624485263381
0.673135634415181
-1.248774273010339
-1.3790066458784105
-0.3210067834558306
-1.186655579436571
0.8130106553697193
0.6478201759688197


==> output_bu_20240409/example9/nPred3/stepSize0.02/t_all.txt <==
32
0.0
0.00267
0.00134
0.00477
0.00305
0.00739
0.00522
0.01045
0.00784
0.01386
0.01085
0.01773
0.01429
0.02219
0.01824
0.02732
0.02278
0.03314
0.04614
0.06194
0.08078
0.10313
0.12977
0.16198
0.20165
0.25156
0.31565
0.39939
0.51112
0.66277
0.87208
1.0


==> output_bu_20240409/example9/nPred3/stepSize0.02/t_nonsucc.txt <==
8
0.00267
0.00477
0.00739
0.01045
0.01386
0.01773
0.02219
0.02732


==> output_bu_20240409/example9/nPred3/stepSize0.02/t_succ.txt <==
24
0.0
0.00134
0.00305
0.00522
0.00784
0.01085
0.01429
0.01824
0.02278
0.03314
0.04614
0.06194
0.08078
0.10313
0.12977
0.16198
0.20165
0.25156
0.31565
0.39939
0.51112
0.66277
0.87208
1.0


==> output_bu_20240409/example9/nPred3/stepSize100.02/gfsetAfterIt0.txt <==
3414
-9.80445382438797e-15
2.78907722191005e-07
1.5305298328530053e-07
5.577581671935077e-07
4.1326167323518507e-07
8.365494948054467e-07
6.812232093296514e-07
1.1151599185353835e-06
9.561538408205125e-07
1.393542571621888e-06
1.2176820034004757e-06
1.6716220963456326e-06
1.4972958430237278e-06
1.949335728801211e-06
1.755826807190225e-06
2.226618396767987e-06
2.0655123860964315e-06
2.5034074419451454e-06
2.34233857709963e-06
2.779640857150292e-06
2.6319262804616014e-06
3.0552575961688295e-06
2.8933535443827405e-06
3.3301972594704855e-06
3.1547969754436098e-06
3.604399944072059e-06
3.4225670815471803e-06
3.877806198920311e-06
3.67575692776516e-06
4.150356414905783e-06
3.981068165813074e-06
4.421992498487144e-06
4.263713747258045e-06
4.692650822240335e-06
4.516787789442944e-06
4.9622886794335505e-06
4.757629842024599e-06
5.230782464747359e-06
5.046107464062039e-06
5.498316873897053e-06
5.2899011694375665e-06
5.763896272978351e-06
5.569023958934127e-06
6.027341091412212e-06
5.891777472623438e-06
6.290340068230852e-06
6.222880960099758e-06
6.552477667534889e-06
1.5756615562939993e-05
1.4404990561151988e-05
1.4516226365613348e-05
6.813044096219176e-06
6.560975486161508e-06
7.072157651930111e-06
6.8632570855788234e-06
7.329709242712485e-06
7.136161685144738e-06
7.585651049889687e-06
7.410155902553317e-06
7.839917934070782e-06
7.619019484230364e-06
8.092447893284937e-06
7.9206234022684e-06
8.343180599905901e-06
8.135586478459517e-06
8.592042544880476e-06
8.388594134569319e-06
8.839009261817277e-06
8.576383327463527e-06
9.083868758168482e-06
8.846411270720379e-06
9.327117193007286e-06
9.17320721088189e-06
9.566572546501691e-06
9.803108187881238e-06
9.491660264723137e-06
1.0039508888901396e-05
9.78019290542682e-06
1.027398402146481e-05
1.0036902737475745e-05
1.0506047089584084e-05
1.0291193221966522e-05
1.0735749520445202e-05
1.0486199797472496e-05
1.0962998943645377e-05
1.0650038032028522e-05
1.1187737122986076e-05
1.0898991339735e-05
1.140991839004822e-05
1.1176693382458473e-05
1.1629415966918282e-05
1.1383771479572824e-05
1.1846423178735485e-05
1.1544255153660288e-05
1.2059930004779639e-05
1.1787561254828919e-05
1.2270584701128322e-05
1.2042860509341386e-05
1.2479603657152067e-05
1.2290760368942695e-05
1.2685889233456022e-05
1.2205869283392599e-05
1.0849756660233497e-05
1.2198669324208915e-05
1.2889204904064298e-05
1.2534975971604102e-05
1.308954603404319e-05
1.2788924875684832e-05
1.3286848648991751e-05
1.3025944181003955e-05
1.348106265987317e-05
1.316701034226287e-05
1.3672153209594412e-05
1.3356301431424257e-05
1.3860021510312645e-05
1.3575505999022364e-05
1.4044822854000378e-05
1.3799456801024976e-05
1.4227777643377072e-05
1.3935508763773592e-05
1.4407439008451732e-05
1.4120121689776325e-05
1.4582869663852719e-05
1.4327987267970249e-05
1.4755164578737257e-05
1.4453669634792768e-05
1.4923980673574064e-05
1.4651975464723276e-05
1.5089364246633597e-05
1.4778098456882532e-05
1.525126333974721e-05
1.494839190633162e-05
1.540964055754993e-05
1.5154286506978228e-05
1.556451235441922e-05
1.5324082757853356e-05
1.571567686958694e-05
2.781189726258237e-06
4.839834220404002e-07
-6.84270296133839e-08
1.5863768016093573e-05
1.5503077675188493e-05
1.6011766261332665e-05
1.5687573912956083e-05
1.615510551956262e-05
1.5872990999071304e-05
1.6291923734769865e-05
1.609836557154118e-05
1.6425789275717855e-05
1.6555716237464882e-05
1.6173857059558587e-05
1.6681946128671284e-05
1.634538358065024e-05
1.6804392169915408e-05
1.6490184810994527e-05
1.692305735402906e-05
1.2453368553099007e-05
1.1295434351843597e-05
1.1522956666577312e-05
1.7037922827735604e-05
1.6772441010728012e-05
1.7148973963256965e-05
1.6844225743430744e-05
1.725620720663666e-05
1.692713896362789e-05
1.735957538788493e-05
1.7035204960949002e-05
1.745919930721684e-05
1.7197233220565965e-05
1.755457283903569e-05
1.72465582569838e-05
1.7647537735840514e-05
1.735160075699118e-05
1.7739494066685537e-05
1.7491649732169047e-05
1.7825231668759856e-05
1.7521446987617313e-05
1.790466745541468e-05
1.7600038321292256e-05
1.7980733981598428e-05
1.7722237555909403e-05
1.8052626679096185e-05
-1.5388841454594153e-05
-1.56959568011135e-05
-1.5497159672150367e-05
1.8120543857357047e-05
1.778989420534581e-05
1.8184413726702658e-05
1.7865527163903045e-05
1.8244235978810948e-05
1.7956134940727736e-05
1.8299989922793547e-05
-7.97846853093897e-06
-6.247007945459482e-06
-7.1985775091857895e-06
1.835165898268906e-05
1.8033901144252086e-05
1.8399223975158777e-05
1.813351063360897e-05
1.8442664783475112e-05
1.8117304153904143e-05
1.848195978434285e-05
1.8180462019748806e-05
1.851708593541217e-05
1.8240916640112594e-05
1.8548018545933292e-05
1.8303332227646622e-05
1.8574731751515422e-05
1.8314001967944983e-05
1.8597196581491074e-05
-8.864335376362144e-06
1.8615388048372315e-05
1.8328861528198616e-05
1.862925865013021e-05
1.839805469595992e-05
1.863883736849793e-05
1.8357077759716378e-05
1.864386018631567e-05
1.8366635111281437e-05
1.864514964318729e-05
1.8390797012761116e-05
1.864386018627267e-05
1.8405283759799638e-05
1.8638837368384142e-05
1.836098310810833e-05
1.8629258650226407e-05
1.861538804840312e-05
1.834509893670953e-05
1.8597196581844148e-05
1.833520411670978e-05
1.8574731751393903e-05
1.8355352131574184e-05
1.8548018546068618e-05
1.82759128430904e-05
1.8517085935144077e-05
1.8291612696595805e-05
1.8481959784249786e-05
1.8185741755648277e-05
1.8442664783535184e-05
1.815633494472617e-05
1.8399223975134786e-05
1.8190585846538375e-05
1.835165898267717e-05
1.8112322519865915e-05
1.8299989922778615e-05
1.8101725720070692e-05
1.824423597858496e-05
1.79751760741177e-05
1.8184413726903733e-05
1.7884340110821675e-05
1.8120543857312757e-05
1.792687356886427e-05
1.8052626679287042e-05
1.7810870145934402e-05
1.7980733981808207e-05
1.7741714576652893e-05
1.790466745553529e-05
1.7671797283464296e-05
1.782523166865855e-05
1.7650956517815524e-05
1.773949406671709e-05
1.752889762347455e-05
1.764753773568269e-05
1.7482659537079684e-05
1.7554572839296453e-05
1.730667591577917e-05
1.745919930726572e-05
1.7201572854094446e-05
1.7359575387897783e-05
1.7118700567458152e-05
1.7256207206641973e-05
1.7090327573768428e-05
1.7148973963215077e-05
1.695355527114687e-05
1.7037922827912038e-05
1.689160715546902e-05
1.6923057354190462e-05
1.6729225008043263e-05
1.6804392169877807e-05
1.6650808457599838e-05
1.6681946128647333e-05
1.6473673054311065e-05
1.6555716237272812e-05
1.6396477796937855e-05
1.6425789275704858e-05
1.6190268731523514e-05
1.6291923734751105e-05
-2.4610684975562626e-06
1.6155105519527995e-05
1.5980787697512644e-05
1.601176626140765e-05
1.5887745818098763e-05
1.5863768016133404e-05
1.5666658736716235e-05
1.57156768695054e-05
1.5491545032591275e-05
1.5564512354248107e-05
1.540964055745899e-05
1.5285376502977846e-05
1.525126333972703e-05
1.510569129909935e-05
1.5089364246622634e-05
1.5002190560567585e-05
1.492398067378063e-05
1.479832054583939e-05
1.4755164578808183e-05
1.4606162759375732e-05
1.4582869663845268e-05
1.4418438771414228e-05
1.4407439008564601e-05
1.4269097723632495e-05
1.4227777643274157e-05
1.4151781442585285e-05
1.4044822853911392e-05
1.3939439847169153e-05
1.3860021510386042e-05
1.3750185169855029e-05
1.3672153209417459e-05
1.3557504436020479e-05
1.3481062659946125e-05
1.3415356006818088e-05
1.3286848648952111e-05
1.3189190628836345e-05
1.3089546034050369e-05
1.3031192780557093e-05
1.2889204904023692e-05
1.2773097784724743e-05
1.2685889233583118e-05
1.2569416938664232e-05
1.2479603657139748e-05
1.2363675211629462e-05
1.227058470121384e-05
1.22236440358798e-05
1.205993000481726e-05
1.1977976905822211e-05
1.1846423178667511e-05
1.1717002947763346e-05
1.1629415966923375e-05
1.1440188204069288e-05
1.1409918389967779e-05
1.6919617662110708e-07
9.009010751988839e-07
1.9095690005112433e-06
1.1187737122853919e-05
1.1135945358639802e-05
1.0962998943604228e-05
1.087116378654749e-05
1.0735749520444212e-05
1.0686475441868467e-05
1.050604708967098e-05
1.0398454126216591e-05
1.027398402155182e-05
1.0085541922859256e-05
1.0039508888979079e-05
-9.765222568041964e-06
-8.99043044552657e-06
9.803108187869175e-06
9.735671814124709e-06
9.566572546452793e-06
9.37762696883591e-06
9.32711719303702e-06
-1.6221709128844765e-06
9.083868758148097e-06
9.021687139124353e-06
8.839009261823635e-06
8.816541131742438e-06
8.59204254501197e-06
8.518186705899233e-06
8.343180599902615e-06
8.198706178744289e-06
8.092447893243093e-06
7.83991793403601e-06
7.831939799683074e-06
7.585651049756901e-06
7.61640233845692e-06
7.329709242729702e-06
7.321333584994187e-06
7.072157651893265e-06
7.0785745078776035e-06
6.813044096270102e-06
6.844231643172376e-06
6.552477667496592e-06
6.587340891068296e-06
6.290340068126176e-06
6.3339564874716975e-06
6.0273410914830036e-06
6.043606986968548e-06
5.763896272982366e-06
5.767564191421602e-06
5.498316873941486e-06
5.550536010157231e-06
5.230782464694064e-06
5.2713431188797764e-06
4.9622886793812445e-06
4.986111271976176e-06
4.6926508221846935e-06
4.747165170232797e-06
4.421992498485555e-06
4.477893671990446e-06
4.150356414863654e-06
4.209850790154273e-06
3.877806198954075e-06
3.922687748779216e-06
3.6043999440902373e-06
3.674845969623202e-06
3.33019725945557e-06
3.4065623811911223e-06
3.0552575961538357e-06
3.143363890258449e-06
2.7796408571928397e-06
2.8472837741848874e-06
2.5034074417713334e-06
2.5847366079529404e-06
2.2266183974187025e-06
2.2944477694282814e-06
1.949335726719691e-06
2.0056448490140487e-06
1.6716221029595953e-06
1.7605099310081292e-06
1.393542551010724e-06
1.4784135018027777e-06
1.1151599800806395e-06
1.0900269695160049e-06
8.365493223751385e-07
8.987870968217484e-06
8.27102689163271e-06
8.619835305777355e-06
5.577585964933336e-07
6.901474281768323e-07
2.7890692070375494e-07
3.323331471426977e-07
-9.32802669955808e-15
-2.9193539859618512e-08
-2.7852612230879005e-07
-2.8956848144905636e-06
-5.570758642271297e-07
-4.051060351981061e-07
-8.354933183717221e-07
-7.075172782902853e-07
-1.1137634725315122e-06
-1.0264681868262517e-06
-1.3917936803397823e-06
-1.4165790842118527e-06
-1.6695257802382498e-06
-1.9468914025344235e-06
-1.7877435504052384e-06
-2.2238275456977926e-06
-2.0720306458696364e-06
-2.50027112958643e-06
-2.334935575955162e-06
-2.776160492896138e-06
-2.5920424953150103e-06
-3.051434686013977e-06
-2.845689714928459e-06
-3.3260334718140228e-06
-3.1569004033917533e-06
-3.599897065928779e-06
-3.4310108491075797e-06
-3.872966184733539e-06
-3.6833607143042692e-06
-4.145181179052443e-06
-3.96489390717142e-06
-4.4164846646943945e-06
-4.212342880038954e-06
-4.686810814381742e-06
-4.505717851473065e-06
-4.956125830766481e-06
-4.748279181966099e-06
-5.224272457093729e-06
-5.0525709189603535e-06
-5.491564507888744e-06
-5.320452392701618e-06
-5.7565132729750736e-06
-5.557521922999306e-06
-6.019620199824693e-06
-5.817181872860933e-06
-6.282627078239662e-06
-6.1108793763270334e-06
-6.544365185001623e-06
-6.370881186333635e-06
-6.80464742128619e-06
-6.60493822350681e-06
-7.063449092924254e-06
-6.863523622370004e-06
-7.320700285076468e-06
-7.109754183642959e-06
-7.5763425122402844e-06
-7.3897040019728065e-06
-7.830313665030311e-06
-7.661873260144086e-06
-8.082550737106515e-06
-7.874274396155287e-06
-8.332994596519622e-06
-8.126653614583867e-06
-8.581568161375684e-06
-8.325237746559624e-06
-8.828260461109155e-06
-8.602495909960122e-06
-9.072808687710787e-06
-8.86536018149184e-06
-9.315901337513383e-06
-9.098734700015146e-06
-9.554629437143178e-06
-9.41298794094039e-06
-9.790899560022198e-06
-5.441498972563241e-06
-1.0027515985318519e-05
-9.7634529016547e-06
-1.0261602621544468e-05
-1.0025652134608472e-05
-1.0493445724327604e-05
-1.0212689000077308e-05
-1.0722887162633444e-05
-1.0537443449585775e-05
-1.0949891854478191e-05
-1.1174384452100365e-05
-1.0824524295410193e-05
-1.1396330204958563e-05
-1.1102358648773067e-05
-1.1615576010804456e-05
-1.132520711154042e-05
-1.183241068111944e-05
-1.1497777686680314e-05
-1.2045465906303249e-05
-1.1706435016546236e-05
-1.22559323222332e-05
-1.1912665198383207e-05
-1.2464991935425325e-05
-1.21650037038161e-05
-1.267099701130563e-05
-1.2324072668722715e-05
-1.2874124661976447e-05
-1.254084361167767e-05
-1.3074257892426697e-05
-1.2758154071672401e-05
-1.3271365852431524e-05
-1.2974447738882987e-05
-1.3465379583307119e-05
-1.3091426862342027e-05
-1.3656307172628055e-05
-1.3276295065319564e-05
-1.3843896557803861e-05
-1.3460208040910035e-05
-1.4028877391549387e-05
-1.3711453196316893e-05
-1.4211729017577739e-05
-1.3838081982151294e-05
-1.4390909931659814e-05
-1.4029416683312887e-05
-1.4566267274103617e-05
-1.4242591641128416e-05
-1.4738385823048511e-05
-1.4369856473170503e-05
-1.4907060980162478e-05
-1.4563145017052084e-05
-1.5072298948536903e-05
-1.4653662132538004e-05
-1.5234069794568217e-05
-1.4861658102718161e-05
-1.5392288936279116e-05
-1.4969632411228666e-05
-1.5547141197230068e-05
-1.5190925530808615e-05
-1.569779640030374e-05
-1.528962775245667e-05
-1.584724497074585e-05
-1.5479229764036107e-05
-1.599524763111033e-05
-1.5563880244813962e-05
-1.6137078251210045e-05
-1.577579978632074e-05
-1.6274190726869127e-05
-1.58090307484534e-05
-1.6407874383154393e-05
-1.601935765378073e-05
-1.653775680532616e-05
-4.423916540655144e-06
-1.6663914621151598e-05
-1.6205033637453044e-05
-1.6786305921663827e-05
-1.6365681366820143e-05
-1.690492083877141e-05
-1.6555037217115274e-05
-1.7019748139063505e-05
-1.6702442144799757e-05
-1.7130756761912792e-05
-1.72380026812415e-05
-1.6757732809453753e-05
-1.7341217576525345e-05
-1.695438415248541e-05
-1.7441351144914078e-05
-1.706555189434773e-05
-1.753479498610899e-05
-1.7218252108364272e-05
-1.7637541236775078e-05
-1.7289348245562958e-05
-1.7703823256483617e-05
-1.7396394683436636e-05
-1.7880953260776167e-05
-1.753537061165546e-05
-1.760899084383383e-05
-1.7444464860799703e-05
-1.9002264786245598e-05
-1.8170015041369636e-05
-1.9080855149667522e-05
-1.876940046361673e-05
-1.7825922038069386e-05
-1.8032310023891724e-05
-1.8244731042650765e-05
-1.766013529391474e-05
-1.8209161162264267e-05
-1.795509448099952e-05
-1.8290385537211195e-05
-1.801995607332781e-05
-1.8335104178040977e-05
-1.8081781779097898e-05
-1.8384425627911604e-05
-1.810178255765282e-05
-1.8427296887585288e-05
-1.8174658516363044e-05
-1.8466655767547725e-05
-1.8168098610663305e-05
-1.850168578220626e-05
-1.8219374219222267e-05
-1.8532575274638505e-05
-1.8317738475050253e-05
-1.8559241203161444e-05
-1.8286581116040983e-05
-1.8581671189671262e-05
-1.8296348158422088e-05
-1.8599832083424575e-05
-1.8345056598002114e-05
-1.861369345828373e-05
-1.837456990434645e-05
-1.8623225123197374e-05
-1.8333046543958455e-05
-1.862838373884464e-05
3.3702296959282164e-07
8.6937724947682e-07
-5.965147630107376e-07
-1.8629169086182793e-05
-1.8277767169404214e-05
-1.8627368843857078e-05
-1.8378275963102236e-05
-1.862248208611571e-05
-1.833201904104589e-05
-1.8612878140273307e-05
-1.834396012433962e-05
-1.8599037293679486e-05
-1.858087242325209e-05
-1.8309002766852306e-05
-1.8558446378693124e-05
-1.827551373305084e-05
-1.8531779815888027e-05
-1.825224624241096e-05
-1.850090263877109e-05
-1.82403991249894e-05
-1.846584023642458e-05
-1.842661720143557e-05
-1.8162493437782404e-05
-1.8383256373831246e-05
-1.8106823558384902e-05
-1.833577921827256e-05
-1.8063927116157577e-05
-1.8284205631969568e-05
-1.802609836804073e-05
-1.8228554788358844e-05
-1.8034659302873937e-05
-1.816884249074727e-05
-1.7909669357251044e-05
-1.810509151386054e-05
-1.7794742255657728e-05
-1.8037293614590462e-05
-1.783991890946638e-05
-1.7965551682850114e-05
-1.770040178368801e-05
-1.7889550805401497e-05
-1.7608989448595615e-05
-1.7810529126776425e-05
-1.7578101402008735e-05
-1.7723938769645556e-05
-1.7477862018760736e-05
-1.763213777445696e-05
-1.73958529641701e-05
-1.754033225134577e-05
-1.7332102238024737e-05
-1.7444866670978006e-05
-1.7198384810604463e-05
-1.734549538848759e-05
-1.70791886245924e-05
-1.7242284223779002e-05
-1.702868919705633e-05
-1.713528074935173e-05
-1.6909171616992644e-05
-1.7024297582868203e-05
-1.661726377772324e-05
-1.6910105692929475e-05
-1.669031014236178e-05
-1.6789892072624413e-05
-1.650717152871883e-05
-1.6674185722770106e-05
-1.6376191761338535e-05
-1.652389741282069e-05
1.3596937532114713e-05
1.3903952205137439e-05
1.2998961241849894e-05
-1.648444943572436e-05
-1.618778805883174e-05
-1.6015292377364756e-05
-1.6033822701866336e-05
-1.7125715840213524e-05
-1.6136347925640026e-05
-1.6970441733110934e-05
-1.676569389396183e-05
-1.5586060587399324e-05
-1.5995182225495193e-05
-1.576629935665234e-05
-1.5460872363830632e-05
-1.5527740260473446e-05
-1.5384392370846738e-05
-1.5396331326543004e-05
-1.5143718712587968e-05
-1.523187170090114e-05
-1.5056384872545754e-05
-1.5071772731041855e-05
-1.4856834932177925e-05
-1.4906098527837831e-05
-1.4673128844085019e-05
-1.4737548829242545e-05
-1.4432751422871146e-05
-1.4565407860229873e-05
-1.4390062678464384e-05
-1.4278022089781262e-05
-1.421090420952805e-05
-1.4030750210408542e-05
-1.4028058485663387e-05
-1.385753176930251e-05
-1.3843068289574241e-05
-1.3741218607273257e-05
-1.3655493276778606e-05
-1.3505944450637933e-05
-1.346457405332371e-05
-1.3311441588499264e-05
-1.3270570617874078e-05
-1.3126635282763308e-05
-1.3073472661072504e-05
-1.2999415904457364e-05
-1.287335011416256e-05
-1.2777403203319616e-05
-1.267023212606516e-05
-1.2549283109659247e-05
-1.246424146036408e-05
-1.233486140215125e-05
-1.2255179770213812e-05
-1.2203493110903383e-05
-1.204472302994704e-05
-1.1962746171023507e-05
-1.1831690997862762e-05
-1.179428783130882e-05
-1.161486519495265e-05
-1.1570639191573092e-05
-1.1395632323360348e-05
-1.1389461271112346e-05
-1.1173698670306195e-05
-1.1133099270208617e-05
-1.0949218688930942e-05
-1.0894336387171198e-05
-1.0722226569746519e-05
-1.0623969837645927e-05
-1.0492798538598453e-05
-1.03486053689536e-05
-1.0260966736779628e-05
6.603419977993947e-06
5.36963514807754e-06
5.901942240114562e-06
-1.0026900052498203e-05
-1.0022804672301176e-05
-9.790272562916167e-06
-9.739618205393774e-06
-9.554016078878402e-06
-9.460380432269338e-06
-9.315325320167806e-06
-9.150527466860019e-06
-9.072240676109834e-06
4.8920929675813066e-06
5.9886516297548534e-06
4.578937535538445e-06
-8.827708436695028e-06
-8.81383837977945e-06
-8.58103023239631e-06
-8.584993918052419e-06
-8.332471479383058e-06
-8.30334628092007e-06
-8.082042455729902e-06
-7.968468521907811e-06
-7.82982042681133e-06
-1.09595112629938e-05
-1.0835479204802696e-05
-1.2428671734544445e-05
-7.575864463000478e-06
-7.614617551947695e-06
-7.320237622370402e-06
-7.320980553092519e-06
-7.063001858564352e-06
-7.046937081086133e-06
-6.804216204929105e-06
-6.7104092757626355e-06
-6.543948564973535e-06
-6.282230973072291e-06
-6.328886680608014e-06
-6.019223697495609e-06
-6.074590617235409e-06
-5.756134123359029e-06
-5.791104724087494e-06
-5.4912177374223005e-06
-5.4936799860684365e-06
-5.223938135493945e-06
-5.276499668061715e-06
-4.955809337328722e-06
-5.04286481895457e-06
-4.686510900848886e-06
-4.751627844373681e-06
-4.41620181024066e-06
-4.460812153734711e-06
-4.144915405266484e-06
-4.2290448198985534e-06
-3.872717626353868e-06
-3.9609895576913474e-06
-3.5996658212582638e-06
-3.6388572444943254e-06
-3.325819641065324e-06
-3.264405034662754e-06
-3.051238360970703e-06
1.5897811859163664e-05
1.468576006508965e-05
1.5008385356227394e-05
-2.7759817591244797e-06
-2.898819597191506e-06
-2.50011006473661e-06
-2.621708239299076e-06
-2.223684221032546e-06
-2.3288903114318525e-06
-1.9467658763424427e-06
-2.0547225584625608e-06
-1.6694181168416027e-06
-1.785875458083414e-06
-1.3917038874790606e-06
-1.4720324625492325e-06
-1.1136916930533964e-06
-1.2121197205132018e-06
-8.354392594139968e-07
-9.389473694923287e-07
-5.570403729494923e-07
-6.458493180373536e-07
-2.7850736770018777e-07
-3.528240162010747e-07
-1.0901275997916073e-07
3.814101659335144e-07
9.371551407713786e-07
1.4557420313476772e-06
2.1403620882416445e-06
1.8854793682127324e-06
2.3572262704922374e-06
1.147068928426115e-06
2.9067635816662187e-06
1.3363873529209777e-05
1.3546431510881254e-05
3.3499964159970077e-06
-7.100629931938806e-06
-7.2485646551399414e-06
-6.409722424188316e-06
3.763732113166463e-06
4.124805333451574e-06
4.473944242288304e-06
-7.596430318004031e-06
4.891775259472119e-06
3.1523303857412515e-06
5.3145488462068175e-06
5.6838697813363876e-06
6.003021995646062e-06
-2.4482157888292184e-06
-1.7867660995099297e-06
-1.4922713210102266e-06
6.325072375651678e-06
6.594494393554709e-06
6.941650953469222e-06
7.294444831653679e-06
7.493538471979318e-06
7.888273083281824e-06
5.37051301153885e-06
8.231821708533147e-06
8.478113444629727e-06
8.809179491769488e-06
1.5772284769195242e-05
1.0181507594441288e-05
9.813550571645279e-06
9.48181168970052e-06
-7.024313139659539e-06
-5.867742906892585e-06
1.0579601493674983e-05
1.1065875725142792e-05
5.608506411681092e-06
-6.66678121473251e-06
1.1435305631838707e-05
1.1821271219396731e-05
-5.585115523864798e-07
4.395715171359025e-06
1.208527565985025e-05
1.2398486440890334e-05
1.2783397993369089e-05
-8.290891591386814e-06
1.2919879802943733e-05
1.3224107364976385e-05
1.356791351132995e-05
5.465723926868967e-06
7.444768795386738e-06
1.3748283557751902e-05
1.4050915014794381e-05
-1.3975326795570325e-05
-1.3216861935242927e-05
-1.3838322518896849e-05
1.433249639145884e-05
-4.338117268278436e-06
-4.235134569069568e-06
-2.2247073448478453e-06
1.4584309446660004e-05
1.481242976369581e-05
-3.2501146744731065e-06
-6.5375085237930306e-06
1.5021432173671123e-05
1.5314457058279925e-05
1.5455372161354723e-05
1.8012394925714662e-05
1.6008432494712817e-05
1.56717410601092e-05
1.458440914514841e-05
1.611620934476571e-05
8.822679713216092e-06
1.5736034379459474e-05
4.8561861974287045e-06
4.341741362663524e-06
-1.0344618953545794e-05
-1.0535470723062778e-05
1.6527938768106077e-05
1.6500947797315957e-05
1.6598896351995204e-05
1.6844104655060524e-05
1.5097016844636532e-05
1.4210766041886794e-05
1.4612765462913232e-05
1.6983171057598218e-05
1.7212027882003405e-05
-6.4044869173846175e-06
1.7228618908792944e-05
1.7332038778490492e-05
-1.0205376516349795e-05
-9.809300412583861e-06
-9.180338356899636e-06
1.739992534370042e-05
7.70021516910944e-06
1.749306172351179e-05
1.742943284002029e-05
1.0286932223972849e-05
8.870445517578034e-06
8.947594297361063e-06
1.770878627828374e-05
1.868900334234717e-06
4.524614573712731e-06
1.7760957332312856e-05
7.632598176953673e-06
6.847490145957532e-06
1.7807255432728348e-05
1.794152599742327e-05
1.7958299257861696e-05
1.2428228766216753e-05
1.1078977864450729e-05
7.2204695517225775e-06
1.796455562072504e-05
4.947623036838187e-06
1.8052987885392653e-05
1.803483734205988e-05
1.80644532964053e-05
1.814985033961198e-05
1.8073225107733572e-05
1.5147365634287696e-05
1.794916746629514e-05
1.6005169688588576e-05
1.4824424502921158e-05
1.605171269336401e-05
1.8041017246042443e-05
1.7920033555811092e-05
-9.770609140666547e-06
1.779772591339434e-05
1.786538245333957e-05
-1.4489570486133868e-06
-2.1558295164689955e-06
1.775343055221258e-05
-5.704532497997357e-07
1.7421512981775877e-05
1.7550542870128943e-05
-1.5967856299914705e-05
-1.5141999947900398e-05
-1.5254601368611402e-05
1.7419552705629284e-05
1.7423813404841375e-05
1.732051737346273e-05
1.4678340081924897e-05
1.3189148248370906e-05
1.718538823955711e-05
-5.79588273301613e-06
1.684347187930539e-05
1.6849613660147353e-05
1.67304197175701e-05
1.6590996350839312e-05
-8.239870388944323e-06
1.6344195468475e-05
3.7504002888554752e-06
1.6066514978949514e-05
1.5780295091720077e-05
1.556571836888737e-05
1.5303961931496834e-05
7.74272341142629e-06
1.4754702074240098e-05
1.4881510005279753e-05
1.4442332194931319e-05
1.422130452192289e-05
1.4026919234608887e-05
1.3900586532112632e-05
-8.913678993863006e-06
1.3599793806976148e-05
1.3428303998390587e-05
1.3143574615804795e-05
-1.2807002416664316e-05
1.2834522013612754e-05
1.0043933607983511e-05
9.666415309741362e-06
9.546431412206062e-06
1.2450262301600558e-05
1.2149767879272973e-05
1.2002323244290633e-05
1.1632197351292312e-05
1.6348660287795438e-05
1.576523597260514e-05
1.5629420043246983e-05
1.128290640474602e-05
-8.988759397673672e-06
1.106431760399009e-05
-4.8135661934008605e-06
-4.1458287683521424e-06
-5.2685842729853165e-06
1.074365034270546e-05
1.0417335362914434e-05
-3.823249626330074e-06
1.0013355037884047e-05
1.4021535209030622e-05
9.638773979842183e-06
-1.0512908048185998e-06
9.319263474830678e-06
8.800826293638904e-06
8.581049908536327e-06
1.3981158645267603e-05
1.3201100801301038e-05
1.3625096512415226e-05
8.153006489788187e-06
-1.6455379168835916e-06
6.988652718206898e-06
7.408625943664387e-06
6.502005218093842e-06
6.707300339493052e-06
1.340023925653371e-05
1.1517904720835199e-05
6.357007974419527e-06
6.088145031413557e-06
5.773274879253952e-06
5.416621234957408e-06
5.962781985658388e-06
5.040701984002198e-06
4.651363215916042e-06
-1.0992337334433745e-05
4.10369163379744e-06
1.0342558792104238e-05
1.0938116822745421e-05
3.5610028617499964e-06
3.0884549411730476e-06
1.4778139335184295e-05
2.5184994376080414e-06
1.12097223637144e-05
2.03649928239296e-06
1.6894932057921148e-06
1.2709579677540468e-06
8.748359038377659e-07
7.94866844516622e-06
4.5957680802374456e-07
-3.786768599992341e-08
9.883658754896598e-06
5.708018596483458e-06
-7.00565663922024e-07
-1.6177757297728542e-05
-1.4728382203422835e-05
-1.2265429047719274e-06
-1.0478484118766053e-05
-2.5204942242367737e-06
-2.09715770140699e-06
-1.4679420579908663e-05
-6.6991535734439005e-06
-3.4821944666889016e-06
-5.896183560425673e-06
-2.8837807634859225e-06
-3.2954021679331865e-06
-1.5762305948409862e-05
-1.4448050554900823e-05
-1.523345978324289e-05
-3.860096201661822e-06
1.5601514705676204e-05
-4.409670404708868e-06
6.222421043493506e-06
-4.789619168414982e-06
-5.259902914441403e-06
-5.577141424570368e-06
-5.913981815483084e-06
-6.3291897333407624e-06
-6.764217541879358e-06
-8.160539826172585e-07
-7.199311019961347e-06
-7.601188669611075e-06
6.949045012971365e-06
5.776204016068598e-06
5.1012232237041135e-06
-7.96916313390626e-06
-8.340627054007946e-06
-8.736028720740176e-06
7.490206752234752e-06
4.520336320216885e-06
-9.009614360337368e-06
-9.488505890279288e-06
-9.851227160112356e-06
-1.0093078925462421e-05
-1.6277274674513213e-05
-1.0959343954093368e-05
6.828081949488959e-07
9.061164700449635e-07
1.272714938186791e-07
-1.1300621157414228e-05
-1.146967777286429e-05
-1.1859411109434987e-05
-1.2140990147091703e-05
-1.2432932541720757e-05
-1.2655235586005258e-05
3.4459489179952826e-06
-1.280134366931124e-05
-1.2875617026463599e-05
-1.3346875031884417e-05
-8.975681870775702e-06
-1.3578931384591386e-05
-1.391150566704736e-05
-1.2832438226563715e-05
-1.3358266892637051e-05
-1.2459259939964167e-05
-1.41364538853883e-05
-1.440636656758375e-05
5.9898894117832e-06
-1.4750999243847577e-05
-1.5006158050104307e-05
-9.855008832875646e-07
-3.2991338062573857e-06
-1.1849927692536258e-06
4.92476558305585e-06
-1.5298535739343213e-05
-1.5386934976774488e-05
7.187943650321548e-06
-1.5615152783659522e-05
-1.5930393423866678e-05
-1.6058722911592283e-05
-1.631194505497554e-05
-1.783027969312266e-05
-1.678801074556501e-05
-1.6437609105931714e-05
1.6961409512997554e-05
1.6970629338818836e-05
-1.6935601390039794e-05
-1.6901413607224333e-05
-1.757552915456232e-05
-1.7834063538910802e-05
-1.008183946227691e-05
-9.524422779054911e-06
-8.31810178990218e-06
-1.776338547656727e-05
-1.778552647729973e-05
-1.7860294996666287e-05
-1.7818714577807646e-05
5.152145749335901e-06
-1.7890567275550867e-05
-1.7911987724590494e-05
-1.8048694501349558e-05
4.398200535669664e-06
-1.7966388570679888e-05
-1.8029387329129863e-05
-1.8023576203285e-05
-1.76628951231048e-05
7.017576462339437e-06
-1.3372601118029842e-05
-1.1254435230555547e-05
-1.2197843470891727e-05
-1.8032918283127472e-05
7.522607350995057e-06
-1.7967187622594018e-05
-1.8006504655732374e-05
-1.795785136563523e-05
-1.7856498373916723e-05
-1.7946065882232003e-05
-1.401266421104006e-05
-1.7690535217672575e-05
-1.776213651095672e-05
-1.772760578489723e-05
-1.7715607548627156e-05
1.2756072748655483e-05
-1.7400801886033506e-05
-1.7457902093116232e-05
1.4538617517989423e-05
1.2245960425677675e-05
-1.7338169815545363e-05
-1.7163824703472073e-05
-1.7137637073398066e-05
-1.6970772073904845e-05
-9.067332077038233e-07
-1.6756022361278665e-05
-1.66497390315641e-05
8.590388859515643e-06
-1.6518731767578024e-05
-1.6049790699487197e-05
-1.569483540797717e-05
1.5427871663428272e-06
2.9961726627436042e-06
-1.5507119087026243e-05
-1.5428562412532146e-05
-1.566473630980197e-05
-1.5605956915093277e-05
-1.542511817422373e-05
-1.1428999685463068e-05
-1.2687513027131477e-05
-1.509822512090079e-05
-1.4763068151822418e-05
1.7168412873401517e-06
-1.4568923007468054e-05
-1.4302708036636994e-05
-6.391779197723306e-06
-1.3475234860235623e-05
-1.3620771877793813e-05
-2.682075969126986e-06
-1.310201418924987e-05
-1.2848852447157058e-05
-1.2747478144380055e-05
1.66791350630892e-05
1.6781291169368903e-05
-1.2377411696258072e-05
-1.206590222776582e-05
-1.1933402533567602e-05
3.2504900876659184e-06
3.570328676871818e-06
-1.1593691477273471e-05
-1.0614706981091707e-05
-1.1208585556999539e-05
3.7698516170938265e-06
3.5823516318123535e-06
-1.080089665052409e-05
-1.0547970191408473e-05
-1.0256974518313236e-05
1.1108764372454755e-05
1.0725450103742345e-05
1.0077653525330601e-05
-1.0019515727869652e-05
9.903201124695367e-06
8.140458036785017e-06
-9.669207833255155e-06
-9.401301315500446e-06
-9.074446735658808e-06
-1.6775102487495407e-05
-1.6295586281652745e-05
-8.73010405991852e-06
-5.880896977573884e-06
-4.930149137066958e-06
-8.39178806949357e-06
-5.620882173037922e-06
-7.979003564472247e-06
7.295619349091972e-06
-7.625939655250115e-06
-7.351370011380246e-06
-6.928587125843513e-06
1.0399987731976235e-05
-5.48283067922856e-06
-5.9600133644926686e-06
1.3371132528206441e-06
2.313872034587946e-06
-5.048277016816741e-06
1.1190020086638786e-05
9.964259020699964e-06
-1.7273604792371483e-05
-1.6920986536313474e-05
-1.6472450334138196e-05
-4.504405222416294e-06
-4.164272915246013e-06
-3.758728394286835e-06
-3.4107797224756377e-06
1.651417330017978e-05
-3.007383114599635e-06
-8.853513107639912e-06
-2.5448222780103036e-06
-1.315578783376323e-05
-2.0455153406312508e-06
-1.7205973600638592e-05
-1.7194586697962153e-05
-1.6166992159294407e-06
-1.1758485602075165e-06
-1.0470106565344478e-05
-1.0909295773783756e-05
-7.702446047402227e-07
-3.761054937818319e-07
9.130913567711347e-06
1.2230202782171376e-05
-7.55308610758293e-08
-6.837373181002476e-07
5.318516350806119e-07
-5.3394452777787627e-08
9.13134356270636e-06
1.4424250323247788e-06
2.1196014001845456e-06
2.5880190703406135e-06
1.55134988058093e-05
1.4785839272726649e-05
3.079048869595832e-06
-8.354605908471403e-06
-7.739446957123142e-06
-7.695232813703e-06
3.5741077258767835e-06
4.254596415477872e-06
-1.2338604010842032e-05
-1.1983357009070442e-05
-1.2965422436879397e-05
-3.8075387655875494e-06
-4.8027629534677915e-06
-4.257311499945494e-06
-1.687368916193424e-05
-1.592911336039569e-05
-1.6277359144257347e-05
-3.465737930550716e-06
4.812838407033435e-06
5.670397475042292e-06
-1.3064383437401885e-05
-1.3310415225049197e-05
6.152745984556344e-06
7.054594644993068e-06
6.539457583774432e-06
6.99165981021822e-06
-8.19242644928404e-06
-7.21556537206484e-06
-1.691780509594702e-05
-1.6433857548921437e-05
7.908772873441315e-06
-1.157815810231137e-05
-1.226623842434623e-05
-1.16111490215348e-05
-5.5884383423501635e-06
-5.125497148992923e-06
-5.421484957725398e-06
1.6054191382027812e-05
-1.629008809801093e-05
-3.2978437117606617e-06
-2.8075158484512645e-06
-1.5699614947430478e-05
-1.4796355455853349e-05
1.0076880735391825e-05
9.615667080421221e-06
1.0562542278168313e-05
9.690684415778477e-06
-1.4438990982022384e-05
-1.54343042297796e-05
1.4867492501893541e-05
1.1530901442968239e-05
1.0150532577865993e-05
1.5308008759690628e-06
6.322289642657608e-07
-1.421955087560754e-05
-1.3867353599555753e-05
-1.3791752031888816e-05
1.1855539240122214e-05
1.3208598226678533e-05
1.5775547273755513e-06
1.410644209102117e-05
1.3406269358774812e-05
1.3802846774485036e-05
-7.487458563053469e-06
1.4194046276562967e-05
-5.525929159275323e-06
1.4506266677066595e-05
9.6035171694268e-06
1.4855635237568308e-05
1.479541928531938e-05
1.7545042005328434e-05
1.5774426394716676e-05
1.614341958075667e-05
6.983391593914951e-06
1.648286962479294e-05
3.100351331564806e-06
1.6678587525419793e-05
2.3384327625524903e-06
9.365575617308427e-06
1.6884167483065126e-05
1.68097174525717e-05
1.4206014276391717e-05
1.3333670207320413e-05
1.6850529356448933e-05
8.9416844483055e-06
8.002929450957273e-06
8.463171733881803e-06
-1.5936710215421864e-05
-1.577775000758746e-05
-1.5113648355661156e-05
1.7336008196749863e-05
9.550176948795169e-06
-1.5556673264453345e-05
1.7127512606694607e-05
1.7453657818306852e-05
-1.3564205605255289e-05
-1.2537693631512391e-05
-1.3641548831191037e-05
1.1241982047195149e-05
1.0467004723133556e-05
1.752725203441017e-05
1.753990961049509e-05
1.2629689926635049e-05
1.1963463113603847e-05
1.1883865267399491e-05
1.7592713580591843e-05
1.7638663062644758e-05
1.7787141729019784e-05
-3.1471258971894352e-06
-3.6371035835068974e-06
5.439125287319189e-06
4.93238200079002e-06
1.5064323516692624e-05
1.742289177607689e-05
1.7329361359336652e-05
1.669369922283706e-05
1.7323962461193998e-05
-1.6169072250443205e-05
-1.2911051046175744e-05
-1.6529834270225518e-05
-1.6399005934216765e-05
-1.0724357409714132e-05
-9.062086013163862e-06
-8.492629635288514e-06
-1.271234071049233e-05
1.7010989125013833e-05
1.6973216104476455e-05
1.4790924691993844e-05
1.6857589590309003e-05
-8.240498359771555e-06
1.6325038496475817e-05
9.782519376409758e-06
1.1463411469395708e-06
1.6196677081071567e-05
1.225649791753299e-05
1.2107954718709986e-05
-1.8039511421323974e-07
1.5918131549828243e-05
1.5517393756484406e-05
1.52813402464572e-05
-1.3235880565402399e-05
-9.8427539870524e-06
1.4987693580269632e-05
1.6335530579078586e-05
1.433910149308152e-05
1.0125614553686886e-05
1.3775112824762124e-05
1.3471838713628363e-05
-1.1150719281922533e-05
1.1811749886640506e-05
1.3130660849804407e-05
1.2665412580088878e-05
1.2352578706123173e-05
1.57468056580149e-05
1.1932576375218261e-05
1.165542821404409e-05
8.357908748107932e-06
8.124079555639093e-06
7.51997879554337e-06
1.1185697084579146e-05
-1.6745724909673548e-05
1.0799461054173326e-05
1.0538833832234948e-05
-1.4854657093612307e-05
1.0291592046366534e-05
9.83556608050981e-06
6.472492570189641e-07
9.524831715456772e-06
-1.662219157718744e-05
1.391555132554479e-05
-1.945214544437337e-06
6.422155698639688e-06
-1.548186342129207e-05
-1.4264579805248204e-05
5.916303093974565e-06
5.41274465879563e-06
2.640132882479083e-06
2.1014103576302854e-06
4.843052261603009e-06
1.7118561258252796e-05
1.703930130342636e-05
1.6473682012036086e-05
1.7225272024040173e-05
-9.941779163599607e-06
-1.1466413256727878e-05
4.232365335469953e-06
3.7327356643125395e-06
9.42334116311834e-06
-7.048897624418562e-06
3.1501002071816434e-06
5.125136443883348e-06
-5.679358414121675e-07
-1.2835931701685285e-05
1.5818840302369928e-06
9.191967587092145e-07
-5.905347990153398e-06
1.3056717367363722e-05
-3.765623951069975e-07
-2.434099949211179e-06
1.579136238682116e-05
-1.0395765824707497e-05
4.220722259979666e-06
3.852026293325721e-06
-1.0866328671796475e-05
-2.983528864797632e-06
-8.444682400065861e-06
-3.4842455194273595e-06
-8.865975562763775e-06
-9.786711165678138e-06
2.4369523523746144e-06
-3.996292984299175e-06
7.304527138869929e-06
1.0094051130343646e-05
8.92900204488374e-06
-5.2169776186573595e-06
-1.148141861052878e-05
-5.540413610066957e-06
-5.983904789336692e-06
-1.3991354502787652e-05
-6.3668097486756485e-06
-6.92285300944017e-06
-7.481253864131911e-06
7.3148922706362845e-06
-7.969560873412699e-06
-8.407746774400956e-06
1.9591870103234233e-06
-1.581979450997077e-05
-9.931650886901577e-06
2.7857995437802455e-06
-9.466394136566876e-06
-1.0910690902854795e-05
-1.1192333333472597e-05
-1.2559507788128705e-05
-1.1619664384112353e-05
-5.6196982808221466e-06
-1.2082818667319066e-05
-1.229814497184197e-05
7.647215429131712e-06
7.725863355979224e-06
-1.2974278859357946e-05
-1.3491909213099866e-05
-1.3945439070942754e-05
1.1458370670954232e-05
-1.3689891775645772e-05
-1.4008037440171777e-05
1.310244464443836e-05
-1.4440350343621822e-05
-1.4668188294787664e-05
-1.7521587702347525e-05
-1.7411160059697423e-05
-1.679795562818807e-05
-1.4913199645730687e-05
-1.49247521988908e-05
-3.0767265120230267e-06
-6.501680225555841e-06
-1.3844350035984413e-05
-1.545758021429266e-05
-1.584446275180317e-05
1.4594286080529064e-05
1.1889114585560737e-05
-1.5020347784151394e-05
-1.4140664462112177e-05
-1.4594353691827919e-05
-1.4616828855417745e-05
-1.7171367160284444e-05
-1.754347660473581e-05
-1.7197722515261495e-05
-1.1581256409748992e-05
-1.7435494767149764e-05
-1.7408843193807782e-05
1.1707832049083002e-05
-1.7541649638785783e-05
-1.7630148508542963e-05
-3.4501976129413118e-06
-4.759949646430571e-06
-1.7635114066538516e-05
-1.7489052572902613e-05
-9.508537342135891e-06
-6.436926738595348e-06
-1.7565709245905972e-05
-1.7353642758349524e-05
-4.777382067513501e-06
1.761527610988507e-05
-1.197412260355704e-05
-1.1060709722023536e-05
-1.702393406565227e-05
-1.7036322012634355e-05
-1.688196476421455e-05
-1.6668857689111984e-05
-1.069717321663307e-05
-1.6358095811833302e-05
-1.628629851442397e-05
-2.3760566015259096e-06
-1.6012381129077807e-05
-1.5446295214104672e-05
-1.5124502075569912e-05
-1.5116824294799114e-05
-1.493768448271769e-05
-5.919698550409913e-06
-1.475718741893702e-05
-1.4500106454828192e-05
-7.861987542301994e-06
6.339511874947284e-06
1.5730074853112332e-05
-1.2291907246966102e-05
-7.310689510922142e-06
-1.1698681203348448e-05
-1.1547217814798285e-05
-9.110113741813516e-07
-4.235491452601373e-06
-1.2078895072201632e-06
-1.5281651417801118e-05
-1.1173384638090416e-05
-1.0741730030835356e-05
-1.0267394020317738e-05
-1.9103789053066047e-06
-9.742087303726183e-06
-9.102296914037975e-06
-8.680484569128136e-06
-8.338944599904242e-06
-7.868921027447495e-06
-7.559367247855774e-06
-7.0836172013648114e-06
3.3102650213889155e-06
-5.98933540709754e-06
-4.629435076582376e-06
1.3495713737416724e-05
-4.02510382746816e-06
1.1866709074689835e-05
-7.294394977754915e-06
-3.3426837781774293e-06
-2.573913335698074e-06
-2.065613860183816e-06
2.8401673869414893e-08
-4.541027886340313e-07
-5.854612411600502e-06
8.293947903391428e-06
9.164044392259228e-06
1.2619678038892934e-05
1.2384350487661067e-05
-8.138672618595018e-06
1.315681073547482e-05
-1.4997975485158452e-06
9.075148495354073e-06
-9.695266642492807e-06
2.3684086608766496e-07
-1.0300911375827287e-05
-9.944533993444114e-07
-2.8448040077123637e-06
6.950985184651599e-06
-1.748491255652845e-05
-1.2463394733777814e-05
-1.3934206202589359e-05
-1.6951188848851034e-05
1.675303946875981e-05
-2.04032840529594e-06
1.678875251369728e-05
1.632091695254064e-05
1.5824124446963222e-05
-1.7057516965460867e-05
-1.70223857738719e-05
1.3259797995136294e-05
-3.1915998131065493e-06
-4.094029862723755e-06
-4.913021418281501e-06
-1.7906249769507553e-06
-1.391597145547843e-05
-1.4423238425019713e-05
-1.4197033482878393e-05
-1.4370904718270247e-05
-3.024921797360053e-06
1.6714195564843677e-06
-7.439369960765972e-07
-2.5819165235765606e-06
1.5396557197366395e-05
1.6338131844135204e-05
-8.481429443118076e-06
-1.4542459415914439e-05
9.741487051546245e-06
3.703304478328279e-06
-1.8636961083429613e-05
-1.8646053978877585e-05
-1.8401518084561507e-05
-1.8638249727495946e-05
-1.8430857384984165e-05
-1.8629416032768566e-05
-1.8367999095503996e-05
-1.861534590506473e-05
-1.839458759533095e-05
-1.8597207864985585e-05
-1.8331872701444755e-05
-1.8574728731058653e-05
-1.8351441033922115e-05
-1.8548019354474992e-05
-1.826869726036298e-05
-1.8517085718879998e-05
-1.821333708877117e-05
-1.8481959842122533e-05
-1.8259313185857466e-05
-1.8442664768060624e-05
-1.8157703865293133e-05
-1.8399223979261202e-05
-1.8189438016511694e-05
-1.835165898163023e-05
-1.8108497856564385e-05
-1.8299989923023618e-05
-1.8107161928450762e-05
-1.8244235978534548e-05
-1.7988486358820186e-05
-1.8184413726938858e-05
-1.7926317673444984e-05
-1.8120543857284507e-05
-1.7894135348528912e-05
-1.8052626679266253e-05
-1.7880239241876772e-05
-1.7980733981766317e-05
-1.7760441868338603e-05
-1.7904667455548625e-05
-1.771474858178729e-05
-1.7825231668665845e-05
-1.7566836114857086e-05
-1.773949406670785e-05
-1.7496086560840777e-05
-1.7647537735632026e-05
-1.7405230106527406e-05
-1.7554572839328532e-05
-1.731602063500406e-05
-1.7459199307335633e-05
-4.6554776372581475e-06
-4.330116203445947e-06
-5.538887703706199e-06
-1.7359575387816783e-05
-1.7172830847731937e-05
-1.7256207206675712e-05
-1.703275344009005e-05
-1.7148973963221474e-05
-1.693411586414999e-05
-1.7037922827986563e-05
-1.6869640738928576e-05
-1.6923057354124326e-05
-1.6669530600565447e-05
-1.6804392169940172e-05
-1.6645699030984068e-05
-1.6681946128666466e-05
-1.650941281523669e-05
-1.6555716237242035e-05
-1.6428233648914143e-05
-1.642578927575417e-05
-1.6257411296356128e-05
-1.629192373473501e-05
-1.608005202610257e-05
-1.6155105519548716e-05
-1.592036309516224e-05
-1.6011766261372994e-05
-1.5863768016142914e-05
-1.5694983444945392e-05
-1.5715676869445172e-05
-1.5536328566671366e-05
-1.5564512354274115e-05
-1.539615332775245e-05
-1.5409640557393323e-05
-1.529878903302706e-05
-1.5251263339786113e-05
-1.5162062881157228e-05
-1.5089364246649133e-05
-1.4939464376236629e-05
-1.4923980673824257e-05
-1.473073678942212e-05
-1.4755164578849303e-05
-1.4640055686923718e-05
-1.4582869663798126e-05
-1.4494495029417486e-05
-1.440743900854476e-05
-1.4268464277605303e-05
-1.422777764328582e-05
-1.4073417583296796e-05
-1.4044822853944799e-05
-1.3937118577107442e-05
-1.3860021510292592e-05
-1.3678186842392834e-05
-1.3672153209437877e-05
9.679515869111114e-06
8.90163724648448e-06
8.04998296288229e-06
-1.3481062659962704e-05
-1.3397491730043244e-05
-1.3286848648964017e-05
-1.3192375934076959e-05
-1.3089546034070494e-05
-1.3031760928616133e-05
-1.2889204903979095e-05
-1.2799480059966274e-05
-1.2685889233601846e-05
-1.256578292954721e-05
-1.2479603657169836e-05
-1.2374336287614477e-05
-1.2270584701177274e-05
-1.2217517546789404e-05
-1.2059930004856936e-05
-1.19661783801e-05
-1.1846423178659164e-05
-1.1754141184533389e-05
-1.1629415966962101e-05
-1.1582597201593804e-05
-1.1409918389960924e-05
-1.1349495506939993e-05
-1.1187737122799089e-05
-1.1168159057064093e-05
-1.0962998943634435e-05
-1.0914434724831538e-05
-1.0735749520418154e-05
-1.0647030226700911e-05
-1.0506047089691322e-05
-1.0444501206055666e-05
-1.0273984021560685e-05
-1.0147731940400055e-05
-1.00395088889919e-05
2.0011007914110458e-07
1.9865133789921437e-06
-6.588051047088911e-07
-9.803108187850552e-06
-9.797493683141393e-06
-9.566572546477854e-06
-9.510627949715035e-06
-9.327117193015604e-06
-9.212532554782357e-06
-9.083868758187785e-06
-8.976546278567371e-06
-8.83900926179806e-06
-8.592042544996433e-06
-8.64414193187884e-06
-8.343180599907944e-06
-8.351764496731859e-06
-8.092447893273168e-06
-7.891898424233132e-06
-7.839917934026491e-06
-1.1287022535559236e-05
-1.0871118667986089e-05
-1.2007562287259697e-05
-7.585651049778178e-06
-7.624443120386374e-06
-7.329709242727938e-06
-7.377294259530203e-06
-7.072157651914167e-06
-7.085308004456271e-06
-6.813044096245993e-06
-6.835059813945429e-06
-6.552477667489798e-06
-6.59320534737148e-06
-6.290340068126542e-06
-6.325653245655123e-06
-6.027341091483703e-06
-6.062851470595392e-06
-5.763896272970909e-06
-5.824914099959139e-06
-5.498316873926216e-06
-5.544451354734758e-06
-5.230782464708012e-06
-5.25379622848877e-06
-4.962288679387105e-06
-4.879096746924498e-06
-4.692650822196721e-06
7.480965784485174e-06
6.655736054510957e-06
6.013567424445941e-06
-4.421992498504054e-06
-4.501276417725982e-06
-4.150356414854406e-06
-4.1776565080826535e-06
-3.877806198970892e-06
-3.794493643771289e-06
-3.6043999440560816e-06
-1.2878826075750867e-05
-1.2793438944301822e-05
-1.1155614430272041e-05
-3.3301972595608207e-06
-3.4247118740922805e-06
-3.0552575958356037e-06
-3.1595234715628247e-06
-2.779640858294964e-06
-2.8604136050523656e-06
-2.503407438071307e-06
-2.5659280354486827e-06
-2.2266184097134408e-06
-2.2605792788587953e-06
-1.9493356865214176e-06
-1.9896859815788996e-06
-1.6716222317463289e-06
-1.6400679754666058e-06
-1.3935421499911893e-06
-1.1438754770454862e-05
-1.1151611786144516e-06
-1.2628480415311918e-06
-8.365459647759028e-07
-9.706622402314252e-07
-5.577669558256154e-07
-6.942823176309678e-07
-2.7889131403523343e-07
-3.837538128779264e-07
3.908970352224229e-20
-7.88562960745014e-08
2.788913140347582e-07
2.843875681867072e-07
5.577669558219126e-07
6.387307256741131e-07
8.365459647802365e-07
1.1151611786159652e-06
9.497866073326376e-07
1.39354215001786e-06
1.2508934474757638e-06
1.6716222317356033e-06
1.519537670862702e-06
1.949335686535581e-06
1.7750946300761292e-06
2.22661840968155e-06
2.051333992035031e-06
2.5034074380582417e-06
2.309917483856698e-06
2.7796408583039944e-06
2.6180123139760986e-06
3.0552575958317535e-06
2.9013781178931602e-06
3.330197259558461e-06
3.150919220236358e-06
3.6043999440533673e-06
3.402893807139422e-06
3.877806198922634e-06
3.6425229039268836e-06
4.150356414900092e-06
3.938662160302833e-06
4.421992498493306e-06
4.242496229555016e-06
4.692650822245893e-06
4.47357344284466e-06
4.962288679445116e-06
4.749946378093676e-06
5.230782464743573e-06
5.043830726439954e-06
5.498316873894758e-06
5.326335021621741e-06
5.763896272981238e-06
5.549797405184352e-06
6.027341091429551e-06
5.817967784813726e-06
6.290340068219682e-06
6.05265023686683e-06
6.552477667508341e-06
6.338264916221145e-06
6.813044096250921e-06
6.628839255287717e-06
7.0721576519164655e-06
6.886880507304215e-06
7.329709242709837e-06
7.111262352170902e-06
7.5856510498563374e-06
7.378877848079727e-06
7.839917934101364e-06
7.6084106860083686e-06
8.092447893255196e-06
7.872916960626795e-06
8.343180599896005e-06
8.108788526386538e-06
8.592042544896596e-06
8.38314886755999e-06
8.839009261790758e-06
8.69796048321332e-06
9.083868758177392e-06
1.0256311132266485e-06
9.327117192995287e-06
9.019668565748823e-06
9.566572546522396e-06
9.320707555852183e-06
9.803108187875272e-06
9.553892374604097e-06
1.003950888893995e-05
9.908626987264974e-06
1.027398402144759e-05
1.0506047089628889e-05
1.0223266615709267e-05
1.07357495204039e-05
1.0482758269365338e-05
1.0962998943625973e-05
1.0734067142810627e-05
1.118773712295352e-05
1.0905884198563811e-05
1.1409918390016148e-05
1.1107528234566911e-05
1.1629415966955723e-05
1.1338347411124696e-05
1.1846423178751965e-05
1.1599483210217346e-05
1.2059930004769986e-05
1.1836210544620121e-05
1.2270584701098739e-05
1.1997920881054568e-05
1.2479603657236164e-05
1.2208617257432522e-05
1.2685889233437505e-05
1.2439622480893014e-05
1.2889204904048276e-05
1.2650234922392357e-05
1.3089546034031571e-05
1.2808008841789815e-05
1.3286848648971085e-05
1.3021141979976344e-05
1.3481062659919772e-05
1.3178415191225945e-05
1.3672153209574639e-05
1.339365427807103e-05
1.3860021510278862e-05
1.362166610097921e-05
1.404482285404234e-05
1.3823111964900484e-05
1.4227777643330373e-05
1.396441349984027e-05
1.4407439008461826e-05
1.4150249175510647e-05
1.458286966380433e-05
1.4396675596583801e-05
1.4755164578745536e-05
1.4899450116017696e-05
1.3156445751211032e-05
1.4539465120868384e-05
1.4923980673647522e-05
1.4619514751491796e-05
1.5089364246592123e-05
1.481235761352711e-05
1.5251263339784088e-05
1.5010408541901503e-05
1.5409640557520344e-05
1.5129418181871295e-05
1.5564512354405733e-05
1.535821705677185e-05
1.5715676869566677e-05
-1.253178698843945e-05
-1.3192486360400204e-05
1.5863768016123877e-05
1.5566792072438006e-05
1.6011766261290625e-05
1.5804189847109712e-05
1.615510551959985e-05
3.7801418347218465e-06
1.6291923734698728e-05
1.5947803585741784e-05
1.642578927576485e-05
1.6160832547444492e-05
1.6555716237495118e-05
1.625646071982208e-05
1.6681946128661038e-05
1.6439168600629527e-05
1.6804392169852708e-05
1.6923057354049584e-05
1.6600670124369326e-05
1.70379228276879e-05
1.677061588715316e-05
1.714897396326113e-05
1.6835038865087415e-05
1.7256207206585456e-05
1.695321772837146e-05
1.735957538794593e-05
1.710776158374657e-05
1.745919930723539e-05
1.715940171409014e-05
1.7554572839034716e-05
1.72461590784482e-05
1.764753773583833e-05
1.734473862881426e-05
1.773949406672037e-05
1.742880047577587e-05
1.782523166880991e-05
1.757677392944229e-05
1.7904667455367418e-05
1.761299386660185e-05
1.798073398157671e-05
1.7700102694896867e-05
1.805262667905131e-05
1.7815045962353096e-05
1.8120543857277697e-05
1.7816070753958787e-05
1.8184413726753385e-05
1.7933892778431155e-05
1.824423597869344e-05
1.794868498909994e-05
1.8299989923110134e-05
1.805517442228497e-05
1.8351658981575617e-05
1.805332214951732e-05
1.8399223979068065e-05
1.8142700828857638e-05
1.8442664768724372e-05
1.8119957142789275e-05
1.8481959839411702e-05
1.822610364370642e-05
1.851708572961274e-05
1.8212257294144935e-05
1.854801931482565e-05
1.8260923767550394e-05
1.857472887859822e-05
1.8352145033701977e-05
1.859720731361266e-05
1.8313579982530402e-05
1.861534796353753e-05
1.8335190541522552e-05
1.8629408345119377e-05
-1.4458152804805924e-05
-1.4281428995307374e-05
-1.50226101133158e-05
1.863827843204879e-05
1.832003232230592e-05
1.864594681878041e-05
1.831035450542715e-05
1.8637361069998503e-05
1.8368776262526126e-05
1.862618902786232e-05
-1.8565562275353067e-06
1.8623813012875255e-05
1.828661342211399e-05
1.861353599940993e-05
1.834510309562693e-05
1.8599874283256837e-05
1.8279974349513133e-05
1.8581659757519772e-05
1.8290278168829194e-05
1.8559244763455458e-05
1.8532572455969507e-05
1.8265594144044607e-05
1.850169349796995e-05
1.830312404588204e-05
1.846662773319459e-05
1.8237654964067175e-05
1.8427401249294328e-05
1.8242090746503552e-05
1.8384036497209997e-05
1.81420149373307e-05
1.8336555055956294e-05
1.806897409604431e-05
1.828497680511209e-05
1.807760377704468e-05
1.822932092662353e-05
1.797456534543116e-05
1.81696032589398e-05
1.7973915371305558e-05
1.8105846475414343e-05
1.7841411291401386e-05
1.8038042751184434e-05
1.783603129339564e-05
1.7966293456562134e-05
1.7696533679252186e-05
1.7890289372792357e-05
1.763590458620416e-05
1.781124747149597e-05
1.762795933967423e-05
1.77246987577577e-05
1.748418976638391e-05
1.7632890222723313e-05
1.7371399202432182e-05
1.7541027901681555e-05
1.7270937166376467e-05
1.74455674478363e-05
1.7261352432560918e-05
1.7346181489445027e-05
1.712474602419596e-05
1.724297136181195e-05
1.7055916152374076e-05
1.7135924267372623e-05
1.690386567085041e-05
1.7025058359547508e-05
1.679387255793431e-05
1.6910384925301247e-05
1.6751555051448667e-05
1.6791915972289664e-05
1.6596298059574318e-05
1.6669672540393397e-05
1.6515062820631404e-05
1.654364497420907e-05
1.6338325575103866e-05
1.6413943918712968e-05
1.6211659494384455e-05
1.6280238897614683e-05
1.6129899934248498e-05
1.614384613031167e-05
1.5890853739889163e-05
1.5999969329593836e-05
1.57318529220564e-05
1.5852235706792948e-05
-1.2382850880187535e-07
1.5705155248408014e-05
1.553960264123348e-05
1.5554025326638113e-05
1.544121781743494e-05
1.539945376423042e-05
1.5253765373386708e-05
1.5241311114894923e-05
1.5042129020853072e-05
1.5079669754213951e-05
1.4914541265557331e-05
1.4800013698200755e-05
1.4745992182486834e-05
1.4680416553161834e-05
1.4573943549226734e-05
1.4537652960048688e-05
1.4398853718408196e-05
1.433287519461772e-05
1.421920150186921e-05
1.4131202160000297e-05
1.4036573823047959e-05
1.3963541595284848e-05
1.3852348777033883e-05
1.3825039913535675e-05
1.3664689233808606e-05
1.3618048262207047e-05
1.3473910139812143e-05
1.3424106498486354e-05
1.3279984441875287e-05
1.323636643175976e-05
1.308298295409381e-05
1.3078368538376173e-05
1.2882936932240479e-05
1.287183790154687e-05
1.2679949579934874e-05
1.2641982943152643e-05
1.2473888307992177e-05
1.2423173420551017e-05
1.2265495345562106e-05
1.226805249223677e-05
1.2055205603054414e-05
1.2061594187424757e-05
1.184175072882036e-05
1.1844870572361303e-05
1.1625138309926701e-05
1.1660622558215966e-05
1.1405948696277596e-05
1.1448208205122732e-05
1.1184103149775867e-05
1.1256472996014658e-05
1.095969600713616e-05
1.1045272365823971e-05
1.0732788854651433e-05
1.0831175636312167e-05
1.0503408531833008e-05
1.0615272563735199e-05
1.0271755826931533e-05
1.038114574677303e-05
1.0037381014601846e-05
1.0162375719271298e-05
9.802239077531513e-06
9.940549050856464e-06
9.566086076925962e-06
9.739746104113465e-06
9.326140012407855e-06
9.484486369601514e-06
9.08347250278826e-06
9.243873667908988e-06
8.838913936720617e-06
8.988305766616729e-06
8.592325586222569e-06
2.926580829149325e-06
8.343824794389794e-06
8.643794373725208e-06
8.093461035921342e-06
8.351445386811042e-06
7.841300699413298e-06
8.04999874240115e-06
7.5874072676975975e-06
7.647105748284654e-06
7.331836594392446e-06
7.074674180400881e-06
7.361230898205866e-06
6.81589321663143e-06
7.079230041190286e-06
6.555874635923861e-06
6.859495293466529e-06
6.293507177955763e-06
6.528282719054279e-06
6.033996645200843e-06
6.310325711322883e-06
5.763124396981586e-06
5.963660935935615e-06
5.5245645470613225e-06
5.632756716509763e-06
5.157463542244404e-06
5.4534822628914876e-06
5.253407935137608e-06
4.8972836009108725e-06
4.959693193958037e-06
5.1677131808758546e-06
4.345465782295214e-06
5.15949058428202e-06
4.163645256756862e-06
4.483211293202925e-06
3.868170885676265e-06
4.196646557430249e-06
3.6011410505736393e-06
3.803585840722508e-06
3.325711142040505e-06
3.525508566953272e-06
3.0515181013169604e-06
3.2167983452973303e-06
2.7761389333796225e-06
2.910211632197967e-06
2.5002766974482728e-06
2.572266422024507e-06
2.2238260989235905e-06
2.23681888236518e-06
1.946891813727159e-06
1.971930177643319e-06
1.66952555007475e-06
1.6455541655924017e-06
1.3917941262401832e-06
1.3523686173486379e-06
1.1137622062219283e-06
1.0299790060058303e-06
8.354968499890086e-07
7.884552311183562e-07
5.570670751906735e-07
4.2039185615297037e-07
2.785425305672468e-07
-1.603409338154579e-05
-1.4709868254210597e-05
-1.4766323637569701e-05
-5.035025312132834e-16
3.1480456840248664e-08
-2.7852297436257475e-07
-2.488841181071656e-07
-5.570320136197523e-07
-5.834902273441069e-07
-8.354426170162694e-07
-9.194751093764981e-07
-1.1136904945201384e-06
-1.3917042884933118e-06
-1.2721248985118313e-06
-1.6694179880682991e-06
-1.6031988236707421e-06
-1.9467659165558977e-06
-1.8925314375859398e-06
-2.2236842087502585e-06
-2.2507859664207876e-06
-2.5001100684570764e-06
-2.775981758027458e-06
-2.606908306182672e-06
-3.0512383612913482e-06
-2.9438082163978554e-06
-3.3258196409826985e-06
-3.251985536639605e-06
-3.599665821290473e-06
-3.5246684973214218e-06
-3.872717626356903e-06
-3.7610910309758897e-06
-4.14491540527586e-06
-4.02519985650718e-06
-4.416201810223841e-06
-4.335420795287973e-06
-4.686510900870638e-06
-4.597241635501216e-06
-4.955809337238405e-06
-4.8768765748599305e-06
-5.223938135795749e-06
-5.207751212233844e-06
-5.491217736283077e-06
-5.451013994350596e-06
-5.756134127896775e-06
-5.7199975753816574e-06
-6.019223680347212e-06
-5.9883523494388875e-06
-6.2822310381571304e-06
-6.207957551136159e-06
-6.543948317906442e-06
-6.474504980628368e-06
-6.804217142520033e-06
-6.749043210985122e-06
-7.062998301880217e-06
-7.013094290799126e-06
-7.3202511088249204e-06
-7.348212514771562e-06
-7.575813342698067e-06
-7.645363995233484e-06
-7.830014129510964e-06
-7.770274334205977e-06
-8.081308742500173e-06
-7.994678471550296e-06
-8.335249702573066e-06
-8.292785849683756e-06
-8.570514023257255e-06
-1.014865787859576e-05
-9.019107671131811e-06
-9.549343986505483e-06
-8.867501182284155e-06
-8.650186694915705e-06
-8.92171780057262e-06
-8.785530629968323e-06
-9.88451404435622e-06
-9.596202157276548e-06
-1.014751653977645e-05
-9.929136805808008e-06
-9.644456686423871e-06
-9.45689803415889e-06
-1.0080046200976704e-05
-9.821259704779362e-06
-1.0260045198891422e-05
-1.0131162850762355e-05
-1.0506415196826409e-05
-1.0389224549041147e-05
-1.0731785093279681e-05
-1.0613290562439216e-05
-1.0959756617995834e-05
-1.0805034350572844e-05
-1.1183853755955904e-05
-1.1094336275314627e-05
-1.1405761391801854e-05
-1.1379433220537537e-05
-1.162491372470738e-05
-1.1841511680175949e-05
-1.1621524152179082e-05
-1.2054962325978094e-05
-1.1780210835543074e-05
-1.2265233754060135e-05
-1.2018730942447144e-05
-1.247359445053685e-05
-1.2259015354422312e-05
-1.267964424077908e-05
-1.241098026378949e-05
-1.2882614727998095e-05
-1.2621769532131582e-05
-1.3082645601229284e-05
-1.283203650211888e-05
-1.3279631628766962e-05
-1.3052727379869052e-05
-1.3473542525054844e-05
-1.3194055340475267e-05
-1.3664305628347283e-05
-1.3361246751294742e-05
-1.3851954456520658e-05
-1.35556143575332e-05
-1.4036149907304856e-05
-1.3792743685092794e-05
-1.421876079159427e-05
-1.3949434656241651e-05
-1.4398412546278724e-05
-1.415111934422264e-05
-1.4573484877879009e-05
-1.427210354200258e-05
-1.4745520867905004e-05
-1.4480408484678193e-05
-1.4914056243138524e-05
-1.4601753648624203e-05
-1.5079171636252586e-05
-1.4796276258193591e-05
-1.5240799765569005e-05
-1.4971025918466796e-05
-1.5398930373065925e-05
-1.519904663009657e-05
-1.5553486520823464e-05
1.4724797834303425e-05
1.4430940912780983e-05
1.3347558732162954e-05
-1.5704614671352544e-05
-1.537885461701698e-05
-1.5851643225699268e-05
-1.553294165521207e-05
-1.599936326284182e-05
-1.5719106387813886e-05
-1.614326767708187e-05
-1.5922152211198202e-05
-1.6279638598169487e-05
-1.5409501662271404e-05
-1.4390486816629571e-05
-1.4321998823672116e-05
-1.6413335379876323e-05
-1.6109813203882482e-05
-1.6543024837808477e-05
-1.6290554164941794e-05
-1.6669042016936624e-05
-1.6384032050016735e-05
-1.679127504710855e-05
-1.6556253676050755e-05
-1.690973392606816e-05
-5.335016111206964e-06
-2.695810448980226e-06
-4.274856611422621e-06
-1.7024397501196318e-05
-1.670997738881769e-05
-1.7135253899800433e-05
-1.6838789327502828e-05
-1.7242291437237985e-05
-1.6982992420575367e-05
-1.7345493451002055e-05
-1.708046520279992e-05
-1.744486719125834e-05
-1.754033211165037e-05
-1.722674789548054e-05
-1.7632137811985988e-05
-1.737410851277495e-05
-1.772393875949972e-05
-1.740096400773679e-05
-1.7810529129321596e-05
-1.75069351963622e-05
-1.788955080471182e-05
-1.7653143095917096e-05
-1.7965551683074035e-05
-1.770890116255048e-05
-1.803729361453703e-05
-1.7710041329198044e-05
-1.8105091513922746e-05
-1.780663420837061e-05
-1.8168842490699152e-05
-1.7931368466842617e-05
-1.822855478838199e-05
-1.792384746957634e-05
-1.8284205631662322e-05
-1.7984694987897546e-05
-1.8335779219262526e-05
-1.807021701439073e-05
-1.8383256369903886e-05
2.4142590211600264e-06
2.810785898084135e-06
1.6741797521653165e-06
-1.842661721615971e-05
-1.8100459773638594e-05
-1.8465840181181826e-05
-1.8192623349719564e-05
-1.8500902844557046e-05
-1.81896997436529e-05
-1.8531779046513053e-05
-1.8284348217492594e-05
-1.8558449252723968e-05
-1.8244360114480702e-05
-1.8580861686468078e-05
-1.8275179468561415e-05
-1.8599077396166373e-05
-1.836062909494182e-05
-1.86127283793098e-05
-1.8328386484392817e-05
-1.8623041268473032e-05
-1.8328252326883066e-05
-1.8625281293555918e-05
-1.836852881077155e-05
-1.8440863141900506e-05
-1.8094062899000332e-05
-1.8009654019466808e-05
-1.8004967203553287e-05
-2.461174284759703e-06
-1.7850894083564848e-05
-1.78521437899213e-05
4.850456542128318e-06
-1.779608135685438e-05
3.34053683591023e-06
1.3556921166215276e-06
-1.776465702332746e-05
1.4618989661285844e-05
1.340087613686214e-05
1.4181837640471086e-05
-1.7602113931571715e-05
-1.7619663387888136e-05
-1.75881760718901e-05
-1.3882108267780436e-05
-1.734656646614023e-05
2.8727310730961204e-06
-1.7112004032528683e-05
-1.7161276882038948e-05
-1.7040582909214125e-05
1.6189885436178018e-05
1.4802539367077045e-05
1.640370035087479e-05
-1.6994020736724953e-05
-1.6805729862472644e-05
-1.6662670798357952e-05
-1.657248864474949e-05
-1.6186083824919307e-05
-1.62906348678852e-05
1.0952209454995739e-06
-1.6191103485435232e-05
-1.592593176912813e-05
-1.568030551437228e-05
-8.808039679702557e-06
-1.4953139070387822e-05
-1.517524605601734e-05
-1.529796713240867e-05
-1.459934766259127e-05
-1.4242654047895779e-05
-1.452249914715734e-05
-1.4249965327937787e-05
3.6627530491244217e-06
2.0956730825234766e-06
-1.386550268847699e-05
-1.3689354213997049e-05
-3.5036839665084985e-06
1.3326179550902355e-05
-1.3291991587803556e-05
-1.29915657090117e-05
-1.280225204564979e-05
3.7746800983168866e-07
-1.2452281881402098e-05
-1.2147278672972526e-05
-1.1977288365805908e-05
-1.3362202073597638e-05
-1.3469229338960824e-05
-1.1632290739459593e-05
-1.1321702655582e-05
7.533886286737586e-06
7.6103939010388956e-06
8.490560578803895e-06
-1.0944785634760426e-05
1.2377385738326607e-05
1.046001488687967e-05
1.1140219802987079e-05
-1.0594866080540407e-05
-1.022266783558378e-05
-4.762044158719591e-06
4.425136723624648e-06
-9.784962333013317e-06
-9.483539835450168e-06
-9.1038539445009e-06
7.648346107446829e-07
-2.588952213240676e-06
-1.325924041052973e-06
-1.923679180348702e-06
-8.08431295256489e-06
-1.3597012175550318e-05
-8.35513160197059e-06
1.548852248303874e-05
1.4647176579071093e-05
-1.190305433829461e-05
-1.064493223887894e-05
-7.48664136590149e-06
-7.146643356872849e-06
-6.808335496164156e-06
-6.4605510126352326e-06
6.3292161492515615e-06
6.457867449253014e-06
5.459898586526811e-06
-6.0891419690492075e-06
-5.745449707296941e-06
1.523441396256558e-05
-5.351687822933092e-06
-4.976122823364223e-06
1.2286470570793356e-05
1.0981830850980793e-05
1.2275700008629213e-05
-4.593509241504619e-06
2.0595518843333465e-06
-4.2533002378438e-06
-3.7953966131016003e-06
-1.2490644254797244e-05
-1.1223945283867821e-05
-1.2578145622470758e-05
-3.4673612447979424e-06
-5.225509608855552e-06
-4.101365984479044e-06
-3.040798125704902e-06
-1.4939122781946438e-05
-1.4933721831430368e-05
-2.6217969260383398e-06
-2.322865590078448e-06
-1.9191177020008547e-06
1.0543319599999647e-05
1.0532143776850028e-05
-1.5662642940893315e-05
-1.4350362635638878e-06
-1.538011090717379e-06
-9.574447211507844e-07
-5.347963385092852e-07
-1.8211168498928258e-07
1.2437678609710944e-07
4.3078326674252294e-07
9.950515152076817e-06
1.5065821068764758e-06
1.0129332481970793e-06
5.672515852395748e-07
-6.985489860387921e-08
1.1001867330707894e-06
1.990508501256473e-06
1.3002972021883266e-05
2.4346212153121066e-06
2.873304683544681e-06
-1.6048866415959698e-05
-1.5059200848729e-05
3.278114029252427e-06
-1.593730150686012e-05
3.6256905970209284e-06
4.150645320706339e-06
-3.912690884059475e-06
-4.131396208721496e-06
-3.268676592445633e-06
4.496384714935098e-06
4.864323348053424e-06
5.248860417447331e-06
-6.854987646336622e-06
-6.37580545748631e-06
5.669967578883506e-06
-3.3514198065560605e-06
6.011281319679905e-06
6.4439669105193355e-06
6.820778699420117e-06
7.264761319655171e-06
-1.9540555890612716e-06
7.685602334285585e-06
5.729306666302585e-06
8.186888375410723e-06
8.6310543490396e-06
9.050647906910565e-06
9.568953562694735e-06
1.6187614319294364e-05
1.0550144100271238e-05
1.0201018859538666e-05
1.0731835056045982e-05
1.101314932439498e-05
1.1308487835201276e-05
1.166089123173898e-05
-4.150093082861422e-06
1.18521438516541e-05
1.2154473342790686e-05
1.2411241218941384e-05
-2.717599120267784e-06
1.268637784911165e-05
-1.3839103908903082e-05
-1.323422066857173e-05
-1.4111711886687773e-05
1.3047500358079018e-05
1.3351812846016497e-05
1.3649437017379029e-05
1.3783881532088208e-05
3.954771231522486e-06
4.473659916502607e-06
3.5141325774586373e-06
1.4006501398798927e-05
1.3389189855503796e-05
1.430669459717099e-05
-1.6263950848431607e-05
-1.556126906203144e-05
-1.540013939246105e-05
1.4478343254712535e-05
1.4758706775539099e-05
5.599627492980106e-06
1.4984968392861864e-05
-5.506716156009532e-07
1.5217597910004499e-05
6.521408330706713e-06
1.542315958097776e-05
1.5467390823358054e-05
1.5850936927698283e-05
8.912353301228085e-06
9.178830080374356e-06
8.070625129838328e-06
1.599520357309484e-05
1.7941467732691377e-05
1.654317565380601e-05
1.6454878386790057e-05
-1.579097417306098e-05
1.6820058485510392e-05
-7.649120820389078e-06
-7.137527288643251e-06
1.6872773428967566e-05
1.7027514943804833e-05
1.7050540422654673e-05
1.7212146941899994e-05
-1.5389513053736503e-05
1.7397274474794563e-05
1.7485007501362364e-05
1.1376295683351036e-05
1.7603099028752823e-05
-1.3349699465351081e-05
-1.3425980369274114e-05
1.7702082819787514e-05
1.7765689596744027e-05
4.289765974779931e-06
1.786937165861293e-05
-1.2800953618126379e-05
1.7890169536545226e-05
1.804535250502307e-05
1.7968914321344146e-05
1.8029408344127337e-05
4.339588978634299e-06
1.7937528866740763e-05
1.7938669986872175e-05
3.1038551271831243e-06
-1.608600475825306e-05
1.7949456000415745e-05
4.983476851189676e-06
4.976039760274992e-06
1.7916515182177066e-05
1.4617905807954326e-05
1.7947388835551616e-05
1.7972781851484735e-05
6.361060930966202e-06
6.804639035421083e-06
8.240680653923766e-06
9.068898848943591e-06
1.775982919343504e-05
1.7707149519146455e-05
2.4031204161455646e-06
2.4134274682904825e-06
3.9436318454935475e-06
1.76344097077771e-05
5.49089862811747e-06
1.745865991538768e-05
6.0297389951469816e-06
1.7114504095651414e-05
1.7283335229268593e-05
1.7063800920196994e-05
1.6918643010806936e-05
1.6873894597026783e-05
1.6685753417306814e-05
-6.1902766152936115e-06
1.6486156846191364e-05
1.642469316048125e-05
-1.0777401191987838e-05
-9.201103036868273e-06
-1.142275589440979e-05
1.6197302556888174e-05
1.5937494747250397e-05
1.5831527579007267e-05
-7.553423557077376e-06
-6.9588165153569525e-06
1.529892873066087e-05
1.531478388488888e-05
1.5180663886916436e-05
1.4871961031577777e-05
7.586076726393203e-06
1.4367586546715897e-05
-1.7575759634453647e-05
-1.677536522534472e-05
-1.702472627629078e-05
1.4061012460476056e-05
1.3741474832791246e-05
1.3611758304073452e-05
1.3326625697167478e-05
1.3158410961494564e-05
1.2915680255850524e-05
-9.79329629849275e-06
1.2625497269090505e-05
1.2220665389304471e-05
1.2074594611913093e-05
5.1968976944997796e-06
1.1776693350475651e-05
1.152460007833866e-05
1.0730089829079612e-05
1.01453108030528e-05
9.550060789767515e-06
1.1185935698849002e-05
1.0779873536477988e-05
1.5568719347138785e-05
1.0389259031313126e-05
9.951467121567476e-06
-8.637089024891427e-06
-9.816632699580326e-06
-1.078849159880052e-05
8.492670684531113e-06
9.597547378882904e-06
9.1844234231502e-06
7.898332805116181e-06
8.969577422598578e-06
8.630967549534782e-06
8.326688839950288e-06
7.990889483658057e-06
-2.42345372895328e-06
6.861574047492367e-06
7.224055526107573e-06
6.10638767926141e-07
1.2244074579486726e-06
6.579201057489497e-06
6.305741247351407e-06
5.575607895585178e-06
5.112337292336092e-06
9.266331932733562e-06
7.166680757063654e-06
8.861285961593113e-06
4.392766381852182e-06
3.843078420392272e-06
3.5914773665815276e-06
3.207115808438912e-06
-1.6420561666202956e-05
2.6596975703698828e-06
2.1250048629922e-06
1.7727481113130686e-06
-1.6389920508585312e-05
1.3133054429192358e-06
8.884898952786436e-07
5.427627636082335e-07
-1.3226387030357383e-07
1.3718720828542417e-05
5.574783869598633e-06
6.080527350719662e-06
7.40572574704461e-06
-4.1369785711451707e-07
-5.031026018643804e-07
-8.4539169617856e-07
-1.134277847134642e-06
-1.4547929806205086e-06
-1.7964804248876173e-06
-2.1035701175588266e-06
-1.138909011835851e-05
-3.4524208825572756e-06
-3.1384179243686314e-06
-2.8118575737419978e-06
-3.7717637089633925e-06
-1.9007373840804573e-06
-4.161211373814597e-06
-4.652129795419677e-06
-3.1153201963429277e-06
-3.641181040880009e-06
-5.153778925983753e-06
-5.61664641685873e-06
-5.981034058998495e-06
-6.309202228635094e-06
9.002851375561967e-06
-6.730314394598672e-06
-7.177955529782175e-06
6.4166708065936e-06
-7.691859847146322e-06
-8.193136149218116e-06
-8.688842425256154e-06
1.5787449292584074e-05
1.5797235516296686e-05
-9.15787031454228e-06
-9.562579064138995e-06
-9.804323938450294e-06
-9.391797762646162e-06
-9.617739518529768e-06
-7.408857497295887e-06
-6.134708185000446e-06
-9.981824855331792e-06
-1.0412911917775128e-05
7.990394466537593e-06
-1.0760273616275315e-05
-1.1052991597263268e-05
-1.6844262992570145e-05
-1.2024940407805829e-05
-1.1604522564294834e-05
-1.2058452117626537e-05
-1.2199712059203695e-05
-1.2507827952112436e-05
-1.2827634524204354e-05
3.2897588434048294e-06
2.54270440774397e-06
-1.2966314116385795e-05
-1.318323686083294e-05
-1.3591119160685733e-05
-1.4356542137598837e-05
-1.2450418557551182e-05
-1.3896761695869891e-05
-2.571214485758436e-07
-1.4220124701254391e-05
-1.673909563013348e-05
-1.574117743130668e-05
-1.442380022466661e-05
-1.4658758730673813e-05
-1.4821882182895317e-05
1.1548498926424411e-05
1.2355394503384785e-05
1.1293867900463538e-05
-1.5068871556858812e-05
-1.0159211527781445e-05
-9.45683301871624e-06
-1.5146483100852384e-05
-1.5404954695778175e-05
-1.5545263649295807e-05
-3.788716453126405e-06
-2.959219434947263e-06
-1.5749460562855988e-05
-9.101602250863847e-06
-1.133078780766719e-05
-1.599805864332445e-05
-6.3708956657276124e-06
-1.618668204430324e-05
-2.9526630443506834e-06
-1.6363988644801312e-05
-1.652944642192762e-05
-1.6625890546699823e-05
-1.1451968712429018e-05
-1.715983969351716e-05
-1.7050659471214156e-05
-1.5898687999011477e-05
-1.5237278405392725e-05
-1.735166139231849e-05
-9.664315836181807e-06
-8.333554469310844e-06
1.0523256487563044e-06
5.511446461180451e-07
1.1514717329049432e-06
-1.7426298769112717e-05
-1.7627622305991175e-05
-1.7602349360461342e-05
-1.7724330550226034e-05
4.496479021665055e-06
-1.7669338287436607e-05
3.034488621324285e-06
-1.781852851498124e-05
8.972790392965426e-06
-1.794885381914746e-05
-3.193427974192438e-06
-2.670389278431591e-06
-1.78508155721088e-05
-1.8014608830917607e-05
1.33241375878418e-05
1.2583046296166404e-05
-1.7935002136932867e-05
-1.801384564857433e-05
-1.547249045446975e-05
-8.482668803825605e-06
1.6801700454999064e-05
1.575242779275119e-05
1.6160583718037096e-05
-1.8158635321641112e-05
8.377212176670462e-06
-1.7474980194647646e-05
-1.734104537690313e-05
-1.7385123019884583e-05
7.120383907691373e-06
7.122713327349697e-06
-1.7094614571685517e-05
1.4758843795137454e-05
1.4345869205470242e-05
1.5183188685804332e-05
-1.7269405330303694e-05
-1.713911821522221e-05
-1.1292429426131325e-05
-1.0336223191612086e-05
-1.0334579422458359e-05
1.5441306635101523e-05
1.5399357766679552e-05
1.4132578766316532e-05
-8.434350619481117e-07
-1.2299212237016083e-06
-2.5146586090476145e-07
-7.504071513515053e-06
-1.6877606614526244e-05
-1.6716816676906762e-05
-1.1659645293605928e-05
-1.1054313472054208e-05
-1.6634603509867718e-05
-5.314758878213573e-06
-1.6332340822308817e-05
-1.6179124524117304e-05
1.2613885124944775e-05
1.1940009243318363e-05
2.4647542444039535e-06
3.5992624170963876e-06
-1.580719256645392e-05
1.2340375996546036e-05
1.1698186188787087e-05
1.1351274053215892e-05
-1.6771285224734807e-05
-1.681670413181985e-05
-1.6308001280934438e-05
-7.46616812194836e-06
6.726874262241178e-06
1.6126671728481413e-05
1.5505394409282545e-05
-4.696933561227181e-06
-4.8611626256429255e-06
-1.4400152713202616e-05
-1.47398453791288e-05
-1.3961380932672754e-05
7.444451842905193e-07
-6.041337641571828e-07
9.695207750923428e-07
7.993218136702235e-06
-1.3311522641343344e-05
5.20058472836685e-06
1.680356723705526e-05
1.7037198528252878e-05
-1.0644188601639779e-05
-1.0918397441574037e-05
-1.0334216437272443e-05
-1.2808125242914662e-05
-1.1670898479692901e-05
-7.893457270150993e-06
7.3581121167757765e-06
-1.1182633194159978e-05
-1.0787098114602121e-05
-5.483360156854023e-06
-1.0273478169645818e-05
1.4491949751498895e-05
-9.735361036009e-06
-4.175524288361267e-06
-9.234235652768088e-06
9.741135838904607e-06
1.0120935142306956e-06
-6.866233359689038e-06
-6.446590370434383e-06
1.5902751577573524e-05
-6.122382790971909e-06
1.03427965584148e-05
-5.669375009394482e-06
1.6678874467881796e-05
1.0091340644718464e-05
-5.177623039512871e-06
-4.710379219055202e-06
9.531104539087658e-06
1.0051237067645817e-05
-4.149795920505069e-06
1.3538279897233888e-05
1.3472538495118719e-05
1.1975013060607318e-05
-6.588311816110549e-06
-7.0941570723577045e-06
-6.2879538882610905e-06
-3.2720765644304326e-06
1.3148782940407179e-05
-5.58165523026521e-06
-2.6982570065967116e-06
-2.2041038762092128e-06
-9.306243368785797e-06
-8.496838393603719e-06
-8.340396036202542e-06
1.2920975621994488e-05
1.3422088886036675e-05
-1.7012319321285842e-06
-1.2015982694446212e-06
1.1431728440845544e-05
1.2060491799803653e-05
1.1256562283803411e-05
-7.204993052392423e-07
-2.5159783743761745e-07
1.2958098443952854e-07
-1.575691984091516e-05
-1.651476511132381e-05
1.6086933699420706e-05
1.631701798861793e-05
-8.604240019164863e-06
1.6394602084013613e-06
2.21164980386512e-06
1.8581459023692103e-06
2.858827575762572e-06
-5.951675101116125e-06
-7.438235716909951e-06
-4.511453555146287e-06
-5.01598526479071e-06
2.0815715389479192e-06
-1.431768548311033e-05
-1.3966784351623759e-05
-9.406926189726214e-06
4.1548220483154376e-06
4.7878130255859e-06
-7.907314150045937e-06
5.3542461162774705e-06
1.373088813884689e-05
6.46379137013841e-06
1.2223004415417613e-05
-1.0730994099883375e-05
7.133578616898007e-06
-1.0391559815252695e-05
-9.548210029698754e-06
-1.2886197961893236e-05
7.639531381858292e-06
8.043237720021017e-06
8.619144851478287e-06
3.440660628335351e-06
1.443351189071044e-05
9.20100964634029e-06
5.097417185177819e-06
1.0167255836457113e-05
1.2781989055979715e-05
1.0991513854845697e-05
1.1400027306812657e-05
4.268705672737555e-06
4.198551887597206e-06
1.1851739913331926e-05
1.216054116526623e-05
1.2587630829797284e-05
-3.7239890006478656e-06
1.2887309362764995e-05
1.3354215525612146e-05
1.4775455784150391e-05
1.5407052176874526e-05
1.4549199941187922e-05
1.3553415908907097e-05
-2.1407632544322496e-06
1.3993452508871433e-05
7.1553799061338844e-06
7.316063879824421e-06
1.4191736686828124e-05
1.4504329381572666e-05
1.0937755662884265e-05
1.4828177594499105e-05
5.76770566785892e-06
1.0573418564971859e-05
1.7565401886687468e-05
1.6374673560283408e-05
-1.974537860747321e-06
-2.437649181941095e-06
1.654977320298006e-05
1.6722017711339014e-05
1.7344741544510396e-05
1.7368863531411044e-05
1.695272997592198e-05
-9.507412482415555e-07
-4.480968077716621e-07
-8.966023008797021e-07
1.4196039056271604e-07
-8.59604700450329e-06
-9.207092422531025e-06
1.7039358206912202e-05
1.71869762614826e-05
-6.356167360500038e-06
1.5339069041819608e-05
1.6987521219367104e-05
1.1510578668474039e-05
-1.6745094024556858e-05
-8.392833184103432e-07
1.7593010425933956e-05
1.755769072468096e-05
1.118168185312103e-05
-1.0652583448164232e-05
1.7448539454974024e-05
1.7499683977192253e-05
-7.848091538186556e-06
1.4097872626845673e-05
1.6221539975420384e-05
1.5345489138418957e-05
7.895525640625456e-06
1.731093637100763e-05
1.1070052079298037e-05
1.7311151628951468e-05
1.4396356804166363e-05
1.3808564713593666e-05
-1.6539608183732778e-05
1.705388938336486e-05
1.5263106131976305e-05
-1.845234092579152e-06
1.4429714079753676e-05
1.68014617833335e-05
-1.1709708891785436e-05
1.6491999720293194e-05
1.6400740828965223e-05
9.780287125764677e-07
1.6083464495340264e-05
1.599690788278458e-05
1.5922601777180158e-05
1.012413108875402e-05
1.5696785938399197e-05
1.5384106186770697e-05
-1.347570745786778e-05
8.104498381663386e-06
-1.325850892426378e-05
1.260714250384164e-05
1.4858022021500382e-05
1.3836559700552248e-05
1.334579707182242e-05
1.2836913611340004e-06
1.3125746291451592e-05
1.5694329542748808e-05
1.2878614711017514e-05
1.2472555990146108e-05
1.575952696877442e-05
-1.2080582017924757e-05
1.1625822317026834e-05
1.1294456393664354e-05
-3.972974357546245e-06
-5.527121265154451e-06
1.0789692802922555e-05
1.0323429729238311e-05
6.878185767728502e-06
1.0011967319498745e-05
9.59570835074051e-06
-1.1885029579940603e-06
-1.6410874093884747e-06
-1.4181200360795094e-06
9.296937741652864e-06
8.872149139347093e-06
1.4579626035155846e-05
-1.628176556402659e-05
-7.270479394411887e-06
8.681016718936647e-06
7.334333541030517e-06
8.686906371887545e-06
6.099155492647186e-06
-7.158341434026372e-06
-6.527689548561382e-06
8.177743423517325e-06
-7.768552291568313e-06
5.518579865793416e-06
4.888208970744718e-06
4.196294303583232e-06
9.177303175761228e-06
3.5882098846261743e-06
2.9129093078196747e-06
2.064704682832355e-06
2.2210755971874777e-06
1.5361602532218775e-06
-1.3954011447007502e-05
-1.4460024447103356e-05
8.625223687227429e-07
3.665033196478208e-07
-6.590567641903444e-06
-1.5367705094357785e-05
-7.33700283380489e-07
-3.6780473444485963e-06
-1.3026170935072148e-05
5.393616980538633e-07
1.0541544459771003e-05
1.0261549405697881e-05
-4.407073932306457e-06
-4.846401457172684e-06
-5.342517890417575e-06
-6.0021361050760725e-06
-1.295068927464562e-05
-6.5659001760948295e-06
-7.203268187899461e-06
-1.6210171091361845e-05
-7.759263934988834e-06
-8.035661751674007e-06
-8.487196215251206e-06
-8.97190642229308e-06
-9.318007178291508e-06
-1.5946582199235856e-05
-9.76244436576734e-06
-1.0214906294986731e-05
-7.695915802989324e-06
-1.2356286765241187e-05
-5.821140102260873e-06
-1.2475750845982015e-05
1.025225303567057e-05
-1.2649822593845264e-05
-1.3308226190259973e-05
1.3046795107387155e-05
-1.6529373802472425e-05
-1.732197206910493e-05
8.142626753879806e-06
-1.3678189663468558e-05
-1.397264905537681e-05
-1.4306619048277215e-05
-1.6854034366312186e-05
-1.4644311746851653e-05
-1.4994240406808145e-05
-1.5343079596210867e-05
-1.5566105517113506e-05
-1.5659444496792476e-05
-1.594226562662894e-05
-1.6098246112694024e-05
1.430818753575444e-05
-1.6542774048588672e-05
-1.6928937296268233e-05
5.223820345717594e-06
-1.7132166526484372e-05
-2.4186889308869685e-08
-1.543200634173832e-05
-1.7216181278183974e-05
-1.7156789139491928e-05
-1.744564289795686e-05
-1.7753549813858888e-05
-1.7498343791442313e-05
1.305387958822032e-05
-1.54542506225864e-05
-1.4992468503963113e-05
-1.1966961758894516e-05
-1.2494873601087342e-05
-1.4861708964020082e-05
-5.032490151650174e-06
1.7411600948375528e-05
1.5012988677477618e-05
-1.3948802636922503e-05
1.7511969724124844e-05
-1.378366358431675e-05
1.7367684123067527e-05
1.3172373404752067e-05
1.225989632652601e-05
-2.1421878137742467e-06
-1.1945694678967721e-05
-5.491021270265246e-06
4.866018960096648e-06
-3.3733342334376297e-06
1.6960503208573433e-05
-1.6938635095929803e-06
5.798254300743521e-06
6.273794753225759e-06
1.6952170849521125e-06
3.328732240988409e-06
1.0864417226674714e-05
1.6795977193297056e-05
1.6400013582952467e-05
1.6336288959570045e-05
-1.3822041210449022e-05
9.440855039390232e-06
8.965810641046886e-06
-9.801314138041634e-06
-9.219712829502572e-06
-1.666080879952423e-05
-1.6790589710124218e-05
1.6775510004252898e-05
1.6951941558850826e-05
-7.4077404228506715e-06
-5.14980144204925e-06
-9.661465442500381e-06
-8.448700253408125e-06
1.398083688506782e-05
1.6638760861486925e-05


==> output_bu_20240409/example9/nPred3/stepSize100.02/gfsetFinal.txt <==
3414
3.3361931035764275e-07
0.009625550838756531
0.007748720750774069
0.019261322493163244
0.018174209374751026
0.02891331952678372
0.030183778432033993
0.038594108787172225
0.039169180055719593
0.04831563885300287
0.05007984541257693
0.05807148700300397
0.06035993721271404
0.06790188637312142
0.0742612987078535
0.07778035710884797
0.08782655022716446
0.08773733850387043
0.09510716543407167
0.09777984407260464
0.11330074054484342
0.10791055502704708
0.11870362763088677
0.11815349762773929
0.13460565003047317
0.12849598520976396
0.1424853484225911
0.1389734202372053
0.16154970757952036
0.1495751973408421
0.17405614068198683
0.1603139977983295
0.18317551237945412
0.17121770732300756
0.18859237267882384
0.18227575980018657
0.20813301558330718
0.19350603848317532
0.21652333516379016
0.2049252110547866
0.24031772288492928
0.21654398411250705
0.2519416356107132
0.22834759287851014
0.2676729736239822
0.24036461124652445
0.27974119361161376
0.2526638991873454
3.4987622325643386
4.162825954242126
3.5046879983724235
0.26513655404963615
0.30223659612408005
0.2779064865868654
0.3251221079070379
0.29090487596210785
0.33857337279799504
0.30421938833679607
0.34247875227151897
0.31779521986356796
0.3779319521858163
0.33167331113051357
0.3725231916711428
0.34589746286311074
0.3923453898962584
0.3604217523479205
0.39774144190822147
0.37532511109756983
0.4272578955056794
0.3905744861390757
0.45404547747236274
0.4061498883462989
0.47185839280758896
0.4222311660762221
0.43863320808605366
0.5054074644671976
0.45548781017445655
0.5228480720103009
0.47278096131835384
0.5375618914687328
0.49054420958389694
0.5400718029004853
0.5087915238667747
0.5572540686514663
0.5275716793658444
0.60220406931045
0.5468321066049957
0.6324520409928805
0.5666456125400207
0.6261980027886573
0.5870699413333942
0.6410974754806757
0.6080729413154228
0.6882682202160203
0.6296858337119396
0.7114675578506804
0.6519700666732124
0.7162424887781492
0.6748501868910304
0.7584300366216841
0.6986093335879423
2.2567702137480494
2.7906910254890924
2.988579504311234
0.7229741425596368
0.8084956461210252
0.7481417053299556
0.828414121619066
0.7741339727762577
0.8380647770757791
0.8009848713494039
0.888409568330888
0.8287099167712311
0.9290610706293185
0.8573555449183652
0.9489464693516313
0.8870069408581774
0.9544555261741967
0.9176819753230319
1.0107758067339425
0.9494165713481381
1.042959274720142
0.9823192381222706
1.054818859605729
1.0164029998653326
1.106423658649716
1.0517623377051277
1.1217517664380623
1.088467347866263
1.1794766515745214
1.1265529767602056
1.230124783969524
1.166180859842137
1.251633508039924
1.207225192428564
1.31225631784595
1.250286821816187
1.372731698842431
0.1657105239351933
-0.12305737259258978
1.2948584857551293
1.3929668612244284
1.3414846696690714
1.4460985441794723
1.3900658903523317
1.508252555547609
1.4407533388043374
1.5311340909118578
1.494103533620607
1.549728802125548
1.6345216720124405
1.6082515851815073
1.698731021164895
1.669214320164882
1.8285298754747217
1.734040509911073
1.56714587164164
1.9406938839625496
1.465087552481871
1.8019337963913942
1.8607630645906577
1.8737339523770524
1.9393706331173186
1.949608571012147
2.0341388303573704
2.030065397518084
2.1078687506967997
2.1155220766231078
2.166663104596836
2.2065615423921985
2.267343103019741
2.3037864435734887
2.3571747103464453
2.4079483439204385
2.4338419399841333
2.5200726734156027
2.5588261816735303
2.641030535340028
2.6843528437078463
2.771704905545294
2.854318760988137
2.915067370893083
-2.5385650330720226
-2.69786190800322
-3.0864499911506846
3.0715840596067627
3.062818529962942
3.2443282161309153
3.248409441049186
3.435828022050134
3.4951246745988
3.6520925757251232
-1.4032026828733346
-1.3611052634588199
-1.9156539500286174
3.896732869917469
3.7814411944140844
4.1783499213928526
4.013318004656668
4.50811694591249
4.289646542801726
4.9040761723472555
4.633519094280762
5.3872767993317465
5.046589116836909
6.011745970606929
5.549802893375757
6.718137479114595
6.217847973054788
7.015545288893592
-1.8801475085203632
6.986103043839206
6.791641627841912
7.002792297641337
6.916965922256838
6.9994906669246335
6.9335503277438715
7.000351427596067
6.937349936275764
6.999891190332694
6.964482541708613
7.000322860787848
6.962923533047238
6.999604320782194
6.9370407834559575
7.002681174912107
6.9883560662040205
6.910061642319031
7.010008998656556
6.853481360049976
6.726926296510478
6.583055697927795
6.006242310686884
5.870273039075916
5.389593380312665
5.432931228240295
4.903229497344265
4.948586176020171
4.50826517688175
4.553828498959666
4.178430032440884
4.266759927921408
3.8966043378194497
4.007610667630012
3.651907275764795
3.7943137541414638
3.4363472247015863
3.603013998390266
3.244235368462563
3.4007345825862187
3.071477079250466
3.1996883685099924
2.91491708891689
3.070919806045287
2.772072706133167
2.924569550402505
2.6409449867851578
2.7789708435385814
2.519989895409441
2.639348604489172
2.407968687772471
2.553405294873464
2.3037818855602423
2.4376543400859325
2.2065658888946684
2.3718836327504556
2.115551280782397
2.272252102104905
2.0300580534333132
2.167669656070909
1.9496073379551695
2.0675474349212966
1.8737202474074621
2.0108718197650353
1.8019483634256441
1.923373693913548
1.7339710633297798
1.8766889670166287
1.6694486075086716
1.796221323296233
1.6080953352976353
1.7528511443913006
1.5498017748731798
1.6718419771729416
1.4938796526935925
1.6071590089507213
1.4409282562677383
-1.3664854944854363
1.390091377849682
1.5466705823069264
1.341417692468586
1.4626016419663999
1.2949608974587508
1.4351714313660202
1.2500845283613597
1.350905753155478
1.207369894162355
1.166175565109761
1.2939175437045483
1.126552424329265
1.2469712704216709
1.0884412792742146
1.1863360088388606
1.0517611900773882
1.1759096884341198
1.0164114171885277
1.1513331453623477
0.9823276722192404
1.1159465895618597
0.9494240084363346
1.0612439606580284
0.9176679776711824
1.0071789380086942
0.8870063338316352
0.9979572164664767
0.8573758202506485
0.9665559307235352
0.8286974923268623
0.9298090994632834
0.8009751953766353
0.8889116031289628
0.7741347916838129
0.880321707310165
0.7481452636104746
0.8403295638311079
0.7229806101718808
0.834888550129023
0.6985735114603535
0.8009964658816333
0.6749059273186243
0.7624264346502173
0.6519502528190747
0.7220192424552615
0.6296864841165889
0.7155556898606159
0.6081002458836938
0.6979981780934544
0.5870143820272434
0.6612091143041665
0.5666711543771269
0.0644619564343791
0.30282649681201007
0.4504534141271871
0.5468499844331561
0.6342968509283118
0.5275435572147993
0.6110005751528741
0.5087902297737418
0.5754878377994422
0.490586766295166
0.5724833860365068
0.47273817957739644
0.5401769486565213
0.4554953107334022
-1.4739182768875396
-1.276182807277029
0.4386656569417421
0.5170298820104644
0.42216201461635505
0.48490205834506755
0.40620632090603087
-0.9485092579437966
0.3905620681803739
0.47520676052752364
0.375310033156072
0.43406124294257614
0.36045742152232807
0.4298448748585813
0.34585464449881703
0.40333429219627553
0.3317043576167109
0.3177870851891601
0.3827267538271642
0.30421020890982287
0.35372842919328545
0.2909210885046764
0.35049705122741664
0.2778921256871408
0.33346368946067795
0.2651432638410564
0.3059363373097918
0.25264558393609615
0.30089864027401936
0.24038195906112578
0.2879703869103584
0.22835523078170142
0.27291360454244745
0.21653358412848514
0.26174902986991966
0.20492194714519005
0.23875264272068128
0.1935155764769435
0.2320596743732532
0.18226874105794943
0.21615914619298351
0.17121596332174083
0.19828976495973552
0.16031988640291286
0.19540070506709936
0.14957332860872982
0.17737617400439348
0.13897045150321455
0.17006977901097697
0.1284996652934668
0.15248211751880864
0.11814890606335841
0.14543816286904987
0.10791283320703816
0.1302406591237008
0.09778229537878169
0.12420351365059078
0.08773561634670035
0.10875648425378191
0.07778599399297663
0.1010626223030841
0.06789032795517776
0.08843226360290192
0.0580785941416406
0.07339886187544578
0.048317243774244865
0.06521355668306016
0.03859105127675763
0.04986891647010909
0.028917571657969147
0.8888158411008132
0.9666340645091308
0.7424680518300107
0.01925691389250603
0.0339357572152629
0.009629066141111803
0.020389379571426537
-1.075578110713712e-07
0.002932445224361617
-0.009626441479736134
-1.6924844254802451
-0.019253262505629528
-0.011280046334171403
-0.028896091668071323
-0.02374677140538344
-0.03858241799072322
-0.03675151317933809
-0.048288724149192046
-0.05339621478786314
-0.058055814070497334
-0.06786930258864693
-0.07012565955123354
-0.07774229468925281
-0.08011946526194932
-0.08770478558018525
-0.0931012024793074
-0.09773281499343738
-0.10218170584408882
-0.10787223441468068
-0.1175667100932967
-0.11809664784245937
-0.13214145104570726
-0.12844326530628447
-0.13962975462743718
-0.13890861122475168
-0.15609709793532364
-0.14950660561246076
-0.16305033560566906
-0.16024862788416228
-0.18288998320272828
-0.17112962824833453
-0.18867405941619841
-0.18220026073869297
-0.2094558010433996
-0.19341445252481704
-0.22151897724922162
-0.20482588899519769
-0.2269296372330151
-0.21642999487255504
-0.24814861669293803
-0.22825258661424777
-0.2655192150194858
-0.24026229187034887
-0.2830801228451014
-0.25251466117567684
-0.2835708393899739
-0.26501553264019373
-0.3052802753004038
-0.2777496617031969
-0.31320720593136964
-0.29077813134880487
-0.33770708469943134
-0.3040451578322539
-0.3517407803371112
-0.3176260415759749
-0.35316132682855006
-0.3315109684774655
-0.3774345222832611
-0.3456976026260233
-0.3846592558388888
-0.3602458014853616
-0.41446385971365146
-0.37510271169447595
-0.43145702582599216
-0.3903410723412328
-0.435159967351001
-0.40597698908618973
-0.4756777815906154
-0.4219214857699048
-0.49275921377657167
-0.43840142842748325
-3.0934284980929774
-0.4552068619400939
-0.5141493336755378
-0.47249307213167074
-0.5156327124677682
-0.4902727896880455
-0.5498636177292103
-0.5084269710227044
-0.5778025542694013
-0.5272574954575673
-0.5464739956477603
-0.6142878306071701
-0.5662806049585162
-0.6173101868978051
-0.586681403921254
-0.6308866844709368
-0.6076534991100798
-0.6672847961372985
-0.6292625716195122
-0.6942194340598111
-0.6514967422159123
-0.7227784627211329
-0.6744283302876865
-0.7294364156451841
-0.6980714248732267
-0.7688293183208205
-0.7224433010590738
-0.791092193417395
-0.7475837143885788
-0.8145920365954324
-0.7735505066088293
-0.8274068714780064
-0.8003610314921037
-0.8746810413624382
-0.8280681236331154
-0.9131983456039169
-0.856672700517859
-0.9511974627809855
-0.8862790814581063
-0.9497945145260803
-0.9169313046617341
-1.0007608386325058
-0.9486158969027118
-1.0335270314141844
-0.981484951836659
-1.0446929102129485
-1.0155099740382412
-1.097140231868243
-1.0508326495841442
-1.1161785057762739
-1.0874628216982678
-1.1749038684246744
-1.1255220024064303
-1.194505000200519
-1.1650497043712333
-1.256655284409384
-1.2061775611713765
-1.2758307488665714
-1.248971995993943
-1.3334701450114634
-1.2935794552217987
-1.3580367060736265
-1.3400597454716938
-1.4296708868317733
-1.3886278110655565
-1.4580186533286106
-1.439386447615257
-1.532522765109243
-1.49224244064597
-1.598924527891614
-1.5480772870300052
-2.4237860969902676
-1.6062366150224636
-1.6828383144115084
-1.667506785747054
-1.7487547402769137
-1.7319084029091303
-1.81937587117713
-1.7995145616477823
-1.902803930968373
-1.8714267996369887
-1.947005480040399
-2.021849661367024
-2.027301492539108
-2.079405616308011
-2.1125171573126496
-2.177548961887031
-2.2033228837334082
-2.2349384032204074
-2.300302368885391
-2.338896265181424
-2.404218927944956
-2.45156294248758
-2.515863731251986
-2.5419516887999127
-2.636017480934256
-2.6687545348784014
-2.7682118277226495
-2.805000176663289
-2.914592329816711
-2.9147067413871928
-3.0731463005096114
-3.06597786965263
-3.245487070753166
-3.235039266887333
-3.4373553669365915
-3.410663354093505
-3.6531906852146494
-3.6054407394205743
-3.8979263421283084
-3.793299793347879
-4.179825147363344
-4.011878107662736
-4.509737829517292
-4.291029102705691
-4.905025205123804
-4.58152910883298
-5.391055644593535
-4.994901994847744
-6.009460664766236
-5.4996471619059335
-6.726690337465195
-5.917557586368058
-7.011177056305814
-6.547132081723419
-6.98790993602861
-6.881683945112842
-7.00273799561345
-6.92956752338939
-6.999542579028165
-6.960284089957871
-7.000396351022894
0.048242239210416336
0.17464202572682433
-0.1285578357224851
-6.999866985575388
-6.943903811010045
-7.00036041690124
-6.932721878461127
-6.99954201844991
-6.905113431404993
-7.002762814105396
-6.91669916530483
-6.9878968445861025
-7.011780781009991
-6.893587383425387
-6.729930036934031
-6.503472303034073
-6.008486602923946
-5.856068252998335
-5.388203061021926
-5.155380638695426
-4.906519865546569
-4.509614570842701
-4.670511140724538
-4.179930706689523
-4.297736598984275
-3.8980166517542916
-3.9904442457769203
-3.6532065204111785
-3.7590808751223186
-3.4375658359807653
-3.568504405451279
-3.245476752881468
-3.3989881467159595
-3.072631271102208
-3.218080167835431
-2.9160218974990517
-3.045382204615864
-2.7731627880459913
-2.9257445743640926
-2.6419853816480017
-2.785686099101096
-2.521027603877184
-2.648993773442355
-2.4089769345090613
-2.545040557698237
-2.3047580352500825
-2.435425735200342
-2.2075072209277398
-2.3322628081728496
-2.1164610623589946
-2.262188335968794
-2.0309865796555258
-2.179534885684809
-1.9504950974737945
-2.07982896118748
-1.8746013512851978
-2.028592573521409
-1.802838548272323
-1.950636754252832
-1.7347704454752075
-1.8490094037445526
-1.6703898764994805
-1.8114247819984062
-1.6087779386500356
-1.7177149296978598
-1.5505431239534901
1.7604878510014101
2.1499072711169527
2.146411737992696
-1.4948320652852083
-1.6525011010068902
-1.4418351675427008
-1.5626508144537201
-1.3904213451678458
-1.5324190545088103
-1.3404155399684918
-1.4722500053798526
-1.2933040058055862
-1.423404314235912
-1.2489391489789754
-1.3568925627675341
-1.2061384679785667
-1.3333630242260193
-1.1649885504557567
-1.2853492872201235
-1.1254428886236254
-1.2259327870816343
-1.0874861864434486
-1.1968525841607904
-1.0506822589292724
-1.1391748864983833
-1.0155008187108903
-1.1029454673693007
-0.9814433434069595
-0.9485703017258081
-1.0553188560032258
-0.9169016779119114
-1.0524259400508391
-0.8862420040168127
-1.0048925320716484
-0.8566422225232477
-0.9489077090787853
-0.8280282507076804
-0.9418472516501367
-0.8003309687982277
-0.9142440777298926
-0.7735208146786753
-0.8782578141015055
-0.747553824271553
-0.8283042002146438
-0.7224170972804453
-0.8217194296436443
-0.6980524240120162
-0.8077166205206395
-0.6743973794159633
-0.775585364075695
-0.6514831136167124
-0.7277039637325718
-0.629231888015989
-0.7169615722188584
-0.6076278660690276
-0.6808427123195364
-0.5866552276185582
-0.6751261126784264
-0.5662685149747428
-0.6400499148508069
-0.5464707281856999
-0.6341714687013146
-0.5271927632301612
-0.6066638560806562
-0.5084986355349703
-0.5851735343824622
-0.4901883559915739
-0.5514200569376643
-0.47248923210511395
0.8591261315686073
0.8907497646868158
1.1892478730081975
-0.45521024067335075
-0.5312845263233266
-0.4383605539540439
-0.5152076611565198
-0.4219702788061356
-0.49086606153434764
-0.4059090810322421
-0.46426043628273705
-0.3903466459875496
0.6056189158898173
0.9208376052041416
0.8300995009870533
-0.3750965414966596
-0.44079034674290435
-0.3602152589473224
-0.412237308362998
-0.34572242298264216
-0.4061807847077462
-0.33146953544486674
-0.38222128141137107
-0.31762508770687936
-4.300092569055027
-5.313710898762014
-4.626062736230445
-0.3040506329451947
-0.36038194950555136
-0.29075403327915406
-0.34155865068752805
-0.2777599623059367
-0.3202633192059172
-0.264985678075443
-0.3086417659542834
-0.25252402064825136
-0.24025519015785685
-0.28817948386293485
-0.2282366835727826
-0.26484228696626677
-0.21643291817253876
-0.26045151044449516
-0.20482427854147264
-0.24339762827104572
-0.193406552107096
-0.22244161753447114
-0.18218596836363612
-0.21317817673681283
-0.17114335282535237
-0.2101534969870586
-0.16023480615686053
-0.1941656509200088
-0.14950285845322192
-0.17449775697695427
-0.13890740782431096
-0.16941738894962236
-0.12844861758448914
-0.15576666952745455
-0.11808601949119248
-0.13680319778719863
-0.10786563129478215
4.805162410750951
4.870118484339394
5.654441444398618
-0.09773451831416265
-0.12338960708096572
-0.08769990766690869
-0.1071294329138493
-0.07774346488305207
-0.09770687168922121
-0.06786736957610642
-0.08217641281730988
-0.058053746795014384
-0.07381822692811117
-0.048287360710080315
-0.060914150680900954
-0.03858074424535523
-0.04834887886565763
-0.02890098144574828
-0.03889151918267899
-0.019251767960746312
-0.027772904037289464
-0.009621596989606305
-0.014651037767188246
-0.003699054172333682
0.021367128424820102
0.04868772292162522
0.07120648081490602
1.164696491806538
0.09869447375578694
0.11797931174335193
0.4923007106865071
0.15239597087493284
4.976861535978813
6.036281799222145
0.17339536095444066
-0.854964274993115
-1.1490008760414243
-0.9351123465547466
0.20775121109876432
0.2131187592623553
0.22405333008048117
-1.1061236865102158
0.2679875961605414
1.5996446588797002
0.3109234130742175
0.3091193837314716
0.33165550276457717
-0.23787375065000915
-0.29542508833622566
-0.11916037740080106
0.33629341037860205
0.37489550583894743
0.4005859631484086
0.40853667626212775
0.4885805900316792
0.4549163311203006
2.844989305972868
0.45938164800813147
0.5114929317575483
0.5534328439985704
1.687174904730933
0.6437170494550519
0.6134280014075183
0.6125623918805575
-0.9034548547602967
-0.9638715187328384
0.7275383255646205
0.7529483626896217
2.952585874555962
-3.6756092804342697
0.8247804466947151
0.8265247332602457
-0.3097514564504688
1.0193160598965298
0.9151592044786743
0.961164729818365
0.9572222046217832
-4.627259966337713
1.053485540499852
1.097401937535145
1.0839623413196806
1.1582124702534076
1.2151141560438465
1.1666777814040146
1.2088850184169602
-2.778594959481565
-2.868687786323321
-2.3968195972596305
1.2780173809733846
-1.040106996540093
-1.3931133174082133
-0.6685161342371418
1.341039228156915
1.4213905807431966
-1.6782976043119713
-3.3113094468769146
1.5262670951532051
1.5625609727987337
1.663171770690637
6.814758805772181
4.6706460220043216
5.867257198301424
5.649852727379993
1.8680278259945484
1.162505605756599
1.873866565634163
0.6223831499678129
0.7418968880397724
-1.6951117565980882
-2.2007303217673333
1.982999061616802
2.1297925972708502
2.2445630327440185
2.3200896173348533
2.9414023221575443
3.1847780440443136
3.5299539511257216
2.4425544170157543
2.539599526938584
-0.6949670330168495
2.7221665405768323
2.8850186264160746
-1.467302706179381
-1.9679328191536967
-1.5279568613608134
3.0699270702289874
4.167418275632333
3.2559991909523793
3.544778692626388
1.4281929200150458
1.9898116873092684
1.4900961053390476
3.7431529182111536
0.9687748850721979
2.428597616500232
4.083311990707047
0.8022849421717656
0.8101659229394544
4.46022868894579
4.825356723091831
5.322386921714994
1.8631023699804463
2.0888292781342415
0.6242200003456405
6.1561488780251
2.6934383006003775
6.786002642889944
6.8688750170279365
6.912170232004792
6.959377974240813
6.894288084465477
1.4268502860411667
6.024151366155454
6.26400271213329
6.435456054195724
6.8956143297178905
6.730715188558012
5.2224965369721295
-1.252663195873894
4.652959412941434
4.219431592185849
-0.19134804810819256
-0.37797102344954747
3.872421793552869
-0.07104489265014523
3.642341049142422
3.296807475244785
-4.024146174023586
-4.16004100810612
-4.66982065217308
3.1197452900248472
2.9224853995340068
2.746159756600727
2.8297128192406324
3.4995253826762234
2.576097553834627
-3.1974982466205857
2.5136285014149045
2.3186043031340122
2.189869143151477
2.0532494693654213
-4.551221973910761
1.9545306459419876
1.8368597014725936
1.8376032092431116
1.7459863549671657
1.6511522227462765
1.5239660929764158
0.47581810716944656
1.3121410118040986
1.403192620070086
1.3223243743921496
1.2745637541120656
1.2163573139604744
1.1212847970612476
-4.362915485122914
1.1182761086582753
1.0491056045505867
1.0198618568198359
-5.408419525198947
0.9843268571777949
0.9923176347252174
1.2127220115830486
0.9577124086972199
0.9314704165695321
0.8797336800848937
0.8065561120306386
0.8194438718065238
3.68299065046817
3.585212773649702
4.148648386986937
0.7977125885324486
-1.1762222045606114
0.7332174789203587
-0.4490527364429791
-0.5225599195932844
-0.6521403694664445
0.7209666034875829
0.6740292618565745
-1.9822301516267966
0.6469605906485616
6.667776925971185
0.6164417137154444
-0.5839780136258078
0.5890757241586401
0.6115369482352232
0.5199996429734128
2.1461628226171316
2.246507755476839
2.6048458374492953
0.5074925013332846
-0.07477656463425032
0.4187860386344356
0.42479445731933946
0.6008529538729223
0.35977845387048535
2.8481881729158838
3.5007650762113274
0.353260095850552
0.3255784937122763
0.3226226333113645
0.2930392561365782
0.6674804761473238
0.2577141620603825
0.2391955838821405
-1.6871157952485385
0.21033994195247163
1.1319184542946312
1.036539764642865
0.18207145287031642
0.16172370029036628
4.015907822230876
0.13329166625554
1.2143986368036237
0.11505902564769219
0.08891071119032666
0.07798855840492194
0.05544694707179981
3.955313101751211
0.04083204807109902
0.013373745517035079
4.970584169354555
0.5129599336284968
-0.023606426938543208
-3.626951021513585
-3.9185058589844934
-0.054010303283202124
-0.6969176965950089
-0.11567394490434972
-0.09525177129641692
-3.26579058972128
-2.851144203750789
-1.4292832863339324
-2.1413345464260227
-0.14302450292107866
-0.16267713995838365
-4.994790568269062
-5.522445754471848
-4.487719654905018
-0.19303205554989325
3.1457066130633926
-0.23194985079847444
2.9509255985783955
-0.285920730497346
-0.2724018123149588
-0.3074758988412946
-0.3344816648970994
-0.34820346519259293
-0.38128672776848
-0.3838431084107513
-0.4145163091494114
-0.41868843103516734
2.0295551287812703
2.2365764126295202
1.5791066468349368
-0.4528081496946318
-0.4981434018174499
-0.5126020943642884
3.101268037475231
2.132566470907305
-0.6208381115198879
-0.5907825354040958
-0.5899786213257814
-0.6574033777115511
-2.1023787326729355
-0.7226483807518161
0.04133642102495727
0.08535659624646896
0.009214966566414712
-0.7659232084360772
-0.8291053282853262
-0.8458547783196396
-0.8892957919646269
-0.8915428495311837
-0.9399854180350097
1.3642997267344672
-1.014013538823018
-1.1395545643805762
-1.0897597167357869
-3.8669947472092203
-1.1591307823429806
-1.168559198764625
-1.684296752815973
-1.844343900624012
-2.1807734301819637
-1.25304160045544
-1.340542318508598
0.6313908916438449
-1.4143479390087341
-1.5064881367473666
-0.4034385169659633
-1.2306305714268864
-0.39407526359775963
2.084276212230046
-1.5954238520555217
-1.7066683180285966
2.8491746103769797
-1.7929296584978633
-1.8395927189034356
-1.9392169303818607
-1.9847885755626828
-4.832417249529423
-2.3569874199405265
-2.2615909799603426
6.6559817272605715
6.037404446417498
-2.4928011049734744
-2.6590335107269074
-2.8517060694334
-3.021091245403231
-2.592604544251738
-3.2321087827373747
-2.531730751599482
-3.3031548894852514
-3.4354622105589803
-3.5948147268236634
-3.8360756084550216
0.423975896516593
-4.254319444787898
-4.712726874694887
-5.24135226002267
0.4155374102026913
-5.8598938951945305
-6.537807834253182
-6.815111380641145
-6.938431106759314
1.1599218842780794
-3.7524820246545656
-3.7888657872158804
-3.0531232384494307
-6.855059676006184
4.235949427804128
-6.818407551932572
-6.833386515852156
-6.440956955587569
-5.760226292012221
-5.274267980621119
-1.2022523079426022
-3.8549672615287665
-4.111763011701436
-4.417776122798493
-3.621430577723965
5.849952400247759
-3.4400061650233034
-3.14410164856855
4.810202747218571
5.059535039500443
-2.9495477037613793
-2.7422845591494958
-2.5786195187289747
-2.444833995801777
-0.28164650759831433
-2.3691834995114722
-2.2232733561332516
3.598293285233759
-2.123654017072697
-1.9861732062553255
-1.93698861440456
0.22328710388553283
0.4020248185546015
-1.8445508433387845
-1.7185524454489236
-1.6343757800105672
-1.5885869988025334
-1.4929568800026884
-3.3425530938158725
-3.647443540023752
-1.4412052570702296
-1.3459977401787417
0.766624314275129
-1.2702918547863093
-1.2478011330234224
-0.3551170693836432
-1.0782331971362837
-1.1900503581096975
-0.8342002012057483
-1.093273827626484
-1.0335023258693035
-0.9407469210361448
3.989630919592234
4.526943016296059
-0.957386721256508
-0.9257795737342203
-0.8275442592727914
0.6317104201451653
1.0096731359778948
-0.7820494920719169
-5.744941402550611
-0.7389337498513209
0.32784803525019607
0.4675134975266378
-0.7248027272331925
-0.6773020630802281
-0.6624804165839745
1.6821326411434563
1.4244457312153076
1.8732413915756436
-0.6095952989981726
2.3934512128586665
2.594406406520057
-0.6183969447569597
-0.5732366905112868
-0.559133086939028
-3.731026896732761
-4.396740897531771
-0.5297120291902493
-2.221627773753307
-1.5568528761337035
-0.48873512524332136
-2.622607611734649
-0.4615987878786347
3.939037223500769
-0.42970361295867066
-0.3999055043698793
-0.389398041787799
1.8278105870223524
-0.2931803151445222
-0.3168056329839835
0.186321751862742
0.3569778798212561
-0.2604240523136625
2.4505218542266505
3.1565252525296636
-5.615779543936193
-6.265160937549027
-5.827021487427276
-0.24208266898868427
-0.20576033176182604
-0.20128250320076607
-0.176471722716929
3.344243912756697
-0.16742743911800906
-4.5254016784857205
-0.1300509605049942
-2.3317773091499423
-0.0975651056775625
-4.121053587998966
-4.6301768671223
-0.08440803748615877
-0.056680476238677814
-1.1018041734440513
-1.278474773526505
-0.04036280896574556
-0.019046101915334606
0.5877517905374424
2.795505162620488
0.013719759008354126
-0.06986015912148871
0.08685704478467092
-0.0022407150120685505
3.0306818107254374
0.09342283310943325
0.15420003439949675
0.1752939666504195
2.4442135823501587
2.692790687572386
0.24100318803065476
-0.7723006856651168
-0.9002260729213004
-0.696292287666402
0.23928853736012012
0.28427726108256646
-1.5687800772412843
-2.0089990584037074
-1.8231675955988496
-0.4798051314544369
-0.5860733739976146
-0.7501605786252495
-6.668619569536853
-6.367484761572245
-6.868811533160338
-1.5354627462997807
0.34185798388586786
0.3917472149778134
-1.2964739456473973
-1.4651270480970504
0.4077685993708947
3.490655173722412
0.47833246890805037
0.5056000311694655
-1.3778994229108446
-1.5376944139814408
-4.3770509196583545
-4.045506771462769
0.5699718851465073
-1.3201533312268818
-1.4516885510262905
-1.6633452050779363
-0.36488584532718293
-0.35184164514721095
-0.4615197024539167
2.1320775802299154
-2.6082284249336096
-0.3336840906737491
-0.34385764527336576
-3.6453623292534982
-3.8762913389837195
0.8154099522759374
0.7551390314623706
0.9001454737682572
5.411452358637364
-6.567216996014967
-6.285962344824368
2.2829183208750607
0.9939065272239849
4.342233051787397
0.15856253332481035
0.06901314582431427
-1.4204594582922527
-1.4054863792167096
-1.6450828681233853
1.1130102738930567
1.2665807212909757
0.6899763618406641
2.7909461910118085
1.404903149159351
1.4613415786849102
-3.513919875326005
1.5578449989061187
-0.8119003440534877
1.6875021764810938
4.648774866735844
1.7857465278641556
1.594704744386385
6.475794836685063
2.4662797708671866
2.538083484623694
0.5644805676945147
2.5792059176402984
1.2001100541660408
2.7240093829709524
0.24322086275454843
2.3889943957396826
2.90317964474426
3.1596068806773063
1.8368175521914425
1.8501597447839129
3.4505419957805987
1.1847276971529208
1.248965239095749
1.7225981837043531
-2.7056485210142363
-2.554330023446025
-3.046114011273366
3.9172810573533647
1.2623212432030715
-3.2497585973755263
4.362795462636481
4.824635578301179
-2.1053225900320873
-2.623790466415484
-2.4284282420689784
1.152458122157842
1.0816864808591509
5.463499525844995
6.161348195146896
1.468434827059325
1.358078691509489
1.6732875071752331
6.731494470890652
6.861765049839401
6.947083990413486
-0.39787157670157725
-0.3412466739508992
0.5034579660931022
0.4443627830355961
1.9644567233855812
5.547697892691662
4.846944057157419
5.279326157776823
4.205219499685887
-2.8454757634891017
-2.998608027832964
-3.474686739472168
-3.2351758266713584
-5.442330380696363
-0.8944577270671087
-1.0400973224747527
-2.23752909962886
3.3932033714124556
3.0612741749022634
2.3178162944030074
2.808767245040901
-1.0570059669292688
2.4624358319959803
1.5670531927565168
0.4502913312508491
2.22524867195216
1.9617012971524563
2.3474390828295832
-0.06121226567134444
2.1022659286488823
2.054102802367484
1.8975020886365073
-4.969747141771443
-0.8041235997641881
1.7493188261529986
3.0871501090474176
1.5524169876951848
1.3313356676763841
1.3860657324668477
1.3069264206061815
-4.620075138748551
4.885485931283976
1.2140496588802707
1.1994775357689793
1.1036449647526017
4.01437274302994
1.0697964642259659
0.9520620980500312
0.831732800033998
0.6546219217218998
0.9273761534421617
0.9525363415861727
-5.2097589180063615
0.8605123626151042
3.5715426110093977
-2.7048268206796497
0.8598321193644662
0.8079838469572143
0.3265244495392684
0.736489079238516
-3.0084743116388633
1.5060981045818227
-0.10622077441740795
0.444557294448179
-5.46075185011641
-5.499957507745288
0.41143434399781814
0.3718826857148167
0.19156022426230693
0.1659028678858018
0.3190930823242574
6.323775552773188
6.757814672274781
6.338228540158644
6.929611392263086
-2.9930139923331947
-2.6114095853289605
0.2847313348567094
0.24827965701173657
3.890282072056468
-0.6684621695398592
0.25067706167147863
1.5443638577072676
-0.05424595623488657
-6.310547174827166
0.1175606271385211
0.07975225787045077
-1.614894453833374
1.6849968737644052
-0.007765845739915711
-0.13483363532491627
2.0563376302672207
-0.8617443585974983
0.4319063396756599
0.5566188621188898
-3.0908222513701262
-0.1874499017274472
-1.8360354523494917
-0.2097414022035459
-0.8790251331562344
-1.0015813374803977
0.24635302852115445
-0.2606547779343818
0.7322802732417368
5.461553967476064
0.8999534618853358
-0.346529653508439
-1.5069465611077704
-0.4046652952405773
-0.4240072856659851
-6.286813185983204
-0.5042896415927277
-0.5161515701452382
-0.5263843270931754
2.3033827777445692
-0.5557958273789628
-0.6198831202487134
0.48880964456436987
-2.168306377773726
-1.196287055964063
0.8314253971546782
-0.705133882949286
-0.8859473995596481
-0.9890047827188272
-5.98366078431575
-1.045644968604361
-0.5532992957518251
-1.045369004030517
-1.161331591686505
0.5806638761488762
1.6544320533022556
-1.3258165625190736
-1.3467972757063615
-4.644887605962505
4.242697953551866
-1.5125942315816117
-1.6238337735894026
3.300352021331463
-1.6428353101231479
-1.7434440046902588
-6.662724127450196
-5.876716190083072
-6.244663759389615
-1.8097881913048879
-1.9533181790752627
-0.5121109710089358
-0.4706338922413752
-2.85804666732319
-2.0447545280926596
-2.3676862443150193
2.0671701479597755
3.947502304852552
-2.6444009451018906
-3.224926079496854
-2.3118458061249765
-2.3843334438865234
-2.9279514620031364
-3.1377776910054953
-3.530906676448405
-2.451929380529555
-3.669679587701061
-4.068342515979829
5.7801464808421015
-4.570309405866029
-5.214895229967133
-0.723758852353551
-0.8049396148239493
-6.030590843425148
-6.602720934999999
-3.7400610589906784
-0.6907244530588916
-6.767042156441209
-3.7614593769714157
-1.1393910302647863
6.795872517019713
-1.9012352109428705
-2.092638830794995
-3.3505290740733757
-3.167928656598982
-2.9418234318923333
-2.6974547898059056
-1.235152461420985
-2.5305015601108733
-2.3735963341831083
-0.2629253301703808
-2.220061385616772
-2.1546119806113255
-1.9861301939868323
-1.8099105463894702
-1.7620696292583722
-0.551591934820262
-1.6502057109554935
-1.5484931634512846
-3.0519001213212276
1.5135402216119493
2.9506977565329513
-1.1319557978978079
-2.017545477837591
-1.1504881899383577
-0.9736400522790325
-0.16839038887859803
-0.36240457879673643
-0.0819292047096158
-2.3348287370959766
-0.9118946988456379
-0.875670790850972
-0.8079278068606827
-0.17058881901303113
-0.7407189019472777
-0.7023512512347139
-0.6308278482389131
-0.5967429805218804
-0.5938823888921382
-0.5272675873255628
-0.4990191462661349
0.6911657195260777
-0.41593456880907054
-0.32237268666553015
4.028280497278045
-0.2637181673825257
6.27359048820199
-0.6621864677554097
-0.22717810176673664
-0.18440138766974964
-0.128697045982268
0.00420275579685178
-0.02319750611602528
-1.1712985446141995
0.640049905371615
0.7184034184444648
1.288538475539193
1.1373503704206012
-0.7986006079323875
4.1512090075752
-0.08695580259375982
0.7237349731699958
-0.9600139917591982
0.03057362978292553
-0.9894604593924369
-0.05409973890015897
-0.5978842072827225
1.60261927354584
-5.171635231431033
-1.2980670088026096
-3.813922078107212
-3.3180932439548476
3.936983640527579
-0.14232551460987403
5.344168498168515
2.7672486611657843
2.706811460683288
-4.969387586482158
-3.88806517163507
1.5526991566388741
-0.2461323306307808
-0.3581939700057077
-0.404231832075537
-0.4116865637940849
-2.009220685813026
-2.0405139609324374
-1.7880514944647
-1.958505599830388
-0.27377436433075103
0.15314061045660105
-0.043624144483701215
-0.1773616617837324
2.361128621031983
3.074865480535294
-2.5074908851892936
-2.1046495423217055
0.9776103432678032
0.33634960321850155
-0.9999999031204764
-1.0001116912640693
-0.9346061051616824
-1.0004472114481944
-0.9443090985483314
-1.0010061289387555
-0.9256183197889267
-1.0017892105057515
-0.9375290125700121
-1.0027955865825693
-0.9250800239580961
-1.0040237114995614
-0.9419087172749534
-1.0054821099616615
-0.9224163644747573
-1.0071462435914893
-0.9179447610389094
-1.0090538664925395
-0.9465123571812323
-1.0111619833398777
-0.9270685174426179
-1.0135106519228247
-0.9518843669118391
-1.0160657700377063
-0.9441253036663089
-1.0188503443305492
-0.9589094971623137
-1.0218507336722025
-0.9391420282576296
-1.0250679674565522
-0.9459185823728025
-1.0285030796567904
-0.9577666968810218
-1.0321623450857802
-0.9757169719517197
-1.036028768798772
-0.9616097354598147
-1.0401212399311885
-0.9778269410800899
-1.0444175895464385
-0.9599759857680319
-1.0489364327449593
-0.9724931748240173
-1.0536636591251816
-0.9790024697542058
-1.0585898669212737
-0.9937576741269221
-1.0637534585680075
-1.2274274687641444
-0.9400260830624696
-0.9827596911136891
-1.0691079267311145
-0.9979552595936183
-1.074672103754972
-0.9970664169675516
-1.080438200796046
-1.0054637891025726
-1.0864293310213022
-1.026560306402102
-1.0925920784400096
-1.0061777912203482
-1.0989909196254024
-1.0381868481237702
-1.1055683778195229
-1.0377062564979445
-1.1123584212166684
-1.0562007365974706
-1.119341946266162
-1.0446748685609615
-1.1265230755429123
-1.044692430518056
-1.133877676086678
-1.0613199614623146
-1.141469267690443
-1.1492119959040341
-1.0654423073598425
-1.1571597627732382
-1.0782404779328805
-1.1652877838817228
-1.091896231871617
-1.1736090411930633
-1.1149593337335073
-1.1821122737207137
-1.1223598167078208
-1.190799592430911
-1.1056877169208488
-1.1996442319143117
-1.1125554219826104
-1.2086932585301704
-1.1450268344286971
-1.2179086697541297
-1.1587148255193518
-1.227292676858449
-1.1462286537279216
-1.236840702342279
-1.160873407546006
-1.2465766140883514
-1.1857303457141037
-1.2564455189833135
-1.1902114316821166
-1.2665165433032828
0.7664551915789556
0.5389698154387721
0.6673676973981343
-1.2767143120982856
-1.1922112347479692
-1.287081930053276
-1.213728373475871
-1.2976088002719814
-1.237200878669166
-1.3082824890834657
-1.2311384463421566
-1.3190999578446552
-1.2370622236971203
-1.3300648636731325
-1.2562842740249376
-1.3411816955330795
-1.282825932504525
-1.3524270956378375
-1.2784398183596828
-1.3638079683668602
-1.2908586059842466
-1.375331995242868
-1.3148320002225802
-1.3869701105107592
-1.314409147096443
-1.3987457634514224
-1.3375777048646138
-1.410636223357243
-1.33760478923184
-1.422635605331662
-1.3482921031596047
-1.434762497797059
-1.371964495300541
-1.446972494274739
-1.3817265028472172
-1.4593133430807885
-0.0186104210668482
0.00016308979192943934
-0.013211755859630058
-1.471725673062123
-1.3905171888722154
-1.4842409035086304
-1.4081232294926365
-1.4968310437197703
-1.4245030394358682
-1.5095027109938925
-1.4586469805714815
-1.5222484921469046
-1.5350396107935453
-1.4532891567107864
-1.5479024981221414
-1.472174370589124
-1.5607631137990616
-1.4820197906745738
-1.573683310081249
-0.9297675726375262
-0.7151979641021203
-0.8423993716033816
-1.5866033814691365
-1.5296833979946844
-1.5995144181906484
-1.534437509053616
-1.6123946770988418
-1.5410422669247723
-1.6252208903197243
-1.5549604497340976
-1.6379661481393013
-1.5819399061309332
-1.6505879334951394
-1.5848853464254626
-1.6630432808564726
-1.5997010508033223
-1.6752782379908482
-1.6226774393223722
-1.6872125625876486
-1.62264542290962
-1.698759633953089
-1.633232556458335
-1.709790228153494
-1.655347048501545
-1.7201232234002808
1.257986801830283
1.3083501493829228
1.1388602641843872
-1.7295395502699618
-1.6607518134218429
-1.7377124206161372
-1.6702036866521999
-1.7441679768103628
-1.6851668201578358
-1.7481335158073217
-0.5293386567489078
-0.3769021754521214
-0.3431146159333003
-1.748517829407114
-1.6907171251404265
-1.743465710468363
-1.6975138419186555
-1.729406605925997
-1.6826558517060666
-1.7003448740950204
-1.6723197820084452
-1.6396743476425286
-1.6433936636954092
-1.5150991718957258
-1.5746213353529164
-1.1690843407440392
-1.4257628010406649
-0.6025995426835699
-0.4999907483002529
-0.3749783286282721
-0.8286945645297152
-0.27192084563181274
-0.4912974719192203
-0.14793147897381312
-0.36501698142254
-0.07735452204989562
-0.21968171236092224
0.0004575799600108727
-0.05895621311289512
0.07598805707949444
0.15337487370397307
0.1514774571165476
0.3588171150090034
0.26227746416181896
0.393597632055631
0.5554414252661211
0.5907684662250414
0.8260767012178406
1.1696845813757655
1.1879045577551934
1.5156425225244345
1.5170790739283158
1.6394448829567623
1.5997507308332501
1.700424725229451
1.6461919409790735
1.7293975355290045
1.6704805287836744
1.7434580615787936
1.6984582364366774
1.748527730897505
1.6982808578631385
1.7481393759660755
1.7047001117094778
1.7441504313735772
1.6846386413096621
1.737712083382122
1.6716136420918715
1.729543349752163
1.6856969118167917
1.7201249696154415
1.6655446656242314
1.7097853085058092
1.6544371600302983
1.6987591251884069
1.6442659497138417
1.6872137785966699
1.645630387620518
1.6752782028787851
1.625334252111055
1.6630420476058336
1.6211711240426416
1.6505887134985195
1.588440780383441
1.637965792353616
1.574373154619889
1.6252225502389543
1.565912310506481
1.6123937815002356
1.568815976177659
1.5995145089995242
1.5477366480252202
1.5866014380949764
1.5438492974594142
1.5736859051787935
1.5187204833018761
1.5607733138246251
1.5144088521878691
1.5478915866711813
1.4880554133401755
1.5350444076449223
1.485740797943168
1.5222394375140904
1.4598044361737552
1.5095069377174126
0.00907839501871342
1.4968363832787006
1.4343246636053464
1.4842335552072812
1.4363101445313737
1.4717335982248017
1.4066497639469022
1.4592993342535043
1.3992609250162729
1.4469846768922774
1.434756452980623
1.3809337472943755
1.42264179168999
1.3657843216703618
1.4106308834708694
1.367573469968001
1.3987426055013517
1.3410203183411296
1.386973630326131
1.3211579461176746
1.3753314584247707
1.3060113137502716
1.3638130358672687
1.303788364145836
1.3524239423352602
1.308040912924453
1.3411790795382086
1.2837471754757352
1.3300692327499688
1.271644103965166
1.3191032985419506
1.261724114608642
1.3082757182550482
1.261244876451839
1.2976100167660625
1.2375567166667727
1.2870789963320006
1.2364266006551399
1.2767200100076643
1.2087632863997682
1.266508402265835
1.20110896560106
1.2564578293053035
1.196492025676199
1.2465670783666432
1.2023763108110934
1.236844521262242
1.1783913603853937
1.2272985378591053
1.1588435039243172
1.217895181119703
1.150635195754022
1.2086979966216636
0.34435753046609396
0.24869293899391495
0.3373549070841449
1.1996530458079329
1.135387447185812
1.1907971544243443
1.1222971839482758
1.182102612623379
1.1281705360045946
1.173620140886093
1.1012435722603708
1.1652779991183233
1.0923794454047584
1.1571640420757525
-0.6873064108811101
-0.6542772160449318
1.1492228805147144
1.0752629928985484
1.14144611495746
1.0686966171499985
1.133891200325743
0.02353033449572733
1.126526306013719
1.0424565059616986
1.1193307217823822
1.0619181099143795
1.1123685132323178
1.0361521682440076
1.1055566406658213
1.03187503886071
1.0989949617998314
1.0926045693190314
1.017677097460946
1.0864167584507234
1.0305658406352491
1.0804448394623412
1.0059242618194135
1.0746739978915492
1.0037526048111163
1.069102210790454
1.016776462068962
1.063748004546256
0.9968021877312372
1.0586010278545352
0.9888725155686483
1.053659641020739
0.9820334224443374
1.0489364726818395
0.9705038272177168
1.044416235101296
0.9882403126910403
1.040119771740108
0.9712527294447838
1.0360328994327932
0.9686977657781827
1.0321547289877864
0.9762901210658474
1.028509453899661
0.9500217644518841
1.0250652794594495
0.9636194496512434
1.0218519316975763
0.9473760648885233
1.018845610578677
0.9610538266517729
1.016071238455049
0.9423873414484871
1.0135030457899938
0.9502817120872399
1.0111704151162162
0.9253418390540631
1.009046171939281
0.9426010388098829
1.0071541502854064
0.9265669091319997
1.00547763810352
0.9287936515126897
1.0040208101877073
0.9489028821967115
1.0028061030195312
0.9285297324816774
1.0017723399943752
0.9252709348205717
1.001017300611652
-0.794904178002332
-0.6953595945247717
-0.8220183014506425
1.0004481326867305
0.916770422493019
1.0001203857196266
0.9084793500436764
0.9999866521173236
0.9292938780306851
1.0001184526425606
-0.0037164597861230925
1.00044659998727
0.9052648745257419
1.0010048701599683
0.9285120716847024
1.0017999987144897
0.9122787090672997
1.0027754593716751
0.9258769415101734
1.0040323568031133
1.0054690370764225
0.9314999755572562
1.0071473947082528
0.9494868935408997
1.0090403433402102
0.9408885587483193
1.0111575510041273
0.9559509990545507
1.0135000446597866
0.9377447882835416
1.0160511255050788
0.9340265944827278
1.0188358297772484
0.9562795905144102
1.021827555100099
0.9413713512404926
1.0250506619963908
0.9638193266516348
1.0284778701883832
0.9440769453199858
1.0321359029185668
0.9671850468469945
1.0360022319897433
0.9497410415885502
1.0400811188632741
0.9637392755614955
1.0443844006422827
0.9829164249749079
1.0488938474085638
0.9696676743809025
1.0536220717565001
0.9715177762453179
1.058542495620392
0.9748571894769825
1.0636996688655214
1.0002090524640537
1.0690440796128242
0.9916587374665023
1.0746131362988682
1.0072661599943282
1.080377813892738
0.9988269813468145
1.0863448726305422
1.0098937183794527
1.0925297589254217
1.0340236154419191
1.0989017348423336
1.026049062821941
1.1054881209741416
1.0435346933137706
1.1122665772511058
1.0302793044084826
1.1192354792389518
1.0408724835753915
1.1264210587593162
1.0626025910259713
1.1337866922052697
1.046008660020979
1.1413263701157577
1.0629794009565123
1.149101704477848
0.011332669697750932
1.1570240474131293
1.0787960393321034
1.1651591774986167
1.1061809395231652
1.17347530420978
1.0979093197947836
1.1819492774867912
1.1115475859811828
1.190649913407047
1.199485505846164
1.116487867111991
1.2085247488479314
1.1436355311776458
1.2177319263226274
1.1590706757420448
1.2271089297693518
1.1549503966726684
1.2366594544429297
1.1644754249374962
1.2463672809751856
1.1719564399916578
1.2562553379031114
1.1948492467816723
1.266293185918228
1.1909871213815655
1.276497969294475
1.206346758620159
1.2868544396861654
1.2204047425207527
1.297373150240112
1.2397381739462443
1.308037292037179
1.2327314958809772
1.3188543282793563
1.2413824306575474
1.3298026283976108
1.2503373427271962
1.34091494840946
1.281385207075719
1.3521522148181904
1.278529940489575
1.3635253700341623
1.2930175736822833
1.3750406599878198
1.3178036514305047
1.3866714598431207
1.3187654620532796
1.3984399368069922
1.3389320693312352
1.410314346233228
1.3353198165976279
1.4223203402703497
1.3597191681288254
1.4344215692769644
1.3593297925856398
1.446644367564783
1.386019806307803
1.458955564525576
1.389362532401728
1.471374406872773
1.4131864206683913
1.4838726265762365
1.411534674316577
1.4964647296474594
1.4373816547441474
1.5091301518556675
1.437934907709724
1.5218540441648725
1.4601900382169544
1.534654422364317
0.027458124149959302
1.5474912330648976
1.4777689037860906
1.560369754976393
1.4936830784484956
1.5732751246023764
1.5101888117039124
1.5861827359967553
1.53048512043037
1.5990948319584914
1.6119664106686082
1.5372700095868996
1.6247942970060691
1.564878858552439
1.6375328808871277
1.5717741387035653
1.6501564609638422
1.597513670324138
1.6626142036863314
1.5974630505325391
1.6748508231124881
1.6102941116837606
1.6867961129679636
1.630206966860659
1.698362098108824
1.6270117157479698
1.709366397286857
1.6449905321566067
1.7202387512391295
1.665975873715549
1.7295843607101244
1.6628338734940211
1.7377537775627832
1.6672507272776174
1.7441896421615986
1.6870247979127244
1.7481510423366964
1.695412121518051
1.7485170010417619
1.706652435293701
1.7434172551850005
1.6951840006815677
1.7293155668872828
1.695902184567603
1.7002502082529158
1.6730180359766582
1.6392050732321233
1.6449996210875661
1.5148700805785984
1.590755643612391
1.1685215147673165
1.5060582561924734
0.5924097289658724
1.2350764575655861
0.389642339849384
0.7345443528887147
0.26392134279215346
0.48208973310320613
0.15128557020690445
0.3107209442815701
0.07632276439560616
-0.4610854041299856
-0.34510843369792943
-0.3621096390528113
-0.0006086996212512479
0.03838238707071917
-0.07555229402347406
-0.11064080620893964
-0.1518167954364165
-0.2779015212356745
-0.26290506675034625
-0.4289931131651849
-0.3909505324213939
-0.5901066573363878
-0.7278792427954222
-1.165438355310083
-1.2493328656347376
-1.5154894059360584
-1.5231229507907709
-1.6396551895050195
-1.6451780109878948
-1.7000461874308581
-1.7293403815962933
-1.670482712753533
-1.7434093430474722
-1.6854188691963272
-1.7485162458320176
-1.6920634672762305
-1.7481542686623222
-1.69596048383129
-1.744183578848272
-1.7040749062938751
-1.737759964417949
-1.6832674359808242
-1.7296059842062759
-1.667093990369
-1.720198715901547
-1.6778607084083552
-1.709869999463324
-1.656261957710146
-1.6988536048267133
-1.6421378357468892
-1.6873175578477064
-1.6429862806091902
-1.675388873886375
-1.6268760405523137
-1.6631643091360766
-1.6182942337922337
-1.650714644551764
-1.611925861101844
-1.6380996217634483
-1.5870229175256312
-1.6253638656759486
-1.5713697399864952
-1.6125408701754074
-1.5686788818092856
-1.5996672478936567
-1.5448552893482541
-1.5867637109437716
-1.530783433301742
-1.573847055308995
-1.5327512155224117
-1.5609492588240654
-1.5064557572098038
-1.5480610351176605
-1.4877380516299652
-1.535225585902067
-1.0334483168210757
-0.994357058287473
-0.8737882861436727
-1.5224321231975946
-1.462328927427534
-1.509691732928573
-1.4646852016697207
-1.4970323914851615
-1.440840140064224
-1.4838538771369076
-1.4264796589975102
-1.4713561463592295
-1.408679988183578
-1.4589379655270118
-1.4107773304167437
-1.4466250469956283
-1.3847979634375298
-1.4344100270476265
-1.372676828743549
-1.422297700375182
-1.374434852998452
-1.410305826596343
-1.3546831038499119
-1.398415689975181
-1.3421075727886513
-1.3866604567272414
-1.3191931717082723
-1.3750252231381572
-1.3635077525243122
-1.3144640762950521
-1.3521420982554517
-1.2849459095257088
-1.3408998246974326
-1.2778619273947558
-1.329792593329814
-1.282541570578692
-1.31883822991877
-1.2557233752832784
-1.3080249726646407
-1.2401737740669063
-1.2973613419641612
-1.2329979822280839
-1.2868424961858074
-1.240425992582073
-1.2764836350426316
-1.2165417295668282
-1.2662857759097523
-1.1955858367911345
-1.256244521165766
-1.1871936149136908
-1.2463581647639908
-1.1967799848484995
-1.2366505873685487
-1.174453124135
-1.2270945598002516
-1.1771130370865583
-1.2177254797737682
-1.1554782935095256
-1.2085110987758994
-1.1583406559941345
-1.1994880938245438
-1.1358377599726277
-1.190628856119483
-1.128909044412656
-1.181961694169881
-1.1153340473520466
-1.1734516652142368
-1.1093031367181019
-1.165154370201358
0.591127981039334
0.4567676833997494
0.3949989180103992
-1.157023132529672
-1.091329314678166
-1.1490878244400413
-1.0752361198371987
-1.1413436832831518
-1.0688452054940756
-1.1337632212550306
-1.060211627691663
-1.126416160976621
-0.5599423143106197
-0.4881623354024101
-0.4112308118279644
-1.1192381906385342
-1.049898814011197
-1.1122548621058468
-1.0570819773554159
-1.1054891307944892
-1.036431188292011
-1.0988889861109314
-1.030541782007304
-1.092529425889306
-0.3927459418621312
-0.2888139145424602
-0.5911917935779425
-1.0863461496930993
-1.02062089422276
-1.080374891138868
-1.013965825516593
-1.0746097970378594
-1.0125594301499687
-1.069030577391797
-0.9930246690680363
-1.0637015522863142
-1.0585490529336996
-0.9849582618531257
-1.0536099255277471
-0.996960143588484
-1.0488954317738128
-0.9753900429915764
-1.044379965463571
-0.9697851114034609
-1.0400831793094574
-0.9856184225287854
-1.0359944157994048
-0.9772184171990836
-1.0321361041428136
-0.950714268840809
-1.028481137814001
-0.9534348135554466
-1.0250434177453793
-0.9717185188102672
-1.0218310918116729
-0.9487465099072535
-1.0188413079128535
-0.9435879413547824
-1.016040476379539
-0.9446072258905717
-1.0135022348009868
1.2930884410570578
1.0373585826528948
1.0286520586046364
-1.0111580994700293
-0.9274897398128269
-1.0090397763235166
-0.9443371824538238
-1.0071477160117013
-0.9274778241092781
-1.005468956082333
-0.9456880123759239
-1.0040254196269405
-0.9239024329390981
-1.002791876143216
-0.9207103495742377
-1.0017871199699897
-0.9407726314930991
-1.0010066718276542
-0.9238742603659166
-1.0004483271301596
-0.9203182618291392
-1.0001105988930095
-0.9335650138050103
-0.9506690551198744
-0.8591676023838273
-0.8309534315507411
-0.8554388934208565
-0.03321765072647685
-0.817070035541031
-0.8506094086179501
0.018505262355867483
-0.860351998612705
0.7440488475853911
0.683906927937368
-0.8709247142755803
0.6108110408076399
0.5038991472004161
0.5064386392856258
-0.8502498922670556
-0.8816130140757671
-0.902880728980644
-0.593396303436855
-0.8776952581663799
-0.002230345714467221
-0.8688584307327882
-0.9052699537479117
-0.9100291311383292
0.5642044475469294
0.3580162012841187
0.5350853755945433
-0.9374598073101419
-0.9188164739852654
-0.922340170816869
-0.947475661395131
-0.892651071915462
-0.9565845593689972
0.003709885177149527
-0.985110394810342
-0.9630677462172278
-0.9657472375891252
-1.3758081728247418
-1.032107981585222
-1.0162054588279903
-0.9835913902381287
-0.5949082395938816
-0.45862518397561436
-1.0250698978511863
-1.062450242387832
0.030109194740961524
0.039541574596850135
-1.0679497563826401
-1.1070511609627864
-0.027876171984247463
0.3001937104173295
-1.0938498715621023
-1.1136162200461728
-1.1586969181221967
0.026792933145872184
-1.1364017234298696
-1.1575314541362318
-1.2056150119023878
-0.3429069173675989
-0.5124964642418375
-1.2008625862635915
-1.227867063888169
0.9809141104003545
0.8505917231388042
1.0255057034525008
-1.247007459328845
0.24343307649653964
0.17154048188757903
0.14530517984801078
-1.2666005175595352
-1.2773186530218887
-0.026475953066397884
0.06855637640738699
-1.28676248866822
-1.3233526301185554
-1.326934653563291
0.6559024266173579
-1.2633653388098753
-1.1305087411883097
-0.958840723603993
-1.407870379656354
-0.6600257603456844
-1.338030199525981
0.5594851599705695
0.44045413578400444
-0.6814793547552173
-0.5810372670520403
-1.4712780377993693
-1.4514161222049893
-1.45817574157372
-1.5005413664176048
1.1167348707546871
0.9408828324419138
0.9852781587443912
-1.5197831203357004
-1.5591639977828067
0.6204604361268464
-1.5544788263477292
-1.5728408063021542
0.7266897055209313
0.5688823483617006
0.6071530700238874
-1.5837198499749408
0.05722224688677609
-1.5901874220546597
-1.576390560541016
-0.733666794979784
-0.4741415890991467
-0.5933803025431081
-1.6287397060703996
-0.054255243700754886
-0.03603418755747866
-1.619405055974024
-0.6972447892652681
-0.6191928695746661
-1.6139941154199196
-1.6148947078834255
-1.5669416689184918
0.8571334345522976
0.6591520363325254
-0.7685903967250708
-1.3850209434969543
-0.01325206349310861
-0.7870055227718569
-0.44192924169257825
-0.1684636958446938
0.07806135286474615
0.35717442771763785
1.3283417453847457
1.427808812237125
1.0165129652388216
0.5657009126684515
-0.1709116221597783
0.898228905681358
1.5792899523974007
0.7441247788712039
1.5946365036646986
1.640834336118551
-0.4921589465362592
-0.39776155133050844
1.6358935220150082
-0.49511436366640416
1.5696212499865092
1.6056888998404737
-1.2611814249323667
-1.0948448779894628
-1.1215479406054896
1.5819376186105916
1.5863796105529797
1.5728254572104223
-1.0582230431331956
-0.7648794437599263
1.5532793148217328
-0.02464734276860807
1.4844788712894177
1.501167947012777
1.4882527473693943
1.4718697452467409
-0.03727734632212514
1.4371355131401897
0.025498008904500755
1.4020488379797025
1.36543273177657
1.3440789433867608
1.3300775897388093
0.9258183388810629
1.2963155360077219
1.2939864423196121
1.2489455644540983
1.2315583202937614
1.2212077734221056
1.2344974369886186
-0.13626060693112163
1.1970197963973532
1.200564492482238
1.1751859317601903
-0.6066421028208535
1.1526387676771523
-0.8576919767300483
-0.735183704649767
-0.8166617996751043
1.1304887610264474
1.1191048223813183
1.1357545655553083
1.0889645561543992
1.3469537634708935
1.2223201870677145
1.1977402874268586
1.060621566095441
0.6810478947036396
1.072563547879241
-0.6728895552816292
-0.5481091018148659
-0.5621454085660584
1.0453157161042046
1.0384229093964372
0.051490885309967184
1.015348133013116
-0.2411093694954996
0.9960949249122427
0.0461921534967381
0.9811862012554807
0.9190395517307259
0.9690863455927868
1.0212916504177518
0.8946799573988875
0.9117411010088026
0.9351449903488763
0.8505680513630063
0.9024295067013213
0.9376397098569305
-0.7157800329842747
0.9426474347774305
-0.8551827187336676
-0.5265725763272661
0.9124988700420773
0.9172674035598574
0.8878120698399781
0.889033647632104
-0.6184901351394392
0.905742883648266
0.8908130386963172
0.7641740990573747
0.8705482456010235
-0.8275371364860818
-0.9223784868663877
0.8691005670336938
0.8520054129006748
1.0089583501367398
0.8433336939282651
-0.8981671415269393
0.8321354341885426
0.8706386608019829
0.8330296050549196
0.847933456873233
0.11719434390491527
0.8156586166934868
0.8227863222075764
0.16752019796550807
-0.7124474497587693
0.8267808193098181
1.130421141676633
0.8898750056555721
0.8324727586862222
1.0282831098616865
0.8814895638361339
0.8675516572370107
0.9612593524325024
0.12310620812795418
0.08967172218933613
0.1623920368981438
0.8409523225520998
0.8591016156615418
1.183564196837971
0.8708883884467299
0.9740302608721616
0.8760071943120684
1.1999750755061582
0.8686184690650668
0.08064306318134189
0.823528036820162
0.8955217700495072
0.8832905353172706
0.8803054793962918
0.9073987435074335
0.9127521406746064
-0.0518237975325265
0.9210009124170482
0.9543104651027956
-0.30959580042538615
-0.16990443777700306
-0.2213945657681789
0.9564560797043201
0.952882936059888
0.9803929935023633
-0.1557965017060902
-0.0760305644585795
0.9212222541192286
0.991282859315566
1.032498509395797
1.0130287680838577
1.4672232132454857
1.0655712302836842
-0.730492029215678
-0.5802005763578371
-0.6275931216545624
1.0833471086320012
1.0721229472724279
1.104572207783326
1.1206780010556605
1.1535048338295413
1.1592174407753457
-0.1251128013084739
1.1534140139481288
1.1219257264677698
1.1934195175800149
0.19369168103897952
1.203504145120281
1.2449061457223363
1.0027666061706344
1.042393923936553
0.8533958327484135
1.2520722531340276
1.2717031786103474
0.6563254682711182
1.3050552202598598
1.3307224580529318
-0.09238675964335057
-0.12516726693365185
-0.15369474072571623
0.0907017110902588
1.3587440364916405
1.3725875532767946
0.18020220999256018
1.3906451920981897
1.4223551557537
1.4267109102754219
1.4596278012260737
-1.6037361758018955
1.5280294424179832
1.4826142939923588
0.6759480849171483
1.2441071469158513
1.536856539015817
1.5374969209000588
1.5613474112136978
1.591653870620242
0.49005084682998595
0.30323487496388435
0.31913808225218654
1.5544133221802263
1.6133690300036523
1.6343309665425867
1.638179158021323
-0.7321320474197915
1.6314640823319508
1.6053673269987143
1.5848111043513486
-0.6544728291651439
1.4673259944650898
1.1746023492594764
0.7104777486634156
0.27162656454572665
0.49421815264883595
0.6851631381844291
0.410968514966592
0.6716260885011743
-0.2005706312526261
0.015851470347419495
-0.5516929279228991
-0.758172585935957
-1.2194693449773077
-1.5036486133819211
-1.5867462379924338
-1.2293504311042798
-1.6249308371682067
-1.6296510578537151
-1.606830358413881
-1.6411087628841712
-0.584742218063564
-1.579302675036386
-1.5977231174711573
-0.9606005304204693
-0.5154815374033928
-1.5750352922877682
-1.5655140109112573
-1.5606787324249858
-1.5514156923243705
0.08554289750259837
-1.507482804286008
-1.4937612578154025
0.21321021514854857
-1.4650179280564881
-1.4618521393094024
-1.4192538950204399
0.4343843074336388
0.4977761626254019
-1.391755245955728
-1.3797711796491128
-1.3684305323178678
-1.336568648858016
-1.3296253950136827
-0.5359680641577227
-0.684072382193831
-1.2960325266395794
-1.291750583764141
0.05204007772602218
-1.2879266402614407
-1.2553483637687686
-0.9055342121524802
-1.2034366914237664
-1.1867971172542056
-0.2071728999804965
-1.1526914205983718
-1.1397232957665386
-1.163186323794723
1.4146479426327276
1.4429451295903162
-1.1123918257501626
-1.0891830516214032
-1.1167381301143755
-0.36271894974768765
-0.22577753282849444
-1.0992493278088273
-0.07061247329803891
-1.080050226821453
-0.6884466833623158
-0.5078784739824056
-1.0484226400040677
-1.052093119330258
-1.0297608180340314
0.750293839991346
0.7743920004349585
0.6013006218319591
-1.0383031953729662
-0.4794514633732666
-0.29400179467153087
-0.9941005024928761
-0.999104666266756
-0.977913766821486
-1.4409071483839386
-1.3538032322295217
-0.9651286581003449
-0.14644701853698913
-0.20960573765978738
-0.9667902251391722
-0.06536930891836956
-0.952826776392215
-0.025275384848374285
-0.9514262437510155
-0.9538203081950531
-0.9225859702159694
-0.6417854132938914
-0.8959449776702539
-0.9098353866930843
-0.4933966722836512
-0.44280438540484995
-0.8917763257473176
-0.6083123957083382
-0.3638132045795866
1.4011392716676885
1.0806534464751385
1.2509495139306168
-0.8603222294640958
-0.8954937468556068
-0.8538263273570137
-0.8681526301897505
1.3834234709461544
-0.8382475838551234
0.13961771357725708
-0.8482181286401392
0.9288529464491591
-0.8633792256163314
-1.5232353258083717
-1.5058720380924417
-0.8184146796221955
-0.8513733125677144
0.8663688931726218
0.8601947808832773
-0.8179616956165207
-0.847512132064948
-0.9710540882060419
-0.6787103144444483
0.5821902851606809
0.4305193033162194
0.5006896768161575
-0.8810261655541916
0.3362361308360313
-0.7300136585458381
-0.7355089781663772
-0.7725446793671737
1.2330532883363359
1.0832693342418733
-0.706154327150285
0.7831965733135127
0.6616390008821158
0.74450856441218
-0.7688629574673335
-0.7882859183471435
-0.918399384895858
-0.7678121799680656
-0.9322530176437787
0.5161474406188125
0.5429721929135737
0.3702545458348933
-0.5349499511361556
-1.003303630351399
0.3685071099151085
-0.06668483225919644
-0.7797942443934429
-0.814661576376497
-1.0861855442342454
-1.066264006143579
-0.8498975006174178
-0.07341435009929217
-0.813577771532464
-0.8327895744526604
0.5400137230981661
0.3932832562714088
1.4093001323582868
1.242683536960918
-0.8667154254730942
0.9275946466941144
0.9751003659838944
0.8428788632928457
-0.8226702140793462
-0.7935912821038974
-0.7192176679130503
-1.36953998480456
1.4262876923270797
0.5667252570050689
0.47479317341764127
-1.2091293371861547
-1.0276082579905512
-0.9308905455314714
-0.9144489671603849
-0.9460734719267085
0.05472434657965939
-0.4864618210825623
0.833483562445977
1.140009769021707
-1.0013151891030327
0.27765057842373214
0.595174928793102
0.6455785715124518
-1.2029727114554785
-1.1567757987395137
-1.0811191765170578
-0.9988553966658467
-1.1024653983142176
-0.08738878887200621
0.9642293495810152
-1.088863776856395
-1.1267900513081304
-0.12303931250906071
-1.157225830402761
0.46371441348034553
-1.174606764262909
-0.1693831202308241
-1.2070563980042364
1.2362036159395196
1.0767145411703332
-1.2855076388406843
-1.348747008670638
0.7856774711672169
-1.4102635901013156
0.11512641594011538
-1.4412267265836507
0.5756088176096205
0.4400093112422978
-1.478693116602063
-1.4555460396028599
1.101536920658284
0.9796047596767868
-1.4530075683144763
0.6641036267747746
0.5542514879496975
0.47360666475769947
-1.292740607709259
-1.2602774124855995
-1.1045485765807943
-1.5483970591420473
0.707142467554236
-1.181436830829336
-1.478832111185216
-1.535820696386659
-0.9661243565299753
-0.7807246485804327
-0.9705952937600514
0.9164447328443878
0.8603476467505886
-1.4814451830141437
-1.2889771359648916
0.9720664391455491
0.9229495797855412
0.8384651880499434
-0.7747178102111926
-0.30096255398013916
0.10602137271563368
-0.5083798232208105
-0.6335489314810407
0.6955174432790865
0.6836585543591747
-1.2133152461471066
1.4695215529572436
1.4975648289466554
1.3510717724576569
1.546724220141024
-1.345463197496747
-0.7798627797830483
-1.3740616412394164
-1.3502341287315867
0.14631816842572248
-0.8045997285524176
-0.7014391302663983
-0.8276573949694201
1.4896749873525834
1.4874283514897224
-1.1314879149463586
1.4740918710731303
0.6394976001115222
1.3873962193382356
0.6430160192515615
-0.15059219627072123
1.3804496024406105
-0.8219594058463994
-0.7305019495742272
-0.22751577942799195
1.3427650642670133
1.2780437667619895
1.2574422839263861
0.6181163644276703
0.909986851083416
1.2346300678861244
1.3548932495067145
1.1786434097904757
0.7446740586063574
1.1408641006636189
1.121383064179128
0.3548328950968226
0.4422982655756101
1.1071017448543048
1.0541052007140777
1.053460100240253
-1.2119756439581666
1.018901052768386
1.0366342492980156
0.7524662527479089
0.8354133328412118
0.6345576305754997
0.9857504431728877
-1.4168277839535361
0.9814593826275994
0.403491477926514
1.1111845644333054
0.9276757013981363
0.9110637130230732
0.1314748410732303
0.9202780886968795
1.3035484070648464
1.1282176928369705
0.7700060010048012
0.8307275351304141
-1.1919591755708883
-0.9280744337643074
0.8072294939718274
0.7922647981503466
0.7314449675885693
0.7021175374021016
0.7940513154391112
-1.1025680997318843
-0.6175207559027652
-0.9565214090306524
0.12548481475907758
-0.3999908319398324
-0.6345085705773134
0.76916789668988
0.7539137199745336
-0.23896038792031588
0.695812076469408
0.681294310525328
0.22098679322575907
-0.5916445926032586
-0.32720896611882827
0.7592396088864662
0.7358596381632729
0.24854365972375198
-0.980131288187451
0.7169260051449146
0.7758723869864217
-1.3322416587248793
0.9440325291639217
0.627255752502825
0.5069396528744821
0.48936420033430383
0.7550594265188958
0.44849797682531817
0.7884705300321583
0.7783396201853285
0.8284667062170429
-0.6134237789624608
0.7546686145265307
0.7211263692460896
-0.11979865485457689
0.7811984776863553
0.79953868877641
-0.8417889028238434
0.7606760133906861
0.7947875102406529
0.4882333899640448
0.7475006124246416
0.7930978693598775
0.836672960310731
0.2635801688482216
0.865301473802537
0.8578047750646784
-0.2897475203770445
1.3648056457510718
-0.7642142729521678
0.20944430170176323
0.9261794941721591
0.9884981796937861
0.9840027641189009
0.3871652230423344
1.009070959013015
0.6417327789748185
1.0621135439891298
1.0492759841679495
0.8358978804339384
-0.4509501580623636
1.0889242745124528
1.152564182535573
-0.8541177085196385
-0.4574270052619875
1.144444145824588
1.1681048346562877
0.7589838584251857
1.2279093565831574
1.2502622857264842
-0.949380217029831
-1.4149040535338446
-1.192114772720589
1.284914849412621
1.282148431766415
0.4080421048164155
-0.809472019081054
-0.9386455077587079
1.3237335222116677
1.3843747541278295
1.1249092451674692
0.5168240519247393
-1.1225242914919995
-0.9308425497717686
1.1621879593577238
-1.1257120156007019
1.4414448203331922
1.4836659700485908
1.4074136468074663
0.6791824759110703
1.544681703231917
1.5373237650119886
0.32743918495156027
1.5312756886691492
1.5241710883409838
-0.3489831613138747
-0.4272916372464152
1.3489748747280035
0.9833496436724424
-0.2841372450795665
-0.6481896936181801
-0.43105896167984287
-1.5583954970838325
-0.29630349378169
0.55830305280418
0.8373354252021338
0.6814951773502603
-1.50070688950981
-1.4823571307268162
-1.484662707404543
-1.4618017207902785
-0.8284457068992561
-1.408588026656583
-1.3814214278005135
-0.5572988106361138
-1.3484952344322167
-1.286405869961627
-1.2792960734853298
-1.2840325384445963
-1.2315294293929346
-0.6991700811501155
-1.215284261957138
-1.1937251289570296
-0.20075357088942947
-0.3484475164840423
-1.2397048646367725
-1.042585048033842
0.3044393057937653
-0.9665218952597788
-1.0109272918997334
0.2070051193301127
-0.6877689397771642
-0.6900746642533986
1.2434115599862523
-0.9951716027231517
-0.965165798934916
-0.9548798143074749
-0.6381989132694452
-0.9350036318928908
-0.8829319110595027
-0.8915309120954881
-0.8765040056080484
-0.8338368335348111
-0.861561277975676
-0.8429017517981522
0.3695351666864551
-0.807292377426151
-0.7723539253321907
0.7471407769418482
-0.7743712110948636
-0.09061984679811824
-0.738043742498699
-0.7444146533461636
-0.724149487153534
-0.752494666042501
-0.7897139613799364
-0.7324219624409679
0.35068717906707153
-0.8619362419612376
-0.8870555516284475
-1.0204827953068145
-1.0464521291563085
-0.742197981731053
-0.7166960276809122
0.7309090738202028
0.8789891643718184
-0.836883427987621
0.7274914789434942
-0.8785636514791563
0.7124897304722284
0.27135718357426203
0.35438137504449263
-1.5296578328355601
-1.014318476410025
-0.871657647188983
1.3279877915003293
-1.4282390484526994
0.6412388455080779
-1.4041456297801236
1.363126230665916
1.2714269480642966
1.4110535027384459
1.4301738825657597
1.0294549729940585
0.667918494716381
0.6500352357310638
0.6946192708888013
-0.2879890124694442
1.0997851612509575
1.1819415475879067
-1.1100799995879012
-1.1136274425183927
-0.6363749759934263
-0.6356584348864991
0.6066171596188945
0.6881996971210808
-1.2253804731869309
-1.3613222983162028
-0.3244203969923556
-1.1678759504542338
0.8212193345673393
0.6629614307306576


==> output_bu_20240409/example9/nPred3/stepSize100.02/t_all.txt <==
24
0.0
0.00274
0.00137
0.00441
0.00887
0.00664
0.01106
0.01659
0.0236
0.03244
0.04342
0.05678
0.07282
0.09199
0.11502
0.14303
0.17776
0.22187
0.2793
0.35607
0.46135
0.60989
0.82484
1.0


==> output_bu_20240409/example9/nPred3/stepSize100.02/t_nonsucc.txt <==
2
0.00274
0.00887


==> output_bu_20240409/example9/nPred3/stepSize100.02/t_succ.txt <==
22
0.0
0.00137
0.00441
0.00664
0.01106
0.01659
0.0236
0.03244
0.04342
0.05678
0.07282
0.09199
0.11502
0.14303
0.17776
0.22187
0.2793
0.35607
0.46135
0.60989
0.82484
1.0


==> output_bu_20240409/example9/nPred4/stepSize-1.0/gfsetAfterIt0.txt <==
3414
-9.80445382438797e-15
2.78907722191005e-07
1.5305298328527197e-07
5.577581671935077e-07
4.132616732351606e-07
8.365494948054467e-07
6.812232093296228e-07
1.1151599185353835e-06
9.561538408204896e-07
1.393542571621888e-06
1.2176820034004516e-06
1.6716220963456326e-06
1.4972958430237109e-06
1.949335728801211e-06
1.7558268071902063e-06
2.226618396767987e-06
2.0655123860964154e-06
2.5034074419451454e-06
2.3423385770996205e-06
2.779640857150292e-06
2.6319262804615887e-06
3.0552575961688295e-06
2.8933535443827273e-06
3.3301972594704855e-06
3.1547969754435924e-06
3.604399944072059e-06
3.4225670815471583e-06
3.877806198920311e-06
3.675756927765128e-06
4.150356414905783e-06
3.981068165813038e-06
4.421992498487144e-06
4.2637137472580074e-06
4.692650822240335e-06
4.516787789442909e-06
4.9622886794335505e-06
4.7576298420245525e-06
5.230782464747359e-06
5.046107464061992e-06
5.498316873897053e-06
5.289901169437501e-06
5.763896272978351e-06
5.5690239589340565e-06
6.027341091412212e-06
5.8917774726233685e-06
6.290340068230852e-06
6.2228809600996955e-06
6.552477667534889e-06
1.5756615562940003e-05
1.4404990561151993e-05
1.451622636561338e-05
6.813044096219176e-06
6.560975486161439e-06
7.072157651930111e-06
6.863257085578751e-06
7.329709242712485e-06
7.136161685144673e-06
7.585651049889687e-06
7.410155902553266e-06
7.839917934070782e-06
7.619019484230292e-06
8.092447893284937e-06
7.920623402268345e-06
8.343180599905901e-06
8.135586478459453e-06
8.592042544880476e-06
8.388594134569263e-06
8.839009261817277e-06
8.57638332746345e-06
9.083868758168482e-06
8.846411270720296e-06
9.327117193007286e-06
9.173207210881811e-06
9.566572546501691e-06
9.803108187881238e-06
9.491660264723053e-06
1.0039508888901396e-05
9.780192905426743e-06
1.027398402146481e-05
1.0036902737475677e-05
1.0506047089584084e-05
1.0291193221966474e-05
1.0735749520445202e-05
1.0486199797472452e-05
1.0962998943645377e-05
1.065003803202846e-05
1.1187737122986076e-05
1.0898991339734938e-05
1.140991839004822e-05
1.117669338245843e-05
1.1629415966918282e-05
1.1383771479572789e-05
1.1846423178735485e-05
1.1544255153660241e-05
1.2059930004779639e-05
1.1787561254828875e-05
1.2270584701128322e-05
1.204286050934135e-05
1.2479603657152067e-05
1.2290760368942654e-05
1.2685889233456022e-05
1.220586928339279e-05
1.0849756660233783e-05
1.2198669324209181e-05
1.2889204904064298e-05
1.253497597160406e-05
1.308954603404319e-05
1.2788924875684797e-05
1.3286848648991751e-05
1.3025944181003926e-05
1.348106265987317e-05
1.3167010342262838e-05
1.3672153209594412e-05
1.3356301431424225e-05
1.3860021510312645e-05
1.3575505999022336e-05
1.4044822854000378e-05
1.3799456801024962e-05
1.4227777643377072e-05
1.3935508763773575e-05
1.4407439008451732e-05
1.4120121689776312e-05
1.4582869663852719e-05
1.4327987267970247e-05
1.4755164578737257e-05
1.4453669634792761e-05
1.4923980673574064e-05
1.465197546472327e-05
1.5089364246633597e-05
1.4778098456882526e-05
1.525126333974721e-05
1.494839190633161e-05
1.540964055754993e-05
1.515428650697822e-05
1.556451235441922e-05
1.5324082757853346e-05
1.571567686958694e-05
2.7811897262580146e-06
4.839834220405567e-07
-6.842702961337592e-08
1.5863768016093573e-05
1.5503077675188486e-05
1.6011766261332665e-05
1.5687573912956076e-05
1.615510551956262e-05
1.58729909990713e-05
1.6291923734769865e-05
1.6098365571541176e-05
1.6425789275717855e-05
1.6555716237464882e-05
1.6173857059558587e-05
1.6681946128671284e-05
1.6345383580650238e-05
1.6804392169915408e-05
1.6490184810994527e-05
1.692305735402906e-05
1.2453368553098941e-05
1.1295434351843588e-05
1.1522956666577153e-05
1.7037922827735604e-05
1.6772441010728012e-05
1.7148973963256965e-05
1.6844225743430754e-05
1.725620720663666e-05
1.6927138963627903e-05
1.735957538788493e-05
1.7035204960949013e-05
1.745919930721684e-05
1.7197233220565972e-05
1.755457283903569e-05
1.7246558256983806e-05
1.7647537735840514e-05
1.7351600756991185e-05
1.7739494066685537e-05
1.749164973216905e-05
1.7825231668759856e-05
1.7521446987617313e-05
1.790466745541468e-05
1.7600038321292256e-05
1.7980733981598428e-05
1.7722237555909406e-05
1.8052626679096185e-05
-1.538884145459404e-05
-1.5695956801113336e-05
-1.5497159672150092e-05
1.8120543857357047e-05
1.778989420534581e-05
1.8184413726702658e-05
1.7865527163903048e-05
1.8244235978810948e-05
1.795613494072774e-05
1.8299989922793547e-05
-7.978468530939327e-06
-6.247007945459798e-06
-7.198577509186112e-06
1.835165898268906e-05
1.8033901144252092e-05
1.8399223975158777e-05
1.8133510633608972e-05
1.8442664783475112e-05
1.8117304153904146e-05
1.848195978434285e-05
1.818046201974881e-05
1.851708593541217e-05
1.8240916640112597e-05
1.8548018545933292e-05
1.830333222764662e-05
1.8574731751515422e-05
1.8314001967944983e-05
1.8597196581491074e-05
-8.864335376362488e-06
1.8615388048372315e-05
1.8328861528198612e-05
1.8629258650130215e-05
1.839805469595992e-05
1.8638837368497933e-05
1.835707775971638e-05
1.864386018631567e-05
1.8366635111281437e-05
1.864514964318729e-05
1.8390797012761112e-05
1.8643860186272672e-05
1.840528375979964e-05
1.8638837368384125e-05
1.8360983108108315e-05
1.8629258650226407e-05
1.8615388048403127e-05
1.834509893670953e-05
1.8597196581844138e-05
1.8335204116709778e-05
1.857473175139391e-05
1.8355352131574187e-05
1.8548018546068618e-05
1.82759128430904e-05
1.8517085935144077e-05
1.82916126965958e-05
1.848195978424979e-05
1.8185741755648284e-05
1.8442664783535184e-05
1.815633494472617e-05
1.8399223975134786e-05
1.8190585846538375e-05
1.835165898267717e-05
1.8112322519865915e-05
1.8299989922778615e-05
1.8101725720070692e-05
1.824423597858496e-05
1.7975176074117705e-05
1.8184413726903733e-05
1.7884340110821675e-05
1.8120543857312757e-05
1.7926873568864274e-05
1.8052626679287042e-05
1.7810870145934406e-05
1.7980733981808207e-05
1.7741714576652897e-05
1.790466745553529e-05
1.7671797283464296e-05
1.782523166865855e-05
1.7650956517815524e-05
1.773949406671709e-05
1.7528897623474555e-05
1.764753773568269e-05
1.7482659537079684e-05
1.7554572839296453e-05
1.7306675915779178e-05
1.745919930726572e-05
1.7201572854094456e-05
1.7359575387897783e-05
1.7118700567458162e-05
1.7256207206641973e-05
1.7090327573768435e-05
1.7148973963215077e-05
1.6953555271146878e-05
1.7037922827912038e-05
1.6891607155469023e-05
1.6923057354190462e-05
1.672922500804327e-05
1.6804392169877807e-05
1.6650808457599845e-05
1.6681946128647333e-05
1.647367305431108e-05
1.6555716237272812e-05
1.6396477796937865e-05
1.6425789275704858e-05
1.619026873152352e-05
1.6291923734751105e-05
-2.4610684975559446e-06
1.6155105519527995e-05
1.5980787697512654e-05
1.601176626140765e-05
1.5887745818098766e-05
1.5863768016133404e-05
1.5666658736716246e-05
1.57156768695054e-05
1.5491545032591285e-05
1.5564512354248107e-05
1.540964055745899e-05
1.5285376502977853e-05
1.525126333972703e-05
1.5105691299099357e-05
1.5089364246622634e-05
1.500219056056759e-05
1.492398067378063e-05
1.4798320545839402e-05
1.4755164578808183e-05
1.460616275937575e-05
1.4582869663845268e-05
1.4418438771414248e-05
1.4407439008564601e-05
1.4269097723632512e-05
1.4227777643274157e-05
1.4151781442585296e-05
1.4044822853911392e-05
1.3939439847169168e-05
1.3860021510386042e-05
1.3750185169855048e-05
1.3672153209417459e-05
1.3557504436020494e-05
1.3481062659946125e-05
1.3415356006818102e-05
1.3286848648952111e-05
1.3189190628836359e-05
1.3089546034050369e-05
1.3031192780557105e-05
1.288920490402369e-05
1.2773097784724755e-05
1.2685889233583126e-05
1.2569416938664242e-05
1.2479603657139744e-05
1.2363675211629481e-05
1.2270584701213839e-05
1.2223644035879814e-05
1.205993000481726e-05
1.1977976905822232e-05
1.1846423178667511e-05
1.1717002947763368e-05
1.1629415966923375e-05
1.1440188204069319e-05
1.1409918389967779e-05
1.6919617662113575e-07
9.009010751990956e-07
1.909569000511276e-06
1.1187737122853919e-05
1.1135945358639838e-05
1.0962998943604228e-05
1.0871163786547531e-05
1.0735749520444212e-05
1.0686475441868518e-05
1.050604708967098e-05
1.0398454126216647e-05
1.027398402155182e-05
1.0085541922859329e-05
1.0039508888979079e-05
-9.765222568042286e-06
-8.990430445526908e-06
9.803108187869175e-06
9.735671814124782e-06
9.566572546452797e-06
9.377626968836008e-06
9.327117193037009e-06
-1.622170912884089e-06
9.08386875814812e-06
9.021687139124455e-06
8.839009261823555e-06
8.816541131742514e-06
8.592042545011996e-06
8.518186705899251e-06
8.343180599902608e-06
8.198706178744387e-06
8.092447893243091e-06
7.83991793403601e-06
7.831939799683172e-06
7.585651049756901e-06
7.616402338456996e-06
7.3297092427297e-06
7.321333584994264e-06
7.072157651893265e-06
7.07857450787767e-06
6.813044096270102e-06
6.844231643172428e-06
6.552477667496592e-06
6.587340891068348e-06
6.290340068126176e-06
6.333956487471738e-06
6.0273410914830036e-06
6.043606986968584e-06
5.763896272982366e-06
5.7675641914216435e-06
5.498316873941486e-06
5.5505360101572614e-06
5.230782464694064e-06
5.271343118879808e-06
4.9622886793812445e-06
4.986111271976206e-06
4.6926508221846935e-06
4.747165170232814e-06
4.421992498485555e-06
4.477893671990462e-06
4.150356414863652e-06
4.209850790154283e-06
3.877806198954075e-06
3.922687748779224e-06
3.6043999440902373e-06
3.6748459696232068e-06
3.33019725945557e-06
3.406562381191128e-06
3.0552575961538357e-06
3.1433638902584487e-06
2.7796408571928397e-06
2.8472837741848815e-06
2.5034074417713334e-06
2.5847366079529357e-06
2.2266183974187025e-06
2.294447769428271e-06
1.949335726719691e-06
2.005644849014036e-06
1.6716221029595953e-06
1.7605099310081189e-06
1.393542551010724e-06
1.4784135018027607e-06
1.1151599800806395e-06
1.0900269695159854e-06
8.365493223751385e-07
8.987870968217196e-06
8.271026891632344e-06
8.619835305777092e-06
5.577585964933336e-07
6.90147428176807e-07
2.7890692070375494e-07
3.3233314714267046e-07
-9.32802669955808e-15
-2.9193539859636197e-08
-2.7852612230879005e-07
-2.895684814490668e-06
-5.570758642271297e-07
-4.0510603519812844e-07
-8.354933183717221e-07
-7.075172782903005e-07
-1.1137634725315122e-06
-1.0264681868262665e-06
-1.3917936803397823e-06
-1.4165790842118693e-06
-1.6695257802382498e-06
-1.9468914025344235e-06
-1.7877435504052585e-06
-2.2238275456977926e-06
-2.072030645869653e-06
-2.50027112958643e-06
-2.3349355759551832e-06
-2.776160492896138e-06
-2.592042495315032e-06
-3.051434686013977e-06
-2.845689714928488e-06
-3.3260334718140228e-06
-3.1569004033917808e-06
-3.599897065928779e-06
-3.4310108491076055e-06
-3.872966184733539e-06
-3.6833607143043035e-06
-4.145181179052443e-06
-3.964893907171449e-06
-4.4164846646943945e-06
-4.212342880038993e-06
-4.686810814381742e-06
-4.505717851473092e-06
-4.956125830766481e-06
-4.748279181966132e-06
-5.224272457093729e-06
-5.052570918960385e-06
-5.491564507888744e-06
-5.320452392701639e-06
-5.7565132729750736e-06
-5.5575219229993314e-06
-6.019620199824693e-06
-5.817181872860955e-06
-6.282627078239662e-06
-6.110879376327052e-06
-6.544365185001623e-06
-6.370881186333645e-06
-6.80464742128619e-06
-6.604938223506821e-06
-7.063449092924254e-06
-6.863523622370016e-06
-7.320700285076468e-06
-7.109754183642973e-06
-7.5763425122402844e-06
-7.389704001972815e-06
-7.830313665030311e-06
-7.66187326014409e-06
-8.082550737106515e-06
-7.874274396155292e-06
-8.332994596519622e-06
-8.126653614583872e-06
-8.581568161375684e-06
-8.325237746559631e-06
-8.828260461109155e-06
-8.602495909960125e-06
-9.072808687710787e-06
-8.865360181491837e-06
-9.315901337513383e-06
-9.098734700015139e-06
-9.554629437143178e-06
-9.412987940940384e-06
-9.790899560022198e-06
-5.4414989725629555e-06
-1.0027515985318519e-05
-9.763452901654693e-06
-1.0261602621544468e-05
-1.0025652134608465e-05
-1.0493445724327604e-05
-1.0212689000077307e-05
-1.0722887162633444e-05
-1.053744344958578e-05
-1.0949891854478191e-05
-1.1174384452100365e-05
-1.0824524295410194e-05
-1.1396330204958563e-05
-1.1102358648773062e-05
-1.1615576010804456e-05
-1.1325207111540411e-05
-1.183241068111944e-05
-1.1497777686680295e-05
-1.2045465906303249e-05
-1.1706435016546226e-05
-1.22559323222332e-05
-1.1912665198383207e-05
-1.2464991935425325e-05
-1.2165003703816103e-05
-1.267099701130563e-05
-1.232407266872272e-05
-1.2874124661976447e-05
-1.2540843611677671e-05
-1.3074257892426697e-05
-1.2758154071672408e-05
-1.3271365852431524e-05
-1.2974447738882994e-05
-1.3465379583307119e-05
-1.3091426862342037e-05
-1.3656307172628055e-05
-1.327629506531958e-05
-1.3843896557803861e-05
-1.3460208040910047e-05
-1.4028877391549387e-05
-1.3711453196316903e-05
-1.4211729017577739e-05
-1.3838081982151304e-05
-1.4390909931659814e-05
-1.4029416683312892e-05
-1.4566267274103617e-05
-1.4242591641128423e-05
-1.4738385823048511e-05
-1.436985647317051e-05
-1.4907060980162478e-05
-1.456314501705209e-05
-1.5072298948536903e-05
-1.4653662132538014e-05
-1.5234069794568217e-05
-1.4861658102718175e-05
-1.5392288936279116e-05
-1.4969632411228684e-05
-1.5547141197230068e-05
-1.5190925530808618e-05
-1.569779640030374e-05
-1.5289627752456674e-05
-1.584724497074585e-05
-1.547922976403611e-05
-1.599524763111033e-05
-1.5563880244813962e-05
-1.6137078251210045e-05
-1.5775799786320732e-05
-1.6274190726869127e-05
-1.580903074845339e-05
-1.6407874383154393e-05
-1.6019357653780724e-05
-1.653775680532616e-05
-4.423916540654549e-06
-1.6663914621151598e-05
-1.620503363745303e-05
-1.6786305921663827e-05
-1.636568136682013e-05
-1.690492083877141e-05
-1.6555037217115264e-05
-1.7019748139063505e-05
-1.6702442144799743e-05
-1.7130756761912792e-05
-1.72380026812415e-05
-1.6757732809453732e-05
-1.7341217576525345e-05
-1.6954384152485396e-05
-1.7441351144914078e-05
-1.7065551894347717e-05
-1.753479498610899e-05
-1.7218252108364255e-05
-1.7637541236775078e-05
-1.7289348245562937e-05
-1.7703823256483617e-05
-1.7396394683436613e-05
-1.7880953260776167e-05
-1.7535370611655447e-05
-1.760899084383383e-05
-1.744446486079969e-05
-1.9002264786245598e-05
-1.8170015041369612e-05
-1.9080855149667522e-05
-1.8769400463616708e-05
-1.7825922038069386e-05
-1.80323100238917e-05
-1.8244731042650765e-05
-1.7660135293914713e-05
-1.8209161162264267e-05
-1.7955094480999505e-05
-1.8290385537211195e-05
-1.8019956073327798e-05
-1.8335104178040977e-05
-1.8081781779097884e-05
-1.8384425627911604e-05
-1.8101782557652805e-05
-1.8427296887585288e-05
-1.8174658516363027e-05
-1.8466655767547725e-05
-1.816809861066329e-05
-1.850168578220626e-05
-1.8219374219222246e-05
-1.8532575274638505e-05
-1.8317738475050242e-05
-1.8559241203161444e-05
-1.8286581116040973e-05
-1.8581671189671262e-05
-1.829634815842208e-05
-1.8599832083424575e-05
-1.8345056598002108e-05
-1.861369345828373e-05
-1.8374569904346446e-05
-1.8623225123197374e-05
-1.833304654395845e-05
-1.862838373884464e-05
3.3702296959270676e-07
8.693772494765976e-07
-5.965147630109328e-07
-1.8629169086182793e-05
-1.8277767169404214e-05
-1.8627368843857078e-05
-1.837827596310223e-05
-1.862248208611571e-05
-1.833201904104589e-05
-1.8612878140273307e-05
-1.8343960124339622e-05
-1.8599037293679486e-05
-1.858087242325209e-05
-1.8309002766852316e-05
-1.8558446378693124e-05
-1.827551373305085e-05
-1.8531779815888027e-05
-1.8252246242410974e-05
-1.850090263877109e-05
-1.824039912498941e-05
-1.846584023642458e-05
-1.842661720143557e-05
-1.8162493437782418e-05
-1.8383256373831246e-05
-1.810682355838492e-05
-1.833577921827256e-05
-1.8063927116157598e-05
-1.8284205631969568e-05
-1.802609836804075e-05
-1.8228554788358844e-05
-1.8034659302873954e-05
-1.816884249074727e-05
-1.790966935725107e-05
-1.810509151386054e-05
-1.7794742255657758e-05
-1.8037293614590462e-05
-1.78399189094664e-05
-1.7965551682850114e-05
-1.7700401783688043e-05
-1.7889550805401497e-05
-1.760898944859565e-05
-1.7810529126776425e-05
-1.7578101402008765e-05
-1.7723938769645556e-05
-1.7477862018760767e-05
-1.763213777445696e-05
-1.739585296417013e-05
-1.754033225134577e-05
-1.7332102238024768e-05
-1.7444866670978006e-05
-1.71983848106045e-05
-1.734549538848759e-05
-1.7079188624592444e-05
-1.7242284223779002e-05
-1.702868919705637e-05
-1.713528074935173e-05
-1.690917161699269e-05
-1.7024297582868203e-05
-1.661726377772329e-05
-1.6910105692929475e-05
-1.6690310142361816e-05
-1.6789892072624413e-05
-1.6507171528718885e-05
-1.6674185722770106e-05
-1.637619176133859e-05
-1.652389741282069e-05
1.3596937532114683e-05
1.3903952205137429e-05
1.2998961241849906e-05
-1.648444943572436e-05
-1.6187788058831796e-05
-1.6015292377364756e-05
-1.6033822701866383e-05
-1.7125715840213524e-05
-1.6136347925640083e-05
-1.6970441733110934e-05
-1.676569389396188e-05
-1.5586060587399324e-05
-1.599518222549525e-05
-1.576629935665234e-05
-1.5460872363830686e-05
-1.5527740260473446e-05
-1.5384392370846785e-05
-1.5396331326543004e-05
-1.5143718712588015e-05
-1.523187170090114e-05
-1.50563848725458e-05
-1.5071772731041855e-05
-1.4856834932177964e-05
-1.4906098527837831e-05
-1.4673128844085054e-05
-1.4737548829242545e-05
-1.4432751422871186e-05
-1.4565407860229873e-05
-1.4390062678464384e-05
-1.4278022089781296e-05
-1.421090420952805e-05
-1.4030750210408588e-05
-1.4028058485663387e-05
-1.3857531769302552e-05
-1.3843068289574241e-05
-1.3741218607273294e-05
-1.3655493276778606e-05
-1.3505944450637975e-05
-1.346457405332371e-05
-1.3311441588499313e-05
-1.3270570617874078e-05
-1.3126635282763355e-05
-1.3073472661072504e-05
-1.2999415904457396e-05
-1.287335011416256e-05
-1.2777403203319658e-05
-1.267023212606516e-05
-1.25492831096593e-05
-1.246424146036408e-05
-1.23348614021513e-05
-1.2255179770213812e-05
-1.2203493110903422e-05
-1.204472302994704e-05
-1.1962746171023554e-05
-1.1831690997862762e-05
-1.1794287831308859e-05
-1.161486519495265e-05
-1.1570639191573144e-05
-1.1395632323360348e-05
-1.138946127111239e-05
-1.1173698670306195e-05
-1.1133099270208673e-05
-1.0949218688930942e-05
-1.089433638717125e-05
-1.0722226569746519e-05
-1.0623969837645974e-05
-1.0492798538598453e-05
-1.0348605368953643e-05
-1.0260966736779628e-05
6.603419977994018e-06
5.36963514807765e-06
5.901942240114711e-06
-1.0026900052498203e-05
-1.0022804672301222e-05
-9.790272562916167e-06
-9.739618205393824e-06
-9.554016078878402e-06
-9.460380432269384e-06
-9.315325320167806e-06
-9.15052746686006e-06
-9.072240676109834e-06
4.892092967580986e-06
5.988651629754411e-06
4.57893753553802e-06
-8.827708436695028e-06
-8.813838379779488e-06
-8.58103023239631e-06
-8.584993918052448e-06
-8.332471479383058e-06
-8.303346280920108e-06
-8.082042455729902e-06
-7.968468521907845e-06
-7.82982042681133e-06
-1.0959511262994366e-05
-1.0835479204802979e-05
-1.2428671734544757e-05
-7.575864463000478e-06
-7.614617551947729e-06
-7.320237622370402e-06
-7.320980553092555e-06
-7.063001858564352e-06
-7.0469370810861665e-06
-6.804216204929105e-06
-6.710409275762675e-06
-6.543948564973535e-06
-6.282230973072291e-06
-6.328886680608056e-06
-6.019223697495609e-06
-6.07459061723544e-06
-5.756134123359029e-06
-5.7911047240875266e-06
-5.4912177374223005e-06
-5.493679986068466e-06
-5.223938135493945e-06
-5.276499668061737e-06
-4.955809337328722e-06
-5.042864818954593e-06
-4.686510900848886e-06
-4.751627844373709e-06
-4.41620181024066e-06
-4.4608121537347325e-06
-4.144915405266484e-06
-4.229044819898569e-06
-3.872717626353868e-06
-3.960989557691365e-06
-3.5996658212582638e-06
-3.6388572444943495e-06
-3.325819641065324e-06
-3.264405034662777e-06
-3.051238360970703e-06
1.589781185916359e-05
1.4685760065089525e-05
1.5008385356227239e-05
-2.7759817591244797e-06
-2.898819597191534e-06
-2.50011006473661e-06
-2.6217082392990985e-06
-2.223684221032546e-06
-2.328890311431877e-06
-1.9467658763424427e-06
-2.054722558462583e-06
-1.6694181168416027e-06
-1.785875458083445e-06
-1.3917038874790606e-06
-1.4720324625492658e-06
-1.1136916930533964e-06
-1.2121197205132261e-06
-8.354392594139968e-07
-9.389473694923568e-07
-5.570403729494923e-07
-6.458493180373783e-07
-2.7850736770018777e-07
-3.52824016201099e-07
-1.0901275997918204e-07
3.814101659334621e-07
9.371551407713246e-07
1.455742031347633e-06
2.140362088241713e-06
1.8854793682126899e-06
2.3572262704922014e-06
1.1470689284262093e-06
2.906763581666185e-06
1.3363873529209548e-05
1.3546431510881028e-05
3.349996415996958e-06
-7.10062993193882e-06
-7.248564655139966e-06
-6.409722424188359e-06
3.763732113166389e-06
4.124805333451503e-06
4.473944242288224e-06
-7.596430318004305e-06
4.891775259472e-06
3.1523303857410288e-06
5.314548846206653e-06
5.683869781336253e-06
6.003021995645926e-06
-2.448215788829438e-06
-1.786766099510129e-06
-1.4922713210103566e-06
6.325072375651558e-06
6.5944943935545715e-06
6.941650953469091e-06
7.2944448316535635e-06
7.493538471979129e-06
7.888273083281685e-06
5.370513011538329e-06
8.231821708533018e-06
8.478113444629566e-06
8.809179491769322e-06
1.577228476919524e-05
1.0181507594441168e-05
9.813550571645142e-06
9.48181168970036e-06
-7.024313139659783e-06
-5.86774290689281e-06
1.0579601493674855e-05
1.1065875725142696e-05
5.608506411680734e-06
-6.6667812147318925e-06
1.1435305631838607e-05
1.1821271219396652e-05
-5.58511552386463e-07
4.395715171359211e-06
1.208527565985016e-05
1.239848644089026e-05
1.2783397993369026e-05
-8.290891591386467e-06
1.2919879802943667e-05
1.322410736497633e-05
1.3567913511329919e-05
5.465723926868566e-06
7.444768795386304e-06
1.3748283557751872e-05
1.4050915014794371e-05
-1.3975326795570094e-05
-1.321686193524266e-05
-1.3838322518896696e-05
1.4332496391458826e-05
-4.338117268278353e-06
-4.2351345690693015e-06
-2.2247073448475395e-06
1.4584309446659987e-05
1.481242976369579e-05
-3.250114674473376e-06
-6.537508523792275e-06
1.502143217367111e-05
1.5314457058279915e-05
1.545537216135471e-05
1.8012394925714655e-05
1.6008432494712837e-05
1.567174106010913e-05
1.4584409145148391e-05
1.6116209344765708e-05
8.822679713215715e-06
1.5736034379459474e-05
4.856186197428778e-06
4.341741362663603e-06
-1.034461895354611e-05
-1.0535470723063044e-05
1.652793876810609e-05
1.6500947797316e-05
1.6598896351995235e-05
1.684410465506054e-05
1.5097016844636595e-05
1.4210766041886867e-05
1.4612765462913226e-05
1.698317105759822e-05
1.721202788200341e-05
-6.404486917384659e-06
1.7228618908792944e-05
1.7332038778490496e-05
-1.0205376516349762e-05
-9.80930041258385e-06
-9.180338356899685e-06
1.739992534370042e-05
7.700215169108772e-06
1.7493061723511796e-05
1.7429432840020304e-05
1.0286932223972608e-05
8.87044551757806e-06
8.94759429736083e-06
1.7708786278283758e-05
1.8689003342350586e-06
4.52461457371315e-06
1.7760957332312866e-05
7.632598176953314e-06
6.847490145957143e-06
1.780725543272836e-05
1.7941525997423267e-05
1.795829925786169e-05
1.2428228766216918e-05
1.1078977864450962e-05
7.2204695517222836e-06
1.7964555620725033e-05
4.9476230368380705e-06
1.8052987885392653e-05
1.8034837342059894e-05
1.8064453296405296e-05
1.8149850339611975e-05
1.8073225107733575e-05
1.5147365634287716e-05
1.7949167466295145e-05
1.6005169688588505e-05
1.482442450292104e-05
1.6051712693363986e-05
1.804101724604243e-05
1.792003355581108e-05
-9.77060914066655e-06
1.779772591339435e-05
1.786538245333957e-05
-1.448957048613466e-06
-2.155829516469211e-06
1.7753430552212576e-05
-5.704532497998368e-07
1.742151298177588e-05
1.755054287012895e-05
-1.596785629991487e-05
-1.514199994790062e-05
-1.5254601368611531e-05
1.7419552705629295e-05
1.7423813404841375e-05
1.732051737346273e-05
1.4678340081925097e-05
1.3189148248371126e-05
1.718538823955711e-05
-5.795882733016533e-06
1.684347187930541e-05
1.6849613660147377e-05
1.673041971757012e-05
1.659099635083933e-05
-8.239870388944316e-06
1.6344195468475012e-05
3.7504002888553363e-06
1.6066514978949544e-05
1.5780295091720104e-05
1.5565718368887387e-05
1.5303961931496858e-05
7.742723411426373e-06
1.4754702074240112e-05
1.4881510005279769e-05
1.4442332194931346e-05
1.4221304521922932e-05
1.4026919234608924e-05
1.390058653211266e-05
-8.913678993863583e-06
1.3599793806976184e-05
1.3428303998390623e-05
1.3143574615804824e-05
-1.280700241666458e-05
1.2834522013612777e-05
1.0043933607983305e-05
9.666415309741077e-06
9.5464314122058e-06
1.2450262301600575e-05
1.2149767879272986e-05
1.200232324429065e-05
1.1632197351292333e-05
1.6348660287795445e-05
1.5765235972605123e-05
1.5629420043247003e-05
1.128290640474604e-05
-8.98875939767363e-06
1.1064317603990116e-05
-4.813566193400979e-06
-4.145828768352266e-06
-5.2685842729854826e-06
1.0743650342705485e-05
1.0417335362914472e-05
-3.823249626329529e-06
1.0013355037884072e-05
1.4021535209030395e-05
9.638773979842216e-06
-1.0512908048183925e-06
9.319263474830678e-06
8.800826293638872e-06
8.581049908536342e-06
1.3981158645267749e-05
1.3201100801301208e-05
1.3625096512415441e-05
8.15300648978818e-06
-1.6455379168836365e-06
6.988652718206983e-06
7.408625943664483e-06
6.502005218093553e-06
6.7073003394931195e-06
1.3400239256534002e-05
1.1517904720835558e-05
6.3570079744195776e-06
6.088145031413598e-06
5.77327487925399e-06
5.416621234957461e-06
5.962781985658054e-06
5.040701984002252e-06
4.6513632159160984e-06
-1.0992337334433732e-05
4.10369163379747e-06
1.0342558792104023e-05
1.0938116822745265e-05
3.5610028617500053e-06
3.0884549411730536e-06
1.477813933518429e-05
2.5184994376080194e-06
1.1209722363714256e-05
2.0364992823929335e-06
1.6894932057920873e-06
1.2709579677540093e-06
8.748359038377267e-07
7.948668445165983e-06
4.595768080236991e-07
-3.78676859999815e-08
9.883658754896142e-06
5.708018596483176e-06
-7.005656639220567e-07
-1.6177757297728224e-05
-1.4728382203422388e-05
-1.226542904771967e-06
-1.0478484118766051e-05
-2.5204942242368233e-06
-2.0971577014070296e-06
-1.4679420579908283e-05
-6.699153573443392e-06
-3.482194466688803e-06
-5.896183560425581e-06
-2.883780763485982e-06
-3.2954021679332547e-06
-1.5762305948409608e-05
-1.444805055490043e-05
-1.5233459783242503e-05
-3.8600962016619e-06
1.5601514705676214e-05
-4.409670404708935e-06
6.2224210434934875e-06
-4.789619168415079e-06
-5.259902914441461e-06
-5.577141424570423e-06
-5.913981815483139e-06
-6.329189733340791e-06
-6.7642175418793875e-06
-8.16053982617177e-07
-7.19931101996136e-06
-7.6011886696110865e-06
6.94904501297148e-06
5.776204016068881e-06
5.101223223704051e-06
-7.969163133906277e-06
-8.340627054007957e-06
-8.736028720740171e-06
7.490206752235086e-06
4.520336320217193e-06
-9.009614360337364e-06
-9.488505890279283e-06
-9.851227160112348e-06
-1.0093078925462423e-05
-1.6277274674513176e-05
-1.0959343954093342e-05
6.828081949488257e-07
9.061164700448498e-07
1.2727149381857348e-07
-1.1300621157414203e-05
-1.1469677772864296e-05
-1.1859411109434999e-05
-1.2140990147091709e-05
-1.2432932541720768e-05
-1.2655235586005272e-05
3.445948917995428e-06
-1.2801343669311266e-05
-1.287561702646362e-05
-1.3346875031884433e-05
-8.97568187077495e-06
-1.3578931384591394e-05
-1.3911505667047376e-05
-1.2832438226563763e-05
-1.3358266892636987e-05
-1.2459259939964004e-05
-1.413645388538832e-05
-1.4406366567583791e-05
5.9898894117832825e-06
-1.4750999243847567e-05
-1.5006158050104298e-05
-9.855008832878953e-07
-3.299133806257611e-06
-1.1849927692537762e-06
4.924765583055927e-06
-1.5298535739343193e-05
-1.5386934976774467e-05
7.187943650321671e-06
-1.56151527836595e-05
-1.5930393423866644e-05
-1.6058722911592263e-05
-1.6311945054975513e-05
-1.7830279693122684e-05
-1.6788010745564963e-05
-1.643760910593168e-05
1.6961409512997537e-05
1.6970629338818782e-05
-1.6935601390039733e-05
-1.6901413607224306e-05
-1.7575529154562267e-05
-1.783406353891074e-05
-1.0081839462276753e-05
-9.524422779054518e-06
-8.31810178990195e-06
-1.77633854765672e-05
-1.7785526477299687e-05
-1.7860294996666253e-05
-1.7818714577807612e-05
5.152145749335639e-06
-1.7890567275550823e-05
-1.7911987724590444e-05
-1.804869450134953e-05
4.39820053566941e-06
-1.796638857067987e-05
-1.8029387329129856e-05
-1.802357620328499e-05
-1.7662895123104807e-05
7.017576462339559e-06
-1.3372601118029268e-05
-1.125443523055493e-05
-1.2197843470891361e-05
-1.8032918283127465e-05
7.522607350994606e-06
-1.7967187622594025e-05
-1.800650465573239e-05
-1.795785136563525e-05
-1.7856498373916747e-05
-1.7946065882232023e-05
-1.4012664211040155e-05
-1.7690535217672623e-05
-1.776213651095675e-05
-1.7727605784897263e-05
-1.77156075486272e-05
1.2756072748655427e-05
-1.7400801886033574e-05
-1.7457902093116283e-05
1.453861751798942e-05
1.2245960425677637e-05
-1.7338169815545434e-05
-1.7163824703472147e-05
-1.7137637073398123e-05
-1.6970772073904906e-05
-9.067332077038344e-07
-1.675602236127875e-05
-1.6649739031564192e-05
8.590388859515652e-06
-1.6518731767578126e-05
-1.6049790699487288e-05
-1.56948354079773e-05
1.5427871663428896e-06
2.9961726627436775e-06
-1.5507119087026382e-05
-1.5428562412532268e-05
-1.5664736309802085e-05
-1.560595691509339e-05
-1.542511817422386e-05
-1.1428999685463741e-05
-1.2687513027131928e-05
-1.5098225120900894e-05
-1.4763068151822535e-05
1.7168412873402362e-06
-1.4568923007468134e-05
-1.430270803663709e-05
-6.39177919772339e-06
-1.3475234860235722e-05
-1.3620771877793929e-05
-2.6820759691271715e-06
-1.310201418924998e-05
-1.2848852447157184e-05
-1.2747478144380138e-05
1.667913506308922e-05
1.678129116936886e-05
-1.2377411696258179e-05
-1.2065902227765948e-05
-1.1933402533567699e-05
3.250490087665516e-06
3.570328676871459e-06
-1.1593691477273568e-05
-1.0614706981091507e-05
-1.1208585556999644e-05
3.7698516170936495e-06
3.5823516318120896e-06
-1.0800896650524213e-05
-1.0547970191408585e-05
-1.025697451831334e-05
1.1108764372454916e-05
1.0725450103742463e-05
1.0077653525330825e-05
-1.0019515727869747e-05
9.903201124695552e-06
8.140458036785377e-06
-9.669207833255263e-06
-9.401301315500547e-06
-9.074446735658907e-06
-1.6775102487495525e-05
-1.6295586281652806e-05
-8.730104059918613e-06
-5.880896977574112e-06
-4.930149137067242e-06
-8.391788069493646e-06
-5.620882173038578e-06
-7.979003564472332e-06
7.2956193490921486e-06
-7.625939655250188e-06
-7.3513700113803155e-06
-6.928587125843596e-06
1.039998773197618e-05
-5.482830679228619e-06
-5.960013364492745e-06
1.3371132528205107e-06
2.313872034587713e-06
-5.0482770168167906e-06
1.1190020086638949e-05
9.964259020700325e-06
-1.7273604792371432e-05
-1.692098653631345e-05
-1.647245033413809e-05
-4.504405222416345e-06
-4.164272915246046e-06
-3.7587283942868714e-06
-3.410779722475678e-06
1.6514173300179777e-05
-3.0073831145996855e-06
-8.853513107639161e-06
-2.544822278010353e-06
-1.3155787833763046e-05
-2.0455153406313016e-06
-1.7205973600638646e-05
-1.7194586697962187e-05
-1.6166992159294994e-06
-1.1758485602075682e-06
-1.0470106565344475e-05
-1.0909295773783763e-05
-7.702446047402726e-07
-3.761054937818772e-07
9.130913567711175e-06
1.2230202782171664e-05
-7.553086107591015e-08
-6.837373181003346e-07
5.31851635080586e-07
-5.339445277783326e-08
9.131343562706607e-06
1.4424250323247115e-06
2.1196014001844787e-06
2.588019070340555e-06
1.5513498805809383e-05
1.4785839272726757e-05
3.079048869595746e-06
-8.354605908471425e-06
-7.739446957123154e-06
-7.695232813703017e-06
3.5741077258767e-06
4.2545964154777335e-06
-1.2338604010842342e-05
-1.1983357009070742e-05
-1.2965422436879655e-05
-3.8075387655877836e-06
-4.80276295346797e-06
-4.257311499945565e-06
-1.6873689161934245e-05
-1.5929113360395726e-05
-1.6277359144257387e-05
-3.4657379305510672e-06
4.812838407033236e-06
5.670397475042079e-06
-1.3064383437402083e-05
-1.3310415225049407e-05
6.152745984556139e-06
7.054594644993467e-06
6.539457583774203e-06
6.991659810218e-06
-8.19242644928402e-06
-7.215565372064833e-06
-1.6917805095946857e-05
-1.6433857548921254e-05
7.908772873441098e-06
-1.1578158102311406e-05
-1.2266238424346237e-05
-1.1611149021534776e-05
-5.588438342350272e-06
-5.125497148993018e-06
-5.421484957725534e-06
1.6054191382027846e-05
-1.6290088098010818e-05
-3.297843711760925e-06
-2.8075158484515047e-06
-1.5699614947430674e-05
-1.4796355455853569e-05
1.0076880735391642e-05
9.615667080421025e-06
1.0562542278168169e-05
9.690684415777867e-06
-1.4438990982022499e-05
-1.543430422977946e-05
1.4867492501893683e-05
1.1530901442968115e-05
1.015053257786588e-05
1.5308008759690107e-06
6.322289642656826e-07
-1.421955087560768e-05
-1.3867353599555917e-05
-1.3791752031889035e-05
1.1855539240122103e-05
1.3208598226678479e-05
1.5775547273755462e-06
1.4106442091021325e-05
1.3406269358774767e-05
1.3802846774485008e-05
-7.487458563054255e-06
1.4194046276562926e-05
-5.525929159275402e-06
1.4506266677066571e-05
9.60351716942698e-06
1.485563523756829e-05
1.4795419285319427e-05
1.7545042005328407e-05
1.5774426394716778e-05
1.6143419580756703e-05
6.983391593914985e-06
1.6482869624792945e-05
3.100351331565111e-06
1.6678587525419797e-05
2.338432762552487e-06
9.365575617308764e-06
1.6884167483065122e-05
1.68097174525717e-05
1.4206014276391815e-05
1.3333670207320527e-05
1.685052935644895e-05
8.941684448305617e-06
8.002929450957472e-06
8.463171733882096e-06
-1.593671021542205e-05
-1.577775000758767e-05
-1.51136483556614e-05
1.733600819674989e-05
9.550176948795287e-06
-1.555667326445352e-05
1.7127512606694627e-05
1.7453657818306836e-05
-1.356420560525575e-05
-1.2537693631513037e-05
-1.3641548831191487e-05
1.1241982047195186e-05
1.04670047231336e-05
1.752725203441015e-05
1.7539909610495083e-05
1.2629689926635147e-05
1.196346311360393e-05
1.1883865267399639e-05
1.7592713580591863e-05
1.763866306264477e-05
1.7787141729019774e-05
-3.147125897189564e-06
-3.6371035835070096e-06
5.439125287319239e-06
4.932382000790065e-06
1.5064323516692617e-05
1.742289177607687e-05
1.7329361359336632e-05
1.6693699222837034e-05
1.7323962461194e-05
-1.616907225044334e-05
-1.2911051046176276e-05
-1.652983427022566e-05
-1.6399005934216924e-05
-1.0724357409713542e-05
-9.06208601316411e-06
-8.492629635288786e-06
-1.2712340710492767e-05
1.7010989125013844e-05
1.6973216104476455e-05
1.4790924691993947e-05
1.6857589590308987e-05
-8.240498359771543e-06
1.632503849647587e-05
9.782519376409948e-06
1.1463411469393825e-06
1.6196677081071608e-05
1.2256497917532989e-05
1.2107954718710082e-05
-1.8039511421359946e-07
1.5918131549828287e-05
1.5517393756484484e-05
1.5281340246457258e-05
-1.323588056540186e-05
-9.842753987052389e-06
1.4987693580269678e-05
1.633553057907857e-05
1.4339101493081552e-05
1.0125614553687005e-05
1.3775112824762194e-05
1.3471838713628413e-05
-1.1150719281921791e-05
1.1811749886640218e-05
1.3130660849804465e-05
1.266541258008893e-05
1.2352578706123213e-05
1.5746805658014916e-05
1.193257637521829e-05
1.1655428214044108e-05
8.357908748108014e-06
8.124079555639044e-06
7.519978795543475e-06
1.1185697084579171e-05
-1.6745724909673582e-05
1.0799461054173345e-05
1.0538833832235158e-05
-1.4854657093612114e-05
1.0291592046366553e-05
9.83556608050985e-06
6.47249257019107e-07
9.524831715456795e-06
-1.6622191577187244e-05
1.3915551325544845e-05
-1.945214544437404e-06
6.422155698639731e-06
-1.5481863421292098e-05
-1.4264579805248354e-05
5.916303093974595e-06
5.412744658795656e-06
2.640132882479077e-06
2.1014103576302557e-06
4.843052261603061e-06
1.711856125825281e-05
1.7039301303426376e-05
1.6473682012036096e-05
1.7225272024040167e-05
-9.941779163600104e-06
-1.1466413256728417e-05
4.232365335469994e-06
3.732735664312554e-06
9.423341163118705e-06
-7.048897624418596e-06
3.1501002071816417e-06
5.125136443883835e-06
-5.679358414122705e-07
-1.2835931701685277e-05
1.581884030236957e-06
9.191967587091642e-07
-5.905347990153288e-06
1.3056717367363686e-05
-3.765623951070602e-07
-2.4340999492112524e-06
1.57913623868212e-05
-1.0395765824707456e-05
4.220722259979725e-06
3.852026293325833e-06
-1.0866328671796165e-05
-2.9835288647977483e-06
-8.444682400065961e-06
-3.4842455194274697e-06
-8.865975562763777e-06
-9.786711165678099e-06
2.4369523523744873e-06
-3.996292984299284e-06
7.3045271388699326e-06
1.0094051130343491e-05
8.92900204488382e-06
-5.216977618657451e-06
-1.1481418610529064e-05
-5.540413610067063e-06
-5.9839047893367675e-06
-1.3991354502787464e-05
-6.3668097486757374e-06
-6.922853009440221e-06
-7.481253864131954e-06
7.31489227063664e-06
-7.96956087341273e-06
-8.407746774400966e-06
1.9591870103230066e-06
-1.581979450997072e-05
-9.931650886901877e-06
2.7857995437805652e-06
-9.466394136566858e-06
-1.0910690902854758e-05
-1.1192333333472617e-05
-1.2559507788128292e-05
-1.1619664384112353e-05
-5.6196982808222745e-06
-1.208281866731908e-05
-1.2298144971842004e-05
7.647215429131653e-06
7.725863355979103e-06
-1.2974278859357955e-05
-1.3491909213099888e-05
-1.394543907094301e-05
1.1458370670954432e-05
-1.3689891775645815e-05
-1.400803744017175e-05
1.3102444644438522e-05
-1.4440350343621795e-05
-1.4668188294787634e-05
-1.7521587702347553e-05
-1.7411160059697453e-05
-1.6797955628188115e-05
-1.491319964573066e-05
-1.4924752198890763e-05
-3.0767265120231877e-06
-6.501680225555974e-06
-1.3844350035984864e-05
-1.5457580214292608e-05
-1.58444627518031e-05
1.4594286080529191e-05
1.1889114585560852e-05
-1.5020347784151674e-05
-1.4140664462112499e-05
-1.4594353691827794e-05
-1.4616828855418104e-05
-1.717136716028435e-05
-1.75434766047357e-05
-1.7197722515261397e-05
-1.158125640974876e-05
-1.743549476714971e-05
-1.7408843193807707e-05
1.1707832049082616e-05
-1.7541649638785674e-05
-1.7630148508542915e-05
-3.450197612941594e-06
-4.759949646430819e-06
-1.76351140665385e-05
-1.748905257290261e-05
-9.50853734213661e-06
-6.436926738595498e-06
-1.756570924590597e-05
-1.7353642758349598e-05
-4.77738206751375e-06
1.7615276109885074e-05
-1.197412260355705e-05
-1.1060709722023482e-05
-1.7023934065652363e-05
-1.703632201263446e-05
-1.688196476421466e-05
-1.666885768911209e-05
-1.0697173216633346e-05
-1.635809581183344e-05
-1.628629851442413e-05
-2.3760566015259867e-06
-1.601238112907798e-05
-1.5446295214104905e-05
-1.5124502075570143e-05
-1.5116824294799309e-05
-1.4937684482717889e-05
-5.919698550410071e-06
-1.4757187418937242e-05
-1.4500106454828387e-05
-7.861987542302537e-06
6.339511874947106e-06
1.5730074853112346e-05
-1.2291907246966275e-05
-7.3106895109221525e-06
-1.169868120334865e-05
-1.1547217814798466e-05
-9.110113741812166e-07
-4.235491452601486e-06
-1.2078895072202238e-06
-1.5281651417801006e-05
-1.11733846380906e-05
-1.074173003083556e-05
-1.0267394020317948e-05
-1.9103789053066454e-06
-9.74208730372636e-06
-9.102296914038134e-06
-8.680484569128275e-06
-8.338944599904367e-06
-7.868921027447624e-06
-7.5593672478559025e-06
-7.083617201364929e-06
3.310265021388997e-06
-5.989335407097661e-06
-4.629435076582466e-06
1.3495713737416693e-05
-4.025103827468243e-06
1.1866709074689414e-05
-7.294394977755069e-06
-3.3426837781774877e-06
-2.5739133356981354e-06
-2.0656138601838807e-06
2.8401673869357728e-08
-4.541027886341033e-07
-5.8546124116005235e-06
8.293947903391195e-06
9.164044392259009e-06
1.2619678038892833e-05
1.2384350487660965e-05
-8.13867261859523e-06
1.315681073547485e-05
-1.4997975485159161e-06
9.0751484953541e-06
-9.695266642493082e-06
2.3684086608759704e-07
-1.0300911375827543e-05
-9.94453399344478e-07
-2.8448040077123315e-06
6.950985184651955e-06
-1.748491255652848e-05
-1.2463394733778019e-05
-1.3934206202589614e-05
-1.6951188848850875e-05
1.675303946875983e-05
-2.0403284052960463e-06
1.6788752513697245e-05
1.632091695254065e-05
1.582412444696327e-05
-1.7057516965460714e-05
-1.7022385773871805e-05
1.325979799513639e-05
-3.191599813106701e-06
-4.094029862723988e-06
-4.913021418281671e-06
-1.790624976951053e-06
-1.3915971455478341e-05
-1.4423238425019652e-05
-1.4197033482878726e-05
-1.4370904718270528e-05
-3.0249217973601404e-06
1.6714195564842549e-06
-7.439369960767017e-07
-2.5819165235766856e-06
1.539655719736646e-05
1.6338131844135204e-05
-8.481429443118328e-06
-1.4542459415914746e-05
9.741487051546279e-06
3.70330447832832e-06
-1.8636961083429613e-05
-1.8646053978877585e-05
-1.8401518084561507e-05
-1.8638249727495946e-05
-1.8430857384984168e-05
-1.8629416032768566e-05
-1.8367999095504e-05
-1.861534590506473e-05
-1.8394587595330954e-05
-1.8597207864985585e-05
-1.8331872701444758e-05
-1.8574728731058653e-05
-1.835144103392212e-05
-1.8548019354474992e-05
-1.8268697260362985e-05
-1.8517085718879998e-05
-1.8213337088771172e-05
-1.8481959842122533e-05
-1.8259313185857466e-05
-1.8442664768060624e-05
-1.8157703865293133e-05
-1.8399223979261202e-05
-1.8189438016511694e-05
-1.835165898163023e-05
-1.810849785656439e-05
-1.8299989923023618e-05
-1.810716192845076e-05
-1.8244235978534548e-05
-1.7988486358820196e-05
-1.8184413726938858e-05
-1.7926317673444988e-05
-1.8120543857284507e-05
-1.789413534852892e-05
-1.8052626679266253e-05
-1.788023924187678e-05
-1.7980733981766317e-05
-1.7760441868338613e-05
-1.7904667455548625e-05
-1.77147485817873e-05
-1.7825231668665845e-05
-1.7566836114857106e-05
-1.773949406670785e-05
-1.7496086560840794e-05
-1.7647537735632026e-05
-1.740523010652743e-05
-1.7554572839328532e-05
-1.7316020635004083e-05
-1.7459199307335633e-05
-4.655477637257988e-06
-4.330116203445717e-06
-5.53888770370598e-06
-1.7359575387816783e-05
-1.717283084773196e-05
-1.7256207206675712e-05
-1.703275344009008e-05
-1.7148973963221474e-05
-1.6934115864150025e-05
-1.7037922827986563e-05
-1.68696407389286e-05
-1.6923057354124326e-05
-1.6669530600565478e-05
-1.6804392169940172e-05
-1.664569903098409e-05
-1.6681946128666466e-05
-1.650941281523672e-05
-1.6555716237242035e-05
-1.642823364891417e-05
-1.642578927575417e-05
-1.6257411296356165e-05
-1.629192373473501e-05
-1.608005202610262e-05
-1.6155105519548716e-05
-1.5920363095162284e-05
-1.6011766261372994e-05
-1.5863768016142914e-05
-1.5694983444945443e-05
-1.5715676869445172e-05
-1.5536328566671417e-05
-1.5564512354274115e-05
-1.5396153327752495e-05
-1.5409640557393323e-05
-1.52987890330271e-05
-1.5251263339786113e-05
-1.5162062881157261e-05
-1.5089364246649133e-05
-1.4939464376236673e-05
-1.4923980673824257e-05
-1.4730736789422164e-05
-1.4755164578849303e-05
-1.4640055686923753e-05
-1.4582869663798126e-05
-1.4494495029417518e-05
-1.440743900854476e-05
-1.4268464277605342e-05
-1.422777764328582e-05
-1.4073417583296835e-05
-1.4044822853944799e-05
-1.3937118577107472e-05
-1.3860021510292592e-05
-1.3678186842392868e-05
-1.3672153209437877e-05
9.679515869110956e-06
8.901637246484217e-06
8.049982962882058e-06
-1.3481062659962704e-05
-1.3397491730043286e-05
-1.3286848648964017e-05
-1.3192375934076995e-05
-1.3089546034070494e-05
-1.303176092861616e-05
-1.2889204903979095e-05
-1.279948005996631e-05
-1.2685889233601846e-05
-1.2565782929547248e-05
-1.2479603657169836e-05
-1.2374336287614506e-05
-1.2270584701177274e-05
-1.2217517546789426e-05
-1.2059930004856936e-05
-1.1966178380100022e-05
-1.1846423178659164e-05
-1.1754141184533407e-05
-1.1629415966962101e-05
-1.1582597201593816e-05
-1.1409918389960924e-05
-1.1349495506939996e-05
-1.1187737122799089e-05
-1.1168159057064098e-05
-1.0962998943634435e-05
-1.0914434724831546e-05
-1.0735749520418154e-05
-1.0647030226700921e-05
-1.0506047089691322e-05
-1.0444501206055676e-05
-1.0273984021560685e-05
-1.014773194040007e-05
-1.00395088889919e-05
2.0011007914062457e-07
1.986513378991989e-06
-6.588051047093373e-07
-9.803108187850552e-06
-9.797493683141408e-06
-9.566572546477854e-06
-9.510627949715045e-06
-9.327117193015604e-06
-9.212532554782368e-06
-9.083868758187785e-06
-8.976546278567378e-06
-8.83900926179806e-06
-8.592042544996433e-06
-8.644141931878846e-06
-8.343180599907944e-06
-8.351764496731859e-06
-8.092447893273168e-06
-7.891898424233134e-06
-7.839917934026491e-06
-1.128702253555941e-05
-1.0871118667986268e-05
-1.2007562287259883e-05
-7.585651049778178e-06
-7.624443120386374e-06
-7.329709242727938e-06
-7.377294259530199e-06
-7.072157651914167e-06
-7.085308004456251e-06
-6.813044096245993e-06
-6.835059813945406e-06
-6.552477667489798e-06
-6.593205347371462e-06
-6.290340068126542e-06
-6.325653245655103e-06
-6.027341091483703e-06
-6.062851470595377e-06
-5.763896272970909e-06
-5.82491409995913e-06
-5.498316873926216e-06
-5.544451354734748e-06
-5.230782464708012e-06
-5.2537962284887624e-06
-4.962288679387105e-06
-4.8790967469244935e-06
-4.692650822196721e-06
7.4809657844853435e-06
6.655736054511137e-06
6.013567424446251e-06
-4.421992498504054e-06
-4.5012764177259774e-06
-4.150356414854406e-06
-4.177656508082648e-06
-3.877806198970892e-06
-3.7944936437712787e-06
-3.6043999440560816e-06
-1.2878826075750794e-05
-1.2793438944301824e-05
-1.115561443027204e-05
-3.3301972595608207e-06
-3.424711874092265e-06
-3.0552575958356037e-06
-3.159523471562808e-06
-2.779640858294964e-06
-2.860413605052342e-06
-2.503407438071307e-06
-2.565928035448659e-06
-2.2266184097134408e-06
-2.260579278858776e-06
-1.9493356865214176e-06
-1.989685981578886e-06
-1.6716222317463289e-06
-1.6400679754665976e-06
-1.3935421499911893e-06
-1.1438754770454737e-05
-1.1151611786144514e-06
-1.2628480415311887e-06
-8.36545964775903e-07
-9.706622402314243e-07
-5.577669558256152e-07
-6.942823176309667e-07
-2.7889131403523353e-07
-3.837538128779199e-07
3.910785412144479e-20
-7.885629607449454e-08
2.7889131403475835e-07
2.843875681867128e-07
5.577669558219123e-07
6.38730725674132e-07
8.365459647802369e-07
1.115161178615966e-06
9.497866073326546e-07
1.3935421500178594e-06
1.2508934474757704e-06
1.671622231735604e-06
1.5195376708627118e-06
1.949335686535581e-06
1.7750946300761387e-06
2.22661840968155e-06
2.0513339920350322e-06
2.5034074380582417e-06
2.3099174838566964e-06
2.7796408583039944e-06
2.6180123139760977e-06
3.0552575958317535e-06
2.9013781178931602e-06
3.330197259558461e-06
3.1509192202363544e-06
3.6043999440533673e-06
3.402893807139417e-06
3.877806198922634e-06
3.642522903926873e-06
4.150356414900092e-06
3.93866216030282e-06
4.421992498493306e-06
4.242496229555008e-06
4.692650822245893e-06
4.473573442844652e-06
4.962288679445116e-06
4.74994637809367e-06
5.230782464743573e-06
5.043830726439946e-06
5.498316873894758e-06
5.326335021621733e-06
5.763896272981238e-06
5.549797405184339e-06
6.027341091429551e-06
5.817967784813708e-06
6.290340068219682e-06
6.052650236866803e-06
6.552477667508341e-06
6.338264916221117e-06
6.813044096250921e-06
6.628839255287697e-06
7.0721576519164655e-06
6.8868805073042e-06
7.329709242709837e-06
7.111262352170885e-06
7.5856510498563374e-06
7.378877848079714e-06
7.839917934101364e-06
7.608410686008351e-06
8.092447893255196e-06
7.872916960626778e-06
8.343180599896005e-06
8.108788526386518e-06
8.592042544896596e-06
8.383148867559977e-06
8.839009261790758e-06
8.697960483213305e-06
9.083868758177392e-06
1.0256311132260842e-06
9.327117192995287e-06
9.019668565748811e-06
9.566572546522396e-06
9.320707555852171e-06
9.803108187875272e-06
9.55389237460408e-06
1.003950888893995e-05
9.908626987264962e-06
1.027398402144759e-05
1.0506047089628889e-05
1.022326661570926e-05
1.07357495204039e-05
1.0482758269365326e-05
1.0962998943625973e-05
1.0734067142810613e-05
1.118773712295352e-05
1.090588419856379e-05
1.1409918390016148e-05
1.1107528234566884e-05
1.1629415966955723e-05
1.1338347411124671e-05
1.1846423178751965e-05
1.1599483210217328e-05
1.2059930004769986e-05
1.1836210544620106e-05
1.2270584701098739e-05
1.1997920881054548e-05
1.2479603657236164e-05
1.2208617257432503e-05
1.2685889233437505e-05
1.2439622480893e-05
1.2889204904048276e-05
1.2650234922392345e-05
1.3089546034031571e-05
1.2808008841789802e-05
1.3286848648971085e-05
1.3021141979976334e-05
1.3481062659919772e-05
1.3178415191225931e-05
1.3672153209574639e-05
1.3393654278071016e-05
1.3860021510278862e-05
1.3621666100979198e-05
1.404482285404234e-05
1.382311196490047e-05
1.4227777643330373e-05
1.3964413499840253e-05
1.4407439008461826e-05
1.4150249175510623e-05
1.458286966380433e-05
1.4396675596583776e-05
1.4755164578745536e-05
1.489945011601782e-05
1.3156445751211105e-05
1.4539465120868465e-05
1.4923980673647522e-05
1.4619514751491764e-05
1.5089364246592123e-05
1.4812357613527071e-05
1.5251263339784088e-05
1.5010408541901469e-05
1.5409640557520344e-05
1.5129418181871244e-05
1.5564512354405733e-05
1.5358217056771802e-05
1.5715676869566677e-05
-1.253178698843925e-05
-1.3192486360400115e-05
1.5863768016123877e-05
1.5566792072437952e-05
1.6011766261290625e-05
1.5804189847109658e-05
1.6155105519599843e-05
3.780141834721573e-06
1.6291923734698772e-05
1.594780358574174e-05
1.642578927576471e-05
1.6160832547444384e-05
1.6555716237495162e-05
1.6256460719822032e-05
1.668194612866103e-05
1.6439168600629476e-05
1.6804392169852708e-05
1.6923057354049584e-05
1.6600670124369285e-05
1.7037922827687896e-05
1.6770615887153123e-05
1.714897396326113e-05
1.6835038865087385e-05
1.7256207206585456e-05
1.6953217728371433e-05
1.735957538794593e-05
1.7107761583746555e-05
1.745919930723539e-05
1.7159401714090126e-05
1.7554572839034716e-05
1.7246159078448192e-05
1.764753773583833e-05
1.7344738628814242e-05
1.773949406672037e-05
1.7428800475775857e-05
1.7825231668809902e-05
1.7576773929442274e-05
1.790466745536742e-05
1.7612993866601848e-05
1.798073398157671e-05
1.7700102694896864e-05
1.8052626679051313e-05
1.7815045962353096e-05
1.8120543857277697e-05
1.7816070753958787e-05
1.8184413726753392e-05
1.7933892778431162e-05
1.8244235978693438e-05
1.7948684989099935e-05
1.8299989923110134e-05
1.805517442228497e-05
1.8351658981575617e-05
1.8053322149517323e-05
1.8399223979068065e-05
1.8142700828857645e-05
1.8442664768724372e-05
1.8119957142789275e-05
1.8481959839411702e-05
1.8226103643706422e-05
1.851708572961274e-05
1.8212257294144938e-05
1.854801931482565e-05
1.8260923767550394e-05
1.857472887859822e-05
1.835214503370198e-05
1.859720731361266e-05
1.8313579982530405e-05
1.861534796353753e-05
1.8335190541522555e-05
1.8629408345119377e-05
-1.445815280480611e-05
-1.4281428995307591e-05
-1.5022610113315947e-05
1.863827843204879e-05
1.8320032322305925e-05
1.864594681878041e-05
1.8310354505427146e-05
1.8637361069998503e-05
1.8368776262526126e-05
1.862618902786232e-05
-1.8565562275359792e-06
1.8623813012875255e-05
1.8286613422113995e-05
1.861353599940993e-05
1.8345103095626926e-05
1.8599874283256837e-05
1.827997434951313e-05
1.8581659757519772e-05
1.8290278168829194e-05
1.8559244763455458e-05
1.8532572455969507e-05
1.8265594144044607e-05
1.850169349796995e-05
1.830312404588204e-05
1.846662773319459e-05
1.8237654964067172e-05
1.8427401249294328e-05
1.8242090746503552e-05
1.8384036497209997e-05
1.8142014937330693e-05
1.8336555055956294e-05
1.8068974096044302e-05
1.828497680511209e-05
1.807760377704468e-05
1.822932092662353e-05
1.7974565345431152e-05
1.81696032589398e-05
1.797391537130555e-05
1.8105846475414343e-05
1.7841411291401375e-05
1.8038042751184434e-05
1.783603129339563e-05
1.7966293456562134e-05
1.7696533679252176e-05
1.7890289372792357e-05
1.763590458620415e-05
1.781124747149597e-05
1.762795933967422e-05
1.77246987577577e-05
1.7484189766383902e-05
1.7632890222723313e-05
1.7371399202432172e-05
1.7541027901681555e-05
1.727093716637646e-05
1.74455674478363e-05
1.726135243256091e-05
1.7346181489445027e-05
1.7124746024195955e-05
1.724297136181195e-05
1.7055916152374076e-05
1.7135924267372623e-05
1.6903865670850403e-05
1.7025058359547508e-05
1.67938725579343e-05
1.6910384925301247e-05
1.6751555051448664e-05
1.6791915972289664e-05
1.6596298059574314e-05
1.6669672540393397e-05
1.6515062820631404e-05
1.654364497420907e-05
1.633832557510386e-05
1.6413943918712968e-05
1.621165949438445e-05
1.6280238897614683e-05
1.6129899934248494e-05
1.614384613031167e-05
1.5890853739889163e-05
1.5999969329593836e-05
1.5731852922056407e-05
1.5852235706792948e-05
-1.2382850880238137e-07
1.5705155248408014e-05
1.5539602641233484e-05
1.5554025326638113e-05
1.5441217817434943e-05
1.539945376423042e-05
1.5253765373386718e-05
1.5241311114894923e-05
1.5042129020853067e-05
1.5079669754213951e-05
1.4914541265557331e-05
1.4800013698200754e-05
1.4745992182486834e-05
1.4680416553161832e-05
1.4573943549226734e-05
1.453765296004869e-05
1.4398853718408196e-05
1.4332875194617728e-05
1.421920150186921e-05
1.4131202160000317e-05
1.4036573823047959e-05
1.3963541595284855e-05
1.3852348777033883e-05
1.3825039913535676e-05
1.3664689233808606e-05
1.3618048262207042e-05
1.3473910139812143e-05
1.342410649848635e-05
1.3279984441875287e-05
1.3236366431759759e-05
1.308298295409381e-05
1.3078368538376167e-05
1.2882936932240479e-05
1.2871837901546862e-05
1.2679949579934874e-05
1.2641982943152631e-05
1.2473888307992177e-05
1.2423173420551004e-05
1.2265495345562106e-05
1.226805249223676e-05
1.2055205603054414e-05
1.2061594187424746e-05
1.184175072882036e-05
1.1844870572361291e-05
1.1625138309926701e-05
1.1660622558215957e-05
1.1405948696277596e-05
1.1448208205122721e-05
1.1184103149775867e-05
1.125647299601465e-05
1.095969600713616e-05
1.1045272365823963e-05
1.0732788854651433e-05
1.0831175636312155e-05
1.0503408531833008e-05
1.0615272563735178e-05
1.0271755826931533e-05
1.038114574677301e-05
1.0037381014601846e-05
1.016237571927129e-05
9.802239077531513e-06
9.94054905085646e-06
9.566086076925962e-06
9.739746104113463e-06
9.326140012407855e-06
9.484486369601514e-06
9.08347250278826e-06
9.243873667908998e-06
8.838913936720617e-06
8.98830576661674e-06
8.592325586222569e-06
2.9265808291488816e-06
8.343824794389794e-06
8.643794373725224e-06
8.093461035921342e-06
8.351445386811067e-06
7.841300699413298e-06
8.049998742401173e-06
7.5874072676975975e-06
7.647105748284681e-06
7.331836594392446e-06
7.074674180400881e-06
7.361230898205906e-06
6.81589321663143e-06
7.079230041190319e-06
6.555874635923861e-06
6.859495293466567e-06
6.293507177955763e-06
6.528282719054312e-06
6.033996645200843e-06
6.310325711322934e-06
5.763124396981586e-06
5.9636609359356805e-06
5.5245645470613225e-06
5.632756716509816e-06
5.157463542244404e-06
5.45348226289155e-06
5.253407935137608e-06
4.8972836009109334e-06
4.959693193958037e-06
5.1677131808759105e-06
4.345465782295214e-06
5.1594905842821e-06
4.163645256756862e-06
4.483211293203019e-06
3.868170885676265e-06
4.196646557430331e-06
3.6011410505736393e-06
3.803585840722588e-06
3.325711142040505e-06
3.52550856695334e-06
3.0515181013169604e-06
3.2167983452974183e-06
2.7761389333796225e-06
2.9102116321980447e-06
2.5002766974482728e-06
2.5722664220246117e-06
2.2238260989235905e-06
2.236818882365287e-06
1.946891813727159e-06
1.9719301776434064e-06
1.66952555007475e-06
1.6455541655925123e-06
1.3917941262401832e-06
1.3523686173487486e-06
1.1137622062219283e-06
1.0299790060059355e-06
8.354968499890086e-07
7.884552311184403e-07
5.570670751906735e-07
4.2039185615307937e-07
2.785425305672468e-07
-1.6034093381545785e-05
-1.4709868254210592e-05
-1.4766323637569637e-05
-5.035025312132834e-16
3.148045684036924e-08
-2.7852297436257475e-07
-2.4888411810707465e-07
-5.570320136197523e-07
-5.834902273439981e-07
-8.354426170162694e-07
-9.194751093763992e-07
-1.1136904945201384e-06
-1.3917042884933118e-06
-1.2721248985117286e-06
-1.6694179880682991e-06
-1.6031988236706346e-06
-1.9467659165558977e-06
-1.8925314375858384e-06
-2.2236842087502585e-06
-2.2507859664206927e-06
-2.5001100684570764e-06
-2.775981758027458e-06
-2.6069083061825596e-06
-3.0512383612913482e-06
-2.943808216397739e-06
-3.3258196409826985e-06
-3.2519855366394895e-06
-3.599665821290473e-06
-3.5246684973213125e-06
-3.872717626356903e-06
-3.7610910309758024e-06
-4.14491540527586e-06
-4.02519985650707e-06
-4.416201810223841e-06
-4.335420795287849e-06
-4.686510900870638e-06
-4.597241635501125e-06
-4.955809337238405e-06
-4.876876574859812e-06
-5.223938135795749e-06
-5.207751212233726e-06
-5.491217736283077e-06
-5.451013994350504e-06
-5.756134127896775e-06
-5.719997575381558e-06
-6.019223680347212e-06
-5.988352349438793e-06
-6.2822310381571304e-06
-6.207957551136072e-06
-6.543948317906442e-06
-6.4745049806282565e-06
-6.804217142520033e-06
-6.749043210985006e-06
-7.062998301880217e-06
-7.01309429079903e-06
-7.3202511088249204e-06
-7.348212514771443e-06
-7.575813342698067e-06
-7.645363995233369e-06
-7.830014129510964e-06
-7.77027433420589e-06
-8.081308742500173e-06
-7.994678471550185e-06
-8.335249702573066e-06
-8.292785849683647e-06
-8.570514023257255e-06
-1.014865787859587e-05
-9.019107671131857e-06
-9.549343986505597e-06
-8.867501182284155e-06
-8.650186694915595e-06
-8.92171780057262e-06
-8.785530629968242e-06
-9.88451404435622e-06
-9.596202157276454e-06
-1.014751653977645e-05
-9.929136805807918e-06
-9.644456686423871e-06
-9.456898034158793e-06
-1.0080046200976704e-05
-9.821259704779296e-06
-1.0260045198891422e-05
-1.0131162850762276e-05
-1.0506415196826409e-05
-1.0389224549041069e-05
-1.0731785093279681e-05
-1.0613290562439165e-05
-1.0959756617995834e-05
-1.0805034350572795e-05
-1.1183853755955904e-05
-1.109433627531458e-05
-1.1405761391801854e-05
-1.1379433220537488e-05
-1.162491372470738e-05
-1.1841511680175949e-05
-1.162152415217904e-05
-1.2054962325978094e-05
-1.1780210835543018e-05
-1.2265233754060135e-05
-1.201873094244709e-05
-1.247359445053685e-05
-1.2259015354422275e-05
-1.267964424077908e-05
-1.2410980263789437e-05
-1.2882614727998095e-05
-1.2621769532131527e-05
-1.3082645601229284e-05
-1.2832036502118838e-05
-1.3279631628766962e-05
-1.3052727379869018e-05
-1.3473542525054844e-05
-1.3194055340475222e-05
-1.3664305628347283e-05
-1.3361246751294693e-05
-1.3851954456520658e-05
-1.3555614357533154e-05
-1.4036149907304856e-05
-1.379274368509276e-05
-1.421876079159427e-05
-1.394943465624161e-05
-1.4398412546278724e-05
-1.4151119344222603e-05
-1.4573484877879009e-05
-1.4272103542002539e-05
-1.4745520867905004e-05
-1.448040848467816e-05
-1.4914056243138524e-05
-1.4601753648624164e-05
-1.5079171636252586e-05
-1.4796276258193556e-05
-1.5240799765569005e-05
-1.4971025918466764e-05
-1.5398930373065925e-05
-1.5199046630096541e-05
-1.5553486520823464e-05
1.4724797834303384e-05
1.4430940912780972e-05
1.3347558732162902e-05
-1.5704614671352544e-05
-1.537885461701695e-05
-1.5851643225699268e-05
-1.553294165521204e-05
-1.599936326284182e-05
-1.5719106387813862e-05
-1.614326767708187e-05
-1.592215221119818e-05
-1.6279638598169487e-05
-1.5409501662271397e-05
-1.4390486816629668e-05
-1.4321998823672057e-05
-1.6413335379876323e-05
-1.6109813203882465e-05
-1.6543024837808477e-05
-1.6290554164941777e-05
-1.6669042016936624e-05
-1.6384032050016718e-05
-1.679127504710855e-05
-1.655625367605074e-05
-1.690973392606816e-05
-5.335016111206746e-06
-2.6958104489798455e-06
-4.274856611421857e-06
-1.7024397501196318e-05
-1.6709977388817672e-05
-1.7135253899800433e-05
-1.683878932750281e-05
-1.7242291437237985e-05
-1.6982992420575356e-05
-1.7345493451002055e-05
-1.7080465202799902e-05
-1.744486719125834e-05
-1.754033211165037e-05
-1.7226747895480522e-05
-1.7632137811985988e-05
-1.7374108512774944e-05
-1.772393875949972e-05
-1.7400964007736775e-05
-1.7810529129321596e-05
-1.7506935196362192e-05
-1.788955080471182e-05
-1.765314309591709e-05
-1.7965551683074035e-05
-1.7708901162550476e-05
-1.803729361453703e-05
-1.7710041329198037e-05
-1.8105091513922746e-05
-1.780663420837061e-05
-1.8168842490699152e-05
-1.7931368466842614e-05
-1.822855478838199e-05
-1.7923847469576334e-05
-1.8284205631662322e-05
-1.798469498789754e-05
-1.8335779219262526e-05
-1.8070217014390726e-05
-1.8383256369903886e-05
2.4142590211598633e-06
2.8107858980840377e-06
1.6741797521652602e-06
-1.842661721615971e-05
-1.810045977363859e-05
-1.8465840181181826e-05
-1.8192623349719564e-05
-1.8500902844557046e-05
-1.81896997436529e-05
-1.8531779046513053e-05
-1.828434821749259e-05
-1.8558449252723968e-05
-1.8244360114480696e-05
-1.8580861686468078e-05
-1.8275179468561415e-05
-1.8599077396166373e-05
-1.8360629094941817e-05
-1.86127283793098e-05
-1.8328386484392817e-05
-1.8623041268473032e-05
-1.8328252326883066e-05
-1.8625281293555918e-05
-1.8368528810771547e-05
-1.8440863141900503e-05
-1.8094062899000336e-05
-1.800965401946682e-05
-1.8004967203553297e-05
-2.4611742847602952e-06
-1.7850894083564858e-05
-1.7852143789921306e-05
4.8504565421285666e-06
-1.7796081356854376e-05
3.34053683591004e-06
1.3556921166215072e-06
-1.776465702332745e-05
1.4618989661285791e-05
1.340087613686209e-05
1.4181837640470932e-05
-1.7602113931571722e-05
-1.7619663387888136e-05
-1.7588176071890112e-05
-1.3882108267780358e-05
-1.734656646614025e-05
2.8727310730960302e-06
-1.711200403252871e-05
-1.7161276882038985e-05
-1.704058290921418e-05
1.6189885436178072e-05
1.48025393670772e-05
1.6403700350874816e-05
-1.6994020736724993e-05
-1.6805729862472698e-05
-1.6662670798358016e-05
-1.6572488644749548e-05
-1.6186083824919374e-05
-1.629063486788525e-05
1.0952209454994997e-06
-1.6191103485435293e-05
-1.5925931769128208e-05
-1.568030551437238e-05
-8.808039679702579e-06
-1.4953139070387919e-05
-1.5175246056017439e-05
-1.529796713240877e-05
-1.4599347662591231e-05
-1.4242654047895731e-05
-1.4522499147157442e-05
-1.4249965327937874e-05
3.6627530491245644e-06
2.095673082523129e-06
-1.3865502688477082e-05
-1.3689354213997123e-05
-3.5036839665088615e-06
1.3326179550902347e-05
-1.329199158780364e-05
-1.2991565709011785e-05
-1.2802252045649853e-05
3.7746800983163895e-07
-1.2452281881402175e-05
-1.2147278672972602e-05
-1.1977288365805966e-05
-1.3362202073597676e-05
-1.3469229338961031e-05
-1.1632290739459647e-05
-1.132170265558204e-05
7.533886286737769e-06
7.6103939010390895e-06
8.490560578804012e-06
-1.0944785634760439e-05
1.2377385738326475e-05
1.0460014886879611e-05
1.114021980298733e-05
-1.059486608054042e-05
-1.02226678355838e-05
-4.762044158720045e-06
4.425136723624352e-06
-9.784962333013344e-06
-9.483539835450193e-06
-9.103853944500923e-06
7.648346107447065e-07
-2.5889522132405488e-06
-1.3259240410528281e-06
-1.9236791803485208e-06
-8.084312952564898e-06
-1.3597012175550585e-05
-8.355131601970617e-06
1.5488522483038695e-05
1.4647176579071064e-05
-1.1903054338294333e-05
-1.064493223887862e-05
-7.4866413659014765e-06
-7.146643356872824e-06
-6.808335496164103e-06
-6.460551012635181e-06
6.329216149251302e-06
6.457867449252705e-06
5.459898586526522e-06
-6.0891419690491634e-06
-5.745449707296916e-06
1.5234413962565471e-05
-5.351687822933069e-06
-4.9761228233642055e-06
1.2286470570793343e-05
1.0981830850980687e-05
1.2275700008629202e-05
-4.593509241504605e-06
2.059551884333274e-06
-4.2533002378437874e-06
-3.7953966131015787e-06
-1.2490644254797577e-05
-1.1223945283868126e-05
-1.2578145622471086e-05
-3.46736124479792e-06
-5.225509608855964e-06
-4.101365984479297e-06
-3.0407981257048674e-06
-1.4939122781946601e-05
-1.4933721831430495e-05
-2.6217969260382957e-06
-2.3228655900784117e-06
-1.9191177020008263e-06
1.054331959999954e-05
1.0532143776849867e-05
-1.566264294089343e-05
-1.4350362635638706e-06
-1.5380110907176378e-06
-9.57444721150773e-07
-5.347963385092656e-07
-1.82111684989257e-07
1.2437678609712714e-07
4.3078326674254094e-07
9.950515152076797e-06
1.506582106876485e-06
1.0129332481970258e-06
5.672515852395846e-07
-6.985489860387949e-08
1.1001867330708015e-06
1.9905085012564677e-06
1.3002972021883304e-05
2.4346212153120875e-06
2.8733046835446695e-06
-1.6048866415959647e-05
-1.505920084872903e-05
3.2781140292524107e-06
-1.5937301506860077e-05
3.6256905970209047e-06
4.150645320706322e-06
-3.912690884058812e-06
-4.1313962087207375e-06
-3.2686765924448383e-06
4.49638471493508e-06
4.864323348053406e-06
5.248860417447304e-06
-6.854987646336479e-06
-6.375805457486134e-06
5.669967578883458e-06
-3.3514198065565534e-06
6.0112813196798405e-06
6.443966910519293e-06
6.820778699420077e-06
7.2647613196551345e-06
-1.954055589061266e-06
7.685602334285534e-06
5.729306666302729e-06
8.186888375410677e-06
8.631054349039562e-06
9.050647906910526e-06
9.568953562694704e-06
1.6187614319294323e-05
1.0550144100271202e-05
1.0201018859538633e-05
1.0731835056045924e-05
1.101314932439493e-05
1.1308487835201233e-05
1.1660891231738944e-05
-4.150093082861253e-06
1.185214385165406e-05
1.215447334279066e-05
1.241124121894136e-05
-2.717599120266953e-06
1.2686377849111632e-05
-1.3839103908903314e-05
-1.3234220668572068e-05
-1.4111711886687995e-05
1.3047500358079003e-05
1.3351812846016478e-05
1.364943701737901e-05
1.3783881532088184e-05
3.9547712315223705e-06
4.473659916502389e-06
3.5141325774584086e-06
1.4006501398798898e-05
1.338918985550375e-05
1.430669459717096e-05
-1.626395084843159e-05
-1.5561269062031426e-05
-1.5400139392461076e-05
1.44783432547125e-05
1.4758706775539065e-05
5.599627492979895e-06
1.4984968392861835e-05
-5.506716156007945e-07
1.5217597910004487e-05
6.521408330706773e-06
1.5423159580977743e-05
1.5467390823358078e-05
1.5850936927698273e-05
8.912353301227899e-06
9.17883008037416e-06
8.070625129838091e-06
1.5995203573094737e-05
1.794146773269138e-05
1.654317565380599e-05
1.6454878386790027e-05
-1.57909741730611e-05
1.6820058485510378e-05
-7.649120820388949e-06
-7.137527288643249e-06
1.6872773428967573e-05
1.702751494380482e-05
1.705054042265465e-05
1.721214694189998e-05
-1.5389513053736605e-05
1.739727447479455e-05
1.7485007501362364e-05
1.137629568335116e-05
1.760309902875283e-05
-1.3349699465351325e-05
-1.342598036927426e-05
1.770208281978751e-05
1.776568959674404e-05
4.289765974779679e-06
1.7869371658612944e-05
-1.2800953618126547e-05
1.7890169536545233e-05
1.8045352505023077e-05
1.7968914321344153e-05
1.8029408344127344e-05
4.339588978634195e-06
1.7937528866740763e-05
1.793866998687217e-05
3.1038551271829773e-06
-1.6086004758253146e-05
1.7949456000415735e-05
4.983476851190111e-06
4.97603976027548e-06
1.791651518217707e-05
1.461790580795432e-05
1.794738883555162e-05
1.7972781851484735e-05
6.3610609309665284e-06
6.804639035420911e-06
8.240680653923797e-06
9.068898848943606e-06
1.7759829193435022e-05
1.7707149519146452e-05
2.403120416146341e-06
2.4134274682912067e-06
3.943631845494147e-06
1.7634409707777085e-05
5.490898628117261e-06
1.745865991538765e-05
6.029738995147035e-06
1.7114504095651386e-05
1.7283335229268566e-05
1.7063800920196964e-05
1.691864301080691e-05
1.687389459702676e-05
1.668575341730681e-05
-6.190276615293667e-06
1.6486156846191343e-05
1.6424693160481244e-05
-1.0777401191988014e-05
-9.201103036868509e-06
-1.1422755894409904e-05
1.6197302556888168e-05
1.593749474725038e-05
1.5831527579007253e-05
-7.553423557077683e-06
-6.958816515357174e-06
1.5298928730660863e-05
1.5314783884888887e-05
1.518066388691644e-05
1.4871961031577796e-05
7.586076726393254e-06
1.4367586546715896e-05
-1.7575759634453654e-05
-1.6775365225344743e-05
-1.7024726276290774e-05
1.4061012460476064e-05
1.3741474832791287e-05
1.3611758304073458e-05
1.3326625697167471e-05
1.3158410961494561e-05
1.2915680255850518e-05
-9.793296298492738e-06
1.2625497269090495e-05
1.2220665389304446e-05
1.207459461191307e-05
5.196897694499767e-06
1.177669335047563e-05
1.1524600078338643e-05
1.0730089829079588e-05
1.0145310803052779e-05
9.550060789767563e-06
1.1185935698848978e-05
1.0779873536477964e-05
1.5568719347138792e-05
1.0389259031313095e-05
9.951467121567476e-06
-8.63708902489128e-06
-9.816632699580404e-06
-1.0788491598800395e-05
8.492670684531108e-06
9.597547378882912e-06
9.184423423150221e-06
7.898332805116152e-06
8.969577422598608e-06
8.630967549534816e-06
8.32668883995034e-06
7.990889483658101e-06
-2.423453728953045e-06
6.861574047492445e-06
7.2240555261076535e-06
6.106387679261615e-07
1.2244074579486732e-06
6.579201057489603e-06
6.305741247351542e-06
5.575607895585321e-06
5.112337292336231e-06
9.266331932733533e-06
7.1666807570636654e-06
8.861285961593017e-06
4.392766381852398e-06
3.843078420392445e-06
3.591477366581686e-06
3.2071158084390794e-06
-1.642056166620298e-05
2.6596975703700776e-06
2.125004862992442e-06
1.7727481113132789e-06
-1.6389920508585285e-05
1.313305442919474e-06
8.884898952788855e-07
5.42762763608446e-07
-1.3226387030324852e-07
1.371872082854237e-05
5.574783869599017e-06
6.080527350719661e-06
7.405725747044799e-06
-4.1369785711430425e-07
-5.031026018645212e-07
-8.45391696178336e-07
-1.1342778471344433e-06
-1.454792980620288e-06
-1.7964804248873945e-06
-2.1035701175586267e-06
-1.1389090118358397e-05
-3.452420882557034e-06
-3.1384179243684057e-06
-2.811857573741737e-06
-3.7717637089631875e-06
-1.9007373840802428e-06
-4.1612113738143075e-06
-4.65212979541944e-06
-3.1153201963427206e-06
-3.641181040879753e-06
-5.153778925983513e-06
-5.6166464168585115e-06
-5.981034058998295e-06
-6.309202228634899e-06
9.002851375562095e-06
-6.730314394598438e-06
-7.177955529781947e-06
6.416670806593463e-06
-7.69185984714608e-06
-8.193136149217903e-06
-8.688842425255902e-06
1.5787449292584155e-05
1.5797235516296743e-05
-9.157870314542038e-06
-9.562579064138793e-06
-9.804323938450115e-06
-9.391797762645962e-06
-9.617739518529605e-06
-7.4088574972957515e-06
-6.1347081849998054e-06
-9.981824855331626e-06
-1.0412911917775015e-05
7.990394466538072e-06
-1.0760273616275205e-05
-1.1052991597263156e-05
-1.684426299257011e-05
-1.2024940407805729e-05
-1.1604522564294688e-05
-1.2058452117626512e-05
-1.2199712059203555e-05
-1.2507827952112329e-05
-1.2827634524204266e-05
3.289758843404763e-06
2.542704407743933e-06
-1.2966314116385683e-05
-1.318323686083283e-05
-1.3591119160685646e-05
-1.4356542137598644e-05
-1.2450418557551004e-05
-1.3896761695869806e-05
-2.5712144857564256e-07
-1.4220124701254307e-05
-1.6739095630133434e-05
-1.5741177431306546e-05
-1.4423800224666527e-05
-1.4658758730673747e-05
-1.4821882182895237e-05
1.1548498926424294e-05
1.2355394503384683e-05
1.1293867900463347e-05
-1.5068871556858756e-05
-1.0159211527781728e-05
-9.456833018716498e-06
-1.5146483100852315e-05
-1.5404954695778125e-05
-1.5545263649295756e-05
-3.788716453125892e-06
-2.959219434946632e-06
-1.5749460562855944e-05
-9.101602250863937e-06
-1.1330787807667258e-05
-1.599805864332441e-05
-6.3708956657278335e-06
-1.6186682044303207e-05
-2.9526630443508892e-06
-1.636398864480128e-05
-1.6529446421927586e-05
-1.662589054669979e-05
-1.145196871242933e-05
-1.715983969351715e-05
-1.7050659471214146e-05
-1.5898687999011504e-05
-1.5237278405392696e-05
-1.7351661392318477e-05
-9.664315836181907e-06
-8.333554469311014e-06
1.0523256487567944e-06
5.511446461185972e-07
1.151471732905584e-06
-1.7426298769112713e-05
-1.7627622305991168e-05
-1.760234936046132e-05
-1.7724330550226027e-05
4.496479021664953e-06
-1.7669338287436593e-05
3.034488621324289e-06
-1.7818528514981235e-05
8.972790392965502e-06
-1.794885381914745e-05
-3.1934279741920345e-06
-2.670389278431165e-06
-1.7850815572108793e-05
-1.8014608830917607e-05
1.3324137587841783e-05
1.258304629616647e-05
-1.7935002136932873e-05
-1.8013845648574317e-05
-1.5472490454469847e-05
-8.482668803825585e-06
1.680170045499905e-05
1.575242779275122e-05
1.616058371803714e-05
-1.815863532164111e-05
8.37721217667018e-06
-1.7474980194647666e-05
-1.7341045376903148e-05
-1.7385123019884597e-05
7.1203839076911855e-06
7.122713327349428e-06
-1.709461457168549e-05
1.4758843795137405e-05
1.4345869205470218e-05
1.5183188685804306e-05
-1.7269405330303674e-05
-1.7139118215222208e-05
-1.1292429426131074e-05
-1.033622319161185e-05
-1.033457942245802e-05
1.5441306635101462e-05
1.5399357766679396e-05
1.4132578766316356e-05
-8.434350619476027e-07
-1.2299212237009406e-06
-2.5146586090408404e-07
-7.504071513515096e-06
-1.6877606614526254e-05
-1.6716816676906823e-05
-1.165964529360573e-05
-1.105431347205394e-05
-1.6634603509867796e-05
-5.314758878213899e-06
-1.633234082230891e-05
-1.617912452411741e-05
1.2613885124944689e-05
1.1940009243318283e-05
2.4647542444044313e-06
3.5992624170969805e-06
-1.5807192566454007e-05
1.2340375996546053e-05
1.1698186188787077e-05
1.1351274053215924e-05
-1.67712852247348e-05
-1.681670413181983e-05
-1.630800128093444e-05
-7.466168121948336e-06
6.726874262241331e-06
1.6126671728481413e-05
1.5505394409282613e-05
-4.696933561226537e-06
-4.861162625642125e-06
-1.4400152713202775e-05
-1.4739845379128956e-05
-1.3961380932672908e-05
7.444451842905251e-07
-6.041337641561397e-07
9.695207750932681e-07
7.993218136702015e-06
-1.3311522641343467e-05
5.200584728366708e-06
1.68035672370553e-05
1.703719852825291e-05
-1.0644188601639597e-05
-1.0918397441573846e-05
-1.0334216437272167e-05
-1.2808125242914794e-05
-1.1670898479693015e-05
-7.89345727015124e-06
7.358112116775508e-06
-1.118263319416009e-05
-1.0787098114602213e-05
-5.483360156854119e-06
-1.0273478169645855e-05
1.4491949751498686e-05
-9.735361036009044e-06
-4.175524288361372e-06
-9.234235652768129e-06
9.741135838904551e-06
1.0120935142307282e-06
-6.8662333596889885e-06
-6.446590370434297e-06
1.5902751577573537e-05
-6.122382790971831e-06
1.0342796558415104e-05
-5.669375009394413e-06
1.6678874467881856e-05
1.0091340644718175e-05
-5.177623039512822e-06
-4.710379219055145e-06
9.53110453908751e-06
1.0051237067645665e-05
-4.149795920505013e-06
1.3538279897233801e-05
1.347253849511866e-05
1.1975013060607119e-05
-6.588311816110035e-06
-7.094157072357189e-06
-6.28795388826041e-06
-3.2720765644304084e-06
1.3148782940407089e-05
-5.581655230264559e-06
-2.6982570065966773e-06
-2.204103876209168e-06
-9.306243368785436e-06
-8.496838393603336e-06
-8.340396036201954e-06
1.2920975621994444e-05
1.3422088886036624e-05
-1.7012319321285507e-06
-1.2015982694445958e-06
1.1431728440845488e-05
1.2060491799803606e-05
1.1256562283803321e-05
-7.204993052392102e-07
-2.515978374375835e-07
1.2958098443956586e-07
-1.575691984091518e-05
-1.651476511132382e-05
1.6086933699420675e-05
1.6317017988617892e-05
-8.604240019164899e-06
1.6394602084013602e-06
2.2116498038651112e-06
1.8581459023691881e-06
2.8588275757625247e-06
-5.951675101115623e-06
-7.4382357169093675e-06
-4.511453555145752e-06
-5.015985264790188e-06
2.0815715389480886e-06
-1.4317685483110235e-05
-1.396678435162367e-05
-9.406926189725857e-06
4.154822048315408e-06
4.7878130255858565e-06
-7.90731415004594e-06
5.354246116277405e-06
1.373088813884684e-05
6.463791370138288e-06
1.2223004415417472e-05
-1.0730994099883268e-05
7.133578616897905e-06
-1.039155981525285e-05
-9.548210029698834e-06
-1.288619796189316e-05
7.639531381858186e-06
8.04323772002092e-06
8.619144851478195e-06
3.440660628335937e-06
1.4433511890710474e-05
9.201009646340215e-06
5.0974171851776775e-06
1.0167255836457018e-05
1.278198905597962e-05
1.099151385484563e-05
1.1400027306812594e-05
4.268705672737625e-06
4.198551887597008e-06
1.185173991333189e-05
1.2160541165266198e-05
1.258763082979726e-05
-3.7239890006477114e-06
1.2887309362764962e-05
1.3354215525612115e-05
1.4775455784150395e-05
1.540705217687447e-05
1.4549199941187803e-05
1.3553415908907067e-05
-2.1407632544316893e-06
1.3993452508871402e-05
7.1553799061336346e-06
7.316063879824602e-06
1.4191736686828083e-05
1.450432938157265e-05
1.0937755662884475e-05
1.48281775944991e-05
5.767705667859177e-06
1.0573418564971776e-05
1.7565401886687464e-05
1.6374673560283442e-05
-1.9745378607465266e-06
-2.4376491819400356e-06
1.654977320298005e-05
1.6722017711338987e-05
1.7344741544510437e-05
1.7368863531411057e-05
1.695272997592197e-05
-9.507412482415047e-07
-4.480968077716141e-07
-8.966023008796576e-07
1.4196039056275643e-07
-8.596047004503134e-06
-9.207092422530797e-06
1.7039358206912236e-05
1.7186976261482623e-05
-6.356167360500256e-06
1.5339069041819567e-05
1.698752121936712e-05
1.151057866847396e-05
-1.6745094024556834e-05
-8.392833184095185e-07
1.7593010425933973e-05
1.755769072468097e-05
1.1181681853120847e-05
-1.0652583448164377e-05
1.7448539454973997e-05
1.7499683977192263e-05
-7.84809153818655e-06
1.4097872626845658e-05
1.622153997542043e-05
1.5345489138419015e-05
7.895525640625446e-06
1.7310936371007623e-05
1.107005207929799e-05
1.731115162895146e-05
1.4396356804166325e-05
1.380856471359369e-05
-1.6539608183732802e-05
1.7053889383364824e-05
1.5263106131976196e-05
-1.8452340925790626e-06
1.4429714079753665e-05
1.680146178333345e-05
-1.170970889178515e-05
1.6491999720293147e-05
1.6400740828965155e-05
9.780287125772976e-07
1.608346449534021e-05
1.5996907882784533e-05
1.5922601777180137e-05
1.012413108875389e-05
1.5696785938399177e-05
1.538410618677066e-05
-1.3475707457867678e-05
8.104498381663466e-06
-1.325850892426361e-05
1.260714250384177e-05
1.4858022021500392e-05
1.3836559700552255e-05
1.3345797071822484e-05
1.2836913611346537e-06
1.3125746291451604e-05
1.5694329542748696e-05
1.2878614711017517e-05
1.247255599014611e-05
1.5759526968774355e-05
-1.208058201792499e-05
1.1625822317026807e-05
1.1294456393664337e-05
-3.972974357545278e-06
-5.5271212651544035e-06
1.0789692802922533e-05
1.0323429729238289e-05
6.878185767728224e-06
1.0011967319498725e-05
9.595708350740515e-06
-1.188502957993723e-06
-1.6410874093881118e-06
-1.418120036079009e-06
9.296937741652874e-06
8.872149139347116e-06
1.457962603515589e-05
-1.628176556402654e-05
-7.270479394411199e-06
8.681016718936686e-06
7.334333541030613e-06
8.686906371887362e-06
6.099155492646935e-06
-7.15834143402576e-06
-6.527689548560579e-06
8.177743423517428e-06
-7.768552291567793e-06
5.518579865793677e-06
4.8882089707449775e-06
4.196294303583577e-06
9.177303175761365e-06
3.5882098846264157e-06
2.912909307819959e-06
2.064704682832277e-06
2.2210755971878047e-06
1.5361602532222275e-06
-1.3954011447007474e-05
-1.4460024447103386e-05
8.625223687231198e-07
3.6650331964821465e-07
-6.59056764190335e-06
-1.5367705094357704e-05
-7.337002833801447e-07
-3.6780473444482473e-06
-1.3026170935072148e-05
5.39361698053906e-07
1.0541544459771052e-05
1.0261549405697998e-05
-4.407073932306059e-06
-4.846401457172291e-06
-5.342517890417218e-06
-6.002136105075716e-06
-1.2950689274645374e-05
-6.565900176094422e-06
-7.203268187899063e-06
-1.621017109136187e-05
-7.759263934988431e-06
-8.035661751673585e-06
-8.487196215250843e-06
-8.971906422292786e-06
-9.318007178291203e-06
-1.594658219923583e-05
-9.762444365767067e-06
-1.0214906294986536e-05
-7.695915802989363e-06
-1.2356286765241295e-05
-5.821140102260731e-06
-1.2475750845981849e-05
1.0252253035670612e-05
-1.2649822593845064e-05
-1.3308226190259809e-05
1.3046795107387508e-05
-1.6529373802472408e-05
-1.7321972069104934e-05
8.142626753879913e-06
-1.3678189663468399e-05
-1.397264905537666e-05
-1.4306619048277095e-05
-1.685403436631217e-05
-1.4644311746851557e-05
-1.4994240406808073e-05
-1.5343079596210806e-05
-1.556610551711345e-05
-1.5659444496792408e-05
-1.5942265626628895e-05
-1.6098246112693966e-05
1.4308187535754562e-05
-1.6542774048588648e-05
-1.6928937296268223e-05
5.223820345717247e-06
-1.7132166526484362e-05
-2.418688930875201e-08
-1.5432006341738275e-05
-1.7216181278183957e-05
-1.7156789139491918e-05
-1.7445642897956842e-05
-1.775354981385888e-05
-1.7498343791442306e-05
1.3053879588220094e-05
-1.5454250622586515e-05
-1.4992468503963248e-05
-1.1966961758894648e-05
-1.2494873601087457e-05
-1.4861708964019997e-05
-5.032490151649924e-06
1.741160094837554e-05
1.5012988677477635e-05
-1.3948802636922382e-05
1.7511969724124854e-05
-1.3783663584316585e-05
1.7367684123067527e-05
1.3172373404752153e-05
1.2259896326526016e-05
-2.1421878137739037e-06
-1.1945694678967528e-05
-5.491021270264344e-06
4.866018960097016e-06
-3.3733342334375645e-06
1.6960503208573433e-05
-1.6938635095929195e-06
5.798254300743391e-06
6.273794753225594e-06
1.695217084952613e-06
3.328732240988775e-06
1.086441722667462e-05
1.6795977193297042e-05
1.640001358295243e-05
1.633628895956995e-05
-1.382204121044906e-05
9.44085503939026e-06
8.96581064104694e-06
-9.801314138041348e-06
-9.21971282950217e-06
-1.6660808799524218e-05
-1.6790589710124245e-05
1.677551000425289e-05
1.6951941558850863e-05
-7.407740422850635e-06
-5.14980144204915e-06
-9.661465442500308e-06
-8.448700253407703e-06
1.398083688506778e-05
1.6638760861486973e-05


==> output_bu_20240409/example9/nPred4/stepSize-1.0/gfsetFinal.txt <==
3414
-3.1993217335534373e-06
0.009794767124395304
0.009135603358703868
0.019595693561245024
0.019339144127539145
0.029420623995823278
0.03165812705197327
0.03926743596473245
0.040704369322777434
0.04916374132554455
0.05198120514867366
0.059084635007142026
0.06202142948631609
0.06909387428083134
0.07594685341842276
0.07914674153526823
0.08973582798270326
0.0892806621401566
0.09684840852140134
0.09950724961792934
0.11480582535214667
0.10981150054356284
0.12049974014867686
0.12024662975882588
0.13606321264603743
0.13076723270196927
0.14397964418078874
0.14143928774363732
0.16246112834459772
0.15224412615926672
0.17533519507340814
0.16317539489514152
0.18474186363267478
0.17427356780365855
0.19057923395473297
0.1855439839943722
0.20947417605435587
0.19698458542890818
0.21843854475810595
0.20861862467222622
0.2411001971230102
0.22042568836729345
0.2532261504542492
0.23253757093825986
0.2687019976258223
0.2447193446124677
0.28153389444534194
0.25720966697676806
3.549735453025893
4.084387293692459
3.4355369209383917
0.27000544736786625
0.3037986123593295
0.2829786637258802
0.3263484886896409
0.2962363218544538
0.34011404322248184
0.30979724221516775
0.34506836929338186
0.32363966431501656
0.3789203428295247
0.3377804699062187
0.3749314718237735
0.35227259060627303
0.3949134418417304
0.3670790529481035
0.4012014587092928
0.38221307789595993
0.429777928588185
0.39785679201520213
0.45586061085311547
0.4136429922086725
0.4747267058800724
0.4299737297364069
0.4467711689862449
0.5077915022034996
0.46387893463286783
0.5257352435255261
0.48149294632333034
0.5409461114736324
0.49955905061381206
0.544962678629249
0.5181023995086877
0.5624959659444393
0.5372127450421343
0.605289241100456
0.5568000191236836
0.6357781243348102
0.5769191690667587
0.6314375454822759
0.5976495138326832
0.6473914993651583
0.6190057248871748
0.6923986662049803
0.6408858102030222
0.7167451846027656
0.6635893737108711
0.7228311833146807
0.6867296747492566
0.7642811492326921
0.7107390520320055
2.147464873776519
2.6074397514693786
2.818792610690131
0.7355488030016938
0.8134488212306427
0.7609858342381375
0.8351495136657927
0.787297999414669
0.8459100726943709
0.814474041837012
0.8950842031608723
0.8425364012089205
0.935801115641751
0.8714943445302528
0.9563537519941119
0.9014623892292976
0.9639033290530438
0.9324841166160861
1.0185965602238527
0.9645385054134625
1.0514809465801724
0.9977726681331829
1.0648953086956423
1.0322015122463095
1.1158763916288894
1.067874595872615
1.132456893053483
1.1049625331495503
1.189016407997697
1.1433496841697195
1.2406575158404605
1.1834107161519651
1.2635306212792718
1.2248047061575376
1.3255290670183266
1.2680834383747008
1.2021929059135408
0.14559935705621863
-0.11170182053174155
1.3131688599306295
1.4053480497184299
1.3600854534779327
1.4604931083683388
1.4091240340203286
1.5232214589435151
1.4601989772230828
1.5490991262173575
1.5138300835810188
1.5698915940777503
1.6509211462720095
1.6289356509628086
1.7154941917129807
1.6905353613597924
1.8465408176738405
1.7556960833782391
1.5220016475253462
1.8346550112958055
1.405641371681822
1.8245309711627726
1.8789758446924094
1.8971475018734196
1.9585558666172616
1.974219363775898
2.0558654799350764
2.056158018057258
2.132919346784661
2.1436123149627435
2.1932792773586454
2.2372054326836834
2.297424297884412
2.3383319979109776
2.392420623965358
2.447089566075728
2.4757197262009036
2.5672412803297946
2.609211214147733
2.691927158202206
2.747396526622207
2.8333399045015875
2.9283932459430813
2.9787264125868673
-2.54567423824169
-2.7166972183434916
-3.091335083367255
3.145089034313482
3.1379710058669894
3.3530802991948256
3.361536670983041
3.6070713341971237
3.6644857385176457
3.8115503501790036
-1.2750359787550358
-1.2063071329373274
-1.7072246794171206
3.9495303933910706
3.9147697818275002
4.3773296579305185
4.119898702815028
4.775494167915054
4.5474335823926015
4.970457050507268
4.860570076534534
5.644760389965587
5.206740820788699
6.299670140277547
5.811312222113195
6.834592091091371
6.398331232986653
6.991189467879582
-1.7085043133627629
6.993979547914774
6.7696857672345425
7.000989722588959
6.8842521325445
7.000086101988921
6.880286816465267
7.000191896577181
6.8823156171529245
6.999973842542744
6.912014677088538
7.000161637875339
6.907682008696315
7.0001549841968345
6.89127308501488
7.000848596156453
6.9946764732801725
6.878551371902351
6.987864398676478
6.829390692447767
6.838820746952028
6.667238801089417
6.296916793928057
6.156327732187801
5.640052544077842
5.68614493236838
4.96864760458592
5.1156668954886335
4.777445932091214
4.8080372131017235
4.376664017227887
4.495129822140117
3.954066373538066
4.139425692627819
3.810020066805342
3.9106098724797227
3.6003805656732255
3.7736759256248593
3.3574326189839736
3.542216568183801
3.1444451302672056
3.2941576884231947
2.9785732773310607
3.150140182697828
2.8312898555801462
2.99503934599444
2.694413295576861
2.8398428216403846
2.5661077408664665
2.692329079805051
2.447418991588207
2.5998004436636326
2.338218561579125
2.477915098123257
2.237225210891535
2.407536879367782
2.1435986776684883
2.3022905082724603
2.05618121620399
2.194506376489401
1.9742138579332944
2.0922040132518056
1.897157868599238
2.033219476437399
1.8244930884878852
1.9448122013232918
1.7557588053725708
1.8967803183614724
1.6906334149971005
1.8156068921720985
1.628802129578671
1.771183781639848
1.5699046261821512
1.6899541345822837
1.5137505762591064
1.6249619802534572
1.4603585632912623
-1.2003201369838101
1.4090371445921295
1.561573927982141
1.3601208706965942
1.477938098515451
1.3131192395047877
1.4484703792488596
1.2680301902345599
1.3651058287490332
1.2249672296863023
1.1833096191864505
1.3065738650378116
1.1433812895143252
1.2596125169693244
1.1049202703866927
1.1991450503646914
1.0679021796421424
1.187650610975909
1.032208360070518
1.1609368296373452
0.9977789276826121
1.1252787634233163
0.9645346090037419
1.0704873681880858
0.9324645211488258
1.0178308461593288
0.9014821793029886
1.0071127821714754
0.8715092451881629
0.9748745799988339
0.8425052593928852
0.9372557611063501
0.814473251296433
0.8973433020283866
0.7873049973797019
0.887240438622023
0.7609956900453076
0.847473648632794
0.7355130099858375
0.8398862416226793
0.7107699131726579
0.8060331360660254
0.6867800526644925
0.7681129403508905
0.6635081652605961
0.7288675774165189
0.6409677838091848
0.7203523157498284
0.6189501297817732
0.7012603798227377
0.5976008114761955
0.6647408253646823
0.5770183796788699
0.024752759661061528
0.22825950427793773
0.36583829488647585
0.5567636797553233
0.6367427079217355
0.5371765497610623
0.6134682299101601
0.5181613847744967
0.5797627086081794
0.4995450516668142
0.5742533036359496
0.4814203955568244
0.5416943122685963
0.4640052576615867
-1.3715938444891236
-1.1816968132858727
0.4466637987258739
0.5169380810839921
0.4299636074630319
0.48551970291332003
0.41377207595408316
-0.8508284088084986
0.39772443606494584
0.47351648675289243
0.38229524190555725
0.43545334689330406
0.36704738180088436
0.4291194057607971
0.35223291693267955
0.4030319497573139
0.3378623928098696
0.3235883428752424
0.3818422816567345
0.3098081502174925
0.35455549653469487
0.29624172429399714
0.34930048945700704
0.28297343288510873
0.33240330699279363
0.26997279122585305
0.3067134849222907
0.2572478789107781
0.30071728405867876
0.24474833388838727
0.287364640572632
0.2324824953616943
0.271938255328824
0.2204428845443227
0.26015787212028124
0.2086202094421896
0.23860554510751422
0.1969902919730268
0.23062509664114486
0.1855315601605778
0.21499485010429228
0.17428171535264733
0.19779762171782528
0.16318147093251445
0.19302178650788024
0.15223272349361425
0.17577675813568056
0.14143712624368923
0.16729455566275217
0.13077652401976356
0.15086238930477097
0.12024138606311278
0.14280573112593517
0.10981755307720592
0.1281807667348286
0.09950280535387018
0.12043570807309883
0.08928211397306866
0.10612607935531826
0.07915290284695543
0.09746164657032365
0.06906600182824273
0.08483502633014584
0.05913365744873787
0.07120872692073656
0.04911815492114162
0.06191174649683977
0.039265393437575125
0.046139344611627116
0.029465318663956245
0.8537756058414752
0.9191235180926927
0.7183828555116948
0.019589738966037135
0.029617550347542813
0.009758048870113552
0.015470180099626717
-6.492730540258172e-07
-0.0006595631518826553
-0.009746483689113216
-1.4774711372816045
-0.019629961653171366
-0.016156873477838837
-0.02935760525008901
-0.02774791473638338
-0.039308860058820366
-0.04170556995626574
-0.04913300675465355
-0.05787490396269648
-0.05902800913429961
-0.06909344977092054
-0.0741513047354434
-0.07909678550448888
-0.08339396576330328
-0.08925326889490065
-0.096428625379497
-0.09944762859234287
-0.10504868372786602
-0.10977516059137479
-0.12057971256276562
-0.12019242963740838
-0.13528356748420536
-0.13071484211316553
-0.1425414348037042
-0.1413777851701115
-0.15902284438560355
-0.15216428844055527
-0.16605306391444072
-0.16310973591014746
-0.18567986887861876
-0.1741886420326158
-0.19177194647994814
-0.18546384945308542
-0.21224062440534008
-0.19689630839748473
-0.22428522834315748
-0.20851383180524888
-0.2295305220767237
-0.2203320698025273
-0.25028812190876953
-0.23238828133234177
-0.2676182157439715
-0.24462887387756865
-0.28498680845939817
-0.25710380032803326
-0.28617411812968746
-0.26984930151108294
-0.30739745513898314
-0.28282163384881426
-0.3161533830025207
-0.29610256634886944
-0.34000580890226995
-0.3096307169392675
-0.35426986967556257
-0.3234595426220484
-0.3563983197328075
-0.33761730817037794
-0.379911995439983
-0.35206313590056376
-0.3880762177067421
-0.3668913842192858
-0.41669446574025626
-0.3820455353600202
-0.43429604410411426
-0.397506813358401
-0.43928849559037286
-0.4135473451945707
-0.4779326173565845
-0.4296995195751918
-0.49639507763164153
-0.44643736136519574
-2.6813814563866867
-0.4636651699307826
-0.5183387022556962
-0.4811261286038708
-0.521711944689735
-0.4993500807669589
-0.5550383011067783
-0.5177411790243165
-0.5837104448606666
-0.5368311131442499
-0.5564747540069773
-0.6199004174849739
-0.5765344381448236
-0.6245618514686747
-0.597267186912997
-0.6388385314911669
-0.6185581700164292
-0.674107378067725
-0.6404998012899521
-0.7011979180327678
-0.663053842457013
-0.7299708012126339
-0.6862958937385248
-0.7376943101436415
-0.7102656186314167
-0.775912239918015
-0.7349670419882699
-0.7990109722057923
-0.7604314891415336
-0.8229533939003982
-0.7867038773743332
-0.8367982281929991
-0.8138383260806773
-0.882651626115584
-0.8418879832366681
-0.9211267858723172
-0.8708108334139123
-0.9590705053631363
-0.9007201533831367
-0.9596319490054868
-0.9317261039800906
-1.0094324054886494
-0.9637297140678097
-1.0427799712864514
-0.9969279017618495
-1.0553571390556455
-1.0313012904296288
-1.1077284612671112
-1.066950059540627
-1.1279051897806511
-1.1039321473365469
-1.1858298063794972
-1.1423373816405626
-1.2066770139686587
-1.182226822328602
-1.2682475446974637
-1.223705944806288
-1.2888560855488627
-1.2668664649448178
-1.346772195872975
-1.3118246328380787
-1.3721798137130594
-1.3587042274732406
-1.4431635548716655
-1.407578477517985
-1.4732996390448798
-1.4587965179259967
-1.5466734824269772
-1.5121017125320948
-1.6158708720216435
-1.5681598382689759
-2.1415443700406334
-1.6269256263868246
-1.6992253990202772
-1.68867003993378
-1.7669564238371418
-1.7536185806754787
-1.8390883711438613
-1.8222114540525882
-1.9246240952917362
-1.8947132033128957
-1.9715863324405278
-2.0423840192626086
-2.053326363046478
-2.1032099418378096
-2.140479013164272
-2.2038719043274444
-2.2340161610245692
-2.2646701749993556
-2.3344996451981674
-2.3721813898055744
-2.443405919478088
-2.4902547943928433
-2.5619579058499933
-2.5870486025578776
-2.6888558803322247
-2.7224395123458756
-2.8271965121776574
-2.8685183770812013
-2.978655352299392
-2.9843686445671085
-3.146591241738894
-3.150236900678357
-3.358186249739319
-3.3448123844781503
-3.6019208254139157
-3.5565878998274294
-3.8107168320293163
-3.775138471755727
-3.9561676261265406
-3.9103573643647063
-4.378479068825309
-4.154859910593736
-4.778657901978668
-4.525274916781173
-4.969827661058289
-4.829690836870844
-5.644684982907251
-5.157007460140888
-6.299721990550352
-5.7535962131900655
-6.8386488217284
-6.190631134103404
-6.9885557530429825
-6.62511409340893
-6.994570591310808
-6.830119555022377
-7.000854306550944
-6.897402520404883
-7.000113026830818
-6.893386563887763
-7.000243880588233
0.06271495015197275
0.18040469675471668
-0.0884101516895289
-6.9999440125985295
-6.889546346238153
-7.000208586595635
-6.898738970632282
-7.000084377219473
-6.863264788094632
-7.000938189532575
-6.881949603282016
-6.994296857235409
-6.989951254963725
-6.834846261289284
-6.836400612336175
-6.585851289742445
-6.29508531864384
-6.1150536856035025
-5.662214214455841
-5.29379235568798
-4.969642158459314
-4.776734251785361
-4.803265810494389
-4.377347798823373
-4.558047687200233
-3.955553858963371
-4.114669533504901
-3.812589134565247
-3.9045180507834982
-3.6011441970958415
-3.734993116824969
-3.3584103409009556
-3.5362357893237344
-3.1462826749763786
-3.317754371486821
-2.9795160131955707
-3.1198799157139785
-2.832445945930968
-2.9946514029258995
-2.6955201512950584
-2.847131611196853
-2.567108898906729
-2.699609431232592
-2.4485416320684115
-2.5881226966983903
-2.339218425886559
-2.471854257257393
-2.238258939043863
-2.3640173081842293
-2.144528759218717
-2.289823696275609
-2.05709651950074
-2.2036425803415964
-1.9751463804052427
-2.1019713481150446
-1.898031526421149
-2.04884269466881
-1.8253658907925157
-1.969693410257798
-1.7566331570239995
-1.8675341919806236
-1.6914567670859477
-1.8282468129658587
-1.629563728711949
-1.7356142130126857
-1.5707741435389295
1.7208044580331285
2.094398219291008
2.0599582124430302
-1.5145785430688203
-1.6674848008930458
-1.461253521226428
-1.5789293986606694
-1.4094362554101978
-1.5469713662070945
-1.3590299135619726
-1.485551554742339
-1.3115521954347193
-1.4359961147184932
-1.2668419811403968
-1.3703581070507218
-1.223665163860638
-1.345090245307838
-1.182141125034793
-1.2957160499343046
-1.1423181899139336
-1.2376627836387633
-1.1038638890972337
-1.2068993706611175
-1.0668330494796896
-1.1495402681876574
-1.031346938972878
-1.1118664154718072
-0.9968324579220864
-0.9637073656359328
-1.0643344665327472
-0.9316911935086759
-1.0593581422052345
-0.9006813704262101
-1.011888529374263
-0.8707807438985319
-0.9573408405037354
-0.8418410236889126
-0.9484309223261381
-0.813812581192474
-0.9197883392436169
-0.7866769887809612
-0.8840240226828661
-0.7603961252367395
-0.835514616933782
-0.7349459239784681
-0.827019807631548
-0.7102432838244502
-0.8111330129618083
-0.6862667905569071
-0.779134746187735
-0.6630400966696803
-0.7333991307346105
-0.6404531692331781
-0.7207250458168696
-0.6185404311722931
-0.6856196639497958
-0.597242944206292
-0.6784191948242835
-0.576541315743606
-0.6442120958366954
-0.5564162732814341
-0.6367474780757876
-0.536861318485542
-0.6097026968359012
-0.5177588518863033
-0.5878829143193022
-0.4991919527909177
-0.5545750022606935
-0.48125480106855045
0.7801901223611223
0.7860860960792234
1.0541905346348077
-0.46355692154419936
-0.5330550101721511
-0.44650031297436876
-0.5164940351574023
-0.42970382104433363
-0.49211484259709976
-0.41340735698211106
-0.4651948285467374
-0.3976180792883066
0.5736590506892424
0.853855806945476
0.7621117211741794
-0.38196916512908735
-0.4410935420822461
-0.36691573693584695
-0.4141678214219505
-0.35203925498521077
-0.40630373028361316
-0.3375665987838441
-0.38251632704930105
-0.3235250462085911
-3.931651158897847
-4.703419518525104
-4.315254470478114
-0.30958044807632484
-0.36048958749211163
-0.2961222937360787
-0.34217693191279974
-0.2827800753519585
-0.3212624673725839
-0.26982245592718695
-0.30860861794507305
-0.25717044951962903
-0.24457098161005938
-0.28752377968154236
-0.23238968240313135
-0.2653249758109497
-0.22033734405348188
-0.2595882233130778
-0.20850399464701821
-0.24261911103456923
-0.19688667320683081
-0.2227709022919506
-0.18545914176133135
-0.21298500289051825
-0.17419894263140762
-0.20842090248829373
-0.16308960865429403
-0.19263605449370852
-0.15216052673152325
-0.1742393895955135
-0.14140940641957264
-0.16802741660265869
-0.1306740764733299
-0.1541252648349364
-0.12017346004722564
-0.1354946336723677
-0.10981532652019785
4.901999976601284
4.774879809095297
5.484952655124561
-0.09942440082531752
-0.1210938502672294
-0.08925676251412203
-0.10572266781549558
-0.07909999046653116
-0.09541942770862519
-0.06906363906591464
-0.08088300483085481
-0.05907156873614605
-0.07180868899960757
-0.049126418310965356
-0.05881468012205013
-0.03925923827332395
-0.04689655249416283
-0.029409105153221125
-0.036749775480657755
-0.019582862327029372
-0.025328866180511625
-0.009787308493681215
-0.012695541295837658
-0.002485664382177569
0.0243786952956025
0.05181111250776729
0.07399855856140737
1.0119259865672383
0.10118384201892411
0.1205441909920273
0.4220900919292737
0.15303254559957302
4.678190044639691
5.5943764451930535
0.17365445932844364
-0.8123542562609615
-1.0783832604396841
-0.8816160766124428
0.20609655806407443
0.2124788381190638
0.22422038886708998
-1.0106295745120417
0.2661268551206384
1.4051266007312095
0.3068622816691379
0.3059137267944963
0.328060608307323
-0.24506761074980427
-0.29576323655011005
-0.1346699540427183
0.3341387890288564
0.37014015857116717
0.39565708380589704
0.4055671553856808
0.48042840978204426
0.4504188617560136
2.457519723925001
0.4576133928003638
0.5072926664501389
0.5483250092313747
1.6986883619136468
0.6415142301790911
0.6106701095209658
0.6063593241753961
-0.8226669646712352
-0.8549616258987759
0.7223466490092889
0.7494886980750196
2.535917121291418
-3.1580620294187125
0.8198512789283421
0.8244451835994548
-0.2711957864761177
0.8807199327004462
0.9086703279561098
0.9562547968118413
0.9552679132581314
-3.9134215067583136
1.0474592348069152
1.0935750547692549
1.0842039104259904
1.0512978208197346
1.131832609116769
1.1640788528810915
1.2087334154991671
-2.706929844212478
-2.7585857870162194
-2.347019224798584
1.2781856674195828
-0.965193244763562
-1.2498325058599686
-0.6278458146221543
1.3410035823312425
1.42249334865844
-1.4495408495198132
-2.8731735766355513
1.529247750122766
1.5672836297570623
1.6694091441001173
6.741637413024912
4.829364772602734
5.847026159091968
5.438833478585842
1.88009834250977
1.0977620287313594
1.8794737241331723
0.5517749235433554
0.6457641833917445
-1.5803748399867974
-2.034423016828708
2.0000219780447717
2.147916275508227
2.2659906034304678
2.347900934420436
2.907068730347606
3.0889862432637707
3.440524681624529
2.4760253055311137
2.5850858239529657
-0.6648845675743726
2.7802271040129654
2.95874446092533
-1.4036453218697793
-1.8441206898122806
-1.4437559527382249
3.1615362739388275
3.553510754889571
3.35406137619864
3.7090171018987155
1.3538238647388068
1.8287856219496814
1.3935415885770428
3.9042286018148866
0.8381525672141101
2.0798899942475795
4.230287365588768
0.7639387328030868
0.7656832954706646
4.746745961818518
5.032510824375122
5.519517802971358
1.7842739222893493
1.9702382344494973
0.6015485763928966
6.30061650779193
2.3127039445962545
6.709440800443896
6.767610721927119
6.812239375110708
6.863190852948725
6.804750896715793
1.4340419779158986
6.212377657848706
6.094117394019996
6.094663590719685
6.579181529453104
6.672380728977567
5.442413245894305
-1.2050753382683588
4.885063565893429
4.423712409963502
-0.1556605374092795
-0.31562570274092516
4.019189688280466
-0.047183818964195615
3.792217174161096
3.3971560758352473
-4.13506544203373
-4.13759905132412
-4.697265142525559
3.1978760097363352
2.983989343627948
2.801298451984343
2.7934844723108836
3.3398659922080443
2.622197863415359
-2.762047312935835
2.544205353842982
2.3440365231807405
2.2107310019446507
2.072148698476688
-3.9191453080760934
1.9707371275779064
1.5777189867867047
1.8521381996903876
1.7552404895109368
1.6579792034728016
1.531727595015693
0.4646910713389905
1.317913585316086
1.4085453577631402
1.3248508322415928
1.27422696763796
1.2156983458798514
1.1242568986677182
-3.806110589889958
1.118443640093494
1.0482857368914367
1.0182348539033115
-4.967951170687132
0.9804833865441236
0.9595958996187276
1.1560587635140156
0.9217177888857645
0.9262110016999106
0.8749655410483155
0.8049764628677633
0.811677974683564
3.761955388811958
3.599572406878058
4.183352403595175
0.7878103341553306
-1.127164803276371
0.726306337972792
-0.41112307763761174
-0.46387147096554215
-0.5857800473871339
0.7123459822355718
0.6674601067796279
-1.7527068940574757
0.6366124547596033
6.08038383516859
0.6046850431112087
-0.5190768584759103
0.5766755778730843
0.5930286567920112
0.5105347547133149
2.0955764086073687
2.1797595421542337
2.51526571442072
0.49505730828020855
-0.08146195645892972
0.4066746935582858
0.41632500487041046
0.5736547013891926
0.35364613917384674
2.7374563682219395
3.23737655361104
0.3458026523093034
0.3183654792727112
0.3134781955243215
0.2845216995317017
0.6333644524080142
0.2515648720171514
0.23216121509126708
-1.6206674034531132
0.20231229365870332
1.0861441853518672
1.0085929546086523
0.1744079634517013
0.15262824111655396
3.94231326204439
0.12442466337939624
1.1768756922126462
0.10480479111757988
0.08167049388422719
0.06769048485936088
0.04627268890891031
3.414414197188965
0.02951616075228648
0.003083037289204025
4.311640827431941
0.4924160583501254
-0.032436985306960556
-3.6365465578313128
-3.8159258144541006
-0.061668183344496495
-0.6959064978551138
-0.12025286097885568
-0.10083564716591337
-3.1815317143273876
-2.4987290835874045
-1.285052557751594
-1.8923799703751767
-0.14784657814669508
-0.16701156262196304
-5.023894571278338
-5.274996259082222
-4.398260620719735
-0.1960101898309419
3.1360791952695113
-0.2337163624613248
2.5333087429322774
-0.28627188153559513
-0.27295562222895586
-0.3070367302998482
-0.33341771311537194
-0.3473447122996992
-0.38036122779992576
-0.32780124587639864
-0.41320013545435214
-0.41815884847953555
1.8319691571141457
1.973129493695401
1.4118309248084973
-0.45168324568771845
-0.4953760332348681
-0.5117734553288213
2.7237386572526496
1.8393137231094085
-0.6138420241062332
-0.5886417615179437
-0.5912273291346519
-0.6561169596719841
-2.123245976921766
-0.7243707936956272
0.047806578304753704
0.09279163785540985
0.02082268941486446
-0.7670152206208428
-0.8279134714030388
-0.8471141665946932
-0.8901304108666758
-0.8944385107857099
-0.9418075820142714
1.2042759460277315
-1.013730799666769
-1.132438234265768
-1.0899056521641957
-3.402723307573866
-1.1590600820184178
-1.1708797098344803
-1.6464655908944907
-1.8114792319014945
-2.100102933509975
-1.2557413106517734
-1.3440391507328247
0.5769969645150311
-1.4198117239478156
-1.5142491942507534
-0.331958133504884
-1.0528806589896587
-0.31718493175222673
1.7982635754465819
-1.604607752023175
-1.7149510058921893
2.4929972488736882
-1.8042361354142413
-1.8511273866347149
-1.9528662040656941
-2.0027568477912214
-5.0087462542914665
-2.3858488636809763
-2.281830972087306
6.483836784507968
6.044306540774002
-2.527636517989621
-2.7035540074916145
-2.9102244782053166
-3.0962069077157683
-2.3943603294316964
-2.919676102001131
-2.2964766302020845
-3.4160925894785574
-3.582772687381637
-3.7552852065689004
-3.9711569504651156
0.41022733305010933
-4.478225694826306
-4.94302858418814
-5.4339274991282185
0.39736717671319854
-6.082199488918376
-6.54754502033947
-6.740892334233975
-6.785527420012671
1.0429409446341125
-3.5480325980258205
-3.4531893144904036
-2.8820097080074056
-6.783545724885593
3.594803103060594
-6.736521353368588
-6.732327537862272
-6.47871127568307
-5.977343138546965
-5.4635676291636734
-1.1990362046597283
-4.005157668947765
-4.294090948672736
-4.652342563724261
-3.78000422478615
5.334976677642474
-3.5745397727654136
-3.231182095142918
4.727027291990541
4.6341616758516615
-3.0180852973448347
-2.7939528148923385
-2.617550481744674
-2.475988840423104
-0.2831393040185069
-2.390322652603396
-2.239493744478542
3.164150385562353
-2.137760055180054
-1.998405732208472
-1.949654778885484
0.1755666609905846
0.3434836813543495
-1.8525542108850617
-1.7271959236452565
-1.641664536299995
-1.5928994805219856
-1.4983336690541948
-3.114040612831822
-3.4538612715031354
-1.4408549798781138
-1.3473846594216652
0.6496863174830658
-1.272836399277163
-1.2477378469228835
-0.3469816099366824
-1.0750324000677418
-1.1823994481611149
-0.7044295106500331
-1.0855640284008878
-1.0253978962379193
-0.9369362213686022
4.142706447640033
4.703296189711762
-0.947418557822635
-0.9144043684654569
-0.8227578606024448
0.5864051133813608
0.9195422359876163
-0.776382763181096
-4.910525483711954
-0.7320028840799452
0.3162633194737698
0.44135959179703577
-0.7157254292215567
-0.6707765259925388
-0.6546313739189891
1.596171893269234
1.352015523026535
1.7456485081996365
-0.6034926968283237
2.190608869530604
2.3297285760418704
-0.6086393138318326
-0.5658252512078443
-0.5495836522964368
-3.875630790099573
-4.557916016621949
-0.5199033215140717
-1.9290359222256928
-1.3443165105382466
-0.4810936197616862
-2.2680261559672195
-0.45320124658779015
3.354868906809416
-0.422744405092899
-0.39440837321045175
-0.382021589334451
1.702529543818462
-0.2868498848277623
-0.3103145822593693
0.18763643470527575
0.3453403518268556
-0.25428859264901194
2.2846701580869264
2.8473379434466306
-5.743431848395437
-6.186517630923291
-5.804000154930059
-0.23352764773811752
-0.20029999847862498
-0.19267096016594654
-0.16910339199456065
3.4044325558854553
-0.1582039132328631
-3.8988955748354384
-0.12341606265685835
-2.264388710324299
-0.09267724149137525
-4.2917738997263895
-4.880531602689391
-0.07758328935554767
-0.05180399959394031
-1.072814625504738
-1.2422358620881102
-0.034065503158801205
-0.01413386702767759
0.5820334768816028
2.63194802714522
-0.007345490768598773
-0.09117090444529288
0.054459037075695695
0.0012063877033947315
2.71831880613129
0.09744946340837785
0.15323592239886966
0.1738262113521453
2.4399731855867297
2.6507338601991837
0.23425611750916428
-0.7503722970622598
-0.860006234458724
-0.6745875057397395
0.23484799154479605
0.2784000235624271
-1.5101814051213698
-1.8981060008959822
-1.7553273400251792
-0.46589150214517794
-0.5586352835719421
-0.710002851931159
-6.514440372000228
-6.207334098951583
-6.586628525935058
-1.320443174558365
0.3336091781617069
0.381076101332051
-1.2721982517453108
-1.4322209721909671
0.3986577562237452
3.0104350813797196
0.46336404240106416
0.49155967689590385
-1.2953075324467822
-1.4145487816262168
-4.5742633736517915
-4.148900372834543
0.555699745094811
-1.2932945167652659
-1.4205328952901224
-1.6079010169033667
-0.3493887807556118
-0.3341149787835824
-0.42797670245830693
2.142217820896774
-2.6325195435802082
-0.3315059443740315
-0.34283516731475905
-3.669576856440703
-3.817483645068609
0.7994482654079438
0.739930674659291
0.8821978043317691
4.586596355508849
-6.204505413721537
-6.027880329963923
2.2624029649484947
0.976157686166379
3.8758208153180536
0.1290742384889009
0.048635555265724315
-1.4104857631974008
-1.3886840474138098
-1.6124867327902954
1.0903931420690882
1.2532488116083054
0.6187610775031207
2.716992168383692
1.3850428991549832
1.4449437530552949
-3.065494160146917
1.5417071900736763
-0.7608053505590655
1.6740989334214842
4.0178290830386345
1.776755133093637
1.591746069797897
6.403294227328717
2.475350856017376
2.555576952222925
0.5343842773111501
2.605915247458451
1.0229059997763656
2.765594299332874
0.20571697382895549
2.1818581851690713
2.9624689648985867
3.241039727520292
1.8123172097754565
1.8129132120793316
3.5670102348122734
1.101104635580765
1.1460338729628692
1.5751016905353927
-2.7044158412914463
-2.5458798966625626
-3.009252444688384
4.07733069808975
1.1832340774814298
-3.2418865140658393
4.556794284474056
5.102321889343024
-2.041441329617339
-2.4932944632025893
-2.352742632975902
1.1131057070903505
1.03715438147615
5.672939052666906
6.242605332951857
1.4251328205374834
1.3142274228996769
1.6048560433381074
6.598279152700723
6.712841046904584
6.801166552377269
-0.34521391129121254
-0.30548605479863816
0.46244392765305925
0.40435752988462065
1.9603810026688815
5.743846330797625
5.061566238088908
5.389382873164149
4.386199405648352
-2.855483503287876
-2.850856510238242
-3.5536911906602686
-3.2739865895834415
-4.694018758054282
-0.849334928010805
-0.9704196202865134
-2.1310999778990483
3.4921951355281164
3.1225250636708717
2.3002957835202
2.854685916861698
-1.0047192261963698
2.4761483124652433
1.4610488852842785
0.4226635075202808
2.237116661238005
1.8754769919668237
2.2184539338937026
-0.022339661562038104
2.1112077563651424
2.054890288996202
1.8941369052848585
-4.586635833053203
-0.7919433707517327
1.7455308995627015
3.125520157893305
1.544173924032684
1.2565567592861606
1.3733591438879724
1.2959039897275855
-4.110634342317636
4.408355522728012
1.1979847677916962
1.1775472471377795
1.0848502299738947
4.090306793539332
1.0473670591911637
0.9346173185629341
0.7814479078937581
0.624952509624762
0.8551087083050232
0.928158264570041
-5.421777354922041
0.838793312003149
3.267029632558097
-2.6783040779231087
0.8323926100712782
0.779416995084285
0.24939396796754126
0.7107909169123728
-3.036907964573013
1.4938969526826706
-0.11423033638076005
0.427621094974721
-5.443407478355855
-5.305090222385788
0.39163871467140204
0.35175346557256093
0.17132006877344264
0.1431584743535222
0.30118506815613993
6.283965551677889
6.560709389069502
6.227616249816143
6.71817159371129
-2.7282290489351992
-2.4423333418813367
0.2657156244762527
0.22881900419761989
3.4412492560151806
-0.6436227692001583
0.22381483021123463
1.341044895886209
-0.03719216401784646
-5.643691362059095
0.10098739752673562
0.06290071631099062
-1.4502786806414165
1.6403969691872509
-0.02180843190958015
-0.14202782518878082
2.062999711147759
-0.8520889782192317
0.3856888332162541
0.4855836723290368
-2.8474958864020214
-0.19117996229404013
-1.6966050477099583
-0.21254102607125944
-0.8510161321791859
-0.9761372485994341
0.2415268587094124
-0.26145626806850497
0.6847641815000874
4.65105004033177
0.8495223682422436
-0.34240495313436503
-1.4352142230294176
-0.3962756002667297
-0.4174261410107535
-5.849496099580207
-0.4914009331953735
-0.5054512377929553
-0.5179628933066647
2.0353400608460617
-0.5484117700264887
-0.6095732283545945
0.4612774060211064
-2.180703470112493
-1.1244548796889466
0.7006596108579392
-0.6971643957204756
-0.8768614209542767
-0.9765104973628385
-5.356374046555307
-1.0344187752692424
-0.5330310347928641
-1.0377764331659274
-1.1487305111034716
0.5561387378162994
1.5217636948638704
-1.3103363691223013
-1.3363004093548576
-4.476012954474698
3.8871928991056808
-1.4993048021077868
-1.61208250446496
3.130806414641712
-1.6371812649922701
-1.7417611353055524
-6.5380608780214216
-5.976484993073353
-6.193441505184188
-1.8105959102530185
-1.9525110579243639
-0.49437488591868806
-0.44848723437367416
-2.7729640905698627
-2.0487544569715093
-2.386400295542708
2.0451428942476646
3.6372043955399644
-2.6099801231505486
-3.1226154751289013
-2.2925122005304046
-2.356171402393008
-2.973139257342139
-3.2100347815888757
-3.6373926467638418
-2.314547390504677
-3.8292148049117034
-4.249407778106559
5.067919775255718
-4.8236880538238465
-5.405209781200535
-0.6205068603101993
-0.7037587604134672
-6.107403642997032
-6.513809446010125
-3.352058208313327
-0.6345544072252916
-6.662467040620587
-3.9168323649105323
-0.9865022060360477
6.666505095969998
-1.8285473838963704
-1.9841170764345342
-3.4517186980476784
-3.2405763337032005
-2.990428732080865
-2.7270778943919907
-1.1733381125069597
-2.544257173357567
-2.382824916031675
-0.22724458370564424
-2.22460126583679
-2.1496169955481625
-1.9827982405459852
-1.8067566352997941
-1.7524593237712511
-0.5104033845690553
-1.6372892260139054
-1.5345947933120092
-2.6838801721939114
1.3723417075207662
2.957029941738477
-1.106316074481665
-1.8271090645598964
-1.1138373304650837
-0.9511198339133371
-0.19108170947970476
-0.331850784457839
-0.06862676223654872
-2.330544495063944
-0.8887859267805646
-0.8513806019415302
-0.7867960517832814
-0.14712165382703124
-0.7192422688263144
-0.6769185651521781
-0.6096615500186545
-0.5753155152256376
-0.5676766210772523
-0.5077636171107427
-0.4793313313622568
0.5889729582497458
-0.39632687034985725
-0.30369237935914667
3.817279893553604
-0.24818572088674978
5.463822715150382
-0.6202367536335617
-0.20999640092838406
-0.16814430323098747
-0.117687849494495
0.010042225046533296
-0.014780200957706827
-1.0772504795268554
0.6245334998212365
0.7005840874178784
1.2620708799938896
1.1179078724924782
-0.7499228880528636
3.933957080425196
-0.09651654844096627
0.6939432072381051
-0.9142591555760791
0.016131295908611194
-0.9481265040519335
-0.06552129324412927
-0.5745236713234441
1.42413069727915
-5.356213023099192
-1.2657337542232814
-3.6856337033771993
-3.3709159943202662
4.1468212883567
-0.1527740567180972
5.5387566810065225
2.7858521435456827
2.7051976227447283
-5.1811629145796605
-4.043989539678708
1.5217087059311865
-0.24886372886645947
-0.35334087785631724
-0.3982333778274155
-0.33654026187401737
-1.9814277197056047
-2.0271797577298356
-1.7570077925737293
-1.9223731770634738
-0.24373083852638844
0.1554147056180878
-0.06128803759162332
-0.18580873566197545
2.356417454567812
3.1282874913504797
-2.2452049157598797
-2.0832584893143085
0.9306149791273781
0.30081645483288955
-1.0000000212274422
-1.000111634016977
-0.9429419517055722
-1.0004473986414977
-0.951203062952465
-1.0010062381857028
-0.9355777979790718
-1.0017893938927949
-0.9456899150418956
-1.002795519920457
-0.9350616447690635
-1.004024136042428
-0.9491987959556403
-1.0054807130839096
-0.9331112791171867
-1.0071478438323642
-0.9291311287908087
-1.009052375529745
-0.9538852985529666
-1.0111637300602634
-0.9379450300103283
-1.0135095948204742
-0.9591426177749859
-1.016066453816995
-0.9524317622323474
-1.0188497731366133
-0.965798546134782
-1.0218503766852596
-0.9497339298782589
-1.0250680023452396
-0.9555284703556635
-1.0285038145658076
-0.9663028770716007
-1.0321613957966231
-0.9820813044335823
-1.0360295522650373
-0.9705615431181197
-1.040119675333598
-0.9845912583425134
-1.0444180652052382
-0.97018951437723
-1.048935179975471
-0.9809521430861053
-1.0536628116269506
-0.988094611108196
-1.058591904707629
-1.0013877137693572
-1.063751348909831
-1.1993945412083675
-0.9071494138924205
-0.9821033107283053
-1.0691065059908258
-1.0059215710316491
-1.0746711051864772
-1.005807108791826
-1.0804390529433776
-1.0138028774068946
-1.086425513534866
-1.032991334609221
-1.0925941529375431
-1.0155696701675891
-1.0989882712778913
-1.0453851167979855
-1.1055679099241613
-1.044995713127543
-1.1123559666708995
-1.0621662294980063
-1.1193387981747729
-1.0524138039931645
-1.126519690340718
-1.0537081426080663
-1.133878269517179
-1.0688864238602305
-1.1414629975455133
-1.149208974472517
-1.0736154344308277
-1.1571554735938043
-1.0862077274896087
-1.1652842341999967
-1.0993706862456871
-1.17360390186934
-1.1206662020536242
-1.182105466258045
-1.1276832615633814
-1.1907913190446004
-1.1139331116905045
-1.1996393638479421
-1.1203626003463643
-1.2086849124273407
-1.1509239691888051
-1.2178982220681045
-1.1635570486831843
-1.227282258345507
-1.1533872456583416
-1.2368305244005433
-1.1668800983862142
-1.2465618818763466
-1.19065673671224
-1.2564337499941798
-1.1959621761051629
-1.2664983311041937
0.7918303059071591
0.5611749557512353
0.6820738170619569
-1.2766976835132464
-1.198661963808599
-1.2870630455640686
-1.2186477537659524
-1.2975866850801805
-1.2415742031404893
-1.3082583474686371
-1.2364524817856333
-1.3190741523069929
-1.2421988595467737
-1.3300371126577415
-1.2610024545795402
-1.3411492362672297
-1.2862717139404694
-1.3523923785664531
-1.2829353758023043
-1.36377045889208
-1.2949260714916504
-1.3752892680185966
-1.3180559785692685
-1.386924612320015
-1.3177994552088061
-1.398694530602294
-1.3404801789108018
-1.410580159816375
-1.3412619960761663
-1.4225749979633275
-1.351681209899946
-1.4346943674143637
-1.3749495558310476
-1.4468992281226634
-1.3840539368792437
-1.459231383982446
0.0007722457830513526
0.015689107937036352
-0.010722372369089475
-1.471636368526035
-1.3934889741642718
-1.4841421924024762
-1.4103980012883521
-1.4967228714459804
-1.4265586349896986
-1.5093830459811353
-1.4593601219841432
-1.5221168840569461
-1.5348944782183531
-1.4541734582373163
-1.5477410405441165
-1.472960329485038
-1.56058261267053
-1.4813037580902548
-1.5734843242186352
-0.9509079009688647
-0.744291829122806
-0.8733254032355058
-1.5863776171931592
-1.5296598453661945
-1.5992594883193454
-1.5345352577813243
-1.6121022352337786
-1.5401950978662386
-1.6248812634790555
-1.5528693532195392
-1.637565110323673
-1.5803645749823663
-1.6501066910825308
-1.582645675936871
-1.6624436447399793
-1.5975188514157959
-1.6745263695190902
-1.6196082686959854
-1.6862000242237818
-1.6189951414106498
-1.697541904154504
-1.627382958984613
-1.708122838022721
-1.6457264706026746
-1.7181785625873076
1.2551412697562607
1.2999400698534243
1.1285682898300438
-1.7269881931669109
-1.649381943652684
-1.7333692557063076
-1.6503340721831123
-1.7360048772340335
-1.6642140724982044
-1.7389874172418267
-0.5751362752541538
-0.4294564579444636
-0.3942866016014944
-1.7453720729029734
-1.6684546741863755
-1.7275997965417993
-1.6778247459488993
-1.7001044780462218
-1.6073014137638117
-1.6931624973707358
-1.603439311189585
-1.590520114512803
-1.5527474347831909
-1.4077239728889699
-1.46591456622031
-1.0309054063390937
-1.3133178075083933
-0.5991428417615449
-0.5473191702894699
-0.39920003294907225
-0.8245534455874731
-0.26314113292165114
-0.5222450688313622
-0.1608506483783858
-0.3938974853862448
-0.07678866008845735
-0.2310226580724064
-5.0239730145660016e-05
-0.05511703693751217
0.07660333526234436
0.15934894585598772
0.16192063824072706
0.3685257353738811
0.2600401517035258
0.4057573874242983
0.5629372189285794
0.5947143774589823
0.8026743727085327
1.031214141310904
1.0650490886034059
1.408218450290889
1.373310072074851
1.5917243533936036
1.4991430929739535
1.6933206548640447
1.5357771381678103
1.6999095874031445
1.5936769112596407
1.7276571459547725
1.6566159816675428
1.745045899752749
1.6545839381867606
1.7390880423733068
1.6915249837394521
1.7363489450011214
1.6670725863842173
1.7331667060881897
1.6470764398209503
1.7270188561637612
1.6743263653745903
1.7181785571333357
1.650760363736932
1.7081866575969276
1.643067576411879
1.697475721157015
1.6378069347649638
1.6862256703548195
1.6410723344558145
1.6745194904260405
1.6211569355089168
1.6624444789248154
1.6178514270713196
1.6501072707028834
1.5855121686334765
1.6375653596800315
1.5725933572563033
1.6248826192721673
1.5645855761197087
1.6121012926984521
1.568070924708028
1.599259275234213
1.5472176015172179
1.586376231605062
1.5434736374109588
1.5734857184554325
1.518515961288005
1.560594222133308
1.5145186123281222
1.5477300158469256
1.488352388437948
1.5348995782157002
1.486352251483615
1.522107421199968
1.4609290992912596
1.5093875279499294
0.006395385635859289
1.4967278373614785
1.4365618653354861
1.484135355412222
1.4380193970518993
1.4716437891339502
1.408936379896032
1.4592183527508125
1.4010075572405154
1.446910151957542
1.434689269816168
1.3833297830946827
1.4225802078442091
1.3681461806469648
1.410575404661809
1.3699265950588149
1.3986922567107323
1.3437318714876625
1.3869273675405573
1.3252391744938912
1.3752889953360066
1.3098931829101226
1.3637744344838023
1.307873253192266
1.3523897720570373
1.3110181772362373
1.3411473356039687
1.2875670261887098
1.330040566129615
1.276093250540791
1.3190767354189343
1.2663601453210904
1.3082530184838854
1.265031640282682
1.2975876671279314
1.242186140443369
1.2870610115579049
1.2409296485567938
1.2767017330971842
1.214532903331115
1.2664921796946278
1.2067323505200953
1.256443123167711
1.201645933808165
1.246554821775478
1.2066429175034248
1.236833576627989
1.1840960663378308
1.227286351449166
1.1654315986706774
1.217888272198851
1.1569499662163627
1.2086884907461664
0.397254787968437
0.29946246121818076
0.39185891967227326
1.1996458928023648
1.1422814334678888
1.190789010107247
1.1289147455220476
1.1820991077174752
1.1334253574161721
1.1736120297094597
1.1090015106455073
1.165276686956069
1.1001273092534256
1.1571590003964665
-0.7255067935305215
-0.6942217267229809
1.1492166632484562
1.0842809633350436
1.1414456449962322
1.0762795604662496
1.1338895316466704
0.034312516675274844
1.1265204710728962
1.052270718444078
1.1193316257830477
1.0682704067391955
1.1123631910765046
1.044714957242939
1.1055590224605576
1.0399947491588126
1.0989916933716164
1.092602225871459
1.0268650488422912
1.0864175361389898
1.0373138490409928
1.0804434170006458
1.015111704904908
1.0746721493357074
1.0124401196101813
1.069102639201486
1.0229212217519175
1.0637474642286322
1.0043120863341461
1.0586000564851064
0.9976895170116742
1.0536599653841376
0.9910557894992067
1.048934920970849
0.9803640584199111
1.04441718039542
0.9954265196546279
1.0401188863463666
0.9802380556740999
1.0360319359822634
0.9768365784472577
1.0321568533102374
0.9835123559621095
1.0285077032354517
0.9607301899659896
1.0250666165519349
0.9718881039517169
1.0218506082298826
0.9570996262726174
1.0188469699088198
0.9682875775749653
1.0160698078280475
0.9515141842138253
1.0135051654158582
0.9585379091774996
1.011168867974494
0.9368757615784152
1.0090474090081036
0.9511098170223407
1.007153410458057
0.9367998937258655
1.0054771926857342
0.939027381779189
1.0040223216977013
0.9555864494592028
1.0028030727465185
0.9380989891446737
1.0017773126217575
0.9352230268870962
1.0010142872305883
-0.8250311913748202
-0.7299196301890133
-0.8527412274740157
1.0004482582569945
0.9276031021487956
1.0001173681959592
0.9202298786219308
0.9999903140801072
0.9379568921962641
1.0001173166146415
-0.02301313118541229
1.0004459939989867
0.9179483742887194
1.0010057847172922
0.9375594940129862
1.0017961227970915
0.9242271285237698
1.00278059846187
0.9353626795999378
1.0040291784319932
1.0054698650849494
0.9402569801982118
1.007147071200582
0.9562396394027549
1.0090404865404565
0.9491239859867677
1.0111578207008753
0.9622507460716853
1.013498920774403
0.947081153929989
1.0160520708652068
0.9442808400362674
1.0188350621615672
0.9636358951965318
1.021828552556692
0.9515374212003204
1.0250496075763391
0.970824353540431
1.0284790499871164
0.9543817157689031
1.0321349187649929
0.9745228789599336
1.0360018468086398
0.9596672603850556
1.040081699248543
0.9718499818210957
1.0443834422613703
0.9900964590200567
1.048893412159453
0.9791339525090575
1.0536199653241642
0.9808577623008838
1.0585445356047032
0.9846198778037504
1.0636975374387405
1.0076568599600495
1.0690449273751397
1.000978914513543
1.0746110740450656
1.014560144432866
1.080376785807011
1.0077629805603918
1.0863452717303785
1.0180964098509018
1.0925274061246595
1.040402932541206
1.0989016307243948
1.0343098111691988
1.1054853720168918
1.05006974491816
1.1122642710649022
1.0394973541626582
1.1192353129747086
1.0494421619927168
1.1264161931009216
1.0690221242324052
1.1337833053371802
1.0560560792286593
1.1413271218616963
1.071601812348149
1.1490956437335946
-0.0116102712040543
1.1570221057375354
1.0872709842813282
1.1651536856832472
1.1119361913073593
1.1734684342345063
1.1057251844035392
1.181946678782968
1.1187733645177482
1.1906402424781937
1.1994801784017446
1.124445929277613
1.2085163537285193
1.1493340926169935
1.2177221497430246
1.1636707257665229
1.2270985512640444
1.16104599103176
1.2366472719887576
1.170520168365987
1.2463556093275212
1.177882785580714
1.2562401027337748
1.1995391237336863
1.2662778674931194
1.1970256646759272
1.27648024786386
1.2115236376974854
1.2868357083930235
1.2252077772963208
1.297351149287347
1.243600278213458
1.3080136052213096
1.2378390619210444
1.3188275082680923
1.2462142310931812
1.3297754756226459
1.255096975596751
1.3408825857592075
1.284902466440963
1.3521175558054308
1.282819998220263
1.3634878466075588
1.296850802766413
1.3749981586367637
1.321013364284367
1.386625965855123
1.3220717921928962
1.3983886330056667
1.3416833066933553
1.410259394124919
1.3385211853620544
1.4222585154576246
1.3623391311942274
1.4343549827243385
1.3621761409400117
1.4465701255545127
1.3882913235978986
1.4588747349668234
1.3912915382590143
1.471284748123924
1.4148540977131265
1.4837747579069642
1.4134840768799248
1.496356544544835
1.438563335411174
1.509011054586287
1.4398479440623133
1.5217223865527516
1.4608900592446434
1.5345098811976734
0.024991523342681107
1.5473304212594632
1.478789062762577
1.5601911768053076
1.4943912593768163
1.5730763531623104
1.510355214011037
1.5859565203568564
1.5298441409604464
1.59884181634871
1.611675216655003
1.5370416076986895
1.6244566692252265
1.5641305879578589
1.6371350080362532
1.5702705584927357
1.6496757842130003
1.595653698591951
1.6620230728581673
1.5946623849523403
1.6741000029879345
1.6062197137998406
1.6858121248453761
1.6259354516875817
1.6971000330742094
1.6208598596032027
1.7077795594378287
1.6372001141543178
1.7182805561796162
1.6579646348562016
1.7270383874062616
1.6472644143721975
1.7332262925347217
1.6446266346336265
1.736354782831134
1.6679695097349967
1.739126830707558
1.6823718566443198
1.7449761163511313
1.6952780319440024
1.7275633643620918
1.641013566563107
1.6998171557519826
1.6452805176238483
1.693272317398116
1.5989775685822472
1.5907364205470034
1.5476428063802505
1.4070741374896643
1.490283562126569
1.0303077619527385
1.3704920279918555
0.5949954285133369
1.1037733341576101
0.40390497182042523
0.7336727594039141
0.2608299715057908
0.4885322311544246
0.16178666722176302
0.33024631900085866
0.0765558662032376
-0.5100643909188841
-0.3914663746047237
-0.41006925894690915
-0.00024871037958093566
0.06481471590102755
-0.07642143342067804
-0.09867726483560796
-0.1614434633454292
-0.27985821661917215
-0.26102595224906994
-0.44704524987629135
-0.40435365146492264
-0.5918616200359347
-0.727629736107255
-1.0337021536788398
-1.1213323070000074
-1.40845636299453
-1.4028803088407127
-1.5865053329988192
-1.6184633836078393
-1.6936910553016866
-1.6999688892943274
-1.6377180399314342
-1.7276845071495335
-1.6218861440935857
-1.74501655827535
-1.653835726492213
-1.739024062415471
-1.6690788839710506
-1.7363983171939141
-1.6890923197236045
-1.733221463028073
-1.6648500977339684
-1.7270535214854867
-1.6458293818904615
-1.7182560544752443
-1.6667059470882355
-1.7082677166338425
-1.6456768785486906
-1.6975674687498747
-1.633992833984289
-1.686329366379859
-1.6385795734573856
-1.6746271156882113
-1.6224919387585726
-1.6625658988527243
-1.6150956335749698
-1.6502310216347051
-1.6098088075482488
-1.6376985748230253
-1.5852173131851426
-1.625023750580006
-1.5700482716978017
-1.6122474976811887
-1.5680976397891637
-1.599411912988223
-1.5440467402784506
-1.5865382750607013
-1.5303430275987076
-1.573646150121567
-1.5328707031433184
-1.560770706631526
-1.506398817852527
-1.5478987312018953
-1.4876875033030885
-1.5350800502393653
-1.0519169183520165
-1.012456429203939
-0.8993412710793139
-1.5223001911205782
-1.4636049510496556
-1.5095722831322185
-1.4653844520947612
-1.496923793579868
-1.4421198899496717
-1.483755805200652
-1.4283014469917203
-1.4712666036289999
-1.410589592332397
-1.458857110015505
-1.4124715128600647
-1.4465512246058967
-1.3872248286236515
-1.4343425296742307
-1.3758037904017222
-1.4222367854271936
-1.3766929351357615
-1.4102498923330997
-1.3576560198408494
-1.3983656024604785
-1.3448070633042204
-1.3866142056386899
-1.3224956224882476
-1.3749828971683122
-1.363470762477351
-1.3177996151600155
-1.352106688762487
-1.288950953149005
-1.340867700798227
-1.282147242792963
-1.329764802526076
-1.2861939594661798
-1.3188122273205949
-1.2601839171227924
-1.308001151179593
-1.2455814576851032
-1.2973392607814334
-1.2383449493121401
-1.2868238469956907
-1.2447067748875384
-1.276466858190869
-1.2217519089944053
-1.2662694992257442
-1.2018435423168454
-1.2562292218342261
-1.1932508744027814
-1.2463464876824486
-1.2012770472788858
-1.2366379407562205
-1.1802869099805409
-1.2270855702696173
-1.1821900100605762
-1.2177149510440963
-1.16142944098781
-1.2085041589509686
-1.163721495640082
-1.199479659222061
-1.142167622073594
-1.190622692422058
-1.1349028872405118
-1.1819540918006148
-1.1216766070685398
-1.1734486875667416
-1.1158692171411038
-1.165148854544859
0.6374578517050601
0.512431378998955
0.4557643633668331
-1.1570193870180057
-1.098910253424205
-1.1490836688498456
-1.083147735687802
-1.1413386395089096
-1.0767927567458344
-1.1337638532184653
-1.0683790356392857
-1.1264120700862001
-0.6032642451420439
-0.5369544062345337
-0.4611512298702723
-1.1192351284871045
-1.0583815497506965
-1.1122547640852585
-1.0632709815808437
-1.1054850881820468
-1.0447274345497977
-1.0988908460700122
-1.0382311115770322
-1.0925263827558656
-0.4077990160881528
-0.236978159517747
-0.570047331647789
-1.0863450130123076
-1.028546347554226
-1.0803735224130357
-1.020995049331979
-1.0746083646004212
-1.0196993899591675
-1.0690337971705157
-1.0019563581160242
-1.063698664804189
-1.0585479087025826
-0.9947984643906399
-1.053611105870376
-1.0040817840626066
-1.048893883461362
-0.9843425887378116
-1.0443795540755731
-0.9788893766367127
-1.0400828828480553
-0.9924626293761327
-1.0359961575874066
-0.9850018623046533
-1.0321346525363115
-0.9611778608320264
-1.028480599127973
-0.9630511052180531
-1.025044472348198
-0.9786272785482606
-1.0218307362581645
-0.9578806571567269
-1.0188386796349573
-0.9530964461722634
-1.0160440765974728
-0.9532071089139781
-1.0135008669638994
1.0701358567561743
0.8621526787277233
0.7370947905037584
-1.0111574599805508
-0.9391871568001114
-1.0090405918791077
-0.9525276571689698
-1.007146692310992
-0.937863707399643
-1.0054701950335194
-0.9529947385731524
-1.004024263752167
-0.9336895384165705
-1.0027920226087805
-0.9314411099432784
-1.0017875567508523
-0.9485118385981767
-1.0010064577538835
-0.9338717223459219
-1.000447841165335
-0.930833808331382
-1.0001108048226992
-0.9415995643655359
-0.9564287250989835
-0.8760351496536073
-0.8527561244806396
-0.8723996356181567
-0.02667559305174964
-0.8408792635869731
-0.868772826954166
0.046563877277695905
-0.8772811450885367
0.6257591484349481
0.43103267966790365
-0.8877153322353235
0.6554450365493482
0.5541659867382365
0.5551716203813822
-0.871103947690816
-0.8990296962969998
-0.9173112287096983
-0.6347921480340746
-0.8951856672015783
0.030115304499925992
-0.8875318245542236
-0.9220927311096353
-0.9266709032147578
0.6014112602416287
0.4061436820569348
0.5822061472070125
-0.9513422284230748
-0.9360969027499548
-0.9398566529676825
-0.9624330441388089
-0.9135599634100358
-0.9731529813805412
0.018113168318531263
-0.9986810091928494
-0.9795752949827506
-0.9821162274600421
-1.3774333731776558
-1.0458346034451216
-1.0308127153073627
-1.0015112755185078
-0.6396638017641516
-0.5108159788353686
-1.0399294725054646
-1.0755408341942934
0.061135252292470216
0.040052955817689126
-1.0808679406056827
-1.1181509857582328
-0.038582627459292286
0.364197971766222
-1.1073418552904966
-1.1248904941945888
-1.1689703062434054
0.007917230189680102
-1.1481775747323515
-1.1677287379501013
-1.2137690385894508
-0.3973391602434481
-0.5558222437201211
-1.2099999538291994
-1.2354718054488238
0.9942688848056682
0.8662569884996674
1.0384999957211847
-1.254450425658691
0.28947431563549103
0.20665201792422222
0.1840122040236976
-1.2745658791301335
-1.2847483845088725
-0.05922494674804373
0.08986254568256957
-1.2928868143029313
-1.3291355567021057
-1.3311920118736966
0.6400072691294745
-1.0691616150817245
-0.7086016141891969
-0.6214656732826682
-1.4083070603815269
-0.6976789197274113
-1.3405146726233255
0.6078476562840776
0.4949747185443144
-0.7173707138200456
-0.6226978662927056
-1.471557574719965
-1.4507742739412206
-1.455771568388174
-1.4972671034365328
1.1149543297954168
0.9428540844324677
0.973920719786204
-1.517320441038529
-1.5542815210768608
0.6634433968102331
-1.5475978619542952
-1.5565445261003747
0.7572073885919799
0.5994958630595573
0.6409557506461419
-1.560900392769826
0.06639535833383661
-1.572104772955332
-1.5268788389669603
-0.7668455723084956
-0.5136784482825688
-0.6279983776155453
-1.5990452634943269
-0.06104348595520065
-0.05097442292054934
-1.564016874545872
-0.7358614466922566
-0.6613395873645773
-1.4826736460647658
-1.488206957367911
-1.4009603938845538
0.8887621611883219
0.6950645797012666
-0.800464252509371
-1.221875926065556
-0.01457827777964042
-0.7702302415512733
-0.4420121937929894
-0.1527000536536348
0.08355352380385143
0.3592698724513918
1.3329808326251371
1.2376317715534069
0.7111772148456985
0.3501896193057572
-0.07699888394785988
0.8511703760911086
1.417053940686747
0.7741189735017581
1.4625194910183525
1.5745749001148452
-0.5397042503162819
-0.44829298543941576
1.5774240113228573
-0.5395470207916685
1.5234422101926786
1.5810678226719848
-1.1801607611275877
-1.0402020755668633
-0.9674947590822561
1.5537652959768222
1.572316909590351
1.563688985496195
-1.0603798521255157
-0.7752332979031763
1.5463370636418412
-0.06705277345404982
1.4807807373179411
1.49923485778966
1.4873981816055573
1.4713101407067946
-0.07068881325592262
1.437415613992195
0.07335661543680132
1.4030661221550293
1.369391151712373
1.3492208539588844
1.3345228582796311
0.9431931430261473
1.3017247419138591
1.2989046997693625
1.2554323345824197
1.2402610126648566
1.2297498193592742
1.2416941082860615
-0.17567931368126768
1.2056814652708772
1.210493160781853
1.1849639198776567
-0.4628329224262718
1.1635717955514973
-0.882497051652306
-0.7664846349981048
-0.8448100753713855
1.1421744054816456
1.1303583730747744
1.1455817345554302
1.1024155784368606
1.2923748900955927
1.1897593936728028
1.1132036788131505
1.0751563067868268
0.7140136519051269
1.0856368801464635
-0.7099928226777625
-0.593183349865507
-0.6085193932095356
1.0592376395257903
1.0509014282293077
0.0629233666954046
1.0317513353748524
-0.11681568508812887
1.0134440281833506
0.0693094491931109
0.9992933844784525
0.9403165593529564
0.9847363451005627
1.0369759168568402
0.9096660840176503
0.9254278351096206
0.953719620738327
0.8679276184814728
0.9234815056490103
0.9547039894230991
-0.7535660819284626
0.956414248149108
-0.8729720276177044
-0.5548966883029889
0.9279385034806868
0.9343674252938917
0.9070387216846387
0.9083809079896287
-0.6612800063523244
0.9216148295750491
0.9079268064970113
0.787268260328658
0.8911585497834162
-0.8566664205320605
-0.946051144670494
0.8871684223245582
0.872298611336529
0.9704299594510185
0.8641715772057192
-0.9204329048567504
0.8548509795410562
0.8864362660125416
0.8550830065287155
0.8671428205055546
0.1413045796954255
0.8389268480088086
0.8434835382061359
0.14327146284642003
-0.7463674011825915
0.8486646606998397
1.1054743535284999
0.8655895798994472
0.8526069974631414
1.0439787842690738
0.895830022791583
0.8833716635183717
0.9657058471713899
0.15676131719529243
0.11191799311257923
0.20255271608786976
0.8619424074669286
0.8774284291911559
0.9044004513071444
0.5837857213122182
0.875336685254329
0.8927393724546648
1.1889036893675553
0.8867517701849444
0.12350376903728813
0.8448596792806409
0.912757105580968
0.9019041687591048
0.9003345327089771
0.9257564963489214
0.9300827521041557
-0.07548464986851838
0.9382303304100957
0.9695957982928
-0.34720908464192746
-0.20556007076862612
-0.26596250498928437
0.9722998655703546
0.9709062910979378
0.9955209184565582
-0.19566239086054293
-0.10278806182209331
0.9452517950788946
1.0090330393089917
1.0459353093435355
1.0292525809445066
1.4658981939533642
1.0774312316000805
-0.7620456319518487
-0.6230959276577224
-0.6658833247476329
1.0954128372197038
1.086050639014394
1.1160471839517407
1.1314592823637857
1.1625264951413703
1.1683788525125176
-0.16251240708677703
1.1624622380794605
1.1342529860411772
1.202324402947754
0.21655059370453814
1.211790714419627
1.252450723270416
1.0216902216680992
1.0565302443086055
0.8750329015480375
1.259165605417894
1.2779882536313825
0.6970650736871418
1.3102533105621619
1.33484033739197
-0.1263628249131833
-0.17441098964231241
-0.19525911974536914
0.15365364259236808
1.3618030744345564
1.375874843470037
0.22827452564826273
1.3924516862323368
1.424830419676057
1.4279846546932708
1.4594645951259357
-1.4996408973261615
1.5242330205187613
1.481103140532034
0.5753003136022691
0.9744790059698287
1.531133103419659
1.5287944713811596
1.5491959744529187
1.5750111318304447
0.5214304013665827
0.33698524314041167
0.35199795650500026
1.5203820751185113
1.577191909208744
1.6084643004479784
1.590199362889266
-0.7624587497894633
1.5324224535175959
1.4762554325726729
1.4399295143568887
-0.6916437464733601
1.2826041239661832
1.0249078270016099
0.6640961457413004
0.2556713066359041
0.5524377013668592
0.7011519386122396
0.43842308840142846
0.6929965324381917
-0.15614589350287914
0.0060183671893958
-0.5205473502431446
-0.7333910916839941
-1.0655609635298193
-1.3456235097274527
-1.4848987192487497
-1.23765527624978
-1.5719586598269626
-1.570617831330864
-1.5056962849355275
-1.6098281005467228
-0.33721186920557866
-1.539463741818005
-1.5758503019053165
-0.8260389623428775
-0.4670424821068707
-1.5581447646788615
-1.5570437650948243
-1.5550283562668965
-1.5471719837874343
0.12069471824944103
-1.5050462992363305
-1.492682537216597
0.24391990583022513
-1.4637525024579199
-1.4624111410616725
-1.4185393024389878
0.48908766029702955
0.5478543746230787
-1.3933312599062742
-1.3820120375825746
-1.3716126654820822
-1.3407659090855502
-1.3335924505635903
-0.5662453552429842
-0.700054305271088
-1.3027820412011986
-1.2978136269352893
0.09705751245675875
-1.2937353163269303
-1.2620372351047757
-0.9237928490158811
-1.2120288429206638
-1.196154907004155
-0.2580189869261122
-1.1624969913555143
-1.1512172946498012
-1.173724413933116
1.3326030546123353
1.2731768810462007
-1.1255387053180732
-1.1031051222449977
-1.1273258872862415
-0.4093077384444688
-0.2734746075888577
-1.110930239878048
-0.03396142019146346
-1.0925597965950071
-0.7220475946155687
-0.5545113914965707
-1.0619189864246854
-1.0640682997087973
-1.0427403063654694
0.7862247386216441
0.8097232647763131
0.6481163256746085
-1.0515657091453143
-0.5214837555279803
-0.3355324942860533
-1.0096551895700316
-1.013700282208957
-0.9947996852033534
-1.3755211443579058
-1.232255200274639
-0.982793162167757
-0.20367896544379177
-0.26811734622764843
-0.9824904498334261
-0.11633725078115968
-0.9696989943940754
-0.049228426461089415
-0.966609547117772
-0.9679465538267356
-0.9383934011046295
-0.6818711850411413
-0.912811404454066
-0.9276188351235055
-0.5344424304159403
-0.4843103701102786
-0.9098371319096256
-0.6447250355382471
-0.40897262814635865
1.0951058116529626
0.8504649941758812
0.880369896735791
-0.8819287305532876
-0.9113895186024634
-0.8745369466392396
-0.8864841696870424
1.3528045841803946
-0.858513831669507
0.1325999476950208
-0.8682602923277409
0.9454002728716369
-0.8800778645264176
-1.4424724572543572
-1.3352366087704355
-0.8406830171595658
-0.8701844120308425
0.8922574718769773
0.8845487713130272
-0.841389999895903
-0.8653454861190544
-0.9879474866134665
-0.70772714992702
0.6278103048442225
0.48191401599952544
0.5488575772687987
-0.8943113147370533
0.3737339303853692
-0.7602039751240506
-0.7637076437837439
-0.7959556468435895
1.233073291530195
1.0856829574016011
-0.7404860404557029
0.8169234336749424
0.7028027794896188
0.7806756494723515
-0.797380842037734
-0.8144024994842786
-0.9424505207908123
-0.798398424876934
-0.9555714708177065
0.5541530238415887
0.5862757835443623
0.4176292292509506
-0.4122950264777107
-0.7264729970409369
0.31293981399975723
-0.11041265874991993
-0.8055868146560993
-0.8404489560235481
-1.100928994966665
-1.084133885908069
-0.8721564674069587
-0.1079767519024962
-0.8424034401497128
-0.8599218415850465
0.5779349507396995
0.434938108017894
1.2458452455459763
1.1670640342411511
-0.8928686847017164
0.946219648235399
0.9937269173791422
0.8646532055294812
-0.8482656612558798
-0.8210344329789769
-0.753962625246386
-1.3709433664808222
1.4191105097386592
0.6066037820189983
0.5173520483859683
-1.1828037774942353
-1.006314986467248
-0.9521610626226872
-0.9371306708864575
-0.9658744185760164
0.01724847382640973
-0.3048515867782683
0.5107318809627661
1.1451799839125012
-1.0200885252417455
0.2772199167173996
0.6396777502010191
0.6836095952174476
-1.2125599501544662
-1.168896980931312
-1.0961622966322218
-1.0167987032858634
-1.1155139158081777
-0.10763163930487839
0.9695816413148076
-1.103601383823497
-1.1401492846401347
-0.1732409551833945
-1.170984115311805
0.5172567821580693
-1.1859400191489449
-0.1976206686995856
-1.2164454102119089
1.2447036396524342
0.946407929993427
-1.2842939041995325
-1.3471486238282306
0.8163285836550969
-1.4082016683003027
0.17511258033604513
-1.434737132482839
0.6242813607114422
0.4894381480982404
-1.464144631435278
-1.42783979078372
1.1153757449352306
0.9953021097495899
-1.4183423086724316
0.7090544051027718
0.6043079752285113
0.528263815339636
-1.2895163482931642
-1.2598116363091874
-1.104220227699576
-1.4964759841465953
0.7484418901684733
-1.171213456042371
-1.364555707888278
-1.293590754895853
-0.9822691114562514
-0.8029149936548002
-0.9863965337995526
0.9432596604473609
0.8905452835761835
-1.2326644017964818
-1.0796648672860658
0.9967708271996019
0.9484496525057097
0.8681099113778011
-0.7098519273441815
-0.24720384612966587
0.12492531566664768
-0.5573552864287928
-0.6760128334048198
0.7324724265362066
0.7237683040348478
-1.2166877923528168
1.208557137366039
1.306371929829872
1.0845043177485902
1.4471008828445149
-1.3387148336369004
-0.7998722095089799
-1.338391176312738
-1.3295798258201774
0.13606364588556066
-0.8333215446102324
-0.7355092950628074
-0.8516107559341203
1.4532055397900292
1.464498221250907
-1.1384222272853266
1.4617593732411562
0.6836558937497768
1.3863372870236204
0.6867704640026768
-0.18302562590342455
1.3797442669875273
-0.8482787099340414
-0.7606311040996859
-0.2720256704879629
1.3431941132239462
1.2807731090795071
1.2643984081304966
0.5298234082581605
0.9350118700253726
1.2425428180275675
1.334762572249142
1.1883925528911166
0.78277510281883
1.1548496439865465
1.1337056390311904
0.339989134645713
0.3991240504042313
1.1235964852422744
1.0724148437780598
1.0709051644568826
-1.1553529060734982
1.0384588605991507
1.0543158892567563
0.7888568095801051
0.8622512152201226
0.6791045765612266
1.0070479117569708
-1.1283437745416969
1.0021144484429123
0.4148524386447911
1.1164266183352245
0.9511173222394407
0.935231553095682
0.17883353632042065
0.9449065459786905
1.2915432826667297
1.1398354632555976
0.7956939242338001
0.8549253205340696
-0.871914980930593
-0.6298321041190454
0.8349341941330107
0.8218119111667866
0.7636131043967183
0.7408948877173916
0.8227858681863676
-0.8862644016573515
-0.5193095969900366
-0.6862792653454847
0.17605796208963384
-0.44400517472389756
-0.6649106273439183
0.7991306348173078
0.7880264126745734
-0.28285005059251367
0.7354707339749761
0.7217225545786243
0.28850904665784616
-0.6331813852009933
-0.16162370962634265
0.7882851117958587
0.7683659539655824
0.2935509159335121
-1.000114017400114
0.7488640422967873
0.8007787606558352
-1.3334893891615622
0.9640079468457884
0.6701620650274714
0.5556484768184515
0.5212018717143858
0.7833895877239305
0.484989593918441
0.812746308808572
0.813829575930719
0.8544066069557252
-0.64887509433178
0.7837662496376748
0.7543040900570867
-0.1283593140518572
0.8163553254623112
0.8254868131580773
-0.870021103721017
0.79306464696805
0.8220973727803708
0.24161494180864498
0.7810545608484253
0.8232393036605626
0.8640007550744623
0.3250558908390002
0.890678356573388
0.8853155486779788
-0.32999207293649313
1.3656380722523564
-0.7988692502223987
0.2697401995037972
0.9489987491538457
1.0078143898781444
1.0028554233051805
0.22303400196056095
1.0254944271272994
0.6817647029980092
1.0759200208926583
1.0635323079131596
0.861571992204111
-0.4874968995845097
1.1027234021771877
1.1648850826108854
-0.7911277544155974
-0.47292817067309634
1.1560389036802612
1.1779555769269894
0.7683821919772322
1.2360354386958847
1.2558452888010316
-0.8446191693990871
-1.2088063371498001
-0.9661131035230542
1.2898889428451092
1.2873442232448857
0.4480679751410942
-0.8358639636431606
-0.9467639120750442
1.3279112017496104
1.3806373938278238
1.1354192132801904
0.5271342752706377
-1.1261008374333101
-0.9389784702165502
1.1707621087560487
-1.1295766591431462
1.4277938729524795
1.4605540540460387
1.358621604718702
0.7063963509782168
1.4959073305464543
1.4407706883122713
0.23151905978752363
1.3520415465358762
1.3059119958035201
-0.4009121967746074
-0.4808758309258929
1.129247556503176
0.8454434181701735
-0.3264094023216825
-0.6901553368447064
-0.36923208295663695
-1.5063396608671726
-0.3549000262129097
0.551161213824326
0.862418877957396
0.7090101763855926
-1.4657496539795107
-1.4546578541730297
-1.4699684257859682
-1.454882429669681
-0.8594253335340889
-1.4057005749112237
-1.379821369190537
-0.6004369596695968
-1.3483430424392657
-1.28845272411984
-1.2818823668967088
-1.2889459909557655
-1.2386490283528615
-0.7344606977927483
-1.2245435925615122
-1.2041227308604348
-0.256029998542447
-0.3917266033535306
-1.2375461420580784
-1.0612352861836858
0.34236198111681115
-0.9890603477225555
-1.0293222486836042
0.2560005318800564
-0.7248750412811406
-0.7269224289072413
1.2478253232266185
-1.0151993214383117
-0.9859957858961169
-0.9743951215400964
-0.6760385151967175
-0.955969584536685
-0.9073893967639088
-0.9153658774212149
-0.9019893290486198
-0.8625762790466118
-0.8861177496878743
-0.867441987148129
0.4247641542416929
-0.834386798803215
-0.8026147816821058
0.7381161367230911
-0.8041925297329694
-0.009914381937998762
-0.774465908874689
-0.7776154577080784
-0.7537862467218697
-0.7811366230243288
-0.8120699577610138
-0.7620264293563531
0.4067522172978896
-0.8860581696835612
-0.9137357240874262
-1.0393455505417342
-1.0640526162812933
-0.7770738474575638
-0.7183873393849877
0.7604591196892767
0.9060433088448892
-0.865200445579912
0.758435232884743
-0.9048029737785065
0.744230742413224
0.3142536576886927
0.42012071427719117
-1.3575247351333537
-1.0306147352734716
-0.8678273431142006
1.304946382696173
-1.3429210687447195
0.6797155027181425
-1.0491809067737907
1.3562633561412563
1.2689427938566251
1.1393772279500352
1.3599568214209674
1.0493065291062527
0.7025354945873592
0.6849229073036274
0.7274237539806094
-0.3387289470842797
1.1110611460788893
1.1897005564943088
-1.1224589316626612
-1.126173604267331
-0.6775098987745185
-0.6691576595362417
0.6450931906941844
0.7187191902837379
-1.2298231083124753
-1.343690795568694
-0.38107862720283836
-1.1738542420343177
0.8538963973144965
0.7019546580292368


==> output_bu_20240409/example9/nPred4/stepSize-1.0/t_all.txt <==
28
0.0
0.9999
0.49995
0.24998
0.12499
0.06249
0.03125
0.01562
0.00781
0.00391
0.00195
0.00537
0.01135
0.02182
0.01658
0.02574
0.04177
0.03376
0.04778
0.07232
0.11527
0.19042
0.32195
0.55212
0.43703
0.63843
0.99088
1.0


==> output_bu_20240409/example9/nPred4/stepSize-1.0/t_nonsucc.txt <==
12
0.9999
0.49995
0.24998
0.12499
0.06249
0.03125
0.01562
0.00781
0.00391
0.02182
0.04177
0.55212


==> output_bu_20240409/example9/nPred4/stepSize-1.0/t_succ.txt <==
16
0.0
0.00195
0.00537
0.01135
0.01658
0.02574
0.03376
0.04778
0.07232
0.11527
0.19042
0.32195
0.43703
0.63843
0.99088
1.0


==> output_bu_20240409/example9/nPred4/stepSize0.02/gfsetAfterIt0.txt <==
3414
-9.80445382438797e-15
2.78907722191005e-07
1.5305298328521056e-07
5.577581671935077e-07
4.1326167323510444e-07
8.365494948054467e-07
6.812232093295511e-07
1.1151599185353835e-06
9.561538408204258e-07
1.393542571621888e-06
1.217682003400372e-06
1.6716220963456326e-06
1.4972958430236389e-06
1.949335728801211e-06
1.7558268071901127e-06
2.226618396767987e-06
2.0655123860963117e-06
2.5034074419451454e-06
2.3423385770995383e-06
2.779640857150292e-06
2.6319262804614853e-06
3.0552575961688295e-06
2.893353544382651e-06
3.3301972594704855e-06
3.154796975443507e-06
3.604399944072059e-06
3.4225670815470964e-06
3.877806198920311e-06
3.6757569277650547e-06
4.150356414905783e-06
3.981068165812971e-06
4.421992498487144e-06
4.263713747257953e-06
4.692650822240335e-06
4.516787789442867e-06
4.9622886794335505e-06
4.757629842024501e-06
5.230782464747359e-06
5.0461074640619476e-06
5.498316873897053e-06
5.289901169437447e-06
5.763896272978351e-06
5.569023958934014e-06
6.027341091412212e-06
5.891777472623336e-06
6.290340068230852e-06
6.222880960099669e-06
6.552477667534889e-06
1.5756615562939837e-05
1.4404990561151678e-05
1.4516226365613172e-05
6.813044096219176e-06
6.560975486161419e-06
7.072157651930111e-06
6.863257085578734e-06
7.329709242712485e-06
7.136161685144656e-06
7.585651049889687e-06
7.410155902553251e-06
7.839917934070782e-06
7.61901948423027e-06
8.092447893284937e-06
7.920623402268335e-06
8.343180599905901e-06
8.13558647845945e-06
8.592042544880476e-06
8.388594134569266e-06
8.839009261817277e-06
8.576383327463459e-06
9.083868758168482e-06
8.846411270720308e-06
9.327117193007286e-06
9.173207210881825e-06
9.566572546501691e-06
9.803108187881238e-06
9.49166026472307e-06
1.0039508888901396e-05
9.78019290542676e-06
1.027398402146481e-05
1.0036902737475689e-05
1.0506047089584084e-05
1.0291193221966483e-05
1.0735749520445202e-05
1.0486199797472459e-05
1.0962998943645377e-05
1.065003803202847e-05
1.1187737122986076e-05
1.0898991339734941e-05
1.140991839004822e-05
1.1176693382458435e-05
1.1629415966918282e-05
1.1383771479572797e-05
1.1846423178735485e-05
1.1544255153660253e-05
1.2059930004779639e-05
1.1787561254828885e-05
1.2270584701128322e-05
1.2042860509341364e-05
1.2479603657152067e-05
1.2290760368942666e-05
1.2685889233456022e-05
1.2205869283392902e-05
1.0849756660233999e-05
1.2198669324209488e-05
1.2889204904064298e-05
1.2534975971604071e-05
1.308954603404319e-05
1.278892487568481e-05
1.3286848648991751e-05
1.3025944181003933e-05
1.348106265987317e-05
1.316701034226285e-05
1.3672153209594412e-05
1.3356301431424237e-05
1.3860021510312645e-05
1.3575505999022343e-05
1.4044822854000378e-05
1.3799456801024962e-05
1.4227777643377072e-05
1.3935508763773577e-05
1.4407439008451732e-05
1.4120121689776312e-05
1.4582869663852719e-05
1.4327987267970238e-05
1.4755164578737257e-05
1.4453669634792754e-05
1.4923980673574064e-05
1.4651975464723267e-05
1.5089364246633597e-05
1.4778098456882522e-05
1.525126333974721e-05
1.4948391906331606e-05
1.540964055754993e-05
1.5154286506978218e-05
1.556451235441922e-05
1.5324082757853343e-05
1.571567686958694e-05
2.7811897262581963e-06
4.839834220410883e-07
-6.84270296133623e-08
1.5863768016093573e-05
1.5503077675188483e-05
1.6011766261332665e-05
1.5687573912956076e-05
1.615510551956262e-05
1.5872990999071297e-05
1.6291923734769865e-05
1.6098365571541172e-05
1.6425789275717855e-05
1.6555716237464882e-05
1.617385705955858e-05
1.6681946128671284e-05
1.6345383580650235e-05
1.6804392169915408e-05
1.649018481099452e-05
1.692305735402906e-05
1.2453368553098888e-05
1.1295434351843444e-05
1.152295666657713e-05
1.7037922827735604e-05
1.6772441010728012e-05
1.7148973963256965e-05
1.6844225743430747e-05
1.725620720663666e-05
1.6927138963627896e-05
1.735957538788493e-05
1.703520496094901e-05
1.745919930721684e-05
1.7197233220565965e-05
1.755457283903569e-05
1.7246558256983803e-05
1.7647537735840514e-05
1.735160075699118e-05
1.7739494066685537e-05
1.749164973216905e-05
1.7825231668759856e-05
1.7521446987617313e-05
1.790466745541468e-05
1.7600038321292246e-05
1.7980733981598428e-05
1.77222375559094e-05
1.8052626679096185e-05
-1.5388841454593987e-05
-1.569595680111331e-05
-1.5497159672150072e-05
1.8120543857357047e-05
1.77898942053458e-05
1.8184413726702658e-05
1.786552716390304e-05
1.8244235978810948e-05
1.7956134940727733e-05
1.8299989922793547e-05
-7.97846853093999e-06
-6.2470079454606165e-06
-7.198577509186964e-06
1.835165898268906e-05
1.8033901144252086e-05
1.8399223975158777e-05
1.813351063360896e-05
1.8442664783475112e-05
1.8117304153904136e-05
1.848195978434285e-05
1.81804620197488e-05
1.851708593541217e-05
1.824091664011259e-05
1.8548018545933292e-05
1.8303332227646615e-05
1.8574731751515422e-05
1.831400196794498e-05
1.8597196581491074e-05
-8.864335376363142e-06
1.8615388048372315e-05
1.832886152819861e-05
1.8629258650130215e-05
1.839805469595992e-05
1.8638837368497933e-05
1.8357077759716378e-05
1.864386018631567e-05
1.8366635111281437e-05
1.864514964318729e-05
1.8390797012761116e-05
1.8643860186272672e-05
1.840528375979964e-05
1.8638837368384125e-05
1.836098310810832e-05
1.8629258650226407e-05
1.8615388048403127e-05
1.8345098936709534e-05
1.8597196581844138e-05
1.8335204116709784e-05
1.857473175139391e-05
1.835535213157419e-05
1.8548018546068618e-05
1.8275912843090404e-05
1.8517085935144077e-05
1.829161269659581e-05
1.848195978424979e-05
1.8185741755648287e-05
1.8442664783535184e-05
1.8156334944726177e-05
1.8399223975134786e-05
1.819058584653838e-05
1.835165898267717e-05
1.8112322519865915e-05
1.8299989922778615e-05
1.8101725720070692e-05
1.824423597858496e-05
1.7975176074117705e-05
1.8184413726903733e-05
1.7884340110821678e-05
1.8120543857312757e-05
1.7926873568864277e-05
1.8052626679287042e-05
1.781087014593441e-05
1.7980733981808207e-05
1.7741714576652903e-05
1.790466745553529e-05
1.76717972834643e-05
1.782523166865855e-05
1.7650956517815524e-05
1.773949406671709e-05
1.752889762347455e-05
1.764753773568269e-05
1.7482659537079684e-05
1.7554572839296453e-05
1.730667591577918e-05
1.745919930726572e-05
1.7201572854094456e-05
1.7359575387897783e-05
1.7118700567458162e-05
1.7256207206641973e-05
1.7090327573768435e-05
1.7148973963215077e-05
1.695355527114688e-05
1.7037922827912038e-05
1.6891607155469027e-05
1.6923057354190462e-05
1.672922500804327e-05
1.6804392169877807e-05
1.6650808457599845e-05
1.6681946128647333e-05
1.6473673054311086e-05
1.6555716237272812e-05
1.639647779693787e-05
1.6425789275704858e-05
1.6190268731523524e-05
1.6291923734751105e-05
-2.461068497555551e-06
1.6155105519527995e-05
1.5980787697512647e-05
1.601176626140765e-05
1.5887745818098756e-05
1.5863768016133404e-05
1.5666658736716235e-05
1.57156768695054e-05
1.549154503259128e-05
1.5564512354248107e-05
1.540964055745899e-05
1.5285376502977843e-05
1.525126333972703e-05
1.510569129909934e-05
1.5089364246622634e-05
1.5002190560567576e-05
1.492398067378063e-05
1.4798320545839385e-05
1.4755164578808183e-05
1.460616275937573e-05
1.4582869663845268e-05
1.441843877141423e-05
1.4407439008564601e-05
1.426909772363249e-05
1.4227777643274157e-05
1.4151781442585278e-05
1.4044822853911392e-05
1.3939439847169137e-05
1.3860021510386042e-05
1.375018516985501e-05
1.3672153209417459e-05
1.355750443602046e-05
1.3481062659946125e-05
1.3415356006818071e-05
1.3286848648952111e-05
1.3189190628836325e-05
1.3089546034050369e-05
1.3031192780557076e-05
1.2889204904023692e-05
1.2773097784724719e-05
1.2685889233583118e-05
1.2569416938664213e-05
1.2479603657139748e-05
1.2363675211629445e-05
1.227058470121384e-05
1.2223644035879788e-05
1.205993000481726e-05
1.1977976905822201e-05
1.1846423178667511e-05
1.1717002947763337e-05
1.1629415966923375e-05
1.1440188204069283e-05
1.1409918389967779e-05
1.691961766215154e-07
9.009010751996043e-07
1.9095690005115957e-06
1.1187737122853919e-05
1.1135945358639799e-05
1.0962998943604228e-05
1.0871163786547504e-05
1.0735749520444212e-05
1.0686475441868481e-05
1.050604708967098e-05
1.03984541262166e-05
1.027398402155182e-05
1.0085541922859263e-05
1.0039508888979079e-05
-9.765222568042688e-06
-8.990430445527362e-06
9.803108187869175e-06
9.735671814124719e-06
9.566572546452793e-06
9.377626968835917e-06
9.32711719303702e-06
-1.6221709128831005e-06
9.083868758148097e-06
9.021687139124367e-06
8.839009261823635e-06
8.81654113174245e-06
8.59204254501197e-06
8.518186705899251e-06
8.343180599902615e-06
8.19870617874431e-06
8.092447893243093e-06
7.83991793403601e-06
7.831939799683091e-06
7.585651049756901e-06
7.616402338456932e-06
7.329709242729702e-06
7.321333584994206e-06
7.072157651893265e-06
7.078574507877624e-06
6.813044096270102e-06
6.8442316431723925e-06
6.552477667496592e-06
6.587340891068309e-06
6.290340068126176e-06
6.333956487471711e-06
6.0273410914830036e-06
6.043606986968561e-06
5.763896272982366e-06
5.767564191421627e-06
5.498316873941486e-06
5.55053601015725e-06
5.230782464694064e-06
5.271343118879804e-06
4.9622886793812445e-06
4.98611127197621e-06
4.6926508221846935e-06
4.747165170232826e-06
4.421992498485555e-06
4.477893671990484e-06
4.150356414863654e-06
4.209850790154304e-06
3.877806198954075e-06
3.922687748779245e-06
3.6043999440902373e-06
3.674845969623226e-06
3.33019725945557e-06
3.4065623811911545e-06
3.0552575961538357e-06
3.143363890258474e-06
2.7796408571928397e-06
2.847283774184918e-06
2.5034074417713334e-06
2.5847366079529645e-06
2.2266183974187025e-06
2.2944477694283043e-06
1.949335726719691e-06
2.005644849014071e-06
1.6716221029595953e-06
1.7605099310081485e-06
1.393542551010724e-06
1.478413501802799e-06
1.1151599800806395e-06
1.0900269695160197e-06
8.365493223751385e-07
8.987870968217157e-06
8.271026891632238e-06
8.619835305777075e-06
5.577585964933336e-07
6.90147428176844e-07
2.7890692070375494e-07
3.3233314714271345e-07
-9.32802669955808e-15
-2.9193539859605628e-08
-2.7852612230879005e-07
-2.895684814490494e-06
-5.570758642271297e-07
-4.0510603519809345e-07
-8.354933183717221e-07
-7.075172782902737e-07
-1.1137634725315122e-06
-1.0264681868262373e-06
-1.3917936803397823e-06
-1.4165790842118436e-06
-1.6695257802382498e-06
-1.9468914025344235e-06
-1.7877435504052346e-06
-2.2238275456977926e-06
-2.0720306458696368e-06
-2.50027112958643e-06
-2.3349355759551646e-06
-2.776160492896138e-06
-2.5920424953150116e-06
-3.051434686013977e-06
-2.8456897149284585e-06
-3.3260334718140228e-06
-3.15690040339175e-06
-3.599897065928779e-06
-3.4310108491075805e-06
-3.872966184733539e-06
-3.6833607143042735e-06
-4.145181179052443e-06
-3.964893907171428e-06
-4.4164846646943945e-06
-4.21234288003897e-06
-4.686810814381742e-06
-4.505717851473074e-06
-4.956125830766481e-06
-4.74827918196611e-06
-5.224272457093729e-06
-5.052570918960366e-06
-5.491564507888744e-06
-5.320452392701627e-06
-5.7565132729750736e-06
-5.557521922999322e-06
-6.019620199824693e-06
-5.817181872860957e-06
-6.282627078239662e-06
-6.110879376327064e-06
-6.544365185001623e-06
-6.370881186333661e-06
-6.80464742128619e-06
-6.604938223506844e-06
-7.063449092924254e-06
-6.863523622370036e-06
-7.320700285076468e-06
-7.109754183642994e-06
-7.5763425122402844e-06
-7.38970400197284e-06
-7.830313665030311e-06
-7.661873260144113e-06
-8.082550737106515e-06
-7.874274396155323e-06
-8.332994596519622e-06
-8.126653614583897e-06
-8.581568161375684e-06
-8.325237746559662e-06
-8.828260461109155e-06
-8.602495909960154e-06
-9.072808687710787e-06
-8.865360181491863e-06
-9.315901337513383e-06
-9.098734700015171e-06
-9.554629437143178e-06
-9.412987940940411e-06
-9.790899560022198e-06
-5.44149897256244e-06
-1.0027515985318519e-05
-9.763452901654718e-06
-1.0261602621544468e-05
-1.0025652134608484e-05
-1.0493445724327604e-05
-1.0212689000077325e-05
-1.0722887162633444e-05
-1.0537443449585792e-05
-1.0949891854478191e-05
-1.1174384452100365e-05
-1.0824524295410206e-05
-1.1396330204958563e-05
-1.110235864877307e-05
-1.1615576010804456e-05
-1.132520711154042e-05
-1.183241068111944e-05
-1.149777768668031e-05
-1.2045465906303249e-05
-1.1706435016546244e-05
-1.22559323222332e-05
-1.191266519838322e-05
-1.2464991935425325e-05
-1.2165003703816111e-05
-1.267099701130563e-05
-1.2324072668722732e-05
-1.2874124661976447e-05
-1.2540843611677683e-05
-1.3074257892426697e-05
-1.2758154071672411e-05
-1.3271365852431524e-05
-1.2974447738883e-05
-1.3465379583307119e-05
-1.3091426862342042e-05
-1.3656307172628055e-05
-1.3276295065319583e-05
-1.3843896557803861e-05
-1.346020804091005e-05
-1.4028877391549387e-05
-1.3711453196316906e-05
-1.4211729017577739e-05
-1.383808198215131e-05
-1.4390909931659814e-05
-1.4029416683312895e-05
-1.4566267274103617e-05
-1.4242591641128425e-05
-1.4738385823048511e-05
-1.4369856473170511e-05
-1.4907060980162478e-05
-1.4563145017052089e-05
-1.5072298948536903e-05
-1.4653662132538014e-05
-1.5234069794568217e-05
-1.4861658102718173e-05
-1.5392288936279116e-05
-1.496963241122868e-05
-1.5547141197230068e-05
-1.5190925530808618e-05
-1.569779640030374e-05
-1.5289627752456674e-05
-1.584724497074585e-05
-1.5479229764036114e-05
-1.599524763111033e-05
-1.5563880244813966e-05
-1.6137078251210045e-05
-1.5775799786320735e-05
-1.6274190726869127e-05
-1.5809030748453392e-05
-1.6407874383154393e-05
-1.6019357653780724e-05
-1.653775680532616e-05
-4.423916540653729e-06
-1.6663914621151598e-05
-1.620503363745303e-05
-1.6786305921663827e-05
-1.6365681366820126e-05
-1.690492083877141e-05
-1.6555037217115257e-05
-1.7019748139063505e-05
-1.6702442144799736e-05
-1.7130756761912792e-05
-1.72380026812415e-05
-1.6757732809453725e-05
-1.7341217576525345e-05
-1.6954384152485386e-05
-1.7441351144914078e-05
-1.706555189434771e-05
-1.753479498610899e-05
-1.721825210836425e-05
-1.7637541236775078e-05
-1.728934824556293e-05
-1.7703823256483617e-05
-1.739639468343661e-05
-1.7880953260776167e-05
-1.753537061165545e-05
-1.760899084383383e-05
-1.744446486079969e-05
-1.9002264786245598e-05
-1.8170015041369616e-05
-1.9080855149667522e-05
-1.8769400463616718e-05
-1.7825922038069386e-05
-1.80323100238917e-05
-1.8244731042650765e-05
-1.766013529391471e-05
-1.8209161162264267e-05
-1.79550944809995e-05
-1.8290385537211195e-05
-1.8019956073327795e-05
-1.8335104178040977e-05
-1.8081781779097878e-05
-1.8384425627911604e-05
-1.8101782557652802e-05
-1.8427296887585288e-05
-1.8174658516363017e-05
-1.8466655767547725e-05
-1.8168098610663288e-05
-1.850168578220626e-05
-1.8219374219222243e-05
-1.8532575274638505e-05
-1.831773847505024e-05
-1.8559241203161444e-05
-1.8286581116040973e-05
-1.8581671189671262e-05
-1.8296348158422074e-05
-1.8599832083424575e-05
-1.8345056598002108e-05
-1.861369345828373e-05
-1.8374569904346446e-05
-1.8623225123197374e-05
-1.8333046543958448e-05
-1.862838373884464e-05
3.3702296959207625e-07
8.693772494757572e-07
-5.96514763011859e-07
-1.8629169086182793e-05
-1.8277767169404214e-05
-1.8627368843857078e-05
-1.837827596310223e-05
-1.862248208611571e-05
-1.833201904104589e-05
-1.8612878140273307e-05
-1.834396012433962e-05
-1.8599037293679486e-05
-1.858087242325209e-05
-1.8309002766852313e-05
-1.8558446378693124e-05
-1.8275513733050855e-05
-1.8531779815888027e-05
-1.825224624241097e-05
-1.850090263877109e-05
-1.8240399124989418e-05
-1.846584023642458e-05
-1.842661720143557e-05
-1.8162493437782425e-05
-1.8383256373831246e-05
-1.810682355838493e-05
-1.833577921827256e-05
-1.80639271161576e-05
-1.8284205631969568e-05
-1.8026098368040753e-05
-1.8228554788358844e-05
-1.803465930287396e-05
-1.816884249074727e-05
-1.7909669357251078e-05
-1.810509151386054e-05
-1.7794742255657768e-05
-1.8037293614590462e-05
-1.7839918909466405e-05
-1.7965551682850114e-05
-1.7700401783688053e-05
-1.7889550805401497e-05
-1.760898944859566e-05
-1.7810529126776425e-05
-1.757810140200878e-05
-1.7723938769645556e-05
-1.747786201876078e-05
-1.763213777445696e-05
-1.739585296417014e-05
-1.754033225134577e-05
-1.7332102238024778e-05
-1.7444866670978006e-05
-1.719838481060451e-05
-1.734549538848759e-05
-1.7079188624592464e-05
-1.7242284223779002e-05
-1.7028689197056383e-05
-1.713528074935173e-05
-1.6909171616992715e-05
-1.7024297582868203e-05
-1.6617263777723314e-05
-1.6910105692929475e-05
-1.669031014236183e-05
-1.6789892072624413e-05
-1.650717152871891e-05
-1.6674185722770106e-05
-1.6376191761338627e-05
-1.652389741282069e-05
1.3596937532114627e-05
1.3903952205137371e-05
1.299896124184978e-05
-1.648444943572436e-05
-1.618778805883184e-05
-1.6015292377364756e-05
-1.6033822701866417e-05
-1.7125715840213524e-05
-1.6136347925640127e-05
-1.6970441733110934e-05
-1.676569389396193e-05
-1.5586060587399324e-05
-1.59951822254953e-05
-1.576629935665234e-05
-1.5460872363830727e-05
-1.5527740260473446e-05
-1.5384392370846836e-05
-1.5396331326543004e-05
-1.5143718712588062e-05
-1.523187170090114e-05
-1.5056384872545839e-05
-1.5071772731041855e-05
-1.4856834932178011e-05
-1.4906098527837831e-05
-1.46731288440851e-05
-1.4737548829242545e-05
-1.4432751422871237e-05
-1.4565407860229873e-05
-1.4390062678464384e-05
-1.4278022089781343e-05
-1.421090420952805e-05
-1.4030750210408647e-05
-1.4028058485663387e-05
-1.3857531769302606e-05
-1.3843068289574241e-05
-1.3741218607273335e-05
-1.3655493276778606e-05
-1.3505944450638024e-05
-1.346457405332371e-05
-1.3311441588499354e-05
-1.3270570617874078e-05
-1.3126635282763392e-05
-1.3073472661072504e-05
-1.2999415904457425e-05
-1.287335011416256e-05
-1.277740320331969e-05
-1.267023212606516e-05
-1.2549283109659332e-05
-1.246424146036408e-05
-1.2334861402151334e-05
-1.2255179770213812e-05
-1.220349311090345e-05
-1.204472302994704e-05
-1.1962746171023584e-05
-1.1831690997862762e-05
-1.1794287831308888e-05
-1.161486519495265e-05
-1.1570639191573178e-05
-1.1395632323360348e-05
-1.138946127111242e-05
-1.1173698670306195e-05
-1.113309927020871e-05
-1.0949218688930942e-05
-1.0894336387171286e-05
-1.0722226569746519e-05
-1.0623969837646018e-05
-1.0492798538598453e-05
-1.0348605368953677e-05
-1.0260966736779628e-05
6.6034199779941966e-06
5.369635148077919e-06
5.901942240115045e-06
-1.0026900052498203e-05
-1.0022804672301259e-05
-9.790272562916167e-06
-9.739618205393868e-06
-9.554016078878402e-06
-9.460380432269433e-06
-9.315325320167806e-06
-9.150527466860105e-06
-9.072240676109834e-06
4.892092967580591e-06
5.988651629754109e-06
4.578937535537544e-06
-8.827708436695028e-06
-8.813838379779537e-06
-8.58103023239631e-06
-8.584993918052487e-06
-8.332471479383058e-06
-8.303346280920154e-06
-8.082042455729902e-06
-7.968468521907891e-06
-7.82982042681133e-06
-1.0959511262994639e-05
-1.0835479204803035e-05
-1.2428671734544857e-05
-7.575864463000478e-06
-7.614617551947775e-06
-7.320237622370402e-06
-7.3209805530926e-06
-7.063001858564352e-06
-7.046937081086207e-06
-6.804216204929105e-06
-6.710409275762724e-06
-6.543948564973535e-06
-6.282230973072291e-06
-6.32888668060811e-06
-6.019223697495609e-06
-6.07459061723549e-06
-5.756134123359029e-06
-5.791104724087602e-06
-5.4912177374223005e-06
-5.493679986068541e-06
-5.223938135493945e-06
-5.276499668061793e-06
-4.955809337328722e-06
-5.042864818954652e-06
-4.686510900848886e-06
-4.7516278443737916e-06
-4.41620181024066e-06
-4.460812153734809e-06
-4.144915405266484e-06
-4.229044819898628e-06
-3.872717626353868e-06
-3.960989557691446e-06
-3.5996658212582638e-06
-3.638857244494434e-06
-3.325819641065324e-06
-3.2644050346628595e-06
-3.051238360970703e-06
1.5897811859163722e-05
1.4685760065089718e-05
1.5008385356227378e-05
-2.7759817591244797e-06
-2.8988195971916233e-06
-2.50011006473661e-06
-2.6217082392991735e-06
-2.223684221032546e-06
-2.328890311431967e-06
-1.9467658763424427e-06
-2.05472255846265e-06
-1.6694181168416027e-06
-1.7858754580835232e-06
-1.3917038874790606e-06
-1.4720324625493427e-06
-1.1136916930533964e-06
-1.2121197205132863e-06
-8.354392594139968e-07
-9.389473694924303e-07
-5.570403729494923e-07
-6.458493180374579e-07
-2.7850736770018777e-07
-3.5282401620116203e-07
-1.0901275997922804e-07
3.814101659333275e-07
9.371551407711632e-07
1.4557420313474658e-06
2.140362088241239e-06
1.885479368212479e-06
2.3572262704920057e-06
1.1470689284274316e-06
2.9067635816659883e-06
1.3363873529209857e-05
1.3546431510881242e-05
3.349996415996801e-06
-7.10062993193884e-06
-7.248564655139902e-06
-6.4097224241883164e-06
3.7637321131662344e-06
4.12480533345138e-06
4.473944242288123e-06
-7.5964303180048695e-06
4.891775259471887e-06
3.1523303857418106e-06
5.3145488462065465e-06
5.6838697813361775e-06
6.003021995645857e-06
-2.448215788829166e-06
-1.7867660995097787e-06
-1.492271321010108e-06
6.325072375651505e-06
6.594494393554517e-06
6.941650953469037e-06
7.294444831653521e-06
7.493538471979104e-06
7.888273083281682e-06
5.370513011538783e-06
8.23182170853303e-06
8.478113444629583e-06
8.809179491769343e-06
1.5772284769195228e-05
1.0181507594441181e-05
9.813550571645164e-06
9.481811689700394e-06
-7.024313139660297e-06
-5.867742906893466e-06
1.0579601493674865e-05
1.1065875725142723e-05
5.608506411681519e-06
-6.666781214731071e-06
1.1435305631838632e-05
1.1821271219396675e-05
-5.585115523867999e-07
4.395715171359643e-06
1.2085275659850183e-05
1.2398486440890285e-05
1.2783397993369041e-05
-8.290891591385753e-06
1.2919879802943687e-05
1.3224107364976334e-05
1.3567913511329916e-05
5.465723926868064e-06
7.444768795386031e-06
1.3748283557751874e-05
1.4050915014794353e-05
-1.397532679557e-05
-1.3216861935242554e-05
-1.3838322518896625e-05
1.433249639145882e-05
-4.338117268277829e-06
-4.235134569068474e-06
-2.224707344846648e-06
1.4584309446659977e-05
1.4812429763695783e-05
-3.250114674473832e-06
-6.537508523791634e-06
1.5021432173671103e-05
1.531445705827991e-05
1.5455372161354706e-05
1.801239492571466e-05
1.6008432494712705e-05
1.5671741060109164e-05
1.4584409145148345e-05
1.61162093447657e-05
8.822679713215591e-06
1.5736034379459454e-05
4.8561861974289375e-06
4.341741362663871e-06
-1.0344618953546575e-05
-1.05354707230637e-05
1.652793876810608e-05
1.6500947797315984e-05
1.6598896351995218e-05
1.6844104655060527e-05
1.5097016844636652e-05
1.4210766041886934e-05
1.4612765462913386e-05
1.6983171057598208e-05
1.7212027882003408e-05
-6.404486917384707e-06
1.722861890879293e-05
1.733203877849046e-05
-1.020537651634982e-05
-9.809300412583666e-06
-9.18033835689962e-06
1.73999253437004e-05
7.700215169109332e-06
1.7493061723511773e-05
1.7429432840020298e-05
1.0286932223972608e-05
8.870445517577877e-06
8.947594297360688e-06
1.7708786278283734e-05
1.8689003342342935e-06
4.524614573712269e-06
1.7760957332312832e-05
7.632598176953218e-06
6.84749014595697e-06
1.7807255432728335e-05
1.794152599742326e-05
1.795829925786168e-05
1.2428228766216884e-05
1.107897786445104e-05
7.220469551722214e-06
1.796455562072503e-05
4.94762303683779e-06
1.805298788539265e-05
1.8034837342059883e-05
1.8064453296405307e-05
1.8149850339611982e-05
1.8073225107733575e-05
1.5147365634287708e-05
1.7949167466295162e-05
1.6005169688588593e-05
1.482442450292121e-05
1.6051712693364037e-05
1.804101724604244e-05
1.7920033555811102e-05
-9.770609140666554e-06
1.779772591339436e-05
1.786538245333958e-05
-1.4489570486141572e-06
-2.1558295164700212e-06
1.7753430552212583e-05
-5.704532498005204e-07
1.7421512981775877e-05
1.7550542870128956e-05
-1.596785629991491e-05
-1.5141999947900714e-05
-1.5254601368611558e-05
1.7419552705629308e-05
1.7423813404841396e-05
1.732051737346273e-05
1.4678340081925024e-05
1.318914824837085e-05
1.718538823955711e-05
-5.795882733016541e-06
1.6843471879305414e-05
1.6849613660147373e-05
1.673041971757012e-05
1.6590996350839332e-05
-8.239870388944092e-06
1.6344195468475012e-05
3.7504002888565374e-06
1.606651497894956e-05
1.5780295091720124e-05
1.5565718368887367e-05
1.530396193149684e-05
7.742723411426353e-06
1.4754702074240076e-05
1.488151000527974e-05
1.4442332194931299e-05
1.4221304521922891e-05
1.4026919234608878e-05
1.3900586532112613e-05
-8.913678993863905e-06
1.3599793806976116e-05
1.3428303998390548e-05
1.3143574615804755e-05
-1.2807002416664687e-05
1.2834522013612711e-05
1.0043933607983301e-05
9.666415309741028e-06
9.546431412205764e-06
1.2450262301600512e-05
1.2149767879272932e-05
1.20023232442906e-05
1.1632197351292285e-05
1.6348660287795475e-05
1.5765235972605187e-05
1.562942004324705e-05
1.1282906404746001e-05
-8.9887593976736e-06
1.1064317603990072e-05
-4.813566193401406e-06
-4.145828768352896e-06
-5.268584272985991e-06
1.0743650342705443e-05
1.0417335362914461e-05
-3.823249626328656e-06
1.0013355037884077e-05
1.4021535209030518e-05
9.638773979842217e-06
-1.0512908048172452e-06
9.319263474830708e-06
8.800826293638943e-06
8.58104990853636e-06
1.3981158645267844e-05
1.3201100801301376e-05
1.3625096512415575e-05
8.153006489788234e-06
-1.6455379168835859e-06
6.988652718206951e-06
7.408625943664427e-06
6.502005218093406e-06
6.707300339493097e-06
1.3400239256533822e-05
1.151790472083511e-05
6.357007974419564e-06
6.0881450314135915e-06
5.773274879253989e-06
5.416621234957466e-06
5.962781985657792e-06
5.040701984002259e-06
4.651363215916117e-06
-1.0992337334433649e-05
4.103691633797508e-06
1.0342558792104018e-05
1.0938116822745292e-05
3.5610028617500544e-06
3.0884549411731146e-06
1.4778139335184386e-05
2.5184994376080816e-06
1.1209722363714293e-05
2.0364992823930047e-06
1.689493205792152e-06
1.2709579677540879e-06
8.748359038377934e-07
7.94866844516674e-06
4.5957680802377617e-07
-3.7867685999903125e-08
9.883658754896742e-06
5.7080185964829845e-06
-7.005656639219963e-07
-1.617775729772828e-05
-1.4728382203422394e-05
-1.2265429047719117e-06
-1.0478484118766077e-05
-2.5204942242367746e-06
-2.0971577014069864e-06
-1.4679420579908244e-05
-6.699153573442773e-06
-3.482194466687763e-06
-5.89618356042474e-06
-2.8837807634859195e-06
-3.295402167933192e-06
-1.5762305948409486e-05
-1.4448050554900176e-05
-1.5233459783242388e-05
-3.860096201661846e-06
1.5601514705676316e-05
-4.409670404708893e-06
6.222421043494504e-06
-4.7896191684150215e-06
-5.259902914441431e-06
-5.5771414245704156e-06
-5.913981815483155e-06
-6.3291897333408285e-06
-6.764217541879436e-06
-8.160539826180302e-07
-7.199311019961425e-06
-7.601188669611145e-06
6.949045012971097e-06
5.776204016068149e-06
5.1012232237034994e-06
-7.969163133906333e-06
-8.340627054008017e-06
-8.736028720740224e-06
7.4902067522344306e-06
4.520336320216273e-06
-9.009614360337432e-06
-9.488505890279332e-06
-9.851227160112385e-06
-1.0093078925462457e-05
-1.6277274674513162e-05
-1.0959343954093364e-05
6.82808194948546e-07
9.061164700443841e-07
1.2727149381817865e-07
-1.1300621157414247e-05
-1.1469677772864333e-05
-1.1859411109435026e-05
-1.2140990147091747e-05
-1.243293254172078e-05
-1.2655235586005289e-05
3.445948917994456e-06
-1.2801343669311274e-05
-1.2875617026463634e-05
-1.3346875031884447e-05
-8.975681870774524e-06
-1.35789313845914e-05
-1.3911505667047376e-05
-1.2832438226563737e-05
-1.335826689263699e-05
-1.2459259939963977e-05
-1.4136453885388316e-05
-1.440636656758378e-05
5.989889411783407e-06
-1.4750999243847569e-05
-1.5006158050104307e-05
-9.855008832891873e-07
-3.299133806258872e-06
-1.1849927692550325e-06
4.924765583056728e-06
-1.52985357393432e-05
-1.5386934976774457e-05
7.187943650322325e-06
-1.5615152783659492e-05
-1.5930393423866637e-05
-1.605872291159225e-05
-1.6311945054975496e-05
-1.7830279693122697e-05
-1.678801074556496e-05
-1.643760910593166e-05
1.6961409512997547e-05
1.697062933881885e-05
-1.693560139003973e-05
-1.6901413607224316e-05
-1.757552915456228e-05
-1.7834063538910762e-05
-1.0081839462276366e-05
-9.524422779054184e-06
-8.318101789901478e-06
-1.7763385476567183e-05
-1.7785526477299676e-05
-1.7860294996666243e-05
-1.7818714577807602e-05
5.152145749335438e-06
-1.78905672755508e-05
-1.791198772459043e-05
-1.8048694501349524e-05
4.398200535669095e-06
-1.7966388570679868e-05
-1.8029387329129852e-05
-1.8023576203285e-05
-1.7662895123104807e-05
7.017576462339762e-06
-1.337260111802921e-05
-1.1254435230554824e-05
-1.2197843470891295e-05
-1.803291828312746e-05
7.522607350994678e-06
-1.796718762259401e-05
-1.8006504655732378e-05
-1.7957851365635255e-05
-1.7856498373916737e-05
-1.7946065882232027e-05
-1.4012664211040265e-05
-1.769053521767264e-05
-1.7762136510956775e-05
-1.7727605784897297e-05
-1.771560754862721e-05
1.2756072748655337e-05
-1.740080188603359e-05
-1.74579020931163e-05
1.4538617517989165e-05
1.2245960425677141e-05
-1.733816981554545e-05
-1.716382470347218e-05
-1.7137637073398147e-05
-1.697077207390493e-05
-9.067332077028114e-07
-1.6756022361278773e-05
-1.6649739031564226e-05
8.590388859516524e-06
-1.651873176757818e-05
-1.6049790699487332e-05
-1.5694835407977356e-05
1.5427871663431827e-06
2.9961726627438897e-06
-1.5507119087026463e-05
-1.542856241253235e-05
-1.566473630980217e-05
-1.5605956915093497e-05
-1.542511817422396e-05
-1.1428999685464107e-05
-1.2687513027132074e-05
-1.5098225120901011e-05
-1.4763068151822626e-05
1.7168412873412892e-06
-1.4568923007468227e-05
-1.4302708036637188e-05
-6.391779197723512e-06
-1.347523486023582e-05
-1.3620771877794054e-05
-2.6820759691283256e-06
-1.31020141892501e-05
-1.2848852447157277e-05
-1.2747478144380211e-05
1.6679135063089226e-05
1.6781291169368937e-05
-1.2377411696258267e-05
-1.2065902227766026e-05
-1.1933402533567768e-05
3.2504900876649215e-06
3.5703286768707645e-06
-1.1593691477273634e-05
-1.0614706981090904e-05
-1.1208585556999713e-05
3.769851617093324e-06
3.582351631811526e-06
-1.0800896650524294e-05
-1.054797019140866e-05
-1.0256974518313429e-05
1.1108764372454826e-05
1.0725450103742341e-05
1.0077653525330843e-05
-1.0019515727869812e-05
9.903201124695262e-06
8.140458036784899e-06
-9.66920783325535e-06
-9.401301315500632e-06
-9.074446735659006e-06
-1.6775102487495562e-05
-1.6295586281652884e-05
-8.730104059918711e-06
-5.880896977575278e-06
-4.930149137068325e-06
-8.391788069493743e-06
-5.62088217303947e-06
-7.979003564472427e-06
7.295619349091545e-06
-7.625939655250287e-06
-7.351370011380405e-06
-6.9285871258437e-06
1.039998773197607e-05
-5.482830679228779e-06
-5.96001336449287e-06
1.3371132528198695e-06
2.3138720345869925e-06
-5.0482770168169405e-06
1.1190020086638737e-05
9.964259020699937e-06
-1.7273604792371432e-05
-1.6920986536313477e-05
-1.6472450334138087e-05
-4.504405222416518e-06
-4.164272915246194e-06
-3.7587283942870603e-06
-3.4107797224758533e-06
1.6514173300179825e-05
-3.007383114599899e-06
-8.853513107638487e-06
-2.5448222780105425e-06
-1.315578783376303e-05
-2.045515340631456e-06
-1.7205973600638697e-05
-1.7194586697962238e-05
-1.616699215929689e-06
-1.1758485602077202e-06
-1.0470106565344537e-05
-1.0909295773783844e-05
-7.702446047404544e-07
-3.7610549378203625e-07
9.130913567711203e-06
1.2230202782171493e-05
-7.55308610757125e-08
-6.837373181000499e-07
5.318516350808606e-07
-5.339445277794711e-08
9.131343562707017e-06
1.4424250323243943e-06
2.1196014001841378e-06
2.5880190703402404e-06
1.5513498805809376e-05
1.4785839272726779e-05
3.079048869595404e-06
-8.354605908471476e-06
-7.739446957123164e-06
-7.695232813703092e-06
3.5741077258764425e-06
4.25459641547753e-06
-1.233860401084267e-05
-1.1983357009071252e-05
-1.2965422436880041e-05
-3.8075387655875964e-06
-4.802762953467877e-06
-4.257311499945362e-06
-1.6873689161934194e-05
-1.592911336039559e-05
-1.627735914425736e-05
-3.4657379305522725e-06
4.812838407033043e-06
5.6703974750419605e-06
-1.3064383437402271e-05
-1.3310415225049646e-05
6.152745984556055e-06
7.054594644992454e-06
6.539457583774113e-06
6.991659810217929e-06
-8.192426449283927e-06
-7.215565372064511e-06
-1.6917805095946786e-05
-1.6433857548921156e-05
7.908772873441086e-06
-1.1578158102311413e-05
-1.2266238424346234e-05
-1.1611149021534714e-05
-5.588438342350493e-06
-5.125497148993289e-06
-5.4214849577258895e-06
1.605419138202782e-05
-1.629008809801082e-05
-3.2978437117607117e-06
-2.807515848451236e-06
-1.569961494743074e-05
-1.4796355455853623e-05
1.0076880735391645e-05
9.615667080421025e-06
1.0562542278168197e-05
9.690684415778116e-06
-1.4438990982022312e-05
-1.543430422977935e-05
1.4867492501893746e-05
1.1530901442968151e-05
1.0150532577866571e-05
1.530800875969225e-06
6.322289642658696e-07
-1.421955087560784e-05
-1.386735359955609e-05
-1.3791752031889299e-05
1.1855539240122137e-05
1.320859822667847e-05
1.57755472737453e-06
1.4106442091021413e-05
1.3406269358774758e-05
1.3802846774484994e-05
-7.487458563054835e-06
1.4194046276562909e-05
-5.525929159275366e-06
1.4506266677066556e-05
9.603517169426236e-06
1.4855635237568276e-05
1.4795419285319416e-05
1.7545042005328427e-05
1.5774426394716734e-05
1.6143419580756662e-05
6.9833915939150745e-06
1.648286962479291e-05
3.1003513315660376e-06
1.6678587525419776e-05
2.3384327625527004e-06
9.365575617308903e-06
1.688416748306509e-05
1.6809717452571627e-05
1.4206014276391829e-05
1.3333670207320508e-05
1.6850529356448903e-05
8.94168444830563e-06
8.002929450957597e-06
8.463171733882174e-06
-1.593671021542212e-05
-1.5777750007587758e-05
-1.511364835566146e-05
1.7336008196749833e-05
9.550176948795252e-06
-1.5556673264453592e-05
1.712751260669455e-05
1.7453657818306822e-05
-1.356420560525605e-05
-1.2537693631513365e-05
-1.3641548831191757e-05
1.1241982047195055e-05
1.0467004723133505e-05
1.752725203441014e-05
1.753990961049507e-05
1.2629689926635005e-05
1.1963463113603783e-05
1.188386526739954e-05
1.7592713580591856e-05
1.763866306264477e-05
1.7787141729019787e-05
-3.1471258971902276e-06
-3.6371035835074725e-06
5.439125287319322e-06
4.932382000790144e-06
1.506432351669258e-05
1.7422891776076927e-05
1.7329361359336683e-05
1.6693699222837133e-05
1.7323962461194022e-05
-1.6169072250443398e-05
-1.2911051046176564e-05
-1.6529834270225677e-05
-1.6399005934217002e-05
-1.0724357409713071e-05
-9.062086013164406e-06
-8.492629635289215e-06
-1.2712340710493192e-05
1.701098912501386e-05
1.6973216104476495e-05
1.4790924691993839e-05
1.6857589590309003e-05
-8.240498359771528e-06
1.632503849647586e-05
9.782519376409922e-06
1.1463411469381306e-06
1.6196677081071618e-05
1.2256497917532901e-05
1.2107954718709913e-05
-1.803951142146116e-07
1.5918131549828294e-05
1.5517393756484528e-05
1.5281340246457272e-05
-1.3235880565401565e-05
-9.842753987052437e-06
1.4987693580269654e-05
1.6335530579078633e-05
1.4339101493081501e-05
1.0125614553686923e-05
1.3775112824762128e-05
1.3471838713628339e-05
-1.115071928192134e-05
1.1811749886640745e-05
1.3130660849804353e-05
1.2665412580088813e-05
1.2352578706123115e-05
1.5746805658014753e-05
1.1932576375218188e-05
1.1655428214044033e-05
8.35790874810803e-06
8.124079555639173e-06
7.519978795543545e-06
1.1185697084579103e-05
-1.6745724909673595e-05
1.07994610541733e-05
1.053883383223578e-05
-1.4854657093612048e-05
1.0291592046366512e-05
9.835566080509858e-06
6.472492570201241e-07
9.524831715456832e-06
-1.6622191577187275e-05
1.3915551325544777e-05
-1.9452145444373187e-06
6.422155698639781e-06
-1.548186342129211e-05
-1.4264579805248337e-05
5.91630309397463e-06
5.412744658795692e-06
2.640132882479194e-06
2.1014103576303845e-06
4.843052261603114e-06
1.71185612582528e-05
1.7039301303426386e-05
1.6473682012036106e-05
1.7225272024040183e-05
-9.941779163600776e-06
-1.1466413256728942e-05
4.232365335470066e-06
3.7327356643126446e-06
9.423341163117972e-06
-7.0488976244186675e-06
3.1501002071817726e-06
5.125136443884374e-06
-5.679358414127338e-07
-1.2835931701684972e-05
1.581884030237068e-06
9.191967587092937e-07
-5.9053479901527495e-06
1.305671736736365e-05
-3.7656239510694287e-07
-2.434099949211161e-06
1.579136238682116e-05
-1.03957658247075e-05
4.2207222599798406e-06
3.8520262933260705e-06
-1.0866328671795962e-05
-2.983528864797633e-06
-8.444682400065656e-06
-3.484245519427368e-06
-8.86597556276382e-06
-9.78671116567813e-06
2.4369523523740024e-06
-3.996292984299174e-06
7.304527138870101e-06
1.0094051130343273e-05
8.929002044883862e-06
-5.216977618657422e-06
-1.1481418610529416e-05
-5.540413610067064e-06
-5.983904789336801e-06
-1.3991354502787237e-05
-6.366809748675782e-06
-6.922853009440295e-06
-7.481253864132032e-06
7.314892270636956e-06
-7.969560873412807e-06
-8.407746774401046e-06
1.959187010322287e-06
-1.5819794509970695e-05
-9.931650886902219e-06
2.7857995437811344e-06
-9.466394136566919e-06
-1.0910690902854824e-05
-1.1192333333472656e-05
-1.2559507788127882e-05
-1.1619664384112406e-05
-5.6196982808222685e-06
-1.2082818667319086e-05
-1.2298144971842012e-05
7.6472154291318e-06
7.725863355978815e-06
-1.2974278859357961e-05
-1.3491909213099888e-05
-1.3945439070943155e-05
1.1458370670953913e-05
-1.3689891775645798e-05
-1.4008037440171759e-05
1.3102444644438706e-05
-1.444035034362181e-05
-1.4668188294787649e-05
-1.7521587702347515e-05
-1.7411160059697436e-05
-1.6797955628188027e-05
-1.4913199645730648e-05
-1.4924752198890746e-05
-3.076726512022933e-06
-6.501680225556191e-06
-1.3844350035985057e-05
-1.545758021429259e-05
-1.584446275180307e-05
1.4594286080529249e-05
1.1889114585561277e-05
-1.502034778415182e-05
-1.4140664462112617e-05
-1.4594353691827733e-05
-1.4616828855418262e-05
-1.717136716028438e-05
-1.7543476604735734e-05
-1.7197722515261353e-05
-1.158125640974869e-05
-1.7435494767149686e-05
-1.7408843193807663e-05
1.1707832049082956e-05
-1.7541649638785634e-05
-1.7630148508542912e-05
-3.4501976129424824e-06
-4.75994964643153e-06
-1.76351140665385e-05
-1.748905257290262e-05
-9.508537342137175e-06
-6.43692673859594e-06
-1.7565709245905945e-05
-1.7353642758349622e-05
-4.777382067514683e-06
1.7615276109885074e-05
-1.1974122603556987e-05
-1.1060709722023317e-05
-1.702393406565238e-05
-1.7036322012634484e-05
-1.688196476421471e-05
-1.666885768911214e-05
-1.0697173216633624e-05
-1.6358095811833478e-05
-1.62862985144242e-05
-2.376056601526605e-06
-1.6012381129078057e-05
-1.5446295214105014e-05
-1.5124502075570273e-05
-1.5116824294799439e-05
-1.4937684482718065e-05
-5.9196985504104335e-06
-1.4757187418937413e-05
-1.4500106454828568e-05
-7.861987542303395e-06
6.339511874946674e-06
1.573007485311229e-05
-1.2291907246966424e-05
-7.310689510921662e-06
-1.1698681203348828e-05
-1.1547217814798588e-05
-9.110113741805965e-07
-4.235491452601898e-06
-1.2078895072205698e-06
-1.5281651417800962e-05
-1.1173384638090717e-05
-1.0741730030835687e-05
-1.0267394020318075e-05
-1.910378905307147e-06
-9.742087303726512e-06
-9.102296914038305e-06
-8.680484569128444e-06
-8.338944599904533e-06
-7.86892102744783e-06
-7.559367247856075e-06
-7.083617201365124e-06
3.3102650213893247e-06
-5.98933540709789e-06
-4.629435076582745e-06
1.3495713737416957e-05
-4.025103827468529e-06
1.1866709074689525e-05
-7.294394977755381e-06
-3.342683778177805e-06
-2.573913335698521e-06
-2.0656138601841916e-06
2.8401673869131498e-08
-4.5410278863438493e-07
-5.854612411600223e-06
8.29394790339118e-06
9.164044392259016e-06
1.261967803889284e-05
1.2384350487660982e-05
-8.138672618595543e-06
1.3156810735474471e-05
-1.4997975485158151e-06
9.075148495354131e-06
-9.69526664249333e-06
2.3684086608770752e-07
-1.0300911375827746e-05
-9.944533993443668e-07
-2.8448040077118953e-06
6.950985184652239e-06
-1.7484912556528482e-05
-1.2463394733778235e-05
-1.3934206202589618e-05
-1.695118884885092e-05
1.6753039468759753e-05
-2.040328405295882e-06
1.6788752513697232e-05
1.6320916952540674e-05
1.5824124446963283e-05
-1.7057516965460643e-05
-1.7022385773871744e-05
1.3259797995136306e-05
-3.1915998131065408e-06
-4.094029862723877e-06
-4.913021418281623e-06
-1.790624976952019e-06
-1.3915971455478355e-05
-1.4423238425019625e-05
-1.4197033482878948e-05
-1.437090471827077e-05
-3.0249217973606135e-06
1.671419556483804e-06
-7.439369960764955e-07
-2.581916523576532e-06
1.5396557197366412e-05
1.6338131844135146e-05
-8.481429443119095e-06
-1.454245941591493e-05
9.741487051546218e-06
3.7033044783284338e-06
-1.8636961083429613e-05
-1.8646053978877585e-05
-1.8401518084561507e-05
-1.8638249727495946e-05
-1.8430857384984168e-05
-1.8629416032768566e-05
-1.8367999095504003e-05
-1.861534590506473e-05
-1.8394587595330954e-05
-1.8597207864985585e-05
-1.833187270144476e-05
-1.8574728731058653e-05
-1.8351441033922122e-05
-1.8548019354474992e-05
-1.8268697260362995e-05
-1.8517085718879998e-05
-1.8213337088771182e-05
-1.8481959842122533e-05
-1.8259313185857476e-05
-1.8442664768060624e-05
-1.815770386529315e-05
-1.8399223979261202e-05
-1.8189438016511708e-05
-1.835165898163023e-05
-1.8108497856564402e-05
-1.8299989923023618e-05
-1.810716192845078e-05
-1.8244235978534548e-05
-1.798848635882021e-05
-1.8184413726938858e-05
-1.7926317673445008e-05
-1.8120543857284507e-05
-1.7894135348528932e-05
-1.8052626679266253e-05
-1.7880239241876792e-05
-1.7980733981766317e-05
-1.7760441868338627e-05
-1.7904667455548625e-05
-1.771474858178731e-05
-1.7825231668665845e-05
-1.7566836114857127e-05
-1.773949406670785e-05
-1.7496086560840814e-05
-1.7647537735632026e-05
-1.7405230106527444e-05
-1.7554572839328532e-05
-1.7316020635004093e-05
-1.7459199307335633e-05
-4.655477637258218e-06
-4.330116203446157e-06
-5.5388877037062955e-06
-1.7359575387816783e-05
-1.717283084773197e-05
-1.7256207206675712e-05
-1.703275344009009e-05
-1.7148973963221474e-05
-1.693411586415003e-05
-1.7037922827986563e-05
-1.6869640738928607e-05
-1.6923057354124326e-05
-1.666953060056549e-05
-1.6804392169940172e-05
-1.66456990309841e-05
-1.6681946128666466e-05
-1.6509412815236724e-05
-1.6555716237242035e-05
-1.6428233648914174e-05
-1.642578927575417e-05
-1.6257411296356162e-05
-1.629192373473501e-05
-1.6080052026102612e-05
-1.6155105519548716e-05
-1.5920363095162278e-05
-1.6011766261372994e-05
-1.5863768016142914e-05
-1.5694983444945433e-05
-1.5715676869445172e-05
-1.5536328566671407e-05
-1.5564512354274115e-05
-1.539615332775249e-05
-1.5409640557393323e-05
-1.5298789033027092e-05
-1.5251263339786113e-05
-1.5162062881157256e-05
-1.5089364246649133e-05
-1.4939464376236666e-05
-1.4923980673824257e-05
-1.4730736789422157e-05
-1.4755164578849303e-05
-1.4640055686923753e-05
-1.4582869663798126e-05
-1.4494495029417515e-05
-1.440743900854476e-05
-1.4268464277605334e-05
-1.422777764328582e-05
-1.4073417583296825e-05
-1.4044822853944799e-05
-1.3937118577107465e-05
-1.3860021510292592e-05
-1.3678186842392856e-05
-1.3672153209437877e-05
9.679515869110938e-06
8.901637246484081e-06
8.049982962882025e-06
-1.3481062659962704e-05
-1.3397491730043273e-05
-1.3286848648964017e-05
-1.3192375934076985e-05
-1.3089546034070494e-05
-1.303176092861615e-05
-1.2889204903979095e-05
-1.27994800599663e-05
-1.2685889233601846e-05
-1.2565782929547236e-05
-1.2479603657169836e-05
-1.2374336287614496e-05
-1.2270584701177274e-05
-1.221751754678942e-05
-1.2059930004856936e-05
-1.1966178380100022e-05
-1.1846423178659164e-05
-1.1754141184533402e-05
-1.1629415966962101e-05
-1.1582597201593814e-05
-1.1409918389960924e-05
-1.1349495506940008e-05
-1.1187737122799089e-05
-1.1168159057064107e-05
-1.0962998943634435e-05
-1.0914434724831551e-05
-1.0735749520418154e-05
-1.0647030226700927e-05
-1.0506047089691322e-05
-1.0444501206055681e-05
-1.0273984021560685e-05
-1.0147731940400074e-05
-1.00395088889919e-05
2.0011007914001505e-07
1.9865133789919294e-06
-6.588051047092991e-07
-9.803108187850552e-06
-9.797493683141413e-06
-9.566572546477854e-06
-9.51062794971505e-06
-9.327117193015604e-06
-9.212532554782372e-06
-9.083868758187785e-06
-8.97654627856738e-06
-8.83900926179806e-06
-8.592042544996433e-06
-8.644141931878851e-06
-8.343180599907944e-06
-8.351764496731869e-06
-8.092447893273168e-06
-7.891898424233142e-06
-7.839917934026491e-06
-1.1287022535559409e-05
-1.0871118667986295e-05
-1.2007562287259853e-05
-7.585651049778178e-06
-7.624443120386378e-06
-7.329709242727938e-06
-7.377294259530205e-06
-7.072157651914167e-06
-7.0853080044562615e-06
-6.813044096245993e-06
-6.835059813945417e-06
-6.552477667489798e-06
-6.5932053473714695e-06
-6.290340068126542e-06
-6.325653245655115e-06
-6.027341091483703e-06
-6.062851470595388e-06
-5.763896272970909e-06
-5.824914099959137e-06
-5.498316873926216e-06
-5.5444513547347566e-06
-5.230782464708012e-06
-5.253796228488771e-06
-4.962288679387105e-06
-4.879096746924517e-06
-4.692650822196721e-06
7.4809657844854045e-06
6.655736054511207e-06
6.013567424446315e-06
-4.421992498504054e-06
-4.501276417726006e-06
-4.150356414854406e-06
-4.177656508082681e-06
-3.877806198970892e-06
-3.7944936437713046e-06
-3.6043999440560816e-06
-1.2878826075750342e-05
-1.2793438944301396e-05
-1.1155614430271457e-05
-3.3301972595608207e-06
-3.4247118740922953e-06
-3.0552575958356037e-06
-3.1595234715628404e-06
-2.779640858294964e-06
-2.8604136050523914e-06
-2.503407438071307e-06
-2.5659280354487094e-06
-2.2266184097134408e-06
-2.260579278858821e-06
-1.9493356865214176e-06
-1.9896859815789267e-06
-1.6716222317463289e-06
-1.6400679754666437e-06
-1.3935421499911893e-06
-1.1438754770454076e-05
-1.1151611786144514e-06
-1.2628480415312342e-06
-8.36545964775903e-07
-9.706622402314622e-07
-5.577669558256152e-07
-6.942823176310133e-07
-2.7889131403523353e-07
-3.837538128779688e-07
3.911190090783768e-20
-7.885629607453657e-08
2.788913140347583e-07
2.8438756818667837e-07
5.577669558219123e-07
6.387307256740892e-07
8.365459647802368e-07
1.115161178615966e-06
9.497866073326124e-07
1.3935421500178598e-06
1.2508934474757325e-06
1.671622231735604e-06
1.519537670862684e-06
1.949335686535581e-06
1.775094630076106e-06
2.22661840968155e-06
2.0513339920350123e-06
2.5034074380582417e-06
2.3099174838566744e-06
2.7796408583039944e-06
2.6180123139760804e-06
3.0552575958317535e-06
2.901378117893149e-06
3.330197259558461e-06
3.150919220236344e-06
3.6043999440533673e-06
3.4028938071394095e-06
3.877806198922634e-06
3.642522903926862e-06
4.150356414900092e-06
3.938662160302804e-06
4.421992498493306e-06
4.242496229554998e-06
4.692650822245893e-06
4.47357344284464e-06
4.962288679445116e-06
4.749946378093661e-06
5.230782464743573e-06
5.0438307264399444e-06
5.498316873894758e-06
5.3263350216217315e-06
5.763896272981238e-06
5.549797405184337e-06
6.027341091429551e-06
5.817967784813708e-06
6.290340068219682e-06
6.0526502368668035e-06
6.552477667508341e-06
6.338264916221118e-06
6.813044096250921e-06
6.628839255287695e-06
7.0721576519164655e-06
6.886880507304198e-06
7.329709242709837e-06
7.111262352170882e-06
7.5856510498563374e-06
7.378877848079711e-06
7.839917934101364e-06
7.6084106860083465e-06
8.092447893255196e-06
7.872916960626772e-06
8.343180599896005e-06
8.108788526386509e-06
8.592042544896596e-06
8.383148867559973e-06
8.839009261790758e-06
8.697960483213307e-06
9.083868758177392e-06
1.025631113226864e-06
9.327117192995287e-06
9.019668565748835e-06
9.566572546522396e-06
9.320707555852185e-06
9.803108187875272e-06
9.553892374604094e-06
1.003950888893995e-05
9.908626987264974e-06
1.027398402144759e-05
1.0506047089628889e-05
1.0223266615709286e-05
1.07357495204039e-05
1.0482758269365352e-05
1.0962998943625973e-05
1.0734067142810632e-05
1.118773712295352e-05
1.0905884198563813e-05
1.1409918390016148e-05
1.1107528234566908e-05
1.1629415966955723e-05
1.1338347411124705e-05
1.1846423178751965e-05
1.1599483210217358e-05
1.2059930004769986e-05
1.1836210544620133e-05
1.2270584701098739e-05
1.1997920881054588e-05
1.2479603657236164e-05
1.2208617257432544e-05
1.2685889233437505e-05
1.2439622480893036e-05
1.2889204904048276e-05
1.2650234922392372e-05
1.3089546034031571e-05
1.2808008841789836e-05
1.3286848648971085e-05
1.3021141979976361e-05
1.3481062659919772e-05
1.3178415191225963e-05
1.3672153209574639e-05
1.339365427807105e-05
1.3860021510278862e-05
1.3621666100979223e-05
1.404482285404234e-05
1.382311196490049e-05
1.4227777643330373e-05
1.3964413499840278e-05
1.4407439008461826e-05
1.4150249175510652e-05
1.458286966380433e-05
1.4396675596583806e-05
1.4755164578745536e-05
1.489945011601786e-05
1.3156445751210973e-05
1.4539465120868323e-05
1.4923980673647522e-05
1.4619514751491786e-05
1.5089364246592123e-05
1.4812357613527099e-05
1.5251263339784088e-05
1.5010408541901498e-05
1.5409640557520344e-05
1.5129418181871291e-05
1.5564512354405733e-05
1.535821705677184e-05
1.5715676869566677e-05
-1.2531786988438854e-05
-1.3192486360399752e-05
1.5863768016123877e-05
1.5566792072438003e-05
1.6011766261290625e-05
1.580418984710971e-05
1.615510551959985e-05
3.780141834722239e-06
1.6291923734698728e-05
1.594780358574177e-05
1.642578927576485e-05
1.6160832547444482e-05
1.6555716237495118e-05
1.625646071982207e-05
1.6681946128661038e-05
1.643916860062952e-05
1.6804392169852708e-05
1.6923057354049584e-05
1.6600670124369322e-05
1.70379228276879e-05
1.6770615887153153e-05
1.714897396326113e-05
1.6835038865087405e-05
1.7256207206585456e-05
1.6953217728371446e-05
1.735957538794593e-05
1.710776158374657e-05
1.745919930723539e-05
1.7159401714090133e-05
1.7554572839034716e-05
1.7246159078448196e-05
1.764753773583833e-05
1.734473862881425e-05
1.773949406672037e-05
1.742880047577586e-05
1.782523166880991e-05
1.7576773929442284e-05
1.7904667455367418e-05
1.761299386660184e-05
1.798073398157671e-05
1.7700102694896854e-05
1.805262667905131e-05
1.781504596235309e-05
1.8120543857277697e-05
1.7816070753958777e-05
1.8184413726753385e-05
1.7933892778431152e-05
1.824423597869344e-05
1.7948684989099935e-05
1.8299989923110134e-05
1.8055174422284967e-05
1.8351658981575617e-05
1.8053322149517316e-05
1.8399223979068065e-05
1.8142700828857638e-05
1.8442664768724372e-05
1.811995714278927e-05
1.8481959839411702e-05
1.822610364370642e-05
1.851708572961274e-05
1.8212257294144935e-05
1.854801931482565e-05
1.8260923767550387e-05
1.857472887859822e-05
1.8352145033701977e-05
1.859720731361266e-05
1.8313579982530405e-05
1.861534796353753e-05
1.8335190541522552e-05
1.8629408345119377e-05
-1.4458152804806161e-05
-1.428142899530771e-05
-1.5022610113315984e-05
1.863827843204879e-05
1.8320032322305925e-05
1.864594681878041e-05
1.8310354505427142e-05
1.8637361069998503e-05
1.836877626252613e-05
1.862618902786232e-05
-1.856556227535328e-06
1.8623813012875255e-05
1.8286613422113995e-05
1.861353599940993e-05
1.834510309562693e-05
1.8599874283256837e-05
1.8279974349513133e-05
1.8581659757519772e-05
1.8290278168829197e-05
1.8559244763455458e-05
1.8532572455969507e-05
1.826559414404461e-05
1.850169349796995e-05
1.8303124045882043e-05
1.846662773319459e-05
1.8237654964067175e-05
1.8427401249294328e-05
1.8242090746503552e-05
1.8384036497209997e-05
1.81420149373307e-05
1.8336555055956294e-05
1.806897409604431e-05
1.828497680511209e-05
1.8077603777044684e-05
1.822932092662353e-05
1.797456534543116e-05
1.81696032589398e-05
1.7973915371305558e-05
1.8105846475414343e-05
1.784141129140138e-05
1.8038042751184434e-05
1.7836031293395633e-05
1.7966293456562134e-05
1.7696533679252183e-05
1.7890289372792357e-05
1.7635904586204156e-05
1.781124747149597e-05
1.7627959339674228e-05
1.77246987577577e-05
1.7484189766383912e-05
1.7632890222723313e-05
1.7371399202432175e-05
1.7541027901681555e-05
1.727093716637646e-05
1.74455674478363e-05
1.726135243256091e-05
1.7346181489445027e-05
1.7124746024195945e-05
1.724297136181195e-05
1.7055916152374066e-05
1.7135924267372623e-05
1.6903865670850393e-05
1.7025058359547508e-05
1.6793872557934292e-05
1.6910384925301247e-05
1.6751555051448657e-05
1.6791915972289664e-05
1.6596298059574304e-05
1.6669672540393397e-05
1.651506282063139e-05
1.654364497420907e-05
1.6338325575103842e-05
1.6413943918712968e-05
1.6211659494384438e-05
1.6280238897614683e-05
1.612989993424848e-05
1.614384613031167e-05
1.5890853739889146e-05
1.5999969329593836e-05
1.573185292205639e-05
1.5852235706792948e-05
-1.2382850880123912e-07
1.5705155248408014e-05
1.553960264123347e-05
1.5554025326638113e-05
1.544121781743493e-05
1.539945376423042e-05
1.52537653733867e-05
1.5241311114894923e-05
1.5042129020853059e-05
1.5079669754213951e-05
1.4914541265557331e-05
1.4800013698200744e-05
1.4745992182486834e-05
1.4680416553161825e-05
1.4573943549226734e-05
1.4537652960048683e-05
1.4398853718408196e-05
1.4332875194617722e-05
1.421920150186921e-05
1.4131202160000304e-05
1.4036573823047959e-05
1.396354159528484e-05
1.3852348777033883e-05
1.3825039913535665e-05
1.3664689233808606e-05
1.3618048262207035e-05
1.3473910139812143e-05
1.3424106498486335e-05
1.3279984441875287e-05
1.323636643175975e-05
1.308298295409381e-05
1.3078368538376163e-05
1.2882936932240479e-05
1.2871837901546855e-05
1.2679949579934874e-05
1.2641982943152624e-05
1.2473888307992177e-05
1.2423173420550999e-05
1.2265495345562106e-05
1.2268052492236757e-05
1.2055205603054414e-05
1.2061594187424739e-05
1.184175072882036e-05
1.1844870572361286e-05
1.1625138309926701e-05
1.1660622558215954e-05
1.1405948696277596e-05
1.1448208205122718e-05
1.1184103149775867e-05
1.1256472996014648e-05
1.095969600713616e-05
1.1045272365823964e-05
1.0732788854651433e-05
1.0831175636312155e-05
1.0503408531833008e-05
1.0615272563735182e-05
1.0271755826931533e-05
1.0381145746773014e-05
1.0037381014601846e-05
1.0162375719271291e-05
9.802239077531513e-06
9.940549050856458e-06
9.566086076925962e-06
9.739746104113456e-06
9.326140012407855e-06
9.48448636960151e-06
9.08347250278826e-06
9.243873667908992e-06
8.838913936720617e-06
8.988305766616742e-06
8.592325586222569e-06
2.926580829150131e-06
8.343824794389794e-06
8.643794373725226e-06
8.093461035921342e-06
8.351445386811069e-06
7.841300699413298e-06
8.049998742401178e-06
7.5874072676975975e-06
7.647105748284693e-06
7.331836594392446e-06
7.074674180400881e-06
7.361230898205923e-06
6.81589321663143e-06
7.0792300411903325e-06
6.555874635923861e-06
6.8594952934665855e-06
6.293507177955763e-06
6.5282827190543265e-06
6.033996645200843e-06
6.310325711322947e-06
5.763124396981586e-06
5.963660935935691e-06
5.5245645470613225e-06
5.6327567165098204e-06
5.157463542244404e-06
5.4534822628915485e-06
5.253407935137608e-06
4.8972836009109275e-06
4.959693193958037e-06
5.167713180875902e-06
4.345465782295214e-06
5.159490584282085e-06
4.163645256756862e-06
4.483211293203012e-06
3.868170885676265e-06
4.19664655743033e-06
3.6011410505736393e-06
3.8035858407225913e-06
3.325711142040505e-06
3.525508566953346e-06
3.0515181013169604e-06
3.21679834529743e-06
2.7761389333796225e-06
2.9102116321980604e-06
2.5002766974482728e-06
2.5722664220246384e-06
2.2238260989235905e-06
2.2368188823653143e-06
1.946891813727159e-06
1.9719301776434293e-06
1.66952555007475e-06
1.6455541655925405e-06
1.3917941262401832e-06
1.3523686173487763e-06
1.1137622062219283e-06
1.0299790060059635e-06
8.354968499890086e-07
7.88455231118459e-07
5.570670751906735e-07
4.2039185615309483e-07
2.785425305672468e-07
-1.603409338154575e-05
-1.4709868254210605e-05
-1.4766323637569745e-05
-5.035025312132834e-16
3.1480456840386916e-08
-2.7852297436257475e-07
-2.488841181070621e-07
-5.570320136197523e-07
-5.834902273439826e-07
-8.354426170162694e-07
-9.194751093763793e-07
-1.1136904945201384e-06
-1.3917042884933118e-06
-1.2721248985116953e-06
-1.6694179880682991e-06
-1.6031988236706022e-06
-1.9467659165558977e-06
-1.8925314375857988e-06
-2.2236842087502585e-06
-2.2507859664206495e-06
-2.5001100684570764e-06
-2.775981758027458e-06
-2.6069083061825113e-06
-3.0512383612913482e-06
-2.9438082163976996e-06
-3.3258196409826985e-06
-3.2519855366394565e-06
-3.599665821290473e-06
-3.5246684973212824e-06
-3.872717626356903e-06
-3.761091030975776e-06
-4.14491540527586e-06
-4.025199856507032e-06
-4.416201810223841e-06
-4.335420795287806e-06
-4.686510900870638e-06
-4.597241635501094e-06
-4.955809337238405e-06
-4.8768765748597696e-06
-5.223938135795749e-06
-5.207751212233678e-06
-5.491217736283077e-06
-5.451013994350468e-06
-5.756134127896775e-06
-5.719997575381521e-06
-6.019223680347212e-06
-5.988352349438758e-06
-6.2822310381571304e-06
-6.2079575511360415e-06
-6.543948317906442e-06
-6.474504980628214e-06
-6.804217142520033e-06
-6.749043210984959e-06
-7.062998301880217e-06
-7.013094290798987e-06
-7.3202511088249204e-06
-7.34821251477139e-06
-7.575813342698067e-06
-7.645363995233315e-06
-7.830014129510964e-06
-7.770274334205846e-06
-8.081308742500173e-06
-7.994678471550121e-06
-8.335249702573066e-06
-8.292785849683574e-06
-8.570514023257255e-06
-1.0148657878595874e-05
-9.019107671131953e-06
-9.549343986505666e-06
-8.867501182284155e-06
-8.650186694915514e-06
-8.92171780057262e-06
-8.785530629968177e-06
-9.88451404435622e-06
-9.596202157276375e-06
-1.014751653977645e-05
-9.92913680580784e-06
-9.644456686423871e-06
-9.456898034158713e-06
-1.0080046200976704e-05
-9.821259704779232e-06
-1.0260045198891422e-05
-1.01311628507622e-05
-1.0506415196826409e-05
-1.0389224549041e-05
-1.0731785093279681e-05
-1.0613290562439108e-05
-1.0959756617995834e-05
-1.080503435057273e-05
-1.1183853755955904e-05
-1.109433627531452e-05
-1.1405761391801854e-05
-1.1379433220537422e-05
-1.162491372470738e-05
-1.1841511680175949e-05
-1.1621524152178987e-05
-1.2054962325978094e-05
-1.1780210835542947e-05
-1.2265233754060135e-05
-1.2018730942447032e-05
-1.247359445053685e-05
-1.2259015354422236e-05
-1.267964424077908e-05
-1.2410980263789394e-05
-1.2882614727998095e-05
-1.2621769532131485e-05
-1.3082645601229284e-05
-1.28320365021188e-05
-1.3279631628766962e-05
-1.3052727379868993e-05
-1.3473542525054844e-05
-1.3194055340475195e-05
-1.3664305628347283e-05
-1.3361246751294662e-05
-1.3851954456520658e-05
-1.355561435753312e-05
-1.4036149907304856e-05
-1.3792743685092737e-05
-1.421876079159427e-05
-1.3949434656241583e-05
-1.4398412546278724e-05
-1.4151119344222581e-05
-1.4573484877879009e-05
-1.4272103542002509e-05
-1.4745520867905004e-05
-1.4480408484678136e-05
-1.4914056243138524e-05
-1.4601753648624134e-05
-1.5079171636252586e-05
-1.4796276258193529e-05
-1.5240799765569005e-05
-1.4971025918466737e-05
-1.5398930373065925e-05
-1.5199046630096519e-05
-1.5553486520823464e-05
1.4724797834303314e-05
1.443094091278089e-05
1.3347558732162753e-05
-1.5704614671352544e-05
-1.5378854617016922e-05
-1.5851643225699268e-05
-1.553294165521201e-05
-1.599936326284182e-05
-1.571910638781383e-05
-1.614326767708187e-05
-1.592215221119815e-05
-1.6279638598169487e-05
-1.540950166227167e-05
-1.4390486816629983e-05
-1.432199882367249e-05
-1.6413335379876323e-05
-1.6109813203882438e-05
-1.6543024837808477e-05
-1.6290554164941757e-05
-1.6669042016936624e-05
-1.6384032050016694e-05
-1.679127504710855e-05
-1.6556253676050715e-05
-1.690973392606816e-05
-5.335016111205677e-06
-2.695810448978587e-06
-4.274856611420938e-06
-1.7024397501196318e-05
-1.6709977388817652e-05
-1.7135253899800433e-05
-1.6838789327502794e-05
-1.7242291437237985e-05
-1.6982992420575336e-05
-1.7345493451002055e-05
-1.7080465202799885e-05
-1.744486719125834e-05
-1.754033211165037e-05
-1.72267478954805e-05
-1.7632137811985988e-05
-1.7374108512774924e-05
-1.772393875949972e-05
-1.740096400773675e-05
-1.7810529129321596e-05
-1.750693519636217e-05
-1.788955080471182e-05
-1.7653143095917072e-05
-1.7965551683074035e-05
-1.7708901162550456e-05
-1.803729361453703e-05
-1.7710041329198017e-05
-1.8105091513922746e-05
-1.780663420837059e-05
-1.8168842490699152e-05
-1.7931368466842597e-05
-1.822855478838199e-05
-1.7923847469576314e-05
-1.8284205631662322e-05
-1.7984694987897523e-05
-1.8335779219262526e-05
-1.8070217014390712e-05
-1.8383256369903886e-05
2.414259021159642e-06
2.810785898083658e-06
1.6741797521648866e-06
-1.842661721615971e-05
-1.8100459773638578e-05
-1.8465840181181826e-05
-1.819262334971955e-05
-1.8500902844557046e-05
-1.8189699743652888e-05
-1.8531779046513053e-05
-1.8284348217492587e-05
-1.8558449252723968e-05
-1.824436011448069e-05
-1.8580861686468078e-05
-1.8275179468561405e-05
-1.8599077396166373e-05
-1.8360629094941813e-05
-1.86127283793098e-05
-1.832838648439281e-05
-1.8623041268473032e-05
-1.8328252326883066e-05
-1.8625281293555918e-05
-1.8368528810771554e-05
-1.84408631419005e-05
-1.8094062899000332e-05
-1.800965401946682e-05
-1.80049672035533e-05
-2.461174284760909e-06
-1.7850894083564875e-05
-1.7852143789921326e-05
4.850456542128315e-06
-1.7796081356854417e-05
3.3405368359093982e-06
1.355692116620777e-06
-1.7764657023327503e-05
1.46189896612858e-05
1.3400876136862098e-05
1.4181837640471044e-05
-1.7602113931571766e-05
-1.7619663387888176e-05
-1.758817607189014e-05
-1.3882108267779999e-05
-1.7346566466140284e-05
2.872731073095255e-06
-1.7112004032528768e-05
-1.7161276882039022e-05
-1.7040582909214203e-05
1.6189885436178086e-05
1.4802539367077202e-05
1.6403700350874833e-05
-1.6994020736725024e-05
-1.680572986247273e-05
-1.666267079835804e-05
-1.657248864474956e-05
-1.6186083824919422e-05
-1.6290634867885275e-05
1.0952209454983294e-06
-1.61911034854353e-05
-1.5925931769128204e-05
-1.5680305514372372e-05
-8.808039679702587e-06
-1.4953139070387905e-05
-1.5175246056017412e-05
-1.5297967132408754e-05
-1.4599347662590943e-05
-1.4242654047895416e-05
-1.4522499147157429e-05
-1.4249965327937869e-05
3.6627530491234226e-06
2.095673082524328e-06
-1.386550268847706e-05
-1.3689354213997108e-05
-3.5036839665090423e-06
1.332617955090216e-05
-1.3291991587803616e-05
-1.2991565709011763e-05
-1.2802252045649832e-05
3.774680098327111e-07
-1.2452281881402159e-05
-1.2147278672972577e-05
-1.197728836580595e-05
-1.3362202073598147e-05
-1.346922933896132e-05
-1.1632290739459647e-05
-1.132170265558203e-05
7.533886286737816e-06
7.610393901039121e-06
8.490560578804039e-06
-1.094478563476046e-05
1.2377385738326855e-05
1.046001488688015e-05
1.1140219802987713e-05
-1.0594866080540434e-05
-1.0222667835583816e-05
-4.762044158719513e-06
4.42513672362551e-06
-9.784962333013358e-06
-9.483539835450202e-06
-9.103853944500934e-06
7.648346107446198e-07
-2.588952213240941e-06
-1.3259240410532637e-06
-1.923679180349091e-06
-8.084312952564922e-06
-1.359701217555071e-05
-8.35513160197064e-06
1.548852248303859e-05
1.4647176579070902e-05
-1.1903054338293992e-05
-1.064493223887816e-05
-7.486641365901494e-06
-7.146643356872852e-06
-6.808335496164136e-06
-6.4605510126352105e-06
6.329216149251225e-06
6.457867449252555e-06
5.459898586526383e-06
-6.089141969049201e-06
-5.745449707296944e-06
1.5234413962565546e-05
-5.351687822933106e-06
-4.976122823364245e-06
1.2286470570793407e-05
1.0981830850980908e-05
1.2275700008629263e-05
-4.593509241504667e-06
2.0595518843321874e-06
-4.253300237843852e-06
-3.7953966131016664e-06
-1.2490644254797672e-05
-1.1223945283868499e-05
-1.2578145622471305e-05
-3.4673612447979767e-06
-5.225509608856794e-06
-4.101365984480419e-06
-3.0407981257049466e-06
-1.4939122781946726e-05
-1.49337218314307e-05
-2.6217969260384003e-06
-2.3228655900785023e-06
-1.91911770200092e-06
1.0543319599999617e-05
1.05321437768498e-05
-1.5662642940893532e-05
-1.435036263563967e-06
-1.5380110907187493e-06
-9.574447211508596e-07
-5.347963385093569e-07
-1.8211168498934756e-07
1.2437678609705613e-07
4.307832667424629e-07
9.950515152076844e-06
1.5065821068764038e-06
1.0129332481967782e-06
5.672515852391155e-07
-6.985489860420378e-08
1.1001867330707257e-06
1.9905085012564173e-06
1.3002972021883292e-05
2.434621215312053e-06
2.8733046835446445e-06
-1.6048866415959674e-05
-1.5059200848728893e-05
3.278114029252386e-06
-1.593730150686014e-05
3.6256905970208577e-06
4.150645320706288e-06
-3.9126908840584345e-06
-4.1313962087203225e-06
-3.268676592444379e-06
4.496384714935047e-06
4.864323348053389e-06
5.2488604174472975e-06
-6.854987646336638e-06
-6.375805457486489e-06
5.669967578883456e-06
-3.351419806555391e-06
6.0112813196798405e-06
6.4439669105192906e-06
6.82077869942007e-06
7.264761319655126e-06
-1.95405558906023e-06
7.68560233428552e-06
5.729306666301978e-06
8.186888375410665e-06
8.631054349039594e-06
9.050647906910548e-06
9.568953562694735e-06
1.6187614319294347e-05
1.055014410027125e-05
1.020101885953869e-05
1.0731835056045982e-05
1.1013149324395008e-05
1.1308487835201316e-05
1.1660891231739018e-05
-4.1500930828600895e-06
1.1852143851654153e-05
1.2154473342790727e-05
1.2411241218941425e-05
-2.7175991202661257e-06
1.268637784911169e-05
-1.3839103908903343e-05
-1.3234220668572146e-05
-1.4111711886687998e-05
1.3047500358079058e-05
1.3351812846016526e-05
1.3649437017379044e-05
1.3783881532088218e-05
3.954771231522268e-06
4.4736599165022676e-06
3.5141325774582413e-06
1.4006501398798937e-05
1.3389189855503753e-05
1.4306694597170986e-05
-1.6263950848431462e-05
-1.5561269062031216e-05
-1.540013939246082e-05
1.4478343254712515e-05
1.4758706775539092e-05
5.599627492980875e-06
1.4984968392861837e-05
-5.506716156014394e-07
1.5217597910004482e-05
6.521408330707071e-06
1.542315958097774e-05
1.546739082335802e-05
1.585093692769826e-05
8.912353301227928e-06
9.178830080374261e-06
8.070625129838066e-06
1.5995203573094805e-05
1.7941467732691384e-05
1.6543175653805975e-05
1.645487838679003e-05
-1.5790974173061202e-05
1.6820058485510392e-05
-7.649120820389118e-06
-7.137527288643575e-06
1.6872773428967552e-05
1.702751494380482e-05
1.705054042265464e-05
1.721214694189997e-05
-1.5389513053736795e-05
1.739727447479453e-05
1.7485007501362344e-05
1.1376295683351079e-05
1.760309902875282e-05
-1.3349699465351366e-05
-1.3425980369274254e-05
1.7702082819787497e-05
1.776568959674402e-05
4.289765974779475e-06
1.7869371658612937e-05
-1.2800953618126538e-05
1.7890169536545216e-05
1.8045352505023066e-05
1.7968914321344153e-05
1.8029408344127344e-05
4.3395889786332126e-06
1.7937528866740757e-05
1.793866998687218e-05
3.1038551271822006e-06
-1.608600475825327e-05
1.7949456000415742e-05
4.983476851190206e-06
4.976039760275559e-06
1.7916515182177076e-05
1.4617905807954294e-05
1.7947388835551616e-05
1.797278185148474e-05
6.361060930966595e-06
6.804639035421816e-06
8.240680653924417e-06
9.068898848944228e-06
1.7759829193435035e-05
1.7707149519146462e-05
2.4031204161464603e-06
2.4134274682915913e-06
3.943631845494315e-06
1.763440970777711e-05
5.490898628117165e-06
1.7458659915387663e-05
6.02973899514603e-06
1.711450409565141e-05
1.7283335229268583e-05
1.7063800920197e-05
1.691864301080693e-05
1.6873894597026766e-05
1.6685753417306787e-05
-6.1902766152939215e-06
1.6486156846191326e-05
1.6424693160481227e-05
-1.0777401191988636e-05
-9.20110303686943e-06
-1.1422755894410577e-05
1.6197302556888137e-05
1.593749474725035e-05
1.5831527579007223e-05
-7.553423557078549e-06
-6.958816515358427e-06
1.5298928730660822e-05
1.5314783884888853e-05
1.518066388691641e-05
1.4871961031577758e-05
7.586076726393279e-06
1.4367586546715879e-05
-1.757575963445365e-05
-1.6775365225344726e-05
-1.702472627629075e-05
1.4061012460476052e-05
1.3741474832791251e-05
1.3611758304073423e-05
1.3326625697167446e-05
1.3158410961494522e-05
1.2915680255850502e-05
-9.79329629849375e-06
1.2625497269090475e-05
1.2220665389304426e-05
1.2074594611913064e-05
5.196897694500468e-06
1.177669335047562e-05
1.1524600078338636e-05
1.0730089829079587e-05
1.0145310803052779e-05
9.550060789767617e-06
1.1185935698848975e-05
1.0779873536477971e-05
1.556871934713877e-05
1.0389259031313104e-05
9.951467121567477e-06
-8.637089024891372e-06
-9.816632699579942e-06
-1.0788491598800452e-05
8.492670684530378e-06
9.597547378882902e-06
9.184423423150216e-06
7.8983328051153e-06
8.969577422598617e-06
8.63096754953482e-06
8.32668883995035e-06
7.990889483658117e-06
-2.423453728952935e-06
6.861574047492476e-06
7.224055526107687e-06
6.106387679259484e-07
1.2244074579484896e-06
6.579201057489627e-06
6.305741247351561e-06
5.575607895585318e-06
5.112337292336216e-06
9.266331932733823e-06
7.16668075706406e-06
8.86128596159338e-06
4.3927663818523765e-06
3.843078420392437e-06
3.591477366581686e-06
3.2071158084390912e-06
-1.6420561666203116e-05
2.6596975703701136e-06
2.1250048629924995e-06
1.7727481113133252e-06
-1.6389920508585428e-05
1.3133054429195231e-06
8.884898952789314e-07
5.427627636084883e-07
-1.3226387030318872e-07
1.3718720828542177e-05
5.574783869599046e-06
6.080527350720263e-06
7.405725747044941e-06
-4.1369785711426857e-07
-5.031026018656876e-07
-8.45391696178282e-07
-1.1342778471343791e-06
-1.4547929806202036e-06
-1.7964804248872912e-06
-2.103570117558533e-06
-1.138909011835827e-05
-3.4524208825569567e-06
-3.1384179243683273e-06
-2.811857573741631e-06
-3.77176370896312e-06
-1.9007373840809738e-06
-4.161211373814211e-06
-4.652129795419353e-06
-3.1153201963432644e-06
-3.641181040880422e-06
-5.153778925983411e-06
-5.616646416858423e-06
-5.981034058998219e-06
-6.309202228634826e-06
9.002851375562305e-06
-6.730314394598337e-06
-7.177955529781836e-06
6.416670806592691e-06
-7.691859847145956e-06
-8.193136149217782e-06
-8.68884242525574e-06
1.5787449292584104e-05
1.5797235516296604e-05
-9.157870314541869e-06
-9.562579064138627e-06
-9.804323938449954e-06
-9.39179776264579e-06
-9.61773951852945e-06
-7.408857497294973e-06
-6.1347081849991075e-06
-9.981824855331467e-06
-1.0412911917774876e-05
7.990394466537657e-06
-1.0760273616275084e-05
-1.1052991597263022e-05
-1.6844262992570053e-05
-1.2024940407805639e-05
-1.1604522564294565e-05
-1.205845211762622e-05
-1.2199712059203457e-05
-1.2507827952112241e-05
-1.2827634524204207e-05
3.2897588434046587e-06
2.5427044077438023e-06
-1.2966314116385612e-05
-1.3183236860832748e-05
-1.3591119160685587e-05
-1.4356542137599046e-05
-1.2450418557551575e-05
-1.3896761695869747e-05
-2.5712144857447747e-07
-1.4220124701254252e-05
-1.673909563013358e-05
-1.5741177431306837e-05
-1.4423800224666464e-05
-1.4658758730673691e-05
-1.4821882182895191e-05
1.1548498926424301e-05
1.2355394503384678e-05
1.1293867900463115e-05
-1.5068871556858707e-05
-1.0159211527781944e-05
-9.456833018717078e-06
-1.5146483100852249e-05
-1.540495469577807e-05
-1.5545263649295698e-05
-3.788716453125681e-06
-2.9592194349463564e-06
-1.5749460562855887e-05
-9.101602250863103e-06
-1.1330787807666642e-05
-1.5998058643324363e-05
-6.370895665726812e-06
-1.6186682044303157e-05
-2.9526630443519954e-06
-1.6363988644801238e-05
-1.6529446421927545e-05
-1.6625890546699742e-05
-1.1451968712429433e-05
-1.7159839693517097e-05
-1.7050659471214082e-05
-1.589868799901152e-05
-1.5237278405392808e-05
-1.735166139231843e-05
-9.664315836182043e-06
-8.333554469311381e-06
1.0523256487569215e-06
5.511446461187322e-07
1.1514717329057055e-06
-1.742629876911267e-05
-1.7627622305991127e-05
-1.7602349360461278e-05
-1.772433055022599e-05
4.496479021664872e-06
-1.7669338287436563e-05
3.034488621325078e-06
-1.7818528514981204e-05
8.972790392965544e-06
-1.794885381914745e-05
-3.1934279741918727e-06
-2.6703892784309786e-06
-1.7850815572108776e-05
-1.8014608830917597e-05
1.3324137587841775e-05
1.2583046296166409e-05
-1.793500213693286e-05
-1.8013845648574334e-05
-1.547249045446984e-05
-8.482668803825737e-06
1.6801700454999057e-05
1.5752427792751233e-05
1.616058371803717e-05
-1.81586353216411e-05
8.377212176669629e-06
-1.7474980194647666e-05
-1.7341045376903182e-05
-1.738512301988463e-05
7.120383907691187e-06
7.1227133273493394e-06
-1.709461457168561e-05
1.4758843795137354e-05
1.4345869205470194e-05
1.5183188685804277e-05
-1.7269405330303765e-05
-1.7139118215222286e-05
-1.1292429426130807e-05
-1.033622319161143e-05
-1.033457942245768e-05
1.5441306635101662e-05
1.5399357766679552e-05
1.413257876631666e-05
-8.434350619474568e-07
-1.2299212237006482e-06
-2.51465860903896e-07
-7.50407151351455e-06
-1.6877606614526332e-05
-1.671681667690689e-05
-1.1659645293605564e-05
-1.1054313472053722e-05
-1.6634603509867844e-05
-5.314758878214945e-06
-1.6332340822308966e-05
-1.6179124524117453e-05
1.2613885124944695e-05
1.1940009243318453e-05
2.464754244404516e-06
3.5992624170970432e-06
-1.5807192566454054e-05
1.2340375996545943e-05
1.1698186188787067e-05
1.1351274053215865e-05
-1.67712852247347e-05
-1.681670413181974e-05
-1.6308001280934276e-05
-7.466168121948391e-06
6.726874262241378e-06
1.612667172848151e-05
1.550539440928271e-05
-4.696933561226189e-06
-4.861162625641669e-06
-1.4400152713202768e-05
-1.473984537912893e-05
-1.3961380932672905e-05
7.444451842896196e-07
-6.041337641556917e-07
9.695207750935589e-07
7.993218136701984e-06
-1.3311522641343445e-05
5.200584728366085e-06
1.6803567237055265e-05
1.703719852825293e-05
-1.0644188601639394e-05
-1.0918397441573636e-05
-1.0334216437271856e-05
-1.2808125242914758e-05
-1.1670898479692984e-05
-7.893457270152016e-06
7.3581121167754445e-06
-1.118263319416008e-05
-1.0787098114602194e-05
-5.48336015685285e-06
-1.0273478169645877e-05
1.4491949751498927e-05
-9.735361036009073e-06
-4.175524288362194e-06
-9.234235652768156e-06
9.741135838904632e-06
1.0120935142305746e-06
-6.86623335968908e-06
-6.446590370434377e-06
1.590275157757346e-05
-6.122382790971898e-06
1.0342796558414703e-05
-5.669375009394488e-06
1.6678874467881806e-05
1.0091340644717805e-05
-5.1776230395128975e-06
-4.7103792190552434e-06
9.531104539087599e-06
1.005123706764583e-05
-4.149795920505155e-06
1.3538279897233649e-05
1.3472538495118526e-05
1.1975013060606792e-05
-6.588311816109728e-06
-7.09415707235684e-06
-6.287953888259922e-06
-3.2720765644305364e-06
1.314878294040694e-05
-5.581655230264168e-06
-2.698257006596868e-06
-2.2041038762093458e-06
-9.306243368784967e-06
-8.496838393602753e-06
-8.340396036201476e-06
1.2920975621994501e-05
1.3422088886036641e-05
-1.701231932128719e-06
-1.2015982694447662e-06
1.1431728440845603e-05
1.2060491799803714e-05
1.1256562283803396e-05
-7.204993052393741e-07
-2.5159783743773153e-07
1.2958098443943603e-07
-1.5756919840915015e-05
-1.6514765111323695e-05
1.6086933699420624e-05
1.6317017988617818e-05
-8.604240019164934e-06
1.6394602084012355e-06
2.211649803865011e-06
1.8581459023690087e-06
2.8588275757624726e-06
-5.951675101115345e-06
-7.4382357169087695e-06
-4.511453555145475e-06
-5.015985264789919e-06
2.081571538949096e-06
-1.4317685483110042e-05
-1.3966784351623408e-05
-9.406926189725386e-06
4.154822048315344e-06
4.787813025585813e-06
-7.907314150046026e-06
5.354246116277384e-06
1.3730888138846816e-05
6.463791370138274e-06
1.2223004415417274e-05
-1.0730994099883724e-05
7.133578616897882e-06
-1.039155981525291e-05
-9.548210029698942e-06
-1.2886197961893353e-05
7.639531381858162e-06
8.043237720020954e-06
8.619144851478222e-06
3.4406606283362986e-06
1.443351189071041e-05
9.201009646340271e-06
5.0974171851776e-06
1.0167255836457106e-05
1.278198905597954e-05
1.099151385484576e-05
1.1400027306812735e-05
4.268705672738365e-06
4.198551887596362e-06
1.1851739913331987e-05
1.2160541165266288e-05
1.2587630829797343e-05
-3.723989000648043e-06
1.288730936276503e-05
1.3354215525612158e-05
1.47754557841503e-05
1.5407052176874458e-05
1.4549199941187744e-05
1.3553415908907109e-05
-2.140763254431446e-06
1.3993452508871419e-05
7.155379906133325e-06
7.316063879824656e-06
1.4191736686828072e-05
1.4504329381572612e-05
1.0937755662884255e-05
1.4828177594499076e-05
5.767705667859261e-06
1.0573418564971906e-05
1.7565401886687475e-05
1.6374673560283404e-05
-1.9745378607461755e-06
-2.437649181939363e-06
1.6549773202980033e-05
1.672201771133895e-05
1.7344741544510413e-05
1.7368863531411027e-05
1.6952729975921926e-05
-9.507412482417437e-07
-4.4809680777185206e-07
-8.966023008799653e-07
1.4196039056255896e-07
-8.596047004502467e-06
-9.207092422530226e-06
1.7039358206912195e-05
1.718697626148259e-05
-6.356167360500824e-06
1.5339069041819564e-05
1.6987521219367073e-05
1.1510578668473656e-05
-1.6745094024556868e-05
-8.392833184087165e-07
1.7593010425933953e-05
1.7557690724680975e-05
1.1181681853121283e-05
-1.06525834481644e-05
1.7448539454974018e-05
1.749968397719226e-05
-7.848091538186604e-06
1.4097872626845617e-05
1.6221539975420357e-05
1.534548913841889e-05
7.895525640625903e-06
1.7310936371007636e-05
1.1070052079298145e-05
1.7311151628951488e-05
1.4396356804166295e-05
1.380856471359363e-05
-1.6539608183732866e-05
1.7053889383364875e-05
1.5263106131976203e-05
-1.8452340925799685e-06
1.4429714079753615e-05
1.6801461783333493e-05
-1.1709708891784872e-05
1.649199972029322e-05
1.6400740828965202e-05
9.780287125778558e-07
1.6083464495340237e-05
1.5996907882784533e-05
1.5922601777180114e-05
1.012413108875325e-05
1.5696785938399136e-05
1.5384106186770613e-05
-1.3475707457867915e-05
8.104498381663484e-06
-1.3258508924263315e-05
1.260714250384159e-05
1.4858022021500342e-05
1.3836559700552241e-05
1.3345797071822433e-05
1.2836913611352396e-06
1.3125746291451558e-05
1.569432954274883e-05
1.287861471101746e-05
1.2472555990146087e-05
1.5759526968774372e-05
-1.2080582017925399e-05
1.1625822317026795e-05
1.1294456393664322e-05
-3.972974357544648e-06
-5.527121265154945e-06
1.0789692802922522e-05
1.0323429729238292e-05
6.878185767728052e-06
1.0011967319498729e-05
9.595708350740515e-06
-1.1885029579936103e-06
-1.6410874093879328e-06
-1.4181200360788197e-06
9.29693774165286e-06
8.87214913934711e-06
1.4579626035156087e-05
-1.6281765564026417e-05
-7.270479394410645e-06
8.681016718936701e-06
7.334333541030646e-06
8.686906371887372e-06
6.099155492646545e-06
-7.158341434025303e-06
-6.527689548560012e-06
8.177743423517447e-06
-7.768552291567352e-06
5.5185798657937056e-06
4.888208970744972e-06
4.196294303583599e-06
9.17730317576147e-06
3.5882098846264178e-06
2.91290930781999e-06
2.0647046828314456e-06
2.2210755971878555e-06
1.53616025322231e-06
-1.3954011447007192e-05
-1.4460024447103017e-05
8.625223687231984e-07
3.6650331964828305e-07
-6.590567641902405e-06
-1.5367705094357477e-05
-7.337002833800515e-07
-3.678047344448123e-06
-1.3026170935071663e-05
5.393616980537538e-07
1.0541544459771089e-05
1.0261549405697972e-05
-4.407073932305901e-06
-4.846401457172116e-06
-5.342517890417067e-06
-6.002136105075563e-06
-1.2950689274645145e-05
-6.56590017609421e-06
-7.2032681878988485e-06
-1.6210171091361767e-05
-7.759263934988179e-06
-8.035661751673292e-06
-8.487196215250555e-06
-8.971906422292529e-06
-9.318007178290929e-06
-1.5946582199235625e-05
-9.76244436576681e-06
-1.0214906294986286e-05
-7.695915802988274e-06
-1.2356286765241808e-05
-5.821140102260851e-06
-1.247575084598173e-05
1.0252253035670907e-05
-1.264982259384491e-05
-1.3308226190259702e-05
1.3046795107387543e-05
-1.6529373802472273e-05
-1.732197206910491e-05
8.142626753879957e-06
-1.36781896634683e-05
-1.397264905537656e-05
-1.4306619048277e-05
-1.6854034366312162e-05
-1.4644311746851445e-05
-1.499424040680796e-05
-1.534307959621071e-05
-1.556610551711335e-05
-1.565944449679231e-05
-1.594226562662881e-05
-1.609824611269388e-05
1.430818753575441e-05
-1.6542774048588526e-05
-1.6928937296268138e-05
5.223820345716866e-06
-1.7132166526484278e-05
-2.4186889309634364e-08
-1.543200634173812e-05
-1.7216181278183893e-05
-1.715678913949186e-05
-1.744564289795684e-05
-1.7753549813858874e-05
-1.7498343791442323e-05
1.3053879588220404e-05
-1.5454250622586545e-05
-1.4992468503963265e-05
-1.196696175889463e-05
-1.2494873601087423e-05
-1.486170896401981e-05
-5.032490151650417e-06
1.7411600948375548e-05
1.5012988677477584e-05
-1.3948802636922167e-05
1.751196972412485e-05
-1.3783663584316424e-05
1.7367684123067544e-05
1.3172373404752443e-05
1.2259896326525675e-05
-2.142187813773738e-06
-1.194569467896736e-05
-5.491021270263729e-06
4.866018960097084e-06
-3.37333423343779e-06
1.6960503208573443e-05
-1.6938635095932158e-06
5.798254300743361e-06
6.2737947532255665e-06
1.695217084952722e-06
3.3287322409888246e-06
1.0864417226674799e-05
1.6795977193297076e-05
1.640001358295252e-05
1.6336288959570024e-05
-1.3822041210448912e-05
9.440855039390274e-06
8.965810641046936e-06
-9.801314138041004e-06
-9.219712829501812e-06
-1.6660808799524116e-05
-1.6790589710124262e-05
1.677551000425292e-05
1.6951941558850863e-05
-7.407740422850736e-06
-5.1498014420492695e-06
-9.661465442499491e-06
-8.448700253407326e-06
1.3980836885067717e-05
1.663876086148691e-05


==> output_bu_20240409/example9/nPred4/stepSize0.02/gfsetFinal.txt <==
3414
-4.0402729107571495e-06
0.009717994774797848
0.007852771572825507
0.019440824326425174
0.018233759121201933
0.029189096410599063
0.030221166885903636
0.038957373759738664
0.039337848153530794
0.04877697614613235
0.050284841645156404
0.05861756612333538
0.060629093182312015
0.0685498725879845
0.0744409305018262
0.07852281238326049
0.08815590935534383
0.08857664671205219
0.09557813096685114
0.09872331719440015
0.11353001714925473
0.10894398877349688
0.11924300767896741
0.11929885758979053
0.13489319911572556
0.129733217517357
0.14289854989205464
0.14032163808513962
0.16152171272065793
0.1510416310249788
0.1742367364473899
0.16188341912576457
0.18353826815482546
0.17289128552848418
0.18925914035104976
0.184071494734586
0.20824741873012095
0.19541797045969944
0.2170352299461517
0.20695752949786106
0.23998242792454208
0.21865894295720373
0.25196244473126805
0.23068945883728398
0.2674496138743258
0.2427471834975802
0.2801161379900392
0.25512919589830024
3.5686532040993666
4.157882960436452
3.4780636890915617
0.267829899903353
0.30240192612860417
0.28068017409004237
0.3251344350628399
0.293821071443903
0.3386637143940256
0.3072588826856684
0.34326831441296624
0.32097547950962313
0.37758955701272334
0.3349821391984894
0.37317177117496797
0.3493387632507321
0.3930188705062855
0.36400384951894915
0.39895679522202937
0.37897420286926475
0.4277387964900847
0.3945030639574152
0.4538259753033337
0.4100904373310376
0.4724447173590218
0.4262501816761584
0.4429032387828221
0.5055312880881816
0.4598101364270973
0.5233540518047971
0.4772400059020485
0.5382944411791781
0.4951054778075891
0.5417828558270141
0.5134358672045202
0.5590867697969157
0.5323373329976195
0.6024160658696383
0.5517025613908609
0.6326325872747665
0.5715813777308016
0.6276816111329198
0.5920643638297537
0.6431475115987021
0.6131734712065383
0.6887594823145271
0.6347719005402079
0.7125649872239297
0.6572323462023126
0.7178927948036882
0.6800610131540484
0.7596571281412684
0.703748273248511
2.208379788664115
2.708160217404994
2.9147179491516675
0.7282866611495414
0.8087227575431404
0.7533870294504134
0.8298025642352795
0.7793649832659876
0.8400081027435947
0.8061964277721947
0.889127751660791
0.8339073108021371
0.9299438097717764
0.8625041480256855
0.9500736297967582
0.8921011429927609
0.9564683706605964
0.9227466412858893
1.011594752857928
0.9544327289146817
1.0441117001583182
0.987291121256218
1.0567468358049659
1.0213581808480714
1.1079706315469826
1.0566926400478203
1.1240721156515712
1.0934423688764576
1.1812844375759697
1.1315786386921132
1.232884614285369
1.1713647195300614
1.254631525920348
1.2126783190046861
1.3167095468828054
1.2558166619522606
1.2650556207022643
0.1518200425667666
-0.11789455946957761
1.3009469765110302
1.3963268005328928
1.3480450603138323
1.4511436895711913
1.3973797677642221
1.513349473835918
1.4490672701392224
1.539817818972967
1.5032564064745564
1.5602755122994865
1.6429716625777562
1.620317455423497
1.7082301847734773
1.6833558789617766
1.8433625474457096
1.7499122531707187
1.5333558522687976
1.8692634134297375
1.4253284128884296
1.8203894844974722
1.8758497174204714
1.8948185232091945
1.9571373659293863
1.9738187046732023
2.0546551761408276
2.0577549717294628
2.132277207272456
2.1471352596446893
2.1961489875160023
2.2424551307127043
2.3022352637374213
2.3442671228999137
2.39842231814256
2.4531949082895195
2.480722273945981
2.5702523310893315
2.6147260459596104
2.696346506953191
2.7490542078907336
2.8332681661264583
2.9279643878149253
2.981798181770455
-2.5699715453948015
-2.7443555769178465
-3.1222670790485147
3.1443377997694215
3.142662524321944
3.3224215510630892
3.342390244666887
3.520364173299357
3.5957240247173323
3.741149859346314
-1.3354741176375415
-1.2796320906476524
-1.8044718840594025
3.990778596906351
3.8872497145924023
4.276560333715609
4.126006557185384
4.608676940652033
4.412481118675982
5.004831091155994
4.756399356133302
5.483731542497519
5.165744492102407
6.095853636517805
5.652775428463335
6.756249744879877
6.279160436872535
7.008155827882375
-1.7919064875550996
6.9887889557406995
6.795466411528813
7.002352011366082
6.90932795683492
6.999662988102018
6.916901395794259
7.000309077799541
6.9171554930624115
6.99991571865596
6.944232277505118
7.000272964608398
6.942269238247471
6.99978623645435
6.924597302394942
7.002153692245518
6.99047432531263
6.901926760228766
7.003025624626323
6.848334018200218
6.763563761588444
6.621579550215828
6.091034377821282
5.974958931493364
5.485471870621995
5.546628494597974
5.0040719243267135
5.083085388029363
4.608898769331909
4.690247807561907
4.276526681730904
4.390811696047579
3.990732542927236
4.13034659653753
3.7413912236980167
3.907302320415428
3.520286108229678
3.711108635077849
3.322465336084463
3.4999529454358513
3.1442396375641084
3.2853811862060693
2.9819609116652566
3.1535207756534995
2.8331672689578866
2.999406073634408
2.6963913466942087
2.8463771620947784
2.5702049551313944
2.6981123486487317
2.453212960481178
2.6080683072940305
2.3442595693595107
2.4850984978071797
2.242456627060206
2.414679142674465
2.147129948250967
2.309763019927744
2.0577620464111304
2.199567641960109
1.9738158540123483
2.0947582183926663
1.8948290099200515
2.0346468953475747
1.820357681189603
1.9433537595766275
1.7499865255297657
1.8941979969931197
1.6833788946568713
1.8112398022894607
1.6202622791198367
1.7661130075477212
1.5602270110932923
1.6832534871839653
1.5033104681564569
1.6187283848262541
1.4490906041575693
-1.2671961942069492
1.397336415783294
1.5557388940857337
1.348069767187084
1.4703475586417383
1.3008829194452916
1.4418514259348894
1.2558419169875612
1.3581416103016515
1.2127543187435361
1.1713036849267826
1.2989935662799876
1.131588134543288
1.2522390441681786
1.0934209608897607
1.1909830083949142
1.0567120840028468
1.1806156323736336
1.0213662270743114
1.1550910825692522
0.9872947842123546
1.1198953569819188
0.9544264119868849
1.0650402803076924
0.9227314883130407
1.0116209392575741
0.8921214739217214
1.0022831784038124
0.8625152595197215
0.970744649001085
0.8338755060638701
0.9335674157666415
0.8061978593250715
0.8930826873462233
0.779372900193324
0.8844307905743545
0.7533982821741171
0.8443333400573027
0.7282375548599339
0.8386714131980709
0.7038014231449512
0.804996620579083
0.6801112045001191
0.7667716376912839
0.6571289252557307
0.7266192930497156
0.6348826939109272
0.7197787601992727
0.6130897568950021
0.7016299954552319
0.5920123798142635
0.6650492255875151
0.5717118744912605
0.042051861302499056
0.26282379193667055
0.4052224560409741
0.5516467594164919
0.6373854490834359
0.5322958369496127
0.6145192754365189
0.5135189407415234
0.5796372577559367
0.4950738668815526
0.5756633309684711
0.4771482940800046
0.5430960543177088
0.4599850505866873
-1.4243965018584106
-1.229509498774111
0.4427495029028389
0.5188060928227571
0.4262470564632373
0.48712067270978304
0.4102579294752607
-0.8959934641491798
0.39432560933012356
0.4761333186598002
0.3790871798379412
0.4364213416318993
0.3639570241812484
0.43131046158084996
0.34929095596667387
0.40491936550475893
0.3350854515047895
0.32090965154834117
0.38404099222242194
0.30727527289719514
0.3555131631495034
0.29382482610656546
0.35147221159389025
0.280676350859351
0.3343263520671212
0.26778791788772927
0.30748351269131413
0.25517714207559294
0.3023195215721665
0.2427833012203943
0.2891067592865182
0.23062013070962992
0.2737235149187589
0.21868186831631903
0.2623867820193183
0.20695871904012778
0.2397193199712809
0.19542479172916766
0.23241076177470738
0.18405648981439762
0.216596471813639
0.17290136147588592
0.19886127361678715
0.16189031486702338
0.1952276279501209
0.1510282301504655
0.1773285519985293
0.1403193658562381
0.16950035745481074
0.12974395834239058
0.15227804219969399
0.11929262255039004
0.144813263610316
0.1089510501737017
0.12966460451252818
0.09871830583457478
0.12284679933725158
0.08857790625623028
0.10788227340507058
0.07853051629822581
0.0997593753204602
0.06851711524767347
0.08692388885193583
0.05867519076802293
0.07251886585609839
0.04872300429805188
0.06370139402863206
0.038955484428196026
0.048094706900828836
0.029240938709520128
0.8646856643756052
0.934749652077797
0.7248414859713456
0.01943412790810084
0.03163095521195934
0.009675168498253638
0.017651252776230673
-1.8515781602534951e-06
0.0009114000120673698
-0.009660390416928698
-1.5615330962011393
-0.01948389767369463
-0.01413043719152014
-0.029116445258154773
-0.026147931524949552
-0.039009331574778046
-0.039873799325205496
-0.04874484926863113
-0.0563546837437822
-0.05855478187707127
-0.06855565961718002
-0.07283592905319808
-0.07847007163515309
-0.08236503061699717
-0.08855151820310797
-0.0954930159596632
-0.09866118441027041
-0.10424432081114594
-0.10890979634973892
-0.11995001852035125
-0.11924492838955839
-0.13468970144124148
-0.12968187036649126
-0.14188999119410597
-0.1402611960970772
-0.15858949587846127
-0.15096037244105934
-0.1653971140403204
-0.16181939171999654
-0.18550468220417904
-0.17280659069176718
-0.1912111418497245
-0.18399256067678182
-0.21211195610054054
-0.19533113190100937
-0.2240683193132231
-0.20685192067883595
-0.22916776193818061
-0.21857055732257014
-0.250392245515292
-0.23053020600548893
-0.2678790648303874
-0.24266483764226687
-0.2854425479519168
-0.25503085959667565
-0.28598145747278503
-0.26766806521494846
-0.30772156617380736
-0.2805237384023598
-0.31598718354978633
-0.2936899219983925
-0.3404914205186094
-0.30709476081241677
-0.3544800567040955
-0.3207943431949245
-0.3559163994765777
-0.3348233477593642
-0.3800858164207383
-0.3491277702723497
-0.3876162492101156
-0.3638177992987055
-0.41716040293878326
-0.3788268916375301
-0.4343580843542913
-0.3941138637370958
-0.43854582039358664
-0.41003697084472673
-0.47810558271135306
-0.42598050643945806
-0.49632584093492416
-0.4425411816367793
-2.838875298849637
-0.4596261176229487
-0.517814097696691
-0.4768471510497076
-0.5201105227303947
-0.49493052622591266
-0.5541238630740314
-0.5130749518619594
-0.582711313664546
-0.5319378685185941
-0.5513968405709768
-0.6191689293286382
-0.5711956413095155
-0.6227322959108317
-0.591690184347969
-0.63641668007883
-0.6127250371024939
-0.6724872606342697
-0.6344053534281788
-0.6994154418068155
-0.6566824452823654
-0.728414424120309
-0.6796329963760396
-0.7350065293960866
-0.7033047075825517
-0.774207106004438
-0.7276980036821347
-0.7967390516812038
-0.7528427633987967
-0.8201918022619066
-0.7787769493871175
-0.8331840833803257
-0.8055683481617144
-0.8804355017003457
-0.8332674436207753
-0.9188447503305602
-0.8618292135559116
-0.9569075221862828
-0.8913680595851174
-0.9550162066252892
-0.9219968308802219
-1.0062873850389025
-0.9536343116896523
-1.0391583522201013
-0.9864531421374158
-1.0499574227843163
-1.0204714041619831
-1.10252455943485
-1.0557688790795072
-1.1215917755408529
-1.092435598200086
-1.1808445690186566
-1.1305540466099453
-1.2003341798855787
-1.1702176967722604
-1.2634108337585785
-1.2115316991844487
-1.2823223061495779
-1.2546223956973885
-1.3410961657249114
-1.2996109636512276
-1.3656161795623103
-1.3466516732471285
-1.438358620120012
-1.39586565156956
-1.4676211814592306
-1.44751240747192
-1.5421876085112756
-1.501639090207171
-1.6122689322859116
-1.5584446168962198
-2.25252045133583
-1.618349466931481
-1.6958959042049484
-1.6813506004918266
-1.7649032009352796
-1.747810117520904
-1.8376186231164207
-1.8180611502419097
-1.9255680201947551
-1.8922748515334387
-1.9711296777551726
-2.0448280944548993
-2.054853110314715
-2.10608665061362
-2.1440006060815744
-2.207986188530551
-2.2390869485081226
-2.2698063437267333
-2.340570868465919
-2.3783841990379697
-2.4493059028441304
-2.4976853210919785
-2.5659075123878092
-2.5932541677095147
-2.691188075938291
-2.7272540976696007
-2.829210023846533
-2.8709599891778863
-2.9816606413268456
-2.987109185673399
-3.145950474651287
-3.1498991328468904
-3.3236947265935677
-3.3299621337385132
-3.5213809578606012
-3.510113658970389
-3.742730695075595
-3.714297366653954
-3.99209173902322
-3.9047500049460213
-4.277905115890072
-4.133283801965164
-4.610418870079342
-4.4125568168444875
-5.005813235991472
-4.710466220810945
-5.4870625938955735
-5.117035023915801
-6.093952901233602
-5.602705868505255
-6.763609344657561
-6.01147289377087
-7.003888878945625
-6.590560788926436
-6.990263551496222
-6.867769110139881
-7.002177626530187
-6.923774968032314
-6.999736083639713
-6.941922076591836
-7.000353755189707
0.05241321313262713
0.17474151790949438
-0.10891227279462808
-6.999889281195556
-6.931568124290276
-7.000315100005161
-6.924072287400447
-6.999718399320324
-6.895759750527844
-7.002214830326245
-6.9083121017421325
-6.990205640426763
-7.004446181726784
-6.876529548450258
-6.765871655209495
-6.543232482549077
-6.092465155974676
-5.9559871909542155
-5.48523938033893
-5.271747610639011
-5.0072747826932815
-4.6102126671761505
-4.800946998483886
-4.2780129221700145
-4.4229380257321
-3.9920590112635166
-4.1076670354654174
-3.7427927180114637
-3.869905970614132
-3.5215817300987284
-3.6692173105734383
-3.3236615878634805
-3.496197003010659
-3.145466427207076
-3.3105314801066523
-2.9831125922412234
-3.1254133878851498
-2.834299297268871
-3.0018363983504632
-2.697495285953321
-2.8534761834284086
-2.5712609417717007
-2.707474535378782
-2.454261264088579
-2.5976874135697576
-2.3452851831278503
-2.4814178662150095
-2.243454612276085
-2.3733412973787638
-2.1481149657380985
-2.2988274150536054
-2.058706724163436
-2.2112637860494195
-1.974754102383
-2.106708617591682
-1.895739398345633
-2.05260751820262
-1.8212412966719864
-1.9709032628874488
-1.750887953378131
-1.8657502407299558
-1.684173841825395
-1.8256880544240035
-1.6211185295435067
-1.7320380823473753
-1.5611171590104642
1.7310848348702914
2.1126331669790996
2.0903583072790655
-1.5040636593401964
-1.6627460215461158
-1.4500516247797335
-1.5721916156643352
-1.3977129363444818
-1.540609302896044
-1.3469826176896538
-1.47883340889411
-1.299341634934429
-1.4291264029228081
-1.2545967960353681
-1.3625791817262884
-1.211485145871102
-1.3383984770995494
-1.1701371730428305
-1.288715634587053
-1.1305367619048816
-1.2297619370117376
-1.0923493784647906
-1.1999089166950203
-1.055683997285474
-1.1429499773167626
-1.0204993855920084
-1.1060237732934144
-0.9863660243162471
-0.9536079271634427
-1.058221725499114
-0.9219635712687545
-1.0550744164152661
-0.891329192544645
-1.0075314895004988
-0.8617995890192288
-0.9525630618963428
-0.8332201696356182
-0.9452292457118907
-0.8055434927792329
-0.9172401409510808
-0.7787515811393327
-0.8813636496247291
-0.7528062383717821
-0.831852798426007
-0.72767889229542
-0.8249011241393528
-0.7032814209999725
-0.8101217175112022
-0.6796053240260033
-0.7779978654478972
-0.6566689147175925
-0.7312338748608841
-0.634353121854563
-0.7197868331236112
-0.6127105992198671
-0.6839592150484656
-0.591666233936714
-0.6778794644838343
-0.571211619547906
-0.6429966485697047
-0.5513165358250938
-0.6366821019383577
-0.5320032535748412
-0.6095528970510163
-0.5130813068226175
-0.5880320453153546
-0.4947330809904024
-0.5545146949833268
-0.47703120980312325
0.8239205722747592
0.8408986743036593
1.1250040719745402
-0.4594766230036079
-0.5336589746919045
-0.44263861984864133
-0.5177967595835092
-0.4259801806559239
-0.4931654593035561
-0.4098606656647135
-0.4663563234150544
-0.3942660470204859
0.5850535647500237
0.8778320866661978
0.7854023144266519
-0.37872701663902436
-0.4423343855920448
-0.3638573490003023
-0.41458897385723426
-0.3490953550337776
-0.4074793790129223
-0.33476215541256404
-0.3835914560678447
-0.3208823151422343
-4.11937809299268
-5.032663792484065
-4.504381806551103
-0.3070302565762456
-0.3616614222760336
-0.29371943015847324
-0.34340873568231917
-0.2804728010727422
-0.32213658782369126
-0.26763664455723996
-0.3103029722952493
-0.25511461487497894
-0.2425948683889911
-0.28893556817396726
-0.23053422324759773
-0.26605664363734727
-0.2185775664533664
-0.2611064833155642
-0.2068408393789382
-0.24416238899557668
-0.19532056750148427
-0.22345245117762083
-0.18398846414878814
-0.2139088145518429
-0.17281906539512257
-0.21035016110516427
-0.16179665173484525
-0.19429259020328357
-0.1509561357553552
-0.17503798133885876
-0.14029956384952483
-0.1696023246303226
-0.12963409518441527
-0.15569576642430125
-0.11922253705199697
-0.13687182565447903
-0.10895888492693419
4.96241707144776
4.92350128970751
5.690279686404567
-0.09863321371133313
-0.1228975293516012
-0.0885565026440821
-0.10698636291135359
-0.07847415893907173
-0.09716314951682617
-0.06852017270493252
-0.08205488667822765
-0.05860690601016366
-0.07356340480815839
-0.04873720388207997
-0.06061523636434669
-0.03895068338074278
-0.048199396355056046
-0.029178063380185047
-0.038521482869158886
-0.019427599458670394
-0.02721869948621315
-0.009709463970806596
-0.014241246819012744
-0.0035357636437169772
0.021553430986022144
0.04860729237180366
0.0711796914958883
1.0690535388622184
0.09834417628533039
0.11810280529117356
0.4489800115826847
0.15163395804938595
4.9099610209425
5.939025250853143
0.17249434774234704
-0.8406033592434878
-1.1210768383192098
-0.9171048084379955
0.20567845886102729
0.21177257298734617
0.22320114352344347
-1.056172510661341
0.265615501484926
1.4846703250912787
0.3070853114094046
0.3058719180788986
0.32817444249438804
-0.24635265468642314
-0.3007170702636781
-0.13048592245712634
0.3337853682192061
0.3707811140242247
0.3963719928701236
0.4053724452285487
0.4820020022833541
0.45074001602064057
2.6070952803537764
0.45690540040435634
0.5072067113567639
0.5483525227701588
1.6919489962087737
0.6405741303928829
0.6097913753416526
0.6068409628928855
-0.8619599757991774
-0.9071271454496722
0.7221394873473679
0.7485764318767671
2.707297329026409
-3.362418088859617
0.8193397539925547
0.822551997045684
-0.29060063369287936
0.9485522143306023
0.9084356363571673
0.9550052764648828
0.9530693792963417
-4.212433205216032
1.0459138178178926
1.0920586608085041
1.0801086501152763
1.0914054893096758
1.1634470324030397
1.1608103704103405
1.2041034828218098
-2.758914840954956
-2.8222969700729585
-2.385967361788704
1.2733792014045555
-1.0091351471152312
-1.3216275829065487
-0.6513243556764814
1.3371880282912616
1.4183579239752895
-1.5444843314612628
-3.0503346380662975
1.5256215288309865
1.5617417026075704
1.664052245550929
6.7984413763007
4.855420581909499
5.943440459869201
5.6744574317152034
1.8758899759495589
1.1206459344427169
1.8754665376600705
0.589027077460327
0.6938482034666977
-1.63865231940228
-2.1162226873546315
1.998571867027682
2.1489873880070047
2.265478313965651
2.349582750332717
2.9568233966030806
3.1661509955034424
3.5393487609234215
2.481198511538322
2.589401461793231
-0.687164370779426
2.7865441266664397
2.963829666306474
-1.440151652572316
-1.9046776601332323
-1.4904693277679453
3.16480463621933
3.8033842962237534
3.355824515891754
3.671988565771252
1.382150799317453
1.8894396791534704
1.4299952405852991
3.868598857037424
0.8880918025908044
2.219070924610351
4.219221396625701
0.776688965491057
0.7813708991083647
4.606913748058868
4.96416318996982
5.450446283445623
1.829578069454851
2.0428945469795448
0.6086360785930747
6.220987737550757
2.4568440843149153
6.772390964319226
6.837891829774995
6.8762653500514235
6.9239221074172415
6.870643480196554
1.431283782578464
6.114979001550128
6.291605617804873
6.377027705683508
6.798000200383439
6.718711162274997
5.375127014237971
-1.2360293239286326
4.8262852600332025
4.372410773194455
-0.17615504225474413
-0.3486694011168944
4.011647436376424
-0.06212683452188527
3.7726814450442463
3.3977157856600257
-4.16209102222907
-4.229688528771413
-4.785141599793423
3.209651318303097
2.9995788689959038
2.812381943524746
2.8120831527535897
3.4068710012256878
2.629466371786645
-2.937567349919164
2.5600051095226615
2.354639475203362
2.2184320047236357
2.0744791498599673
-4.190694462496204
1.9714014666135158
1.6839902130772126
1.85154719858138
1.7575028988485994
1.6581100514261944
1.5312224017924179
0.4739667523366594
1.3148528074260246
1.4064651293701138
1.3248477611821365
1.275125008582768
1.217454576184034
1.1240653995687044
-4.053447434933327
1.121034756631097
1.0505019352232765
1.0214240587589325
-5.265323835255036
0.9852211404727346
0.9706671567675006
1.1774095173647956
0.9335195466926924
0.9326570877012446
0.8812894936141845
0.8091010353404099
0.8193860243710738
3.8018121757478243
3.663217287777728
4.256384981285681
0.7970526182674876
-1.1585005306433347
0.7333039869275787
-0.4315195887809162
-0.4930810575150706
-0.619390281792983
0.7206871098636808
0.6750903686931725
-1.8469893055238513
0.6450141804331349
6.489760669506658
0.6138491294952072
-0.5472840215137356
0.5859640915795998
0.6062732835651277
0.5188194200523698
2.133172336911148
2.225314121399509
2.5801246294944415
0.504622937994641
-0.07950483391293343
0.41560863609732035
0.42350796662508716
0.5821721163073794
0.35911958690848006
2.78018866328021
3.3482107419128373
0.35259076114902116
0.3242626464019361
0.32072323643295075
0.29108815571656943
0.6439798548349522
0.2565104430697879
0.23751994644388444
-1.6629505109083829
0.20792027638880278
1.102381374902181
1.0164130698419536
0.1795998662850843
0.15814891805858627
4.059510840279892
0.12972484490074135
1.1878374214735095
0.1102571038613986
0.08549894871619895
0.07291178428418527
0.05064496767850855
3.6546265318463016
0.034668062455147586
0.007476551499134062
4.615430045944811
0.4977242197262657
-0.02906114619017212
-3.6702014515344104
-3.915789298144527
-0.05908693030325582
-0.7002459534247514
-0.11929695734401251
-0.09933779794361879
-3.2574751381195233
-2.659964754724204
-1.3595406673515598
-2.01492906436305
-0.1472754745723474
-0.16664080205082893
-5.145721386764883
-5.500787783495372
-4.510992277714524
-0.1963927236555297
3.191095318308456
-0.23522228034465828
2.715807995137245
-0.289269766855667
-0.2748029757128255
-0.3096895199682111
-0.33682795430286183
-0.35030541167382584
-0.38373766514254276
-0.3544643145253668
-0.4170896443351322
-0.42097071548639875
1.9075682411586137
2.078732365161587
1.4782069816016912
-0.4551842717708679
-0.49999510091651067
-0.5151953669826925
2.8699386592133935
1.9653353602641028
-0.6209561406990841
-0.5928795516970308
-0.5934710996339005
-0.6604415788883128
-2.1320844991576666
-0.7277181135916055
0.042021989391950745
0.08540423805202602
0.01144869929613449
-0.7703041025748221
-0.8331409993066545
-0.8509930870539606
-0.8941452852735353
-0.8967612659389024
-0.9448349275948149
1.2792489049298768
-1.0190100396196629
-1.142341535559875
-1.0932121246833777
-3.6098598514358415
-1.163913047755217
-1.173093001359709
-1.6728538260102945
-1.8333969644962334
-2.1465763577887795
-1.2571387080129652
-1.3458782044756274
0.6082695649529882
-1.421600662741093
-1.5160304382268917
-0.3568395504085577
-1.126974185821165
-0.3459441913025429
1.9312908655956378
-1.6071387479923578
-1.7182522172807786
2.665950567314703
-1.8091379497765707
-1.854204391776877
-1.9583848679830773
-2.0074742931080953
-4.983462649763062
-2.39287196695713
-2.290102640766267
6.635781838188943
6.0993285176476855
-2.5356370635471808
-2.712797351587093
-2.9191054202049167
-3.1013288711991365
-2.4860317482212815
-3.0572363055412186
-2.406392478866829
-3.4069028183604737
-3.5495808641211632
-3.7135794660369057
-3.9741796359823156
0.41364273149027636
-4.406042440470459
-4.86955746038061
-5.372531771987209
0.4028620127667121
-5.96567423969546
-6.559067961951945
-6.803640297883372
-6.901759664951935
1.1058006979972286
-3.6593326574924165
-3.596007805710929
-2.970897064145915
-6.838310756629295
3.8429963691376825
-6.798577465625996
-6.802081644852753
-6.469458876329401
-5.8684599880063
-5.4037252981016195
-1.2001694394189368
-3.9913881513057223
-4.253340732925739
-4.576734857012427
-3.740205874480567
5.682384589924573
-3.5605224634742183
-3.2400648763888755
4.847240341323336
4.85802923255261
-3.0299940268404555
-2.806806116628399
-2.6302241311310777
-2.4890674561709045
-0.2967364130629709
-2.40467664143808
-2.250219693644747
3.3710301920398766
-2.144542718461588
-2.0010811784340548
-1.9541028998909962
0.19720307238680257
0.3723562042387525
-1.8553609326676204
-1.7275263676956953
-1.6410824826628656
-1.592873982776024
-1.4975577071814514
-3.2241804628424795
-3.5600160914117778
-1.4407006333276744
-1.3461293749045604
0.6977907579932144
-1.2719291476465087
-1.247950855460992
-0.3529692214038706
-1.078100576377315
-1.187048269071164
-0.7606727198614126
-1.0917451645129739
-1.031273737260447
-0.9401105665984166
4.149990150598658
4.712390159541296
-0.9546900036288909
-0.9220869422332486
-0.8273622583299144
0.6012303399231278
0.957035622647035
-0.7811940070210275
-5.349166955958925
-0.7374471762959878
0.3187808378312007
0.4486180835352434
-0.7227219832657013
-0.6764504168313743
-0.6612438530887385
1.6503333476294106
1.3993717190996833
1.8243494879037838
-0.6087044910954028
2.2705695865518734
2.4278432528115275
-0.6167404088063122
-0.5722780926655894
-0.5569694850948654
-3.8777921527980723
-4.5871000370834984
-0.5273429118204535
-2.060042923898278
-1.441329882329211
-0.4875188686615156
-2.4175508134240946
-0.4595354429798051
3.575857858193535
-0.4286991537266475
-0.39973409190370635
-0.3886918603879289
1.7519807031528618
-0.29220845918422145
-0.3154920110076288
0.18284059012143708
0.3462261642919836
-0.25911851768929584
2.3420195021251335
2.969646960491471
-5.741429422226971
-6.299306967467679
-5.915828121535255
-0.23932203947525996
-0.2042363474791462
-0.19811440851601964
-0.17375271647054064
3.4388522476309475
-0.16390392623906047
-4.175608766149598
-0.12792065911324627
-2.3063479898782417
-0.0963844563446868
-4.300930866719366
-4.824799371512206
-0.08252871294611591
-0.0556153555154348
-1.0941472108158783
-1.2686636115988403
-0.0387267941631444
-0.017910708911236795
0.5821655797271615
2.694163298778913
0.00101565956296804
-0.08345601174564439
0.06812573747910901
-0.0015698146178342997
2.88406405071684
0.09286374011743191
0.15108566388276887
0.17236785174257982
2.462251660450687
2.691916659652625
0.23467099819368417
-0.7680803987066774
-0.8865299694948326
-0.6918860971846421
0.23481504603169762
0.27936686936823146
-1.5441464452496503
-1.956266361301737
-1.7892747766287247
-0.4794506827769017
-0.5778900469461205
-0.7392579000625875
-6.637008794881178
-6.354671042940634
-6.806601174116751
-1.4125594466264924
0.3351719369068606
0.38321460016952424
-1.2881171294408467
-1.4499667857921532
0.4003299308551883
3.1961250005811177
0.46735659637811894
0.4952441188453944
-1.3440637025724977
-1.4805172175846752
-4.574649569110826
-4.167225230508057
0.5592136492675923
-1.3166521253990255
-1.4456864465292558
-1.645634805811325
-0.35956977502847665
-0.3451788440053968
-0.44643110865251495
2.1446771162425855
-2.647756759278779
-0.3380955578827831
-0.34927632434419764
-3.725614151532524
-3.9065837947968247
0.8033423199649634
0.7432934064537365
0.8867215416031361
4.967563911394239
-6.489127004026851
-6.28959836164947
2.2880883689364064
0.9799676652699554
4.091867729882475
0.14312425322145905
0.057875777794362926
-1.4181501443372269
-1.397837244086679
-1.6311210890310117
1.0962093889411022
1.2545498809163786
0.6561159147026625
2.77616193154432
1.3883549677450748
1.4463838190439857
-3.2659628521243
1.545006825480853
-0.793163979124237
1.6773567105158125
4.2897645579076755
1.7787840225037606
1.5969705014516096
6.472993597257537
2.484219782952395
2.56112301782212
0.5540470518954183
2.611919520704954
1.1059085302870402
2.771863071901739
0.22422809082868336
2.297222099826111
2.9722094400561034
3.2493338345920426
1.8314083846174898
1.8396299172497415
3.5697504301367076
1.1486191127558256
1.2032371942038946
1.656703484826743
-2.738908537983935
-2.5729749650429143
-3.0603784934205445
4.060958024293557
1.2293708090539448
-3.2951791639907566
4.538732198503618
4.991989893462562
-2.0741732401566346
-2.5542902185066603
-2.3909573243164295
1.1415261302944537
1.0672200877602889
5.584272390435184
6.217698629281603
1.4528033043999953
1.345272006627504
1.6503126503965162
6.697929500261089
6.811682473171146
6.895177196340317
-0.3720724136704277
-0.3239093499218867
0.48647111396654363
0.4268171028627537
1.9627552520292824
5.683225115464897
5.02602778417939
5.42020989249281
4.387028839667225
-2.895669704264025
-2.920867923027036
-3.5822671435679423
-3.3139884947057996
-5.053401696542413
-0.8749595655412434
-1.006838130382812
-2.1817357854431347
3.5032179336160234
3.1477094208082885
2.310024342775655
2.8723646240676124
-1.0370674775182886
2.49357869945659
1.5243847446118926
0.4425790712036195
2.2451769071939887
1.9027620310143707
2.2635501023580855
-0.037506476360187564
2.118506833187293
2.0673847212099434
1.9054261523053566
-4.830637748171874
-0.8039857165564197
1.7552275174883554
3.1521060191102057
1.551193211715956
1.3027120039446527
1.3830551838635277
1.3065401429597594
-4.340728163275323
4.666621694690201
1.2099791215252957
1.193072971383795
1.1000238035067968
4.1251199760689445
1.064987540611772
0.9490048997796128
0.8116184466397723
0.6447722578221917
0.8970791749027984
0.9463957863173563
-5.390095948110578
0.855078489113178
3.4222655041947627
-2.716003980533569
0.8518563939690976
0.7987131046287739
0.277726127648093
0.7277572400236642
-3.0600116770076675
1.5043008231937192
-0.11234193923854141
0.44067006421216043
-5.571832235259024
-5.521903487883472
0.4052870038208819
0.36497935798605724
0.18272342660141438
0.1549261839633488
0.31258245973999815
6.344187365898601
6.698142338472788
6.341048891036964
6.857983820563694
-2.8517730747936256
-2.526793022905624
0.2774976595632499
0.24031928015199597
3.623272264185479
-0.6621127222666963
0.23870527426892482
1.4421749573542282
-0.0491109655866158
-6.090669623403148
0.10962819558419458
0.07082810426301323
-1.5340734546732857
1.6524149801063845
-0.016468975945428
-0.14059986032783323
2.0617248624893176
-0.8635509800566773
0.41118098916508955
0.5214866932631457
-2.9552409328339158
-0.19198646720892928
-1.7695179654829278
-0.2136524776732074
-0.8706805119963237
-0.9968515696771062
0.23981833543841802
-0.26409928535022126
0.7143072470291605
5.036269798755849
0.879877675410185
-0.34802043165688434
-1.474084935676077
-0.4046717153563719
-0.4251279189641996
-6.207793004298121
-0.5031403622734751
-0.5156807703155206
-0.5269607980542134
2.1715168218887535
-0.5570482453424918
-0.6203567125623558
0.46935519730882025
-2.195530343894006
-1.1629872327694692
0.7627771845841391
-0.7060336775737885
-0.8870197001806193
-0.9895908044029236
-5.770098265013511
-1.047097777647906
-0.5491257747389914
-1.0480593646126486
-1.162278303105734
0.5733713724826061
1.5732457287732862
-1.3244999096764527
-1.348218443549174
-4.626728865678312
4.0458352892872185
-1.511543740518478
-1.6244232461689525
3.2394971236983046
-1.6483737207338893
-1.7528223830331289
-6.63358347341321
-5.959317339605085
-6.267020926959085
-1.8222555865307226
-1.966023186556794
-0.5106617937644885
-0.4617167693570027
-2.827817157432365
-2.0625255664176816
-2.407433871806605
2.0702804147260534
3.7987995223801834
-2.648342140195802
-3.196803494805047
-2.316491087087966
-2.387479111287912
-2.991969955164199
-3.22251276303011
-3.6466879282912585
-2.386858788201495
-3.8078664827393935
-4.244730273322252
5.486526659971621
-4.756766578942088
-5.372989099977213
-0.6699292698307162
-0.7513797176563733
-6.098893555772969
-6.602686131222863
-3.5276549165772675
-0.6631358084375126
-6.74297387915453
-3.907418870682695
-1.057862986018673
6.770480337470821
-1.8732637268260401
-2.0454785997018905
-3.462925175024029
-3.261746837098517
-3.0159840681358245
-2.7505833542032567
-1.2083420544122543
-2.5705834397773533
-2.4000049097233584
-0.2467031047405857
-2.2385053012646683
-2.1663653959933318
-1.995482534116227
-1.8146612311943644
-1.7631407701162112
-0.5322996105740475
-1.6460035668144215
-1.5434405746557909
-2.8536407314166103
1.4255717603140583
2.975917732158574
-1.121780542524535
-1.9194308902577706
-1.1352646648618865
-0.9660089963615466
-0.18523469099331513
-0.3483014407945951
-0.0775074985798886
-2.3543150695553328
-0.903608547316527
-0.8671917582806579
-0.8012101927854849
-0.16066278942786003
-0.7335902032104156
-0.6929848529442137
-0.6233337718681345
-0.5888855273997108
-0.5835578577672692
-0.5204655831700733
-0.4928111675615305
0.6388558458326885
-0.4084005911184229
-0.3149426323021055
3.964216500247442
-0.2575140179065139
5.952470838933582
-0.6434477790737808
-0.21980097424247375
-0.17792057638307793
-0.125111919800736
0.0051586000631892006
-0.021450720495622338
-1.1320217490676732
0.6282626230502714
0.7048742111372224
1.2678453169916903
1.1221537190237578
-0.7764412957934584
4.0380500816913765
-0.09382399482351363
0.7132453803747286
-0.9405112947354888
0.022437976191423917
-0.9724929246037747
-0.0617383980612625
-0.5931802558673167
1.5183870030664066
-5.336488723358891
-1.2856403937130922
-3.7902807314451192
-3.3973499506270457
4.10760914349894
-0.15065948464855686
5.502632258094643
2.813395541460261
2.7389768048498273
-5.155597367633669
-4.038925124966808
1.5429967873011583
-0.2511790824210726
-0.3603338704086857
-0.40625222005641765
-0.3702492920955359
-2.006795207358953
-2.0473465483673885
-1.7740106794172705
-1.9415752973024245
-0.25983025289125977
0.15050039102809235
-0.05524528208129621
-0.18447458417017512
2.3620458468661107
3.1401018592731638
-2.368699224051109
-2.1045742238915985
0.9601335249360969
0.32067467313724496
-0.9999999326592071
-1.0001116966071104
-0.9391181351019863
-1.0004472521808863
-0.9480099048927588
-1.0010062574191314
-0.9310197143330531
-1.001789236930239
-0.9418878811834549
-1.002795623281351
-0.9304770089643574
-1.0040239001988285
-0.9460181347494959
-1.0054812992339144
-0.928364481584815
-1.007147279028795
-0.9241271878182704
-1.0090529125233807
-0.9505491737181598
-1.0111630741111801
-0.9329634329055025
-1.0135099884044576
-0.9558112957546919
-1.0160662162506655
-0.9486460569278745
-1.0188499522180638
-0.9626468749817119
-1.021850558097899
-0.9448831287224331
-1.0250679824707642
-0.9510597754760884
-1.0285035351215446
-0.9623164506986567
-1.0321617335727586
-0.9790643936645061
-1.036029295867586
-0.966436709975104
-1.0401202254941704
-0.981432788553726
-1.0444179748905837
-0.9655309541291756
-1.0489356213378964
-0.9769352164564733
-1.0536632718958177
-0.9840470251956132
-1.0585910023168543
-0.9978282121994788
-1.0637522416802487
-1.194786840844163
-0.8942797184117617
-0.9725514789199982
-1.0691071358048334
-1.002396340203732
-1.0746715068910389
-1.001666129784161
-1.0804387934306945
-1.0099744620118827
-1.0864270326457182
-1.0300761562636893
-1.0925934080433242
-1.0112256315738157
-1.098989405855776
-1.042127442002246
-1.1055681878267478
-1.0416009522806506
-1.1123570753157708
-1.059436643685332
-1.1193400957100705
-1.048788100007578
-1.1265213551410405
-1.0497771004831695
-1.133878113580224
-1.0653982755518216
-1.1414657770448644
-1.149210518700212
-1.070007307196574
-1.1571575300281767
-1.0825504771372494
-1.1652860941832988
-1.0960226581814378
-1.1736064669081967
-1.1180602419862615
-1.1821087577076632
-1.1252375685586256
-1.1907953505427658
-1.110242027755236
-1.1996421990862698
-1.1169405410562177
-1.2086892781139178
-1.148301015747013
-1.2179035767277362
-1.1613947884084166
-1.227287907622918
-1.1501945567323868
-1.2368362487810325
-1.1641787457523352
-1.24656976240443
-1.1886506621554938
-1.2564407764053502
-1.1934262637187778
-1.266508375305563
0.7871339240820692
0.5563238358699106
0.6790215946160373
-1.276707600841022
-1.1960768342019692
-1.287074368323244
-1.2165549047694486
-1.2975998799001214
-1.2397126700735714
-1.3082732047533852
-1.2344948414950472
-1.3190903905445501
-1.2401453999489562
-1.3300550595891054
-1.259081892068493
-1.3411701106248874
-1.2850559341655445
-1.3524153545347108
-1.2814243986240625
-1.3637958705225028
-1.293628719737599
-1.37531813759654
-1.3171716839535978
-1.3869562566892055
-1.3169646575184542
-1.3987300309842778
-1.339808782513762
-1.4106194614463758
-1.3403758583987315
-1.4226177753611158
-1.3506892166641011
-1.4347420205808117
-1.374323398949771
-1.4469503743042178
-1.3833916769403671
-1.45928758305843
0.00039462772137646924
0.015273707427535737
-0.007577669867392595
-1.4716964968519437
-1.3929038665034525
-1.4842060356474558
-1.4100388454944468
-1.496790310601847
-1.4268308457903283
-1.50945199874676
-1.4594474247744904
-1.5221877784726727
-1.5349642233099432
-1.454441795619864
-1.5478088537086538
-1.4738643880197186
-1.5606441691605557
-1.481644521157243
-1.5735380890531705
-0.9457951418411621
-0.7367708881274062
-0.8614555864719935
-1.5864197240864253
-1.5298742839355988
-1.5992853706976966
-1.5343847435844042
-1.6121073169175106
-1.540599718372678
-1.62486077356933
-1.554261971672526
-1.6375143595902426
-1.580672396519065
-1.6500229088648488
-1.5827523659593459
-1.6623387831657646
-1.5969547927419598
-1.6744051915267928
-1.6197485583596614
-1.686133990711834
-1.617577519835799
-1.6974316365360482
-1.6267252649865909
-1.708124515396687
-1.645834643366838
-1.7180841300394591
1.2516334488302272
1.295745901384413
1.121263573973614
-1.7270044573771144
-1.6497627878029726
-1.734589929051263
-1.656136678842548
-1.740234989791324
-1.666981552749711
-1.7432662687408798
-0.5576808893772481
-0.4079561630172356
-0.3756527559275864
-1.74236984086724
-1.6706070690484296
-1.7356092334489723
-1.6764424790455494
-1.7192692821344688
-1.6544697890484867
-1.6868505709501378
-1.6408050255894697
-1.6212772799223316
-1.6069721873785845
-1.4872980492767802
-1.5379524184439752
-1.1300581055814436
-1.3951456421027
-0.5986189684672705
-0.5287815182112356
-0.38617120095022756
-0.817773262952015
-0.26699454568361
-0.5018525990895251
-0.1528111044596701
-0.37458474505995615
-0.07683944647731686
-0.2235267386463315
0.00038735937086081655
-0.055277670601074254
0.07579847573012274
0.1613606964330032
0.15543689089025323
0.3707403017718765
0.2595196744150774
0.4011292548481148
0.5714696503788188
0.5887015943270502
0.8266007075744582
1.1307229936484513
1.152273657420753
1.4878475556788275
1.473941141172864
1.6211086085947237
1.563280963614342
1.6869285263783762
1.6084331983697193
1.7192499743206293
1.6379387354738983
1.7356112421868042
1.6754580814360527
1.7423740399343888
1.6745962827300063
1.743246518986787
1.6855731482415912
1.7402503315520785
1.6660107259040198
1.7345805633604052
1.6539927403103178
1.7270081420075871
1.6748218187197326
1.7180753458333973
1.6537984702787332
1.7081344553115814
1.644561282935447
1.6974265852583874
1.6365439076096022
1.68613456371442
1.6406578286270321
1.67440517116804
1.6204192126277706
1.6623375136492717
1.6178574677756257
1.6500237355856535
1.5853052234172231
1.6375145707072198
1.572029066239454
1.6248621354418937
1.5646631541015312
1.6121064476599911
1.5682551979135022
1.599285251544141
1.547608549611073
1.5864182766624566
1.5441131155470222
1.5735394376733864
1.5192141967375317
1.5606562718692234
1.514982682727644
1.5477972897805352
1.4888889078940026
1.5349697011610368
1.4866503636698436
1.5221774164312174
1.4607290732599598
1.5094572162276785
0.007485735861924775
1.496795124318874
1.4363086244913088
1.4841991565470667
1.4378933809659733
1.4717042183763456
1.4086604544691852
1.4592738415232378
1.4005752336831723
1.4469620887087113
1.4347364620221903
1.3832250609272423
1.4226235070050184
1.367725160827205
1.4106143378542424
1.3694318688487672
1.3987274602866553
1.3430589790078196
1.3869591840616688
1.324031709828827
1.3753178458924284
1.3085903620179224
1.3638003025052732
1.3063694465840407
1.3524124401616961
1.3098198666996603
1.341167924655688
1.2860174075893163
1.3300589066845432
1.2742364701989537
1.319093368556073
1.2644521666665307
1.308267064968914
1.263457025983342
1.2976011573543456
1.24013553481608
1.2870717555992075
1.2389936193178375
1.2767123336848432
1.2118797429517723
1.266501453863963
1.2040844600332612
1.2564514476063902
1.1992210619022392
1.2465616128965533
1.2046422054866268
1.236839585560915
1.1814468358406693
1.2272927748629745
1.1625358153643537
1.2178921438681811
1.1540666316057793
1.208693395795062
0.3767002806537681
0.28088679416899887
0.37139321950469245
1.199649471978245
1.1394037777891552
1.1907931919992858
1.1258099545187423
1.1821009312308968
1.1309305289387186
1.173615941657836
1.1056826578430157
1.1652775271827343
1.0966552985034077
1.1571614435388513
-0.7097157058144675
-0.6780791912252582
1.1492194418894885
1.0806384237754527
1.1414460097234862
1.0728078109332793
1.1338904018328542
0.032173690400753734
1.1265231723332243
1.0482339251625763
1.119331242345486
1.0651680115591726
1.1123655917924502
1.0409158160428167
1.1055580352025256
1.0362518732525308
1.098993089760832
1.0926033731376406
1.0227510000319082
1.0864171523304624
1.0342846654014075
1.0804441061409014
1.0110445571696438
1.0746730295844875
1.0086201597473803
1.0691023531192767
1.0201114182480786
1.0637477477887003
1.0006923482687125
1.0586005350395602
0.9937335276447594
1.053659732076406
0.987113329396986
1.0489357109208326
0.975767567239534
1.0444167612189583
0.9921940676953676
1.0401192632775889
0.9763648435098514
1.0360324129306377
0.9731471784296389
1.0321558610395627
0.980244324921731
1.0285085493176331
0.9558446788640556
1.0250659868046035
0.9682225811833892
1.0218512513371214
0.9527274302650872
1.0188463239830998
0.9650831678174596
1.0160705060513395
0.947374609294813
1.0135041808227363
0.955009425764526
1.0111695885285008
0.9315697820437152
1.009046826609435
0.9471896546778229
1.0071538096362127
0.9321190889387532
1.0054773888894262
0.9346110342458729
1.0040216954280052
0.9525403271387102
1.0028043673578004
0.9338885452848359
1.0017751495315461
0.930649721007039
1.0010156735279852
-0.8121164316392399
-0.7152269860295847
-0.8390479676077852
1.0004481963855478
0.9230396421422802
1.0001186467785477
0.9148856744549775
0.9999886941409505
0.9339478989133583
1.0001179395845565
-0.017086065753544707
1.0004461534657338
0.9123326676135741
1.0010055183904218
0.9335605535414391
1.0017977697327693
0.9191124511534107
1.002778367856704
0.9309446044125447
1.0040305268063883
1.00546947511242
0.9363865210920016
1.0071472554083758
0.9531592168508867
1.0090403751720936
0.9453570882850307
1.0111577579390088
0.9594391165734406
1.0134994466085014
0.942840523804614
1.0160515685606857
0.9396109322873369
1.0188355107354206
0.9603074829571494
1.021827995041139
0.9468959586470811
1.0250502250753393
0.967751853572132
1.0284783889201816
0.9496531396807294
1.0321354945700567
0.9711283183188195
1.0360019508677099
0.9551290411005631
1.0400813825665054
0.9681077471507372
1.0443839339539773
0.9868371356721337
1.0488936157361484
0.9748854942541855
1.0536209344628296
0.976702266803926
1.0585435424213496
0.980207247469726
1.063698573070457
1.0043579283909825
1.069044505195469
0.99682955981632
1.0746121048649868
1.0112681706757674
1.0803771756114908
1.0035552030544674
1.0863450468417848
1.0143587107832395
1.0925285397004671
1.0375617090596911
1.0989016368564986
1.0305937491744808
1.105486722072352
1.0470968820618394
1.1122652643382416
1.0352510745192849
1.119235458187602
1.0455896468536514
1.126418354882271
1.065986194174551
1.1337850374407132
1.0520059298237552
1.1413269603981364
1.0677460730377883
1.1490983600264366
-0.005546456006855095
1.1570231699281328
1.0837188906388986
1.1651563786187564
1.1093591010051898
1.1734717371373757
1.1024812774322803
1.181948239286877
1.1155805844717732
1.1906449707356674
1.1994830480136986
1.1211484393204523
1.2085207068624932
1.1467733726321423
1.2177273562513657
1.161595605107862
1.227104079444535
1.158384888056056
1.2366539734251478
1.168081428647157
1.2463620842844567
1.1752881369877348
1.2562486941548907
1.1975507019311271
1.2662866943200595
1.1944669242319998
1.2764905551558468
1.2093332566589279
1.2868468847767598
1.2232745366751914
1.2973644946938059
1.242002142689132
1.308028141510357
1.2356326071950008
1.3188443063213664
1.244184404240249
1.3297928469877984
1.2530440505225744
1.340903620671478
1.2837575776622825
1.3521404434695128
1.2811073436770004
1.3635130621812896
1.2952460019045264
1.3750270240589917
1.3198062961667172
1.3866573967141254
1.3210860338859631
1.3984242908243378
1.3410494264321986
1.410298012031022
1.3377611239947342
1.4223019424376353
1.3618924679384368
1.4344017947181065
1.3614958094632699
1.4466218707828715
1.3879526518815573
1.458930350503946
1.3911486223215135
1.4713449794159643
1.4146934552064363
1.4838384626034036
1.4133197636099393
1.4964236670158115
1.4383138323800948
1.5090808111976377
1.4400153874217194
1.5217923528719528
1.4607981332083007
1.5345801398056367
0.02478972950285782
1.5473978189811883
1.4789372736667852
1.5602535255328478
1.4944771467635949
1.5731303262588505
1.5108131377857956
1.585998548684965
1.5297748339941712
1.5988688655043577
1.6116810095389333
1.5368373855290494
1.6244369580062372
1.5639714591388303
1.6370844578030002
1.5703852282368826
1.6495952045341642
1.5956137020890693
1.661916100877303
1.5948870620032287
1.6739838302011103
1.6063671984817736
1.6857248129194773
1.6257551295751682
1.6970424336313246
1.6202297595095394
1.7077236556299036
1.6372773251992003
1.718188888108018
1.658329338921364
1.727044915481554
1.6511805384330493
1.7346202407974833
1.652676672982577
1.7402821937251565
1.672170168962243
1.7432505829261922
1.6778193683918048
1.742354575606334
1.6883236017808227
1.735564437740878
1.6702838923790777
1.719152725382973
1.6713931014625587
1.686743248389684
1.6405533970376118
1.6208292503444885
1.6089653454666766
1.4870475310580618
1.555683912559057
1.1295430176504575
1.4642627914550967
0.5897355321486698
1.1916906750339682
0.39822633921257045
0.7409543130074144
0.2604988292998144
0.48793030008326627
0.1555137424414013
0.32275047041320964
0.07605988032668001
-0.4872068421007326
-0.36960021674359933
-0.3863896288511381
-0.0005882534015313682
0.043899899211184035
-0.07530861605435969
-0.11208637221366093
-0.1558650468221947
-0.28629454774503493
-0.25992312800844025
-0.4444294419234338
-0.39896870593064115
-0.5881179617327174
-0.731333578717871
-1.1271527324403074
-1.2099417213996224
-1.4878113800886208
-1.482807976396898
-1.6211048500151102
-1.609696515757827
-1.6865392543343383
-1.7191858187665696
-1.6372138856844005
-1.7355564505320495
-1.6575096995459206
-1.7423619399346024
-1.6699473103608133
-1.7432510421225853
-1.675992340933927
-1.7402755113384643
-1.6892307011119954
-1.7346277447397678
-1.6682204190777226
-1.727065919618707
-1.651991471386523
-1.7181453276756786
-1.6685286282901917
-1.7082165602620132
-1.6465165059523563
-1.697518205570921
-1.6339841415212382
-1.6862370839368657
-1.6377605530648032
-1.6745141074962249
-1.6223326585452902
-1.6624583854058448
-1.6149654865965601
-1.6501480665277943
-1.6093489388514923
-1.6376468584214685
-1.5848991035923465
-1.625002906635787
-1.5700741918267784
-1.6122525692124927
-1.5681669859736458
-1.5994375393985492
-1.5443582119154213
-1.586580224412159
-1.5308987736588906
-1.5736997381855744
-1.5332363336586963
-1.5608329412080515
-1.50682268782033
-1.5479653811301135
-1.4879176467550894
-1.5351501978286177
-1.0473779547930235
-1.0083945981635303
-0.8922856988120103
-1.522370827935904
-1.4640004911805482
-1.5096417243636908
-1.4655212736073044
-1.496991083200881
-1.4421711709714993
-1.4838196322191644
-1.428190206127221
-1.4713267130719965
-1.4105102945880772
-1.458912740609369
-1.4121177003541368
-1.4466028261229726
-1.3867435782429562
-1.4343898232217553
-1.3753896208994603
-1.422279636190462
-1.3762168661273926
-1.4102891121676406
-1.356818219438561
-1.398400560138491
-1.3439125021039573
-1.386645974850315
-1.3214990036672751
-1.375011709012412
-1.3634957504671728
-1.3167746500799058
-1.3521299627416024
-1.287443043896256
-1.3408884839418227
-1.2805320507929359
-1.3297826310384604
-1.2845081975878976
-1.3188285625308502
-1.2581965551056542
-1.308015797651056
-1.243291616431395
-1.2973525788579738
-1.2361080680417051
-1.2868349568878799
-1.2428947853573566
-1.2764767587661627
-1.2193784910876606
-1.2662788035286565
-1.1991509387297021
-1.256237772658235
-1.1907117189027814
-1.2463530430186538
-1.199126870303475
-1.2366448084669914
-1.1776470023963395
-1.2270904556045619
-1.1799516139304627
-1.2177204958811527
-1.1587396819521791
-1.2085078300405856
-1.1613637547595064
-1.19948394642719
-1.139342527257846
-1.1906258121699067
-1.1321011759858872
-1.1819578502156975
-1.118754846028717
-1.1734502806565257
-1.1128232147967987
-1.1651515469258211
0.6180650329050107
0.4895571732973514
0.43213264480881425
-1.157021067501051
-1.095571380178177
-1.1490857706449988
-1.0793993541054712
-1.1413409301920938
-1.0733550217570957
-1.1337637226591057
-1.064705995870234
-1.1264139513093578
-0.581813868123632
-0.5136923230773046
-0.4365953164906409
-1.119236514443716
-1.0547605501843302
-1.112254931458413
-1.0603191023921137
-1.10548683778179
-1.0412948023912596
-1.098890101202245
-1.034736257789203
-1.0925277222679814
-0.3838308580987527
-0.2210852058166304
-0.542802689113978
-1.0863454254265368
-1.0250062332574201
-1.0803742290077019
-1.017448014011481
-1.0746089005993433
-1.0164083232002694
-1.0690323525648386
-0.9977195917683673
-1.0637000916941164
-1.0585483878149953
-0.9908869789084405
-1.0536105962214273
-1.0008369108790112
-1.0488945121793378
-0.9803028501089713
-1.0443797973244269
-0.9745759163698777
-1.040083029188832
-0.98938483669909
-1.035995316479196
-0.9815241933771239
-1.0321353492550878
-0.9563883086033462
-1.0284808768113598
-0.9587370889223761
-1.0250439349533003
-0.9755616196151514
-1.021830945822615
-0.9535915645218931
-1.018839801776922
-0.948961736326995
-1.016042475879757
-0.9491374332203116
-1.013501498218767
1.1587345087231704
0.9049750606184689
0.8782730187767721
-1.011157764600352
-0.9341254864120322
-1.0090402132730374
-0.9487405064053182
-1.0071471975462374
-0.9331940478478127
-1.0054695624288092
-0.9495290640889732
-1.004024766717577
-0.9290189860157663
-1.002792032102086
-0.9265988327540494
-1.0017873181824994
-0.9449124567233143
-1.0010065649401405
-0.929334725636206
-1.000448079691173
-0.9261355635693052
-1.0001107375503138
-0.9378741611119139
-0.9537462889426301
-0.8681784710684585
-0.8425740772367591
-0.8651057773985752
-0.022843365732836202
-0.8305136524700939
-0.860557768421578
0.04197310274339631
-0.8694946374805528
0.6276434979719149
0.5392354261378536
-0.880054765314213
0.6363550593981244
0.5343989452749598
0.5339776215846725
-0.8613450658243448
-0.8907785946729811
-0.91039106799197
-0.618104983729799
-0.8869573836110101
0.025002740899192688
-0.8785463555164407
-0.9143987539450132
-0.9190134471275974
0.5863023093576564
0.3883616674048487
0.5622629000954467
-0.9451044299813306
-0.9280701037904336
-0.9316551624494981
-0.955630315599162
-0.9035538294628828
-0.9654732102388965
0.017978547695196825
-0.9923642159998898
-0.9720124708543894
-0.9747161478739654
-1.3777597228608234
-1.0395153355299522
-1.0243084027225386
-0.9934197046042228
-0.6201176718323673
-0.4875262645309441
-1.0333821440595308
-1.069729866942727
0.05314986811717427
0.03393434123637341
-1.0752606025465838
-1.1135765857476636
-0.03151910517788449
0.3401013488605253
-1.1017233379535258
-1.1204200690745458
-1.16473879973814
0.010493576525818137
-1.144126813625711
-1.1636574033561389
-1.211074374331773
-0.37283217625136345
-0.5374723711420369
-1.2072815678458886
-1.2337400678440167
0.9847732132471354
0.8567220977000088
1.0332501376964864
-1.25306741064796
0.27165499156410655
0.1930677488010213
0.17219461159408256
-1.2723780897376964
-1.282908002041083
-0.048463367344549986
0.07528299644339129
-1.291070056605976
-1.3280683624926957
-1.3309532654017406
0.6659491962024949
-1.1409162381929445
-0.9668178215688408
-0.766427674860475
-1.4096562265175512
-0.6822855015808371
-1.3420441608669473
0.5880695110888903
0.47386127298870795
-0.7036765397918895
-0.6063335818342865
-1.4715610306731868
-1.4501026019623178
-1.4576124679131548
-1.4982609274177705
1.1113316886035816
0.9380727260643997
0.962171511628327
-1.5162144442439447
-1.5539965922330925
0.6448712070585454
-1.5450948547293475
-1.55723410837146
0.7481282940726234
0.5912478299575856
0.6292031715256021
-1.5629950001366995
0.0519907551159761
-1.5695162330448447
-1.5377654284647826
-0.7531362888580702
-0.49851761231100766
-0.6134101638234942
-1.5958316958012833
-0.05230082527401204
-0.03846953277514671
-1.5782389649648882
-0.7175642762383573
-0.6407363480877408
-1.5646706053041777
-1.5621436584671875
-1.5059891581774123
0.880170554151614
0.6823355922829024
-0.7850793632073104
-1.3389682359937152
-0.007674991095033139
-0.7811108624296467
-0.44558027801134154
-0.16073394209331845
0.08409726078165533
0.3657949764416381
1.332407665602566
1.3699803569077804
0.8951160323508386
0.4761870584476577
-0.15378094132649817
0.8931809030064811
1.516654820736452
0.763147839415703
1.537796853971134
1.5997775164548524
-0.5154649169222713
-0.42408267046684506
1.5981729621224874
-0.5179464912626175
1.5335831847786048
1.582559938530588
-1.193669423220386
-1.0317022663549167
-1.005752918726486
1.5609110765809078
1.5713910823443555
1.562439732963495
-1.0589946381780142
-0.765784587023038
1.5464424776571446
-0.051940450200696625
1.4783703277988358
1.4985905954278778
1.4876061172074373
1.4728120695324216
-0.05553356554279203
1.4385830875447898
0.0615782399203373
1.4037192627198505
1.3679469034805232
1.3488120126076362
1.3335249461145728
0.9351348502150115
1.3007959323186686
1.2987014205209098
1.2538792174059603
1.2378686789394189
1.226659737273698
1.2388106483922217
-0.1545192370655761
1.2019781618619805
1.2064666331628182
1.1809627778481
-0.4809174013015651
1.1588806351821341
-0.871416858138193
-0.7529055682779171
-0.8326773494224758
1.13666687907958
1.125077182273224
1.1408919410079876
1.09645082451066
1.298811284027376
1.1826180251703666
1.1272374382964294
1.0686915273852793
0.7014886406181925
1.080018928044498
-0.6934556361252151
-0.5735521496821774
-0.5878042296997815
1.0532069034712552
1.0450010749982388
0.05928384071715046
1.0251605045475514
-0.19280824962687595
1.006108483756863
0.06359416606424818
0.9918242707021545
0.9312750655748312
0.977460758537267
1.0327797327674342
0.9075696009041458
0.9206477317256806
0.9457013493956793
0.8601288939284006
0.9145863483970963
0.9472697636768654
-0.7359869563567456
0.9501327495033814
-0.8651827722555264
-0.537637674789966
0.9204917578718447
0.9270425019353986
0.8985586360657187
0.8997814463423993
-0.6415273274975397
0.9148174076277946
0.9002749449158202
0.7796056896928611
0.8821099089385133
-0.8441319731372757
-0.9362289053627317
0.8792857358759995
0.8637612774049596
0.9583171373293815
0.8545673948716692
-0.911946039340169
0.8454074157093698
0.8795212973897921
0.8452341379601295
0.8590578490801254
0.12106605041672237
0.8290280638233489
0.83412725941297
0.14052326989861572
-0.730975392770485
0.8393764996168495
1.1012020146259662
0.8544798919319962
0.8439120823188136
1.0376909551306082
0.8895118228582878
0.8762737171962297
0.9487205505602894
0.13965246802941714
0.10515593836950965
0.18515760848734317
0.8524708597426824
0.869212329174747
1.0274016697938655
0.7100294219198865
0.8971662345255293
0.8854894324551739
1.1813257947579379
0.8783974239278431
0.1090272655267276
0.8350533756152606
0.9049966296471494
0.8939242265897025
0.8913813118964835
0.9177875438554343
0.9222943086276156
-0.06382031866675214
0.9303437771935876
0.9628913990125854
-0.3306421651561017
-0.1883358874576735
-0.2453824918387154
0.9650753038815577
0.9628176546587014
0.9886184185020992
-0.18375314296480286
-0.08529210719600892
0.9356454519113491
1.0016304680618506
1.0403280624090823
1.0226010246211426
1.4644252246367988
1.072185982847869
-0.7471442059265118
-0.6038714163825081
-0.6477385487574412
1.0906713488431161
1.0805176933490126
1.11135461738073
1.127201371363629
1.1589869521180505
1.1648447297472126
-0.14122936608400563
1.158631689123855
1.1294677528171209
1.1995444291212056
0.19591158297207936
1.2085580263997502
1.2496948459496848
1.0166716877231043
1.055198975696624
0.86973885783921
1.2578050868975708
1.2770689768093413
0.679538556724953
1.309600446873536
1.334514719233895
-0.11012170912229836
-0.15500730933102896
-0.17540434097781799
0.13357823332825222
1.3612663521578527
1.3755339729669025
0.21087310618790453
1.3919833677368
1.424887169944982
1.4280241044802073
1.459365633936584
-1.5441200657136758
1.5243285029304803
1.4804073764116377
0.6439711536169039
1.1538849864257374
1.531639697582775
1.5279690088095879
1.5485701937419964
1.5768010328310176
0.5098447210494352
0.31753313990834875
0.3397793385290541
1.52796146212424
1.586406891831099
1.608073105600542
1.6005753667243796
-0.7473258735044369
1.5853954819541796
1.5497535854037208
1.5268934795914342
-0.6729992200416184
1.4074023614693674
1.1336957953269886
0.702009693542241
0.2654697354599028
0.5291226517122702
0.6805810462332589
0.4175035697467296
0.6801409462793538
-0.19447301114281743
0.0025784809263533345
-0.5517577595337328
-0.7622403921171979
-1.1762556886554998
-1.4455048227616625
-1.5291468617565738
-1.2353697857765993
-1.5875853287324961
-1.5910560652389625
-1.5536518188336985
-1.6127722072583077
-0.43127419697875585
-1.54751459891086
-1.5775881142389294
-0.8535936682434316
-0.46253962635758045
-1.5594918004870448
-1.55511487624196
-1.5545160496459511
-1.5462743567801631
0.11035600969195562
-1.5040637781423554
-1.4929301902853938
0.22422760409275927
-1.4648869084640601
-1.463427938358872
-1.4188837330375192
0.46772781316642037
0.5278654536906849
-1.3936931835635957
-1.38234085364873
-1.3714640905163922
-1.340529166291934
-1.332819117812545
-0.5571241343933567
-0.6853013840560893
-1.3018442007595157
-1.2966834344088018
0.08624601925678256
-1.2916621957968841
-1.2601636047245157
-0.9161803856993315
-1.2080737181990555
-1.1927692519589168
-0.23582686936621602
-1.1582173177590662
-1.1465742516577435
-1.16936325929425
1.3552150307009978
1.3436044449295341
-1.1197612402189763
-1.097437743524044
-1.1224014583076076
-0.3855570784375544
-0.2489840150182956
-1.1058289206403622
-0.022415613432203663
-1.087083992869609
-0.7060512023787895
-0.5321626439374118
-1.0559000045901534
-1.0585904800268622
-1.0367193361358504
0.7717958100295059
0.7938212747496901
0.6286874103272607
-1.0456689602359153
-0.5062016428192924
-0.32207167811741555
-1.00216923950116
-1.0071621693569002
-0.9874992013337831
-1.3886230269907796
-1.263593553405723
-0.9751622438902309
-0.1831010033539238
-0.24448604162785179
-0.9753956427393053
-0.09836250079834667
-0.9627071153971162
-0.04309606396704321
-0.9595841960394857
-0.9612396042267282
-0.930783074436717
-0.6650345629377432
-0.9050210853447621
-0.9199331461570711
-0.5158300084779361
-0.4645864552347486
-0.9018297705953964
-0.6345333330890942
-0.3913484603404045
1.2857273137115666
0.9977408378695732
1.1018451983556814
-0.8724751777111776
-0.9043317371796928
-0.8652764035981501
-0.8784187972183
1.348306490741359
-0.8491285545509095
0.12400275136604032
-0.8591717999122664
0.9405350516002509
-0.8721053242306566
-1.4615151908959494
-1.420839768971986
-0.830210423213075
-0.8614772499838901
0.8831332763158145
0.8763340247526058
-0.8309700816400473
-0.8570986467973059
-0.9804551218934805
-0.6961587340514451
0.609590295082754
0.4611287922589456
0.5298226047369815
-0.8880957607391328
0.35758715632458976
-0.7472849617915485
-0.750977315661042
-0.7852823799173785
1.234801349541438
1.0861459278167227
-0.7246628134746479
0.8028532538802079
0.6860106829451567
0.7649828567435876
-0.7841355440612422
-0.8016902520185795
-0.9330619921783568
-0.7863677968501651
-0.9486439283026787
0.5383914970247697
0.5688078229959197
0.3988568344649652
-0.5084819755430061
-0.9141665387327129
0.3501659964897051
-0.09520481756956538
-0.7929977684199849
-0.8284856147651827
-1.0945178813128955
-1.0792655659998287
-0.86204638651768
-0.097273259914365
-0.8290283960757058
-0.8472647404836859
0.562785582239365
0.4180368794761344
1.3113097740616388
1.1795172551794937
-0.8807630101895333
0.939691789322835
0.9872243170380623
0.8570890974402346
-0.8368237944189174
-0.8088688181136413
-0.7385073214296493
-1.3699487929322471
1.4189705901719285
0.5899650495046522
0.5002774161828158
-1.1709282957475473
-0.9897206502321274
-0.9427132207457207
-0.9271193128907826
-0.9571126807321165
0.027696061072611453
-0.41341300213405224
0.6871429638082769
1.1451129954002652
-1.0125192655291195
0.26797898620744653
0.6216190187550649
0.6680596075663491
-1.2095012722039582
-1.166092590157307
-1.0921631984960332
-1.0096755824360049
-1.111547317805444
-0.09362714280072838
0.9678098504600269
-1.1000225837245947
-1.1376383019541088
-0.15150955463959417
-1.1672053730591934
0.49536968904118794
-1.182993221771241
-0.1744017790114249
-1.2146034374910495
1.2436195253568199
1.045679499335976
-1.2834621001603683
-1.3465668973759521
0.8030974323134198
-1.4066784735311435
0.15621950026869985
-1.4337042106218463
0.6044956976626821
0.46892312193529845
-1.462501523563845
-1.4303043710665986
1.1137403689559522
0.9937001510077987
-1.414833387289966
0.6916230884510609
0.5851201763125485
0.508540089211314
-1.2869038477113994
-1.261003176498095
-1.0977528733209394
-1.4985293256241257
0.7324806815080905
-1.1619356866658845
-1.4047044850038717
-1.452878386372712
-0.979763053784467
-0.7992516941941461
-0.9858749134760637
0.9309743375570816
0.8778959384289378
-1.3967305114740542
-1.2296043892003554
0.9872557699219059
0.9372412884242031
0.8561431868613213
-0.7681499713934896
-0.2924609406813882
0.11948027978626384
-0.5356837153306928
-0.6578710033627394
0.7168005421382555
0.707440302982931
-1.2170815545678944
1.3764708651667528
1.4133226458271146
1.2362010604986506
1.4823752726581407
-1.333497476506102
-0.7972450988307814
-1.3361065277730297
-1.3245201929003603
0.14151649862409618
-0.8209669155448561
-0.7212151324720565
-0.8457334588725567
1.4550544430040773
1.4633444864450629
-1.1365016736676348
1.4614306898880396
0.6666864323986932
1.3848952842461493
0.6689686187664582
-0.16434865536380305
1.3819371518696204
-0.841898727982149
-0.7522376007451385
-0.24933612114054773
1.344653206066511
1.2807633682985298
1.262473833357073
0.5382889997674857
0.9251841575056309
1.2410924874291993
1.3334226329702776
1.187532627183019
0.767031079200474
1.1505404032327142
1.1286318294348985
0.3363456602056229
0.38359507988798547
1.116998720863339
1.0651445825149148
1.0629260844491137
-1.1484264629920788
1.029435155916976
1.0461623623599192
0.7739282605534852
0.8503023054810004
0.6604114634747095
0.9977186598992349
-1.2799919660314774
0.9931981747550233
0.40780363833966976
1.1077804581782358
0.9412285570312773
0.9251210476985339
0.1633957720539649
0.9349962741984917
1.288575944299639
1.1373295415398252
0.7841657530158582
0.8439802177569927
-1.0149444185700127
-0.7374930719479359
0.8229134062506746
0.8093039691432389
0.7498047981885592
0.7247039803579948
0.8106882350468387
-1.0389738414569138
-0.6105835224568981
-0.8684432340149848
0.1492139664238343
-0.42786533261763776
-0.6548369220551334
0.7860577523576138
0.7734214818257754
-0.25850203305615804
0.7186772147517497
0.7048875327764815
0.2653222619588819
-0.6130225845261044
-0.21161847755781446
0.7758017221159214
0.754904186128397
0.2738312629008589
-0.9952560265894584
0.735272987344776
0.7900253081907727
-1.334263411139081
0.9558876348926879
0.6524096160601656
0.5362478396162359
0.5053308690060468
0.7707411123905099
0.47110621891673354
0.8023039865490978
0.8006422136645149
0.8440862957917372
-0.6327838864421361
0.7711642964854959
0.7394766514617701
-0.11269481271036985
0.802280281581941
0.8143435207668878
-0.8594442449387973
0.779201558142097
0.8102006204675541
0.37852885337823866
0.7662886563488731
0.8101151215904753
0.8520664201621939
0.3023610437027042
0.8794592824025518
0.8728620247940597
-0.3092332927967349
1.3642228894322663
-0.7844332535050679
0.2478132822626097
0.9398996180293476
1.0005892985216123
0.9956431308159843
0.28092614779512715
1.019422126583009
0.6647759437465174
1.0707057019428883
1.058322151447336
0.8501356007710112
-0.4713870931242248
1.0985419339542812
1.1609586681550597
-0.7767046511716196
-0.451800142099602
1.1543496891445282
1.1773181171414753
0.7611419589581656
1.234784218515812
1.2549527128052618
-0.9294794841379227
-1.3399375939135867
-1.1214240601159362
1.2884513256251113
1.2865612059287213
0.43251890552310324
-0.8245836347517719
-0.9452482738453142
1.3273072537633996
1.3775692730515312
1.1318170717912979
0.514054308787229
-1.1257918808845753
-0.9291351514615344
1.168505666347537
-1.1290670240490674
1.425619534690418
1.4616774439660654
1.3672962076518431
0.6969742985625439
1.5047934173475455
1.472283032687693
0.23349306426499633
1.4536104408868498
1.437670380014186
-0.3772413919472194
-0.45724231703305507
1.2746491700842502
0.9483983944701738
-0.31046368475121877
-0.6720172995347702
-0.4257219420638315
-1.5143510265914695
-0.32943778120062284
0.5677714789583552
0.8542681016784817
0.6991913606143376
-1.4683330597060764
-1.4568364906675784
-1.4675097728813795
-1.4527793638424094
-0.8460152730539304
-1.4031644284375564
-1.3813336879786653
-0.5798751319244516
-1.349726505195022
-1.2885610923173938
-1.2819615896410343
-1.2889011658150704
-1.2378550017466854
-0.7190343415529344
-1.2234502508564742
-1.2022176710844998
-0.2324020412763184
-0.37300774913578183
-1.2336260342987813
-1.0537403704540729
0.3273871266259084
-0.9797487450481729
-1.0210975921392742
0.2399295927352007
-0.7089412931597456
-0.7096363607467968
1.2440271364521183
-1.0065680021242345
-0.9769053453328419
-0.9657354613084129
-0.6574693782022377
-0.9465806012599634
-0.896372321518105
-0.904978264067208
-0.8910172755895499
-0.8500782418400326
-0.8753566256212205
-0.8556784771985855
0.40354679117752135
-0.8225976816048488
-0.7894220175270859
0.7214769632234802
-0.7914111253472662
-0.04768453829187421
-0.7585798971530832
-0.7630464943424784
-0.7396326549256881
-0.7674337365855063
-0.8015346001981142
-0.7482633135001701
0.38314374324834716
-0.8748482445696119
-0.9018823142802084
-1.0330084979024663
-1.057273776440456
-0.7619058540517383
-0.6991846953849595
0.747741995022232
0.8948009817900209
-0.8530985735974288
0.7454079708338053
-0.8935522467057447
0.7308395675427384
0.29923186413698044
0.3959758116344238
-1.4391200380209621
-1.0241182063041239
-0.8486072220720839
1.3016483356374136
-1.3600478718322107
0.6627638935242698
-1.274099711642275
1.3534363337269208
1.2662463027446857
1.2958704168173185
1.3744099764328879
1.0432230188003346
0.6877168931039044
0.670327356571911
0.7136088601360673
-0.31474244602550216
1.1080116855229147
1.1874250911600819
-1.1205917409437751
-1.1254375933750336
-0.6590183372702998
-0.6542141371133982
0.6289070786620298
0.7057083799053109
-1.2293305214058168
-1.341449237400445
-0.3574845811079651
-1.1736847087474722
0.8408916087230577
0.6852163781680141


==> output_bu_20240409/example9/nPred4/stepSize0.02/t_all.txt <==
24
0.0
0.00308
0.00154
0.00566
0.0036
0.00913
0.01746
0.0133
0.02309
0.01819
0.02978
0.02399
0.03763
0.05548
0.07781
0.10522
0.13906
0.18172
0.23708
0.31133
0.41388
0.55903
0.76961
1.0


==> output_bu_20240409/example9/nPred4/stepSize0.02/t_nonsucc.txt <==
5
0.00308
0.00566
0.01746
0.02309
0.02978


==> output_bu_20240409/example9/nPred4/stepSize0.02/t_succ.txt <==
19
0.0
0.00154
0.0036
0.00913
0.0133
0.01819
0.02399
0.03763
0.05548
0.07781
0.10522
0.13906
0.18172
0.23708
0.31133
0.41388
0.55903
0.76961
1.0


==> output_bu_20240409/example9/nPred4/stepSize100.02/gfsetAfterIt0.txt <==
3414
-9.80445382438797e-15
2.78907722191005e-07
1.5305298328529563e-07
5.577581671935077e-07
4.132616732351804e-07
8.365494948054467e-07
6.812232093296478e-07
1.1151599185353835e-06
9.561538408205116e-07
1.393542571621888e-06
1.2176820034004772e-06
1.6716220963456326e-06
1.497295843023725e-06
1.949335728801211e-06
1.7558268071902177e-06
2.226618396767987e-06
2.065512386096424e-06
2.5034074419451454e-06
2.3423385770996217e-06
2.779640857150292e-06
2.631926280461583e-06
3.0552575961688295e-06
2.8933535443827244e-06
3.3301972594704855e-06
3.1547969754435895e-06
3.604399944072059e-06
3.4225670815471617e-06
3.877806198920311e-06
3.6757569277651356e-06
4.150356414905783e-06
3.981068165813044e-06
4.421992498487144e-06
4.263713747258017e-06
4.692650822240335e-06
4.516787789442917e-06
4.9622886794335505e-06
4.757629842024563e-06
5.230782464747359e-06
5.046107464062002e-06
5.498316873897053e-06
5.289901169437516e-06
5.763896272978351e-06
5.569023958934076e-06
6.027341091412212e-06
5.891777472623389e-06
6.290340068230852e-06
6.222880960099715e-06
6.552477667534889e-06
1.575661556293999e-05
1.4404990561151943e-05
1.451622636561335e-05
6.813044096219176e-06
6.560975486161462e-06
7.072157651930111e-06
6.8632570855787735e-06
7.329709242712485e-06
7.136161685144695e-06
7.585651049889687e-06
7.410155902553285e-06
7.839917934070782e-06
7.61901948423032e-06
8.092447893284937e-06
7.920623402268365e-06
8.343180599905901e-06
8.135586478459476e-06
8.592042544880476e-06
8.388594134569281e-06
8.839009261817277e-06
8.576383327463474e-06
9.083868758168482e-06
8.846411270720316e-06
9.327117193007286e-06
9.173207210881827e-06
9.566572546501691e-06
9.803108187881238e-06
9.491660264723068e-06
1.0039508888901396e-05
9.780192905426767e-06
1.027398402146481e-05
1.0036902737475694e-05
1.0506047089584084e-05
1.0291193221966485e-05
1.0735749520445202e-05
1.0486199797472459e-05
1.0962998943645377e-05
1.0650038032028473e-05
1.1187737122986076e-05
1.089899133973495e-05
1.140991839004822e-05
1.1176693382458439e-05
1.1629415966918282e-05
1.1383771479572796e-05
1.1846423178735485e-05
1.1544255153660251e-05
1.2059930004779639e-05
1.1787561254828883e-05
1.2270584701128322e-05
1.2042860509341359e-05
1.2479603657152067e-05
1.2290760368942666e-05
1.2685889233456022e-05
1.2205869283392792e-05
1.0849756660233887e-05
1.2198669324209258e-05
1.2889204904064298e-05
1.253497597160407e-05
1.308954603404319e-05
1.2788924875684803e-05
1.3286848648991751e-05
1.3025944181003931e-05
1.348106265987317e-05
1.3167010342262841e-05
1.3672153209594412e-05
1.3356301431424225e-05
1.3860021510312645e-05
1.357550599902233e-05
1.4044822854000378e-05
1.379945680102496e-05
1.4227777643377072e-05
1.3935508763773572e-05
1.4407439008451732e-05
1.4120121689776306e-05
1.4582869663852719e-05
1.432798726797024e-05
1.4755164578737257e-05
1.4453669634792754e-05
1.4923980673574064e-05
1.465197546472327e-05
1.5089364246633597e-05
1.477809845688252e-05
1.525126333974721e-05
1.4948391906331597e-05
1.540964055754993e-05
1.515428650697821e-05
1.556451235441922e-05
1.5324082757853333e-05
1.571567686958694e-05
2.781189726258066e-06
4.839834220407647e-07
-6.842702961342574e-08
1.5863768016093573e-05
1.550307767518847e-05
1.6011766261332665e-05
1.568757391295606e-05
1.615510551956262e-05
1.5872990999071283e-05
1.6291923734769865e-05
1.6098365571541166e-05
1.6425789275717855e-05
1.6555716237464882e-05
1.617385705955857e-05
1.6681946128671284e-05
1.6345383580650228e-05
1.6804392169915408e-05
1.649018481099451e-05
1.692305735402906e-05
1.2453368553098944e-05
1.1295434351843632e-05
1.1522956666577099e-05
1.7037922827735604e-05
1.6772441010728005e-05
1.7148973963256965e-05
1.684422574343074e-05
1.725620720663666e-05
1.6927138963627886e-05
1.735957538788493e-05
1.7035204960949002e-05
1.745919930721684e-05
1.7197233220565962e-05
1.755457283903569e-05
1.7246558256983796e-05
1.7647537735840514e-05
1.7351600756991178e-05
1.7739494066685537e-05
1.7491649732169047e-05
1.7825231668759856e-05
1.752144698761731e-05
1.790466745541468e-05
1.7600038321292253e-05
1.7980733981598428e-05
1.7722237555909403e-05
1.8052626679096185e-05
-1.5388841454594146e-05
-1.5695956801113465e-05
-1.5497159672150316e-05
1.8120543857357047e-05
1.778989420534581e-05
1.8184413726702658e-05
1.7865527163903045e-05
1.8244235978810948e-05
1.7956134940727736e-05
1.8299989922793547e-05
-7.978468530938958e-06
-6.247007945459509e-06
-7.198577509185889e-06
1.835165898268906e-05
1.8033901144252086e-05
1.8399223975158777e-05
1.813351063360897e-05
1.8442664783475112e-05
1.8117304153904143e-05
1.848195978434285e-05
1.8180462019748806e-05
1.851708593541217e-05
1.8240916640112594e-05
1.8548018545933292e-05
1.830333222764662e-05
1.8574731751515422e-05
1.831400196794498e-05
1.8597196581491074e-05
-8.864335376362119e-06
1.8615388048372315e-05
1.8328861528198612e-05
1.8629258650130215e-05
1.839805469595992e-05
1.8638837368497933e-05
1.835707775971638e-05
1.864386018631567e-05
1.8366635111281437e-05
1.864514964318729e-05
1.8390797012761116e-05
1.8643860186272672e-05
1.840528375979964e-05
1.8638837368384125e-05
1.836098310810832e-05
1.8629258650226407e-05
1.8615388048403127e-05
1.8345098936709534e-05
1.8597196581844138e-05
1.833520411670978e-05
1.857473175139391e-05
1.8355352131574187e-05
1.8548018546068618e-05
1.82759128430904e-05
1.8517085935144077e-05
1.8291612696595805e-05
1.848195978424979e-05
1.8185741755648287e-05
1.8442664783535184e-05
1.8156334944726174e-05
1.8399223975134786e-05
1.8190585846538375e-05
1.835165898267717e-05
1.8112322519865912e-05
1.8299989922778615e-05
1.810172572007069e-05
1.824423597858496e-05
1.7975176074117705e-05
1.8184413726903733e-05
1.7884340110821675e-05
1.8120543857312757e-05
1.792687356886427e-05
1.8052626679287042e-05
1.7810870145934402e-05
1.7980733981808207e-05
1.7741714576652893e-05
1.790466745553529e-05
1.7671797283464293e-05
1.782523166865855e-05
1.7650956517815517e-05
1.773949406671709e-05
1.7528897623474545e-05
1.764753773568269e-05
1.7482659537079677e-05
1.7554572839296453e-05
1.7306675915779168e-05
1.745919930726572e-05
1.7201572854094442e-05
1.7359575387897783e-05
1.7118700567458152e-05
1.7256207206641973e-05
1.7090327573768425e-05
1.7148973963215077e-05
1.6953555271146868e-05
1.7037922827912038e-05
1.6891607155469017e-05
1.6923057354190462e-05
1.672922500804326e-05
1.6804392169877807e-05
1.6650808457599834e-05
1.6681946128647333e-05
1.647367305431107e-05
1.6555716237272812e-05
1.6396477796937855e-05
1.6425789275704858e-05
1.6190268731523507e-05
1.6291923734751105e-05
-2.4610684975559035e-06
1.6155105519527995e-05
1.5980787697512634e-05
1.601176626140765e-05
1.5887745818098746e-05
1.5863768016133404e-05
1.5666658736716222e-05
1.57156768695054e-05
1.5491545032591265e-05
1.5564512354248107e-05
1.540964055745899e-05
1.5285376502977836e-05
1.525126333972703e-05
1.510569129909934e-05
1.5089364246622634e-05
1.5002190560567575e-05
1.492398067378063e-05
1.4798320545839385e-05
1.4755164578808183e-05
1.4606162759375732e-05
1.4582869663845268e-05
1.4418438771414225e-05
1.4407439008564601e-05
1.4269097723632487e-05
1.4227777643274157e-05
1.4151781442585274e-05
1.4044822853911392e-05
1.3939439847169137e-05
1.3860021510386042e-05
1.3750185169855014e-05
1.3672153209417459e-05
1.3557504436020462e-05
1.3481062659946125e-05
1.3415356006818073e-05
1.3286848648952111e-05
1.3189190628836327e-05
1.3089546034050369e-05
1.3031192780557076e-05
1.2889204904023692e-05
1.2773097784724717e-05
1.2685889233583118e-05
1.2569416938664212e-05
1.2479603657139748e-05
1.2363675211629444e-05
1.227058470121384e-05
1.2223644035879787e-05
1.205993000481726e-05
1.1977976905822205e-05
1.1846423178667511e-05
1.171700294776333e-05
1.1629415966923375e-05
1.1440188204069275e-05
1.1409918389967779e-05
1.6919617662070003e-07
9.009010751988163e-07
1.9095690005108927e-06
1.1187737122853919e-05
1.1135945358639783e-05
1.0962998943604228e-05
1.087116378654748e-05
1.0735749520444212e-05
1.068647544186846e-05
1.050604708967098e-05
1.0398454126216579e-05
1.027398402155182e-05
1.0085541922859232e-05
1.0039508888979079e-05
-9.765222568041915e-06
-8.990430445526537e-06
9.803108187869175e-06
9.735671814124678e-06
9.566572546452793e-06
9.377626968835874e-06
9.32711719303702e-06
-1.6221709128838258e-06
9.083868758148097e-06
9.02168713912431e-06
8.839009261823635e-06
8.816541131742405e-06
8.59204254501197e-06
8.518186705899183e-06
8.343180599902615e-06
8.198706178744248e-06
8.092447893243093e-06
7.83991793403601e-06
7.831939799683028e-06
7.585651049756901e-06
7.616402338456885e-06
7.329709242729702e-06
7.321333584994143e-06
7.072157651893265e-06
7.078574507877563e-06
6.813044096270102e-06
6.844231643172346e-06
6.552477667496592e-06
6.587340891068256e-06
6.290340068126176e-06
6.333956487471659e-06
6.0273410914830036e-06
6.043606986968506e-06
5.763896272982366e-06
5.767564191421566e-06
5.498316873941486e-06
5.550536010157204e-06
5.230782464694064e-06
5.271343118879743e-06
4.9622886793812445e-06
4.986111271976142e-06
4.6926508221846935e-06
4.747165170232764e-06
4.421992498485555e-06
4.4778936719904e-06
4.150356414863654e-06
4.2098507901542326e-06
3.877806198954075e-06
3.922687748779157e-06
3.6043999440902373e-06
3.6748459696231547e-06
3.33019725945557e-06
3.4065623811910626e-06
3.0552575961538357e-06
3.143363890258393e-06
2.7796408571928397e-06
2.847283774184813e-06
2.5034074417713334e-06
2.5847366079528806e-06
2.2266183974187025e-06
2.2944477694282048e-06
1.949335726719691e-06
2.0056448490139797e-06
1.6716221029595953e-06
1.7605099310080765e-06
1.393542551010724e-06
1.4784135018027035e-06
1.1151599800806395e-06
1.0900269695159219e-06
8.365493223751385e-07
8.987870968217204e-06
8.271026891632329e-06
8.619835305777126e-06
5.577585964933336e-07
6.901474281767354e-07
2.7890692070375494e-07
3.3233314714259857e-07
-9.32802669955808e-15
-2.9193539859697475e-08
-2.7852612230879005e-07
-2.895684814490775e-06
-5.570758642271297e-07
-4.051060351982046e-07
-8.354933183717221e-07
-7.07517278290361e-07
-1.1137634725315122e-06
-1.0264681868263362e-06
-1.3917936803397823e-06
-1.4165790842119226e-06
-1.6695257802382498e-06
-1.9468914025344235e-06
-1.7877435504053032e-06
-2.2238275456977926e-06
-2.072030645869685e-06
-2.50027112958643e-06
-2.334935575955218e-06
-2.776160492896138e-06
-2.5920424953150526e-06
-3.051434686013977e-06
-2.845689714928511e-06
-3.3260334718140228e-06
-3.156900403391806e-06
-3.599897065928779e-06
-3.4310108491076195e-06
-3.872966184733539e-06
-3.6833607143043175e-06
-4.145181179052443e-06
-3.96489390717146e-06
-4.4164846646943945e-06
-4.212342880039005e-06
-4.686810814381742e-06
-4.5057178514731056e-06
-4.956125830766481e-06
-4.748279181966151e-06
-5.224272457093729e-06
-5.052570918960397e-06
-5.491564507888744e-06
-5.320452392701648e-06
-5.7565132729750736e-06
-5.557521922999345e-06
-6.019620199824693e-06
-5.817181872860976e-06
-6.282627078239662e-06
-6.110879376327081e-06
-6.544365185001623e-06
-6.370881186333674e-06
-6.80464742128619e-06
-6.604938223506857e-06
-7.063449092924254e-06
-6.8635236223700475e-06
-7.320700285076468e-06
-7.109754183643009e-06
-7.5763425122402844e-06
-7.389704001972858e-06
-7.830313665030311e-06
-7.661873260144126e-06
-8.082550737106515e-06
-7.874274396155338e-06
-8.332994596519622e-06
-8.126653614583912e-06
-8.581568161375684e-06
-8.325237746559684e-06
-8.828260461109155e-06
-8.602495909960181e-06
-9.072808687710787e-06
-8.865360181491888e-06
-9.315901337513383e-06
-9.098734700015208e-06
-9.554629437143178e-06
-9.412987940940443e-06
-9.790899560022198e-06
-5.441498972562964e-06
-1.0027515985318519e-05
-9.763452901654745e-06
-1.0261602621544468e-05
-1.0025652134608504e-05
-1.0493445724327604e-05
-1.021268900007735e-05
-1.0722887162633444e-05
-1.0537443449585818e-05
-1.0949891854478191e-05
-1.1174384452100365e-05
-1.0824524295410237e-05
-1.1396330204958563e-05
-1.1102358648773094e-05
-1.1615576010804456e-05
-1.1325207111540438e-05
-1.183241068111944e-05
-1.1497777686680333e-05
-1.2045465906303249e-05
-1.1706435016546264e-05
-1.22559323222332e-05
-1.1912665198383239e-05
-1.2464991935425325e-05
-1.2165003703816126e-05
-1.267099701130563e-05
-1.232407266872275e-05
-1.2874124661976447e-05
-1.2540843611677705e-05
-1.3074257892426697e-05
-1.275815407167244e-05
-1.3271365852431524e-05
-1.297444773888302e-05
-1.3465379583307119e-05
-1.3091426862342069e-05
-1.3656307172628055e-05
-1.3276295065319615e-05
-1.3843896557803861e-05
-1.3460208040910088e-05
-1.4028877391549387e-05
-1.371145319631693e-05
-1.4211729017577739e-05
-1.3838081982151338e-05
-1.4390909931659814e-05
-1.4029416683312927e-05
-1.4566267274103617e-05
-1.4242591641128449e-05
-1.4738385823048511e-05
-1.4369856473170542e-05
-1.4907060980162478e-05
-1.4563145017052118e-05
-1.5072298948536903e-05
-1.4653662132538048e-05
-1.5234069794568217e-05
-1.48616581027182e-05
-1.5392288936279116e-05
-1.4969632411228716e-05
-1.5547141197230068e-05
-1.5190925530808638e-05
-1.569779640030374e-05
-1.52896277524567e-05
-1.584724497074585e-05
-1.547922976403613e-05
-1.599524763111033e-05
-1.556388024481399e-05
-1.6137078251210045e-05
-1.5775799786320756e-05
-1.6274190726869127e-05
-1.5809030748453416e-05
-1.6407874383154393e-05
-1.6019357653780747e-05
-1.653775680532616e-05
-4.423916540654437e-06
-1.6663914621151598e-05
-1.6205033637453057e-05
-1.6786305921663827e-05
-1.6365681366820153e-05
-1.690492083877141e-05
-1.655503721711528e-05
-1.7019748139063505e-05
-1.670244214479976e-05
-1.7130756761912792e-05
-1.72380026812415e-05
-1.6757732809453756e-05
-1.7341217576525345e-05
-1.695438415248541e-05
-1.7441351144914078e-05
-1.7065551894347734e-05
-1.753479498610899e-05
-1.721825210836427e-05
-1.7637541236775078e-05
-1.7289348245562958e-05
-1.7703823256483617e-05
-1.7396394683436633e-05
-1.7880953260776167e-05
-1.7535370611655467e-05
-1.760899084383383e-05
-1.7444464860799706e-05
-1.9002264786245598e-05
-1.8170015041369633e-05
-1.9080855149667522e-05
-1.876940046361673e-05
-1.7825922038069386e-05
-1.8032310023891717e-05
-1.8244731042650765e-05
-1.766013529391473e-05
-1.8209161162264267e-05
-1.7955094480999518e-05
-1.8290385537211195e-05
-1.801995607332781e-05
-1.8335104178040977e-05
-1.808178177909789e-05
-1.8384425627911604e-05
-1.8101782557652815e-05
-1.8427296887585288e-05
-1.8174658516363027e-05
-1.8466655767547725e-05
-1.8168098610663302e-05
-1.850168578220626e-05
-1.8219374219222253e-05
-1.8532575274638505e-05
-1.8317738475050242e-05
-1.8559241203161444e-05
-1.8286581116040976e-05
-1.8581671189671262e-05
-1.829634815842208e-05
-1.8599832083424575e-05
-1.8345056598002108e-05
-1.861369345828373e-05
-1.8374569904346453e-05
-1.8623225123197374e-05
-1.833304654395845e-05
-1.862838373884464e-05
3.3702296959274657e-07
8.693772494765971e-07
-5.965147630108056e-07
-1.8629169086182793e-05
-1.8277767169404214e-05
-1.8627368843857078e-05
-1.837827596310223e-05
-1.862248208611571e-05
-1.8332019041045887e-05
-1.8612878140273307e-05
-1.834396012433962e-05
-1.8599037293679486e-05
-1.858087242325209e-05
-1.830900276685231e-05
-1.8558446378693124e-05
-1.827551373305085e-05
-1.8531779815888027e-05
-1.8252246242410967e-05
-1.850090263877109e-05
-1.824039912498941e-05
-1.846584023642458e-05
-1.842661720143557e-05
-1.8162493437782414e-05
-1.8383256373831246e-05
-1.810682355838492e-05
-1.833577921827256e-05
-1.8063927116157594e-05
-1.8284205631969568e-05
-1.8026098368040743e-05
-1.8228554788358844e-05
-1.803465930287395e-05
-1.816884249074727e-05
-1.7909669357251064e-05
-1.810509151386054e-05
-1.779474225565775e-05
-1.8037293614590462e-05
-1.7839918909466395e-05
-1.7965551682850114e-05
-1.770040178368803e-05
-1.7889550805401497e-05
-1.7608989448595632e-05
-1.7810529126776425e-05
-1.757810140200876e-05
-1.7723938769645556e-05
-1.7477862018760757e-05
-1.763213777445696e-05
-1.7395852964170115e-05
-1.754033225134577e-05
-1.7332102238024754e-05
-1.7444866670978006e-05
-1.7198384810604487e-05
-1.734549538848759e-05
-1.7079188624592423e-05
-1.7242284223779002e-05
-1.702868919705635e-05
-1.713528074935173e-05
-1.690917161699267e-05
-1.7024297582868203e-05
-1.661726377772327e-05
-1.6910105692929475e-05
-1.6690310142361796e-05
-1.6789892072624413e-05
-1.650717152871885e-05
-1.6674185722770106e-05
-1.6376191761338563e-05
-1.652389741282069e-05
1.359693753211463e-05
1.3903952205137368e-05
1.2998961241849843e-05
-1.648444943572436e-05
-1.6187788058831763e-05
-1.6015292377364756e-05
-1.6033822701866356e-05
-1.7125715840213524e-05
-1.6136347925640046e-05
-1.6970441733110934e-05
-1.6765693893961847e-05
-1.5586060587399324e-05
-1.599518222549521e-05
-1.576629935665234e-05
-1.546087236383065e-05
-1.5527740260473446e-05
-1.5384392370846748e-05
-1.5396331326543004e-05
-1.5143718712587973e-05
-1.523187170090114e-05
-1.5056384872545763e-05
-1.5071772731041855e-05
-1.4856834932177928e-05
-1.4906098527837831e-05
-1.4673128844085017e-05
-1.4737548829242545e-05
-1.4432751422871144e-05
-1.4565407860229873e-05
-1.4390062678464384e-05
-1.427802208978126e-05
-1.421090420952805e-05
-1.403075021040854e-05
-1.4028058485663387e-05
-1.3857531769302508e-05
-1.3843068289574241e-05
-1.3741218607273259e-05
-1.3655493276778606e-05
-1.3505944450637922e-05
-1.346457405332371e-05
-1.331144158849925e-05
-1.3270570617874078e-05
-1.3126635282763294e-05
-1.3073472661072504e-05
-1.299941590445735e-05
-1.287335011416256e-05
-1.27774032033196e-05
-1.267023212606516e-05
-1.2549283109659229e-05
-1.246424146036408e-05
-1.233486140215123e-05
-1.2255179770213812e-05
-1.220349311090337e-05
-1.204472302994704e-05
-1.1962746171023495e-05
-1.1831690997862762e-05
-1.1794287831308812e-05
-1.161486519495265e-05
-1.1570639191573085e-05
-1.1395632323360348e-05
-1.1389461271112341e-05
-1.1173698670306195e-05
-1.1133099270208613e-05
-1.0949218688930942e-05
-1.0894336387171195e-05
-1.0722226569746519e-05
-1.0623969837645927e-05
-1.0492798538598453e-05
-1.03486053689536e-05
-1.0260966736779628e-05
6.603419977993781e-06
5.369635148077341e-06
5.90194224011461e-06
-1.0026900052498203e-05
-1.0022804672301173e-05
-9.790272562916167e-06
-9.739618205393774e-06
-9.554016078878402e-06
-9.460380432269338e-06
-9.315325320167806e-06
-9.150527466860017e-06
-9.072240676109834e-06
4.892092967581104e-06
5.988651629754481e-06
4.578937535538023e-06
-8.827708436695028e-06
-8.813838379779444e-06
-8.58103023239631e-06
-8.58499391805241e-06
-8.332471479383058e-06
-8.303346280920059e-06
-8.082042455729902e-06
-7.968468521907801e-06
-7.82982042681133e-06
-1.0959511262994383e-05
-1.083547920480296e-05
-1.2428671734544713e-05
-7.575864463000478e-06
-7.6146175519476864e-06
-7.320237622370402e-06
-7.320980553092516e-06
-7.063001858564352e-06
-7.046937081086129e-06
-6.804216204929105e-06
-6.710409275762627e-06
-6.543948564973535e-06
-6.282230973072291e-06
-6.328886680608005e-06
-6.019223697495609e-06
-6.0745906172354e-06
-5.756134123359029e-06
-5.791104724087479e-06
-5.4912177374223005e-06
-5.493679986068424e-06
-5.223938135493945e-06
-5.276499668061707e-06
-4.955809337328722e-06
-5.042864818954559e-06
-4.686510900848886e-06
-4.751627844373665e-06
-4.41620181024066e-06
-4.460812153734696e-06
-4.144915405266484e-06
-4.229044819898543e-06
-3.872717626353868e-06
-3.960989557691336e-06
-3.5996658212582638e-06
-3.6388572444943203e-06
-3.325819641065324e-06
-3.2644050346627553e-06
-3.051238360970703e-06
1.5897811859163644e-05
1.468576006508956e-05
1.5008385356227318e-05
-2.7759817591244797e-06
-2.8988195971915086e-06
-2.50011006473661e-06
-2.6217082392990773e-06
-2.223684221032546e-06
-2.328890311431854e-06
-1.9467658763424427e-06
-2.0547225584625646e-06
-1.6694181168416027e-06
-1.7858754580834228e-06
-1.3917038874790606e-06
-1.4720324625492416e-06
-1.1136916930533964e-06
-1.2121197205132077e-06
-8.354392594139968e-07
-9.389473694923335e-07
-5.570403729494923e-07
-6.458493180373566e-07
-2.7850736770018777e-07
-3.528240162010804e-07
-1.0901275997916565e-07
3.814101659335096e-07
9.371551407713754e-07
1.4557420313476676e-06
2.140362088241483e-06
1.8854793682127189e-06
2.357226270492209e-06
1.147068928426923e-06
2.906763581666178e-06
1.3363873529209662e-05
1.3546431510881145e-05
3.349996415996965e-06
-7.100629931939074e-06
-7.248564655140252e-06
-6.409722424188663e-06
3.763732113166403e-06
4.124805333451518e-06
4.4739442422882434e-06
-7.596430318004016e-06
4.891775259472035e-06
3.1523303857415908e-06
5.314548846206715e-06
5.683869781336303e-06
6.003021995645981e-06
-2.448215788829613e-06
-1.7867660995104906e-06
-1.4922713210106397e-06
6.325072375651607e-06
6.594494393554627e-06
6.941650953469142e-06
7.294444831653611e-06
7.4935384719791995e-06
7.888273083281738e-06
5.3705130115387125e-06
8.231821708533059e-06
8.478113444629608e-06
8.809179491769355e-06
1.5772284769195218e-05
1.018150759444119e-05
9.813550571645174e-06
9.481811689700407e-06
-7.024313139659492e-06
-5.8677429068925594e-06
1.0579601493674882e-05
1.1065875725142714e-05
5.608506411681248e-06
-6.666781214731748e-06
1.1435305631838627e-05
1.1821271219396669e-05
-5.585115523867023e-07
4.395715171358988e-06
1.2085275659850175e-05
1.2398486440890265e-05
1.2783397993369031e-05
-8.290891591386174e-06
1.2919879802943662e-05
1.3224107364976309e-05
1.3567913511329914e-05
5.465723926868431e-06
7.444768795386268e-06
1.3748283557751863e-05
1.4050915014794356e-05
-1.3975326795570321e-05
-1.3216861935242937e-05
-1.3838322518896884e-05
1.4332496391458824e-05
-4.3381172682786226e-06
-4.235134569069296e-06
-2.224707344847565e-06
1.458430944665996e-05
1.4812429763695763e-05
-3.2501146744735025e-06
-6.537508523792208e-06
1.5021432173671081e-05
1.531445705827988e-05
1.5455372161354682e-05
1.801239492571466e-05
1.600843249471282e-05
1.567174106010916e-05
1.4584409145148418e-05
1.6116209344765687e-05
8.822679713215738e-06
1.5736034379459447e-05
4.856186197428432e-06
4.341741362663259e-06
-1.0344618953545758e-05
-1.0535470723062863e-05
1.6527938768106074e-05
1.6500947797315967e-05
1.6598896351995207e-05
1.6844104655060524e-05
1.5097016844636596e-05
1.4210766041886858e-05
1.4612765462913273e-05
1.698317105759821e-05
1.7212027882003405e-05
-6.404486917384888e-06
1.7228618908792944e-05
1.733203877849049e-05
-1.0205376516350043e-05
-9.809300412584234e-06
-9.180338356899936e-06
1.7399925343700418e-05
7.700215169109075e-06
1.7493061723511786e-05
1.7429432840020298e-05
1.0286932223972573e-05
8.870445517578045e-06
8.947594297360675e-06
1.770878627828374e-05
1.8689003342345014e-06
4.524614573712605e-06
1.7760957332312856e-05
7.632598176953377e-06
6.847490145957245e-06
1.7807255432728348e-05
1.7941525997423263e-05
1.7958299257861686e-05
1.2428228766216845e-05
1.1078977864450893e-05
7.220469551722372e-06
1.7964555620725033e-05
4.947623036837934e-06
1.8052987885392653e-05
1.8034837342059883e-05
1.80644532964053e-05
1.8149850339611986e-05
1.8073225107733575e-05
1.5147365634287683e-05
1.7949167466295155e-05
1.6005169688588583e-05
1.482442450292118e-05
1.6051712693364027e-05
1.8041017246042443e-05
1.7920033555811092e-05
-9.770609140666749e-06
1.779772591339436e-05
1.786538245333957e-05
-1.448957048613318e-06
-2.1558295164690264e-06
1.7753430552212576e-05
-5.704532497997405e-07
1.742151298177588e-05
1.7550542870128946e-05
-1.5967856299914834e-05
-1.5141999947900618e-05
-1.5254601368611448e-05
1.741955270562929e-05
1.7423813404841382e-05
1.732051737346272e-05
1.4678340081925012e-05
1.3189148248370996e-05
1.7185388239557096e-05
-5.795882733016522e-06
1.6843471879305383e-05
1.6849613660147353e-05
1.6730419717570097e-05
1.6590996350839305e-05
-8.23987038894424e-06
1.6344195468474985e-05
3.7504002888560334e-06
1.6066514978949527e-05
1.5780295091720087e-05
1.5565718368887343e-05
1.5303961931496817e-05
7.7427234114262e-06
1.4754702074240078e-05
1.4881510005279738e-05
1.4442332194931307e-05
1.4221304521922901e-05
1.4026919234608875e-05
1.3900586532112608e-05
-8.913678993863636e-06
1.3599793806976114e-05
1.3428303998390555e-05
1.3143574615804755e-05
-1.2807002416664597e-05
1.2834522013612711e-05
1.0043933607983305e-05
9.666415309741083e-06
9.546431412205816e-06
1.2450262301600509e-05
1.2149767879272932e-05
1.2002323244290597e-05
1.1632197351292287e-05
1.6348660287795438e-05
1.5765235972605153e-05
1.5629420043246983e-05
1.128290640474598e-05
-8.988759397673831e-06
1.1064317603990053e-05
-4.813566193400801e-06
-4.145828768352069e-06
-5.268584272985272e-06
1.0743650342705407e-05
1.0417335362914407e-05
-3.823249626329364e-06
1.001335503788402e-05
1.4021535209030552e-05
9.638773979842134e-06
-1.0512908048177981e-06
9.319263474830607e-06
8.800826293638801e-06
8.581049908536249e-06
1.3981158645267708e-05
1.3201100801301184e-05
1.3625096512415428e-05
8.153006489788084e-06
-1.6455379168837278e-06
6.988652718206799e-06
7.408625943664302e-06
6.502005218093672e-06
6.707300339492979e-06
1.3400239256533853e-05
1.1517904720835317e-05
6.357007974419437e-06
6.088145031413477e-06
5.77327487925385e-06
5.416621234957329e-06
5.962781985658178e-06
5.040701984002129e-06
4.651363215915971e-06
-1.0992337334434023e-05
4.103691633797331e-06
1.0342558792104031e-05
1.0938116822745275e-05
3.561002861749867e-06
3.088454941172914e-06
1.4778139335184325e-05
2.5184994376078864e-06
1.1209722363714234e-05
2.0364992823928052e-06
1.6894932057919846e-06
1.2709579677538819e-06
8.748359038375964e-07
7.94866844516634e-06
4.595768080235491e-07
-3.786768600012538e-08
9.883658754896442e-06
5.708018596483303e-06
-7.005656639221938e-07
-1.6177757297728505e-05
-1.4728382203422765e-05
-1.226542904772086e-06
-1.0478484118766133e-05
-2.5204942242368724e-06
-2.097157701407103e-06
-1.4679420579908593e-05
-6.699153573443662e-06
-3.482194466688639e-06
-5.896183560425514e-06
-2.8837807634860407e-06
-3.2954021679332916e-06
-1.5762305948409594e-05
-1.4448050554900337e-05
-1.5233459783242688e-05
-3.860096201661916e-06
1.5601514705676245e-05
-4.40967040470897e-06
6.222421043494074e-06
-4.789619168415113e-06
-5.259902914441482e-06
-5.577141424570458e-06
-5.91398181548319e-06
-6.329189733340857e-06
-6.764217541879462e-06
-8.160539826175805e-07
-7.199311019961456e-06
-7.601188669611171e-06
6.9490450129711446e-06
5.7762040160684776e-06
5.101223223703756e-06
-7.969163133906365e-06
-8.340627054008062e-06
-8.73602872074028e-06
7.490206752234921e-06
4.520336320216741e-06
-9.009614360337502e-06
-9.488505890279381e-06
-9.85122716011243e-06
-1.0093078925462511e-05
-1.627727467451322e-05
-1.0959343954093412e-05
6.828081949489002e-07
9.061164700449244e-07
1.272714938186687e-07
-1.1300621157414293e-05
-1.1469677772864378e-05
-1.1859411109435066e-05
-1.2140990147091793e-05
-1.2432932541720838e-05
-1.2655235586005343e-05
3.445948917995071e-06
-1.2801343669311342e-05
-1.2875617026463736e-05
-1.334687503188451e-05
-8.975681870775202e-06
-1.357893138459148e-05
-1.3911505667047442e-05
-1.2832438226563936e-05
-1.3358266892637138e-05
-1.2459259939964231e-05
-1.4136453885388394e-05
-1.4406366567583856e-05
5.9898894117829725e-06
-1.4750999243847623e-05
-1.5006158050104352e-05
-9.855008832880266e-07
-3.2991338062577156e-06
-1.1849927692539197e-06
4.924765583056496e-06
-1.529853573934325e-05
-1.538693497677452e-05
7.187943650322109e-06
-1.561515278365956e-05
-1.5930393423866698e-05
-1.605872291159231e-05
-1.631194505497555e-05
-1.783027969312267e-05
-1.6788010745565007e-05
-1.643760910593172e-05
1.6961409512997554e-05
1.697062933881884e-05
-1.693560139003978e-05
-1.6901413607224357e-05
-1.7575529154562317e-05
-1.7834063538910802e-05
-1.0081839462277058e-05
-9.524422779054964e-06
-8.318101789902247e-06
-1.776338547656723e-05
-1.7785526477299714e-05
-1.7860294996666284e-05
-1.781871457780763e-05
5.152145749335753e-06
-1.7890567275550823e-05
-1.7911987724590454e-05
-1.8048694501349534e-05
4.398200535669503e-06
-1.7966388570679878e-05
-1.8029387329129846e-05
-1.802357620328501e-05
-1.766289512310481e-05
7.0175764623394365e-06
-1.337260111802974e-05
-1.125443523055538e-05
-1.2197843470891724e-05
-1.8032918283127458e-05
7.522607350994801e-06
-1.7967187622594008e-05
-1.8006504655732374e-05
-1.7957851365635245e-05
-1.7856498373916727e-05
-1.7946065882232016e-05
-1.401266421104006e-05
-1.7690535217672616e-05
-1.7762136510956754e-05
-1.7727605784897266e-05
-1.7715607548627187e-05
1.2756072748655459e-05
-1.7400801886033557e-05
-1.745790209311627e-05
1.4538617517989375e-05
1.2245960425677612e-05
-1.73381698155454e-05
-1.7163824703472137e-05
-1.71376370733981e-05
-1.6970772073904885e-05
-9.067332077035684e-07
-1.6756022361278722e-05
-1.664973903156415e-05
8.59038885951592e-06
-1.651873176757809e-05
-1.604979069948725e-05
-1.5694835407977227e-05
1.5427871663424337e-06
2.9961726627432807e-06
-1.5507119087026314e-05
-1.5428562412532204e-05
-1.566473630980201e-05
-1.5605956915093314e-05
-1.5425118174223773e-05
-1.142899968546357e-05
-1.2687513027131875e-05
-1.5098225120900815e-05
-1.4763068151822436e-05
1.71684128734087e-06
-1.4568923007468062e-05
-1.4302708036636992e-05
-6.391779197723294e-06
-1.3475234860235635e-05
-1.3620771877793815e-05
-2.6820759691270067e-06
-1.3102014189249858e-05
-1.2848852447157045e-05
-1.2747478144380026e-05
1.6679135063089226e-05
1.678129116936889e-05
-1.237741169625804e-05
-1.2065902227765785e-05
-1.1933402533567575e-05
3.2504900876655263e-06
3.5703286768712943e-06
-1.1593691477273451e-05
-1.0614706981091088e-05
-1.1208585556999527e-05
3.7698516170936944e-06
3.582351631812155e-06
-1.0800896650524084e-05
-1.0547970191408471e-05
-1.0256974518313239e-05
1.110876437245469e-05
1.0725450103742275e-05
1.0077653525330652e-05
-1.001951572786965e-05
9.903201124695537e-06
8.140458036785253e-06
-9.66920783325515e-06
-9.401301315500444e-06
-9.07444673565881e-06
-1.6775102487495515e-05
-1.6295586281652823e-05
-8.730104059918515e-06
-5.880896977574289e-06
-4.930149137067011e-06
-8.39178806949355e-06
-5.6208821730385555e-06
-7.979003564472227e-06
7.295619349091709e-06
-7.625939655250097e-06
-7.351370011380232e-06
-6.928587125843504e-06
1.039998773197616e-05
-5.4828306792285255e-06
-5.960013364492652e-06
1.3371132528204985e-06
2.3138720345877383e-06
-5.04827701681671e-06
1.1190020086638927e-05
9.96425902070017e-06
-1.7273604792371412e-05
-1.692098653631347e-05
-1.647245033413806e-05
-4.504405222416267e-06
-4.164272915245988e-06
-3.7587283942868032e-06
-3.41077972247562e-06
1.65141733001798e-05
-3.007383114599619e-06
-8.853513107639068e-06
-2.5448222780102985e-06
-1.3155787833763268e-05
-2.045515340631258e-06
-1.7205973600638653e-05
-1.7194586697962194e-05
-1.6166992159294481e-06
-1.1758485602075243e-06
-1.0470106565344627e-05
-1.090929577378395e-05
-7.702446047402266e-07
-3.7610549378183545e-07
9.130913567711205e-06
1.2230202782171468e-05
-7.553086107622636e-08
-6.837373181007636e-07
5.31851635080157e-07
-5.3394452777795634e-08
9.13134356270679e-06
1.4424250323247625e-06
2.119601400184477e-06
2.5880190703405424e-06
1.5513498805809332e-05
1.478583927272672e-05
3.079048869595738e-06
-8.35460590847159e-06
-7.739446957123373e-06
-7.695232813703219e-06
3.5741077258767026e-06
4.2545964154777724e-06
-1.2338604010842103e-05
-1.198335700907059e-05
-1.29654224368795e-05
-3.8075387655879754e-06
-4.8027629534681345e-06
-4.25731149994595e-06
-1.687368916193419e-05
-1.5929113360395553e-05
-1.627735914425737e-05
-3.4657379305512857e-06
4.812838407033313e-06
5.67039747504217e-06
-1.3064383437401915e-05
-1.3310415225049212e-05
6.152745984556227e-06
7.054594644993007e-06
6.539457583774297e-06
6.99165981021809e-06
-8.192426449284269e-06
-7.21556537206511e-06
-1.6917805095946867e-05
-1.643385754892133e-05
7.908772873441157e-06
-1.1578158102311569e-05
-1.2266238424346429e-05
-1.1611149021535049e-05
-5.588438342350129e-06
-5.1254971489928705e-06
-5.4214849577253466e-06
1.6054191382027812e-05
-1.629008809801091e-05
-3.2978437117610433e-06
-2.8075158484517304e-06
-1.5699614947430647e-05
-1.4796355455853527e-05
1.0076880735391669e-05
9.61566708042105e-06
1.0562542278168177e-05
9.690684415778057e-06
-1.4438990982022245e-05
-1.5434304229779317e-05
1.486749250189367e-05
1.153090144296813e-05
1.015053257786616e-05
1.530800875968688e-06
6.322289642653973e-07
-1.4219550875607561e-05
-1.386735359955576e-05
-1.3791752031888898e-05
1.1855539240122098e-05
1.3208598226678477e-05
1.5775547273752614e-06
1.4106442091021328e-05
1.340626935877476e-05
1.3802846774485004e-05
-7.487458563054149e-06
1.4194046276562884e-05
-5.5259291592757e-06
1.4506266677066529e-05
9.60351716942666e-06
1.4855635237568243e-05
1.4795419285319366e-05
1.754504200532843e-05
1.5774426394716717e-05
1.6143419580756672e-05
6.98339159391481e-06
1.648286962479293e-05
3.1003513315655962e-06
1.6678587525419797e-05
2.3384327625521647e-06
9.365575617308742e-06
1.6884167483065122e-05
1.6809717452571692e-05
1.4206014276391732e-05
1.333367020732047e-05
1.6850529356448937e-05
8.941684448305503e-06
8.002929450957402e-06
8.463171733882123e-06
-1.593671021542201e-05
-1.5777750007587606e-05
-1.5113648355661344e-05
1.733600819674986e-05
9.550176948795196e-06
-1.5556673264453477e-05
1.7127512606694604e-05
1.745365781830683e-05
-1.3564205605255514e-05
-1.2537693631512733e-05
-1.3641548831191276e-05
1.1241982047195027e-05
1.04670047231335e-05
1.752725203441015e-05
1.7539909610495083e-05
1.2629689926634974e-05
1.1963463113603746e-05
1.188386526739944e-05
1.759271358059185e-05
1.7638663062644768e-05
1.7787141729019787e-05
-3.14712589718939e-06
-3.6371035835068605e-06
5.439125287318961e-06
4.932382000789774e-06
1.5064323516692583e-05
1.742289177607691e-05
1.732936135933666e-05
1.6693699222837095e-05
1.7323962461194005e-05
-1.6169072250443296e-05
-1.2911051046176142e-05
-1.6529834270225606e-05
-1.6399005934216904e-05
-1.0724357409713366e-05
-9.062086013163867e-06
-8.492629635288507e-06
-1.2712340710492545e-05
1.7010989125013847e-05
1.6973216104476468e-05
1.479092469199388e-05
1.6857589590308983e-05
-8.240498359771777e-06
1.6325038496475834e-05
9.782519376409875e-06
1.1463411469391712e-06
1.619667708107158e-05
1.2256497917533018e-05
1.2107954718710032e-05
-1.8039511421360557e-07
1.5918131549828257e-05
1.5517393756484474e-05
1.5281340246457224e-05
-1.3235880565402033e-05
-9.842753987052523e-06
1.4987693580269609e-05
1.63355305790786e-05
1.4339101493081496e-05
1.0125614553686869e-05
1.3775112824762146e-05
1.347183871362832e-05
-1.1150719281922032e-05
1.1811749886640418e-05
1.3130660849804356e-05
1.2665412580088807e-05
1.23525787061231e-05
1.5746805658014865e-05
1.1932576375218173e-05
1.1655428214044023e-05
8.357908748107827e-06
8.124079555638968e-06
7.5199787955432745e-06
1.1185697084579102e-05
-1.674572490967357e-05
1.0799461054173265e-05
1.0538833832235363e-05
-1.4854657093612292e-05
1.0291592046366444e-05
9.835566080509758e-06
6.472492570193036e-07
9.524831715456735e-06
-1.6622191577187414e-05
1.3915551325544793e-05
-1.9452145444375347e-06
6.42215569863955e-06
-1.5481863421292088e-05
-1.426457980524825e-05
5.916303093974401e-06
5.412744658795443e-06
2.640132882478851e-06
2.1014103576300346e-06
4.843052261602855e-06
1.7118561258252796e-05
1.703930130342637e-05
1.6473682012036083e-05
1.722527202404018e-05
-9.941779163599973e-06
-1.1466413256728154e-05
4.232365335469769e-06
3.7327356643123303e-06
9.423341163118394e-06
-7.0488976244188004e-06
3.1501002071813647e-06
5.1251364438839945e-06
-5.679358414121743e-07
-1.2835931701684921e-05
1.5818840302367655e-06
9.191967587089559e-07
-5.905347990153473e-06
1.305671736736369e-05
-3.765623951072832e-07
-2.4340999492113625e-06
1.5791362386821165e-05
-1.0395765824707572e-05
4.220722259979388e-06
3.852026293325468e-06
-1.0866328671796558e-05
-2.983528864797817e-06
-8.444682400066237e-06
-3.4842455194275167e-06
-8.865975562763948e-06
-9.786711165678232e-06
2.436952352374502e-06
-3.9962929842993534e-06
7.304527138869805e-06
1.0094051130343476e-05
8.929002044883711e-06
-5.216977618657502e-06
-1.1481418610528749e-05
-5.540413610067143e-06
-5.983904789336869e-06
-1.3991354502787167e-05
-6.366809748675864e-06
-6.922853009440368e-06
-7.481253864132087e-06
7.314892270636775e-06
-7.969560873412868e-06
-8.407746774401129e-06
1.9591870103229706e-06
-1.581979450997078e-05
-9.931650886901534e-06
2.7857995437803285e-06
-9.466394136566997e-06
-1.0910690902854888e-05
-1.1192333333472717e-05
-1.2559507788127982e-05
-1.1619664384112479e-05
-5.619698280822417e-06
-1.2082818667319185e-05
-1.229814497184212e-05
7.647215429131563e-06
7.725863355978888e-06
-1.2974278859358097e-05
-1.34919092131e-05
-1.3945439070943026e-05
1.145837067095423e-05
-1.368989177564593e-05
-1.4008037440171852e-05
1.3102444644438584e-05
-1.4440350343621885e-05
-1.4668188294787723e-05
-1.752158770234751e-05
-1.7411160059697423e-05
-1.6797955628188e-05
-1.4913199645730743e-05
-1.4924752198890853e-05
-3.076726512023557e-06
-6.501680225555816e-06
-1.3844350035984766e-05
-1.5457580214292686e-05
-1.5844462751803174e-05
1.4594286080529164e-05
1.1889114585561037e-05
-1.5020347784151626e-05
-1.4140664462112467e-05
-1.4594353691827934e-05
-1.4616828855417966e-05
-1.7171367160284454e-05
-1.7543476604735805e-05
-1.719772251526145e-05
-1.1581256409749095e-05
-1.743549476714976e-05
-1.7408843193807717e-05
1.1707832049082816e-05
-1.754164963878567e-05
-1.7630148508542922e-05
-3.4501976129413634e-06
-4.759949646430581e-06
-1.763511406653849e-05
-1.7489052572902627e-05
-9.50853734213648e-06
-6.436926738595248e-06
-1.756570924590594e-05
-1.7353642758349588e-05
-4.777382067513499e-06
1.7615276109885074e-05
-1.197412260355733e-05
-1.1060709722023856e-05
-1.7023934065652336e-05
-1.703632201263441e-05
-1.6881964764214643e-05
-1.666885768911205e-05
-1.0697173216633019e-05
-1.6358095811833393e-05
-1.6286298514424073e-05
-2.376056601525838e-06
-1.601238112907791e-05
-1.5446295214104794e-05
-1.5124502075570043e-05
-1.5116824294799195e-05
-1.493768448271777e-05
-5.919698550409865e-06
-1.475718741893711e-05
-1.4500106454828256e-05
-7.861987542302456e-06
6.339511874946862e-06
1.5730074853112343e-05
-1.2291907246966067e-05
-7.310689510922352e-06
-1.1698681203348406e-05
-1.1547217814798244e-05
-9.110113741814218e-07
-4.235491452601328e-06
-1.207889507220155e-06
-1.5281651417801118e-05
-1.1173384638090384e-05
-1.0741730030835333e-05
-1.026739402031773e-05
-1.910378905306539e-06
-9.742087303726188e-06
-9.102296914037963e-06
-8.680484569128131e-06
-8.33894459990422e-06
-7.868921027447448e-06
-7.559367247855732e-06
-7.083617201364768e-06
3.3102650213886708e-06
-5.9893354070975085e-06
-4.629435076582329e-06
1.349571373741679e-05
-4.025103827468121e-06
1.1866709074689494e-05
-7.294394977754836e-06
-3.342683778177377e-06
-2.5739133356980405e-06
-2.065613860183805e-06
2.8401673869418268e-08
-4.5410278863403267e-07
-5.8546124116008835e-06
8.293947903391239e-06
9.164044392259058e-06
1.26196780388928e-05
1.2384350487660958e-05
-8.138672618594994e-06
1.3156810735474768e-05
-1.499797548516093e-06
9.075148495353994e-06
-9.695266642492794e-06
2.3684086608737427e-07
-1.030091137582726e-05
-9.94453399344686e-07
-2.8448040077126233e-06
6.950985184652016e-06
-1.748491255652847e-05
-1.2463394733777798e-05
-1.3934206202589516e-05
-1.6951188848851044e-05
1.67530394687598e-05
-2.0403284052962424e-06
1.678875251369725e-05
1.632091695254063e-05
1.5824124446963246e-05
-1.7057516965460677e-05
-1.702238577387186e-05
1.3259797995136322e-05
-3.1915998131068135e-06
-4.094029862724057e-06
-4.913021418281747e-06
-1.7906249769508993e-06
-1.3915971455478492e-05
-1.4423238425019778e-05
-1.4197033482878547e-05
-1.437090471827038e-05
-3.024921797360007e-06
1.6714195564842875e-06
-7.43936996076981e-07
-2.5819165235768304e-06
1.539655719736642e-05
1.6338131844135207e-05
-8.481429443118321e-06
-1.4542459415914598e-05
9.741487051546135e-06
3.703304478328017e-06
-1.8636961083429613e-05
-1.8646053978877585e-05
-1.8401518084561507e-05
-1.8638249727495946e-05
-1.8430857384984165e-05
-1.8629416032768566e-05
-1.8367999095504e-05
-1.861534590506473e-05
-1.839458759533095e-05
-1.8597207864985585e-05
-1.8331872701444755e-05
-1.8574728731058653e-05
-1.835144103392211e-05
-1.8548019354474992e-05
-1.8268697260362985e-05
-1.8517085718879998e-05
-1.8213337088771172e-05
-1.8481959842122533e-05
-1.8259313185857462e-05
-1.8442664768060624e-05
-1.8157703865293133e-05
-1.8399223979261202e-05
-1.8189438016511694e-05
-1.835165898163023e-05
-1.8108497856564385e-05
-1.8299989923023618e-05
-1.8107161928450762e-05
-1.8244235978534548e-05
-1.7988486358820193e-05
-1.8184413726938858e-05
-1.7926317673444988e-05
-1.8120543857284507e-05
-1.789413534852892e-05
-1.8052626679266253e-05
-1.788023924187678e-05
-1.7980733981766317e-05
-1.776044186833861e-05
-1.7904667455548625e-05
-1.7714748581787297e-05
-1.7825231668665845e-05
-1.7566836114857103e-05
-1.773949406670785e-05
-1.749608656084079e-05
-1.7647537735632026e-05
-1.7405230106527423e-05
-1.7554572839328532e-05
-1.7316020635004076e-05
-1.7459199307335633e-05
-4.655477637258114e-06
-4.330116203445957e-06
-5.538887703706181e-06
-1.7359575387816783e-05
-1.717283084773195e-05
-1.7256207206675712e-05
-1.703275344009007e-05
-1.7148973963221474e-05
-1.6934115864150015e-05
-1.7037922827986563e-05
-1.6869640738928593e-05
-1.6923057354124326e-05
-1.6669530600565464e-05
-1.6804392169940172e-05
-1.664569903098408e-05
-1.6681946128666466e-05
-1.650941281523671e-05
-1.6555716237242035e-05
-1.642823364891416e-05
-1.642578927575417e-05
-1.6257411296356152e-05
-1.629192373473501e-05
-1.6080052026102602e-05
-1.6155105519548716e-05
-1.5920363095162278e-05
-1.6011766261372994e-05
-1.5863768016142914e-05
-1.5694983444945433e-05
-1.5715676869445172e-05
-1.553632856667141e-05
-1.5564512354274115e-05
-1.5396153327752482e-05
-1.5409640557393323e-05
-1.529878903302709e-05
-1.5251263339786113e-05
-1.5162062881157255e-05
-1.5089364246649133e-05
-1.4939464376236666e-05
-1.4923980673824257e-05
-1.4730736789422157e-05
-1.4755164578849303e-05
-1.4640055686923746e-05
-1.4582869663798126e-05
-1.4494495029417511e-05
-1.440743900854476e-05
-1.4268464277605334e-05
-1.422777764328582e-05
-1.4073417583296826e-05
-1.4044822853944799e-05
-1.3937118577107465e-05
-1.3860021510292592e-05
-1.3678186842392857e-05
-1.3672153209437877e-05
9.679515869111156e-06
8.901637246484257e-06
8.049982962882175e-06
-1.3481062659962704e-05
-1.3397491730043274e-05
-1.3286848648964017e-05
-1.3192375934076986e-05
-1.3089546034070494e-05
-1.3031760928616156e-05
-1.2889204903979095e-05
-1.2799480059966303e-05
-1.2685889233601846e-05
-1.2565782929547246e-05
-1.2479603657169836e-05
-1.2374336287614507e-05
-1.2270584701177274e-05
-1.2217517546789432e-05
-1.2059930004856936e-05
-1.1966178380100025e-05
-1.1846423178659164e-05
-1.175414118453341e-05
-1.1629415966962101e-05
-1.158259720159382e-05
-1.1409918389960924e-05
-1.1349495506940008e-05
-1.1187737122799089e-05
-1.1168159057064107e-05
-1.0962998943634435e-05
-1.091443472483155e-05
-1.0735749520418154e-05
-1.064703022670093e-05
-1.0506047089691322e-05
-1.0444501206055688e-05
-1.0273984021560685e-05
-1.0147731940400089e-05
-1.00395088889919e-05
2.0011007914103605e-07
1.986513378992663e-06
-6.588051047085957e-07
-9.803108187850552e-06
-9.797493683141433e-06
-9.566572546477854e-06
-9.510627949715074e-06
-9.327117193015604e-06
-9.212532554782397e-06
-9.083868758187785e-06
-8.9765462785674e-06
-8.83900926179806e-06
-8.592042544996433e-06
-8.644141931878873e-06
-8.343180599907944e-06
-8.351764496731887e-06
-8.092447893273168e-06
-7.891898424233164e-06
-7.839917934026491e-06
-1.128702253555942e-05
-1.0871118667986282e-05
-1.2007562287259895e-05
-7.585651049778178e-06
-7.6244431203863935e-06
-7.329709242727938e-06
-7.377294259530221e-06
-7.072157651914167e-06
-7.085308004456283e-06
-6.813044096245993e-06
-6.8350598139454385e-06
-6.552477667489798e-06
-6.5932053473714865e-06
-6.290340068126542e-06
-6.32565324565513e-06
-6.027341091483703e-06
-6.0628514705954e-06
-5.763896272970909e-06
-5.8249140999591466e-06
-5.498316873926216e-06
-5.544451354734768e-06
-5.230782464708012e-06
-5.253796228488778e-06
-4.962288679387105e-06
-4.879096746924506e-06
-4.692650822196721e-06
7.4809657844850835e-06
6.655736054510891e-06
6.013567424445825e-06
-4.421992498504054e-06
-4.50127641772599e-06
-4.150356414854406e-06
-4.177656508082661e-06
-3.877806198970892e-06
-3.794493643771291e-06
-3.6043999440560816e-06
-1.2878826075750957e-05
-1.2793438944301807e-05
-1.1155614430272053e-05
-3.3301972595608207e-06
-3.4247118740922826e-06
-3.0552575958356037e-06
-3.159523471562827e-06
-2.779640858294964e-06
-2.8604136050523677e-06
-2.503407438071307e-06
-2.565928035448683e-06
-2.2266184097134408e-06
-2.2605792788587987e-06
-1.9493356865214176e-06
-1.989685981578909e-06
-1.6716222317463289e-06
-1.6400679754666215e-06
-1.3935421499911893e-06
-1.1438754770454825e-05
-1.1151611786144514e-06
-1.262848041531211e-06
-8.36545964775903e-07
-9.70662240231443e-07
-5.577669558256152e-07
-6.942823176309887e-07
-2.7889131403523353e-07
-3.83753812877946e-07
3.910785412144479e-20
-7.885629607451942e-08
2.7889131403475835e-07
2.843875681866944e-07
5.577669558219123e-07
6.387307256741094e-07
8.365459647802369e-07
1.115161178615966e-06
9.497866073326331e-07
1.3935421500178594e-06
1.250893447475755e-06
1.671622231735604e-06
1.5195376708627017e-06
1.949335686535581e-06
1.7750946300761275e-06
2.22661840968155e-06
2.051333992035029e-06
2.5034074380582417e-06
2.309917483856695e-06
2.7796408583039944e-06
2.618012313976101e-06
3.0552575958317535e-06
2.901378117893165e-06
3.330197259558461e-06
3.1509192202363603e-06
3.6043999440533673e-06
3.4028938071394235e-06
3.877806198922634e-06
3.642522903926883e-06
4.150356414900092e-06
3.938662160302833e-06
4.421992498493306e-06
4.2424962295550186e-06
4.692650822245893e-06
4.473573442844666e-06
4.962288679445116e-06
4.749946378093687e-06
5.230782464743573e-06
5.043830726439969e-06
5.498316873894758e-06
5.326335021621752e-06
5.763896272981238e-06
5.549797405184363e-06
6.027341091429551e-06
5.817967784813732e-06
6.290340068219682e-06
6.052650236866835e-06
6.552477667508341e-06
6.338264916221149e-06
6.813044096250921e-06
6.628839255287726e-06
7.0721576519164655e-06
6.886880507304222e-06
7.329709242709837e-06
7.11126235217091e-06
7.5856510498563374e-06
7.378877848079734e-06
7.839917934101364e-06
7.608410686008374e-06
8.092447893255196e-06
7.872916960626797e-06
8.343180599896005e-06
8.10878852638654e-06
8.592042544896596e-06
8.383148867559997e-06
8.839009261790758e-06
8.697960483213332e-06
9.083868758177392e-06
1.02563111322674e-06
9.327117192995287e-06
9.019668565748854e-06
9.566572546522396e-06
9.3207075558522e-06
9.803108187875272e-06
9.553892374604114e-06
1.003950888893995e-05
9.90862698726499e-06
1.027398402144759e-05
1.0506047089628889e-05
1.0223266615709284e-05
1.07357495204039e-05
1.0482758269365353e-05
1.0962998943625973e-05
1.0734067142810632e-05
1.118773712295352e-05
1.0905884198563814e-05
1.1409918390016148e-05
1.1107528234566913e-05
1.1629415966955723e-05
1.133834741112471e-05
1.1846423178751965e-05
1.1599483210217363e-05
1.2059930004769986e-05
1.1836210544620134e-05
1.2270584701098739e-05
1.1997920881054585e-05
1.2479603657236164e-05
1.220861725743254e-05
1.2685889233437505e-05
1.2439622480893036e-05
1.2889204904048276e-05
1.2650234922392372e-05
1.3089546034031571e-05
1.2808008841789836e-05
1.3286848648971085e-05
1.3021141979976363e-05
1.3481062659919772e-05
1.3178415191225967e-05
1.3672153209574639e-05
1.339365427807105e-05
1.3860021510278862e-05
1.3621666100979223e-05
1.404482285404234e-05
1.3823111964900489e-05
1.4227777643330373e-05
1.3964413499840282e-05
1.4407439008461826e-05
1.4150249175510659e-05
1.458286966380433e-05
1.4396675596583813e-05
1.4755164578745536e-05
1.4899450116017798e-05
1.3156445751211162e-05
1.4539465120868574e-05
1.4923980673647522e-05
1.4619514751491806e-05
1.5089364246592123e-05
1.4812357613527116e-05
1.5251263339784088e-05
1.5010408541901508e-05
1.5409640557520344e-05
1.5129418181871312e-05
1.5564512354405733e-05
1.5358217056771863e-05
1.5715676869566677e-05
-1.2531786988439435e-05
-1.3192486360400208e-05
1.5863768016123877e-05
1.5566792072438034e-05
1.6011766261290625e-05
1.5804189847109736e-05
1.615510551959985e-05
3.780141834722149e-06
1.6291923734698728e-05
1.5947803585741808e-05
1.642578927576485e-05
1.6160832547444516e-05
1.6555716237495118e-05
1.62564607198221e-05
1.6681946128661038e-05
1.643916860062955e-05
1.6804392169852708e-05
1.6923057354049584e-05
1.660067012436935e-05
1.70379228276879e-05
1.6770615887153177e-05
1.714897396326113e-05
1.6835038865087432e-05
1.7256207206585456e-05
1.6953217728371474e-05
1.735957538794593e-05
1.710776158374659e-05
1.745919930723539e-05
1.7159401714090154e-05
1.7554572839034716e-05
1.7246159078448216e-05
1.764753773583833e-05
1.734473862881427e-05
1.773949406672037e-05
1.742880047577588e-05
1.782523166880991e-05
1.7576773929442298e-05
1.7904667455367418e-05
1.761299386660186e-05
1.798073398157671e-05
1.7700102694896877e-05
1.805262667905131e-05
1.7815045962353106e-05
1.8120543857277697e-05
1.7816070753958797e-05
1.8184413726753385e-05
1.793389277843117e-05
1.824423597869344e-05
1.7948684989099952e-05
1.8299989923110134e-05
1.805517442228498e-05
1.8351658981575617e-05
1.8053322149517337e-05
1.8399223979068065e-05
1.814270082885765e-05
1.8442664768724372e-05
1.8119957142789286e-05
1.8481959839411702e-05
1.822610364370643e-05
1.851708572961274e-05
1.8212257294144948e-05
1.854801931482565e-05
1.8260923767550397e-05
1.857472887859822e-05
1.8352145033701984e-05
1.859720731361266e-05
1.8313579982530412e-05
1.861534796353753e-05
1.833519054152256e-05
1.8629408345119377e-05
-1.4458152804806114e-05
-1.4281428995307506e-05
-1.5022610113315898e-05
1.863827843204879e-05
1.8320032322305928e-05
1.864594681878041e-05
1.8310354505427146e-05
1.8637361069998503e-05
1.8368776262526126e-05
1.862618902786232e-05
-1.8565562275353522e-06
1.8623813012875255e-05
1.828661342211399e-05
1.861353599940993e-05
1.8345103095626923e-05
1.8599874283256837e-05
1.8279974349513126e-05
1.8581659757519772e-05
1.8290278168829187e-05
1.8559244763455458e-05
1.8532572455969507e-05
1.82655941440446e-05
1.850169349796995e-05
1.8303124045882037e-05
1.846662773319459e-05
1.823765496406717e-05
1.8427401249294328e-05
1.8242090746503545e-05
1.8384036497209997e-05
1.814201493733069e-05
1.8336555055956294e-05
1.80689740960443e-05
1.828497680511209e-05
1.807760377704467e-05
1.822932092662353e-05
1.797456534543115e-05
1.81696032589398e-05
1.7973915371305548e-05
1.8105846475414343e-05
1.7841411291401372e-05
1.8038042751184434e-05
1.783603129339563e-05
1.7966293456562134e-05
1.769653367925217e-05
1.7890289372792357e-05
1.7635904586204143e-05
1.781124747149597e-05
1.7627959339674218e-05
1.77246987577577e-05
1.7484189766383902e-05
1.7632890222723313e-05
1.737139920243217e-05
1.7541027901681555e-05
1.7270937166376453e-05
1.74455674478363e-05
1.7261352432560908e-05
1.7346181489445027e-05
1.7124746024195938e-05
1.724297136181195e-05
1.7055916152374062e-05
1.7135924267372623e-05
1.690386567085039e-05
1.7025058359547508e-05
1.679387255793429e-05
1.6910384925301247e-05
1.675155505144865e-05
1.6791915972289664e-05
1.6596298059574294e-05
1.6669672540393397e-05
1.6515062820631384e-05
1.654364497420907e-05
1.6338325575103835e-05
1.6413943918712968e-05
1.6211659494384424e-05
1.6280238897614683e-05
1.612989993424847e-05
1.614384613031167e-05
1.5890853739889123e-05
1.5999969329593836e-05
1.573185292205637e-05
1.5852235706792948e-05
-1.2382850880183983e-07
1.5705155248408014e-05
1.553960264123345e-05
1.5554025326638113e-05
1.5441217817434916e-05
1.539945376423042e-05
1.5253765373386682e-05
1.5241311114894923e-05
1.504212902085304e-05
1.5079669754213951e-05
1.4914541265557331e-05
1.4800013698200723e-05
1.4745992182486834e-05
1.4680416553161806e-05
1.4573943549226734e-05
1.4537652960048666e-05
1.4398853718408196e-05
1.4332875194617703e-05
1.421920150186921e-05
1.4131202160000283e-05
1.4036573823047959e-05
1.3963541595284823e-05
1.3852348777033883e-05
1.3825039913535651e-05
1.3664689233808606e-05
1.3618048262207016e-05
1.3473910139812143e-05
1.342410649848632e-05
1.3279984441875287e-05
1.3236366431759728e-05
1.308298295409381e-05
1.307836853837614e-05
1.2882936932240479e-05
1.2871837901546824e-05
1.2679949579934874e-05
1.2641982943152595e-05
1.2473888307992177e-05
1.2423173420550962e-05
1.2265495345562106e-05
1.2268052492236728e-05
1.2055205603054414e-05
1.2061594187424707e-05
1.184175072882036e-05
1.1844870572361249e-05
1.1625138309926701e-05
1.1660622558215925e-05
1.1405948696277596e-05
1.1448208205122682e-05
1.1184103149775867e-05
1.1256472996014616e-05
1.095969600713616e-05
1.1045272365823917e-05
1.0732788854651433e-05
1.0831175636312118e-05
1.0503408531833008e-05
1.0615272563735134e-05
1.0271755826931533e-05
1.0381145746772975e-05
1.0037381014601846e-05
1.0162375719271249e-05
9.802239077531513e-06
9.940549050856425e-06
9.566086076925962e-06
9.739746104113422e-06
9.326140012407855e-06
9.48448636960148e-06
9.08347250278826e-06
9.243873667908951e-06
8.838913936720617e-06
8.988305766616698e-06
8.592325586222569e-06
2.9265808291494555e-06
8.343824794389794e-06
8.643794373725179e-06
8.093461035921342e-06
8.351445386811018e-06
7.841300699413298e-06
8.049998742401126e-06
7.5874072676975975e-06
7.647105748284639e-06
7.331836594392446e-06
7.074674180400881e-06
7.361230898205855e-06
6.81589321663143e-06
7.079230041190279e-06
6.555874635923861e-06
6.859495293466522e-06
6.293507177955763e-06
6.528282719054277e-06
6.033996645200843e-06
6.310325711322884e-06
5.763124396981586e-06
5.963660935935622e-06
5.5245645470613225e-06
5.6327567165097645e-06
5.157463542244404e-06
5.453482262891481e-06
5.253407935137608e-06
4.897283600910867e-06
4.959693193958037e-06
5.167713180875853e-06
4.345465782295214e-06
5.159490584282016e-06
4.163645256756862e-06
4.4832112932029354e-06
3.868170885676265e-06
4.196646557430264e-06
3.6011410505736393e-06
3.803585840722521e-06
3.325711142040505e-06
3.5255085669532855e-06
3.0515181013169604e-06
3.21679834529735e-06
2.7761389333796225e-06
2.9102116321979914e-06
2.5002766974482728e-06
2.572266422024553e-06
2.2238260989235905e-06
2.2368188823652334e-06
1.946891813727159e-06
1.9719301776433662e-06
1.66952555007475e-06
1.6455541655924676e-06
1.3917941262401832e-06
1.352368617348703e-06
1.1137622062219283e-06
1.0299790060058972e-06
8.354968499890086e-07
7.884552311184056e-07
5.570670751906735e-07
4.2039185615302474e-07
2.785425305672468e-07
-1.603409338154577e-05
-1.4709868254210461e-05
-1.4766323637569527e-05
-5.035025312132834e-16
3.148045684030604e-08
-2.7852297436257475e-07
-2.488841181071212e-07
-5.570320136197523e-07
-5.834902273440484e-07
-8.354426170162694e-07
-9.194751093764375e-07
-1.1136904945201384e-06
-1.3917042884933118e-06
-1.272124898511759e-06
-1.6694179880682991e-06
-1.6031988236706684e-06
-1.9467659165558977e-06
-1.892531437585864e-06
-2.2236842087502585e-06
-2.2507859664207135e-06
-2.5001100684570764e-06
-2.775981758027458e-06
-2.606908306182579e-06
-3.0512383612913482e-06
-2.943808216397766e-06
-3.3258196409826985e-06
-3.2519855366395226e-06
-3.599665821290473e-06
-3.524668497321347e-06
-3.872717626356903e-06
-3.761091030975829e-06
-4.14491540527586e-06
-4.025199856507103e-06
-4.416201810223841e-06
-4.33542079528789e-06
-4.686510900870638e-06
-4.5972416355011565e-06
-4.955809337238405e-06
-4.876876574859854e-06
-5.223938135795749e-06
-5.2077512122337624e-06
-5.491217736283077e-06
-5.451013994350537e-06
-5.756134127896775e-06
-5.7199975753816e-06
-6.019223680347212e-06
-5.988352349438831e-06
-6.2822310381571304e-06
-6.207957551136109e-06
-6.543948317906442e-06
-6.474504980628306e-06
-6.804217142520033e-06
-6.74904321098506e-06
-7.062998301880217e-06
-7.013094290799074e-06
-7.3202511088249204e-06
-7.348212514771497e-06
-7.575813342698067e-06
-7.645363995233428e-06
-7.830014129510964e-06
-7.770274334205938e-06
-8.081308742500173e-06
-7.994678471550248e-06
-8.335249702573066e-06
-8.292785849683707e-06
-8.570514023257255e-06
-1.0148657878595859e-05
-9.019107671131882e-06
-9.549343986505538e-06
-8.867501182284155e-06
-8.650186694915661e-06
-8.92171780057262e-06
-8.785530629968298e-06
-9.88451404435622e-06
-9.596202157276522e-06
-1.014751653977645e-05
-9.929136805807982e-06
-9.644456686423871e-06
-9.456898034158862e-06
-1.0080046200976704e-05
-9.821259704779349e-06
-1.0260045198891422e-05
-1.013116285076234e-05
-1.0506415196826409e-05
-1.0389224549041135e-05
-1.0731785093279681e-05
-1.0613290562439211e-05
-1.0959756617995834e-05
-1.0805034350572846e-05
-1.1183853755955904e-05
-1.109433627531463e-05
-1.1405761391801854e-05
-1.1379433220537537e-05
-1.162491372470738e-05
-1.1841511680175949e-05
-1.1621524152179084e-05
-1.2054962325978094e-05
-1.1780210835543076e-05
-1.2265233754060135e-05
-1.2018730942447142e-05
-1.247359445053685e-05
-1.2259015354422322e-05
-1.267964424077908e-05
-1.2410980263789503e-05
-1.2882614727998095e-05
-1.2621769532131595e-05
-1.3082645601229284e-05
-1.28320365021189e-05
-1.3279631628766962e-05
-1.3052727379869064e-05
-1.3473542525054844e-05
-1.3194055340475281e-05
-1.3664305628347283e-05
-1.336124675129476e-05
-1.3851954456520658e-05
-1.3555614357533213e-05
-1.4036149907304856e-05
-1.3792743685092804e-05
-1.421876079159427e-05
-1.394943465624166e-05
-1.4398412546278724e-05
-1.4151119344222644e-05
-1.4573484877879009e-05
-1.4272103542002585e-05
-1.4745520867905004e-05
-1.4480408484678195e-05
-1.4914056243138524e-05
-1.4601753648624207e-05
-1.5079171636252586e-05
-1.479627625819359e-05
-1.5240799765569005e-05
-1.4971025918466796e-05
-1.5398930373065925e-05
-1.5199046630096573e-05
-1.5553486520823464e-05
1.4724797834303618e-05
1.443094091278114e-05
1.3347558732163212e-05
-1.5704614671352544e-05
-1.537885461701698e-05
-1.5851643225699268e-05
-1.553294165521207e-05
-1.599936326284182e-05
-1.571910638781389e-05
-1.614326767708187e-05
-1.5922152211198202e-05
-1.6279638598169487e-05
-1.5409501662271438e-05
-1.4390486816629627e-05
-1.4321998823672179e-05
-1.6413335379876323e-05
-1.6109813203882492e-05
-1.6543024837808477e-05
-1.6290554164941798e-05
-1.6669042016936624e-05
-1.6384032050016742e-05
-1.679127504710855e-05
-1.655625367605076e-05
-1.690973392606816e-05
-5.335016111206987e-06
-2.6958104489799924e-06
-4.274856611422158e-06
-1.7024397501196318e-05
-1.6709977388817686e-05
-1.7135253899800433e-05
-1.683878932750283e-05
-1.7242291437237985e-05
-1.698299242057537e-05
-1.7345493451002055e-05
-1.7080465202799923e-05
-1.744486719125834e-05
-1.754033211165037e-05
-1.722674789548054e-05
-1.7632137811985988e-05
-1.7374108512774958e-05
-1.772393875949972e-05
-1.7400964007736792e-05
-1.7810529129321596e-05
-1.7506935196362203e-05
-1.788955080471182e-05
-1.76531430959171e-05
-1.7965551683074035e-05
-1.7708901162550483e-05
-1.803729361453703e-05
-1.771004132919805e-05
-1.8105091513922746e-05
-1.7806634208370613e-05
-1.8168842490699152e-05
-1.7931368466842617e-05
-1.822855478838199e-05
-1.7923847469576338e-05
-1.8284205631662322e-05
-1.7984694987897543e-05
-1.8335779219262526e-05
-1.807021701439073e-05
-1.8383256369903886e-05
2.4142590211599052e-06
2.8107858980839763e-06
1.6741797521652324e-06
-1.842661721615971e-05
-1.8100459773638598e-05
-1.8465840181181826e-05
-1.8192623349719564e-05
-1.8500902844557046e-05
-1.8189699743652905e-05
-1.8531779046513053e-05
-1.828434821749259e-05
-1.8558449252723968e-05
-1.82443601144807e-05
-1.8580861686468078e-05
-1.8275179468561415e-05
-1.8599077396166373e-05
-1.836062909494182e-05
-1.86127283793098e-05
-1.8328386484392817e-05
-1.8623041268473032e-05
-1.8328252326883066e-05
-1.8625281293555918e-05
-1.8368528810771547e-05
-1.8440863141900506e-05
-1.8094062899000332e-05
-1.8009654019466815e-05
-1.8004967203553277e-05
-2.4611742847598493e-06
-1.785089408356485e-05
-1.785214378992129e-05
4.850456542128914e-06
-1.779608135685438e-05
3.3405368359098497e-06
1.3556921166212237e-06
-1.7764657023327462e-05
1.4618989661285717e-05
1.3400876136861937e-05
1.4181837640470924e-05
-1.760211393157172e-05
-1.761966338788814e-05
-1.758817607189011e-05
-1.388210826778052e-05
-1.7346566466140243e-05
2.8727310730961717e-06
-1.7112004032528707e-05
-1.716127688203897e-05
-1.704058290921416e-05
1.6189885436177906e-05
1.4802539367076896e-05
1.6403700350874708e-05
-1.6994020736724976e-05
-1.680572986247267e-05
-1.6662670798357992e-05
-1.657248864474953e-05
-1.6186083824919347e-05
-1.629063486788523e-05
1.0952209454993102e-06
-1.619110348543527e-05
-1.5925931769128177e-05
-1.5680305514372345e-05
-8.808039679702621e-06
-1.4953139070387892e-05
-1.5175246056017408e-05
-1.529796713240876e-05
-1.4599347662591314e-05
-1.4242654047895747e-05
-1.4522499147157427e-05
-1.4249965327937855e-05
3.66275304912441e-06
2.095673082523798e-06
-1.3865502688477062e-05
-1.3689354213997108e-05
-3.503683966508153e-06
1.3326179550902508e-05
-1.3291991587803623e-05
-1.2991565709011768e-05
-1.2802252045649844e-05
3.7746800983195034e-07
-1.2452281881402167e-05
-1.2147278672972599e-05
-1.1977288365805978e-05
-1.3362202073597728e-05
-1.3469229338960877e-05
-1.1632290739459656e-05
-1.1321702655582047e-05
7.533886286737379e-06
7.610393901038651e-06
8.490560578803692e-06
-1.0944785634760461e-05
1.2377385738326414e-05
1.0460014886879611e-05
1.1140219802987176e-05
-1.059486608054043e-05
-1.0222667835583824e-05
-4.762044158719561e-06
4.425136723625032e-06
-9.784962333013378e-06
-9.483539835450227e-06
-9.103853944500968e-06
7.648346107446627e-07
-2.5889522132406864e-06
-1.325924041052968e-06
-1.9236791803487465e-06
-8.084312952564944e-06
-1.3597012175550602e-05
-8.35513160197067e-06
1.5488522483038817e-05
1.4647176579071203e-05
-1.1903054338294607e-05
-1.0644932238878952e-05
-7.48664136590152e-06
-7.146643356872877e-06
-6.808335496164168e-06
-6.460551012635241e-06
6.329216149251358e-06
6.4578674492527415e-06
5.459898586526575e-06
-6.089141969049221e-06
-5.7454497072969554e-06
1.5234413962565482e-05
-5.351687822933104e-06
-4.9761228233642335e-06
1.2286470570793199e-05
1.0981830850980537e-05
1.2275700008628989e-05
-4.59350924150463e-06
2.059551884332555e-06
-4.25330023784381e-06
-3.7953966131016084e-06
-1.2490644254797555e-05
-1.1223945283868304e-05
-1.2578145622471146e-05
-3.467361244797942e-06
-5.225509608855615e-06
-4.101365984479322e-06
-3.0407981257049034e-06
-1.4939122781946521e-05
-1.4933721831430402e-05
-2.62179692603834e-06
-2.3228655900784515e-06
-1.919117702000867e-06
1.0543319599999764e-05
1.0532143776849959e-05
-1.566264294089338e-05
-1.4350362635639117e-06
-1.5380110907176272e-06
-9.5744472115081e-07
-5.347963385093107e-07
-1.821116849893053e-07
1.243767860970873e-07
4.307832667425009e-07
9.950515152076841e-06
1.5065821068764536e-06
1.0129332481970577e-06
5.672515852395069e-07
-6.985489860391208e-08
1.1001867330707655e-06
1.990508501256458e-06
1.3002972021883119e-05
2.4346212153120935e-06
2.8733046835446776e-06
-1.604886641595963e-05
-1.5059200848729012e-05
3.278114029252423e-06
-1.593730150686004e-05
3.6256905970209246e-06
4.150645320706343e-06
-3.9126908840590045e-06
-4.1313962087210586e-06
-3.268676592445134e-06
4.49638471493511e-06
4.864323348053442e-06
5.24886041744735e-06
-6.854987646336623e-06
-6.375805457486272e-06
5.6699675788835145e-06
-3.351419806556177e-06
6.011281319679914e-06
6.4439669105193516e-06
6.820778699420128e-06
7.264761319655184e-06
-1.9540555890611687e-06
7.685602334285581e-06
5.729306666302881e-06
8.186888375410725e-06
8.631054349039638e-06
9.050647906910592e-06
9.568953562694759e-06
1.618761431929441e-05
1.0550144100271241e-05
1.0201018859538684e-05
1.0731835056045978e-05
1.1013149324395008e-05
1.130848783520132e-05
1.1660891231739013e-05
-4.15009308286121e-06
1.1852143851654146e-05
1.2154473342790728e-05
1.2411241218941426e-05
-2.717599120267307e-06
1.26863778491117e-05
-1.383910390890328e-05
-1.3234220668572019e-05
-1.411171188668797e-05
1.3047500358079057e-05
1.3351812846016527e-05
1.3649437017379046e-05
1.3783881532088244e-05
3.9547712315223976e-06
4.47365991650243e-06
3.5141325774584382e-06
1.4006501398798961e-05
1.3389189855503567e-05
1.4306694597171021e-05
-1.6263950848431607e-05
-1.5561269062031426e-05
-1.540013939246109e-05
1.4478343254712558e-05
1.4758706775539126e-05
5.59962749298033e-06
1.49849683928619e-05
-5.506716156010003e-07
1.5217597910004555e-05
6.521408330706981e-06
1.5423159580977808e-05
1.5467390823358115e-05
1.585093692769834e-05
8.912353301227987e-06
9.17883008037433e-06
8.070625129838191e-06
1.5995203573094876e-05
1.794146773269136e-05
1.6543175653806042e-05
1.6454878386790094e-05
-1.5790974173061036e-05
1.682005848551043e-05
-7.64912082038904e-06
-7.137527288643205e-06
1.6872773428967593e-05
1.702751494380487e-05
1.705054042265469e-05
1.721214694190002e-05
-1.538951305373656e-05
1.739727447479458e-05
1.7485007501362395e-05
1.1376295683350897e-05
1.7603099028752864e-05
-1.3349699465351306e-05
-1.3425980369274254e-05
1.7702082819787538e-05
1.7765689596744057e-05
4.2897659747797095e-06
1.786937165861296e-05
-1.2800953618126547e-05
1.7890169536545233e-05
1.804535250502309e-05
1.796891432134417e-05
1.8029408344127354e-05
4.339588978633569e-06
1.7937528866740763e-05
1.7938669986872175e-05
3.1038551271826517e-06
-1.608600475825312e-05
1.794945600041573e-05
4.983476851189592e-06
4.976039760274824e-06
1.7916515182177042e-05
1.461790580795426e-05
1.7947388835551596e-05
1.797278185148472e-05
6.36106093096602e-06
6.804639035421364e-06
8.240680653923761e-06
9.068898848943762e-06
1.775982919343501e-05
1.770714951914643e-05
2.4031204161456467e-06
2.4134274682905985e-06
3.943631845493477e-06
1.763440970777708e-05
5.4908986281173004e-06
1.7458659915387653e-05
6.02973899514693e-06
1.7114504095651363e-05
1.728333522926856e-05
1.7063800920196974e-05
1.691864301080691e-05
1.6873894597026756e-05
1.6685753417306777e-05
-6.190276615293162e-06
1.648615684619132e-05
1.6424693160481213e-05
-1.0777401191988014e-05
-9.201103036868504e-06
-1.1422755894409916e-05
1.6197302556888127e-05
1.593749474725034e-05
1.5831527579007206e-05
-7.5534235570781856e-06
-6.958816515357136e-06
1.529892873066077e-05
1.531478388488882e-05
1.5180663886916384e-05
1.487196103157772e-05
7.586076726393158e-06
1.4367586546715838e-05
-1.757575963445365e-05
-1.6775365225344702e-05
-1.7024726276290785e-05
1.406101246047601e-05
1.37414748327912e-05
1.3611758304073389e-05
1.3326625697167407e-05
1.3158410961494496e-05
1.2915680255850448e-05
-9.793296298492732e-06
1.2625497269090405e-05
1.222066538930434e-05
1.2074594611912986e-05
5.196897694499866e-06
1.1776693350475538e-05
1.1524600078338558e-05
1.0730089829079353e-05
1.0145310803052542e-05
9.550060789767212e-06
1.1185935698848887e-05
1.0779873536477861e-05
1.5568719347138924e-05
1.0389259031313006e-05
9.951467121567386e-06
-8.637089024890826e-06
-9.816632699580135e-06
-1.0788491598799985e-05
8.49267068453123e-06
9.597547378882824e-06
9.18442342315012e-06
7.898332805116122e-06
8.969577422598505e-06
8.630967549534719e-06
8.32668883995023e-06
7.990889483658007e-06
-2.423453728953091e-06
6.8615740474923515e-06
7.224055526107545e-06
6.10638767926116e-07
1.2244074579486508e-06
6.579201057489493e-06
6.305741247351407e-06
5.575607895585171e-06
5.112337292336086e-06
9.266331932733372e-06
7.166680757063559e-06
8.861285961592966e-06
4.392766381852184e-06
3.843078420392296e-06
3.591477366581559e-06
3.207115808438943e-06
-1.6420561666202983e-05
2.6596975703699493e-06
2.125004862992324e-06
1.7727481113131846e-06
-1.6389920508585316e-05
1.3133054429193728e-06
8.884898952787885e-07
5.427627636083657e-07
-1.3226387030338415e-07
1.3718720828542595e-05
5.574783869598379e-06
6.0805273507193994e-06
7.4057257470442714e-06
-4.136978571144004e-07
-5.031026018653293e-07
-8.453916961784209e-07
-1.1342778471345057e-06
-1.4547929806203504e-06
-1.796480424887443e-06
-2.103570117558671e-06
-1.1389090118358509e-05
-3.452420882557104e-06
-3.138417924368465e-06
-2.8118575737417983e-06
-3.771763708963252e-06
-1.9007373840804183e-06
-4.161211373814406e-06
-4.652129795419519e-06
-3.1153201963429493e-06
-3.6411810408799476e-06
-5.153778925983586e-06
-5.6166464168585945e-06
-5.981034058998374e-06
-6.30920222863498e-06
9.002851375562131e-06
-6.730314394598539e-06
-7.177955529782045e-06
6.416670806593004e-06
-7.691859847146202e-06
-8.193136149218016e-06
-8.688842425256032e-06
1.578744929258421e-05
1.5797235516296794e-05
-9.157870314542179e-06
-9.562579064138932e-06
-9.804323938450238e-06
-9.391797762646105e-06
-9.61773951852973e-06
-7.408857497296017e-06
-6.1347081850002e-06
-9.981824855331767e-06
-1.0412911917775128e-05
7.990394466538359e-06
-1.0760273616275316e-05
-1.1052991597263266e-05
-1.6844262992570148e-05
-1.202494040780585e-05
-1.1604522564294826e-05
-1.2058452117626364e-05
-1.219971205920371e-05
-1.2507827952112468e-05
-1.2827634524204375e-05
3.2897588434048095e-06
2.542704407743957e-06
-1.2966314116385827e-05
-1.3183236860832963e-05
-1.3591119160685748e-05
-1.4356542137598741e-05
-1.2450418557551095e-05
-1.38967616958699e-05
-2.5712144857568687e-07
-1.4220124701254393e-05
-1.6739095630133475e-05
-1.5741177431306654e-05
-1.4423800224666608e-05
-1.465875873067381e-05
-1.482188218289532e-05
1.1548498926424408e-05
1.2355394503384766e-05
1.1293867900463244e-05
-1.5068871556858816e-05
-1.0159211527781746e-05
-9.456833018716886e-06
-1.5146483100852384e-05
-1.5404954695778175e-05
-1.5545263649295813e-05
-3.7887164531260725e-06
-2.9592194349468536e-06
-1.5749460562856005e-05
-9.101602250863881e-06
-1.13307878076672e-05
-1.5998058643324465e-05
-6.370895665727592e-06
-1.618668204430325e-05
-2.952663044351591e-06
-1.6363988644801312e-05
-1.6529446421927617e-05
-1.6625890546699837e-05
-1.1451968712429287e-05
-1.715983969351717e-05
-1.7050659471214173e-05
-1.5898687999011385e-05
-1.5237278405392674e-05
-1.73516613923185e-05
-9.664315836181941e-06
-8.333554469311081e-06
1.0523256487565503e-06
5.511446461183206e-07
1.1514717329050958e-06
-1.7426298769112724e-05
-1.7627622305991178e-05
-1.7602349360461332e-05
-1.7724330550226027e-05
4.496479021664984e-06
-1.7669338287436607e-05
3.034488621324526e-06
-1.781852851498124e-05
8.97279039296517e-06
-1.7948853819147452e-05
-3.193427974192141e-06
-2.6703892784312704e-06
-1.78508155721088e-05
-1.801460883091761e-05
1.3324137587841698e-05
1.2583046296166309e-05
-1.793500213693287e-05
-1.801384564857432e-05
-1.547249045446983e-05
-8.482668803825536e-06
1.6801700454999037e-05
1.5752427792751114e-05
1.6160583718037164e-05
-1.8158635321641112e-05
8.377212176669868e-06
-1.747498019464763e-05
-1.7341045376903107e-05
-1.7385123019884573e-05
7.120383907691285e-06
7.122713327349472e-06
-1.709461457168552e-05
1.4758843795137318e-05
1.43458692054701e-05
1.5183188685804232e-05
-1.7269405330303694e-05
-1.7139118215222214e-05
-1.1292429426131401e-05
-1.033622319161219e-05
-1.0334579422458316e-05
1.5441306635101384e-05
1.539935776667938e-05
1.4132578766316266e-05
-8.434350619478446e-07
-1.2299212237011975e-06
-2.5146586090442677e-07
-7.504071513514865e-06
-1.6877606614526258e-05
-1.6716816676906803e-05
-1.1659645293605962e-05
-1.1054313472054186e-05
-1.6634603509867766e-05
-5.314758878214487e-06
-1.633234082230886e-05
-1.6179124524117372e-05
1.2613885124944514e-05
1.1940009243318094e-05
2.4647542444040573e-06
3.5992624170964228e-06
-1.5807192566453966e-05
1.23403759965459e-05
1.169818618878693e-05
1.1351274053215707e-05
-1.6771285224734835e-05
-1.6816704131819864e-05
-1.6308001280934482e-05
-7.466168121948398e-06
6.7268742622411485e-06
1.612667172848131e-05
1.5505394409282413e-05
-4.696933561226797e-06
-4.8611626256424825e-06
-1.4400152713202745e-05
-1.4739845379128919e-05
-1.396138093267289e-05
7.444451842901317e-07
-6.04133764156611e-07
9.695207750926358e-07
7.993218136702091e-06
-1.331152264134345e-05
5.200584728366515e-06
1.680356723705533e-05
1.7037198528252932e-05
-1.0644188601639773e-05
-1.0918397441574024e-05
-1.0334216437272394e-05
-1.2808125242914779e-05
-1.1670898479693023e-05
-7.893457270150922e-06
7.3581121167755995e-06
-1.1182633194160091e-05
-1.0787098114602214e-05
-5.483360156853856e-06
-1.0273478169645865e-05
1.449194975149876e-05
-9.735361036009076e-06
-4.175524288361615e-06
-9.234235652768173e-06
9.741135838904629e-06
1.0120935142306776e-06
-6.866233359689068e-06
-6.446590370434386e-06
1.5902751577573588e-05
-6.1223827909719115e-06
1.0342796558415333e-05
-5.6693750093944876e-06
1.6678874467881873e-05
1.0091340644717939e-05
-5.177623039512881e-06
-4.710379219055205e-06
9.531104539087599e-06
1.0051237067645865e-05
-4.149795920505075e-06
1.3538279897233896e-05
1.3472538495118841e-05
1.1975013060607195e-05
-6.588311816110259e-06
-7.094157072357413e-06
-6.287953888260693e-06
-3.2720765644304487e-06
1.314878294040717e-05
-5.581655230264825e-06
-2.6982570065967387e-06
-2.204103876209231e-06
-9.306243368785716e-06
-8.496838393603653e-06
-8.340396036202325e-06
1.2920975621994542e-05
1.3422088886036745e-05
-1.7012319321286104e-06
-1.2015982694446538e-06
1.1431728440845657e-05
1.2060491799803745e-05
1.1256562283803489e-05
-7.204993052392711e-07
-2.515978374376411e-07
1.2958098443950898e-07
-1.5756919840915154e-05
-1.651476511132382e-05
1.608693369942079e-05
1.631701798861797e-05
-8.604240019164963e-06
1.639460208401343e-06
2.2116498038651167e-06
1.8581459023691955e-06
2.858827575762545e-06
-5.951675101115814e-06
-7.438235716909743e-06
-4.5114535551459125e-06
-5.01598526479038e-06
2.0815715389480967e-06
-1.4317685483110345e-05
-1.3966784351623832e-05
-9.40692618972617e-06
4.154822048315445e-06
4.787813025585911e-06
-7.907314150046025e-06
5.3542461162774765e-06
1.3730888138846716e-05
6.4637913701383566e-06
1.2223004415417474e-05
-1.0730994099883079e-05
7.13357861689796e-06
-1.0391559815252837e-05
-9.54821002969881e-06
-1.2886197961892885e-05
7.639531381858241e-06
8.04323772002102e-06
8.619144851478285e-06
3.440660628335389e-06
1.4433511890710349e-05
9.201009646340307e-06
5.0974171851777165e-06
1.0167255836457092e-05
1.278198905597971e-05
1.0991513854845761e-05
1.1400027306812728e-05
4.268705672737446e-06
4.198551887596882e-06
1.1851739913331997e-05
1.2160541165266311e-05
1.2587630829797351e-05
-3.7239890006478525e-06
1.2887309362765049e-05
1.3354215525612176e-05
1.4775455784150488e-05
1.540705217687461e-05
1.4549199941187981e-05
1.3553415908907156e-05
-2.140763254431861e-06
1.3993452508871489e-05
7.155379906133549e-06
7.31606387982426e-06
1.4191736686828155e-05
1.4504329381572719e-05
1.0937755662884409e-05
1.482817759449919e-05
5.767705667858873e-06
1.0573418564971903e-05
1.7565401886687434e-05
1.6374673560283472e-05
-1.974537860746879e-06
-2.437649181940385e-06
1.654977320298013e-05
1.6722017711339052e-05
1.7344741544510464e-05
1.736886353141106e-05
1.6952729975922024e-05
-9.507412482415841e-07
-4.4809680777169133e-07
-8.966023008797273e-07
1.4196039056269176e-07
-8.596047004503209e-06
-9.207092422531168e-06
1.70393582069123e-05
1.7186976261482673e-05
-6.356167360500369e-06
1.533906904181951e-05
1.6987521219367158e-05
1.1510578668474339e-05
-1.6745094024556844e-05
-8.392833184098948e-07
1.7593010425933994e-05
1.7557690724681e-05
1.1181681853120895e-05
-1.0652583448164374e-05
1.7448539454973994e-05
1.7499683977192212e-05
-7.848091538186617e-06
1.4097872626845561e-05
1.6221539975420537e-05
1.5345489138419137e-05
7.895525640625214e-06
1.731093637100758e-05
1.1070052079297801e-05
1.731115162895143e-05
1.4396356804166212e-05
1.380856471359354e-05
-1.6539608183732754e-05
1.7053889383364824e-05
1.5263106131976352e-05
-1.845234092579496e-06
1.4429714079753797e-05
1.680146178333344e-05
-1.170970889178546e-05
1.6491999720293164e-05
1.640074082896517e-05
9.780287125768156e-07
1.6083464495340203e-05
1.5996907882784506e-05
1.592260177718009e-05
1.0124131088754047e-05
1.569678593839912e-05
1.5384106186770603e-05
-1.347570745786764e-05
8.104498381663306e-06
-1.325850892426377e-05
1.2607142503841928e-05
1.485802202150029e-05
1.3836559700552184e-05
1.334579707182236e-05
1.283691361134251e-06
1.3125746291451506e-05
1.569432954274874e-05
1.2878614711017419e-05
1.2472555990145998e-05
1.5759526968774477e-05
-1.208058201792487e-05
1.162582231702665e-05
1.1294456393664198e-05
-3.972974357545701e-06
-5.527121265154438e-06
1.0789692802922374e-05
1.0323429729238113e-05
6.878185767728259e-06
1.001196731949858e-05
9.595708350740369e-06
-1.1885029579938316e-06
-1.641087409388178e-06
-1.4181200360791883e-06
9.296937741652737e-06
8.872149139346962e-06
1.457962603515567e-05
-1.6281765564026603e-05
-7.270479394411577e-06
8.681016718936538e-06
7.33433354103045e-06
8.686906371887443e-06
6.09915549264692e-06
-7.158341434026069e-06
-6.527689548560978e-06
8.177743423517174e-06
-7.768552291568093e-06
5.518579865793433e-06
4.8882089707447226e-06
4.196294303583229e-06
9.177303175760991e-06
3.5882098846261857e-06
2.912909307819709e-06
2.064704682832044e-06
2.221075597187562e-06
1.5361602532220564e-06
-1.3954011447007422e-05
-1.4460024447103386e-05
8.625223687229597e-07
3.665033196480377e-07
-6.590567641903336e-06
-1.536770509435779e-05
-7.337002833802754e-07
-3.67804734444835e-06
-1.3026170935072133e-05
5.393616980538442e-07
1.0541544459770793e-05
1.0261549405697681e-05
-4.407073932306207e-06
-4.846401457172428e-06
-5.342517890417363e-06
-6.002136105075863e-06
-1.2950689274645615e-05
-6.565900176094594e-06
-7.2032681878992585e-06
-1.6210171091361865e-05
-7.759263934988634e-06
-8.035661751673824e-06
-8.487196215251075e-06
-8.97190642229298e-06
-9.31800717829141e-06
-1.59465821992359e-05
-9.762444365767274e-06
-1.021490629498671e-05
-7.695915802989173e-06
-1.2356286765241302e-05
-5.821140102260836e-06
-1.2475750845982055e-05
1.0252253035670468e-05
-1.2649822593845288e-05
-1.3308226190259985e-05
1.3046795107387255e-05
-1.6529373802472422e-05
-1.7321972069104937e-05
8.14262675387969e-06
-1.3678189663468562e-05
-1.3972649055376805e-05
-1.4306619048277215e-05
-1.6854034366312166e-05
-1.4644311746851658e-05
-1.499424040680815e-05
-1.53430795962109e-05
-1.556610551711354e-05
-1.56594444967925e-05
-1.594226562662895e-05
-1.609824611269403e-05
1.4308187535754659e-05
-1.6542774048588702e-05
-1.692893729626824e-05
5.223820345717157e-06
-1.713216652648438e-05
-2.418688930903984e-08
-1.5432006341738343e-05
-1.721618127818396e-05
-1.715678913949192e-05
-1.7445642897956842e-05
-1.7753549813858888e-05
-1.749834379144231e-05
1.3053879588220127e-05
-1.5454250622586467e-05
-1.4992468503963245e-05
-1.1966961758894642e-05
-1.2494873601087445e-05
-1.4861708964020156e-05
-5.032490151650136e-06
1.7411600948375487e-05
1.5012988677477699e-05
-1.3948802636922501e-05
1.7511969724124848e-05
-1.3783663584316744e-05
1.7367684123067486e-05
1.3172373404751938e-05
1.225989632652628e-05
-2.142187813773966e-06
-1.1945694678967782e-05
-5.4910212702647544e-06
4.866018960096655e-06
-3.3733342334376525e-06
1.696050320857337e-05
-1.6938635095929992e-06
5.798254300743452e-06
6.273794753225674e-06
1.6952170849522698e-06
3.328732240988453e-06
1.0864417226674813e-05
1.679597719329698e-05
1.6400013582952395e-05
1.6336288959569933e-05
-1.3822041210448981e-05
9.440855039390014e-06
8.965810641046727e-06
-9.801314138041565e-06
-9.219712829502434e-06
-1.6660808799524204e-05
-1.6790589710124154e-05
1.677551000425284e-05
1.6951941558850758e-05
-7.407740422850726e-06
-5.149801442049238e-06
-9.661465442500269e-06
-8.448700253407954e-06
1.3980836885067862e-05
1.6638760861487044e-05


==> output_bu_20240409/example9/nPred4/stepSize100.02/gfsetFinal.txt <==
3414
-4.798491286515419e-06
0.009824061883570611
0.007830849772611335
0.019652367176584872
0.018299615624533444
0.029507526798283473
0.03034042254463018
0.03938167937837148
0.039553927754975404
0.04930849769774674
0.050515158201501
0.059255545375839415
0.06098836442549857
0.06929564854027014
0.07478279308055318
0.07937737529416167
0.08852714530629602
0.0895401607269449
0.09616171675252
0.09979706431987317
0.11412594334253165
0.11012708738511601
0.1200337916182102
0.12059472496604129
0.13571602453881837
0.13114041542997118
0.14390536186304315
0.1418432936887803
0.1624685789699445
0.1526808609591966
0.1752997850080521
0.163638699308293
0.18477304026096503
0.17476332687620155
0.19069782589038442
0.1860654925996722
0.2096911460341855
0.19753575284300082
0.21867812451821536
0.20919749118837927
0.24159079246819126
0.2210235045351328
0.25376637264245405
0.2331982172370761
0.26942589019423707
0.24537587704576014
0.28227741453125027
0.25788490653668233
3.6033402348831545
4.206464175586261
3.5291535798923865
0.27074047653442873
0.3048160535087444
0.28372515853925295
0.3276024450168416
0.2970135485448194
0.3412480208503777
0.310598529921753
0.34610594325554594
0.32446945338808525
0.38029213648214033
0.33863428106106264
0.3763281385407742
0.3531524329113562
0.3961852908341136
0.3679828103962924
0.4023718275502794
0.38312588317214036
0.43113397295826406
0.39883199061646635
0.45737452894318714
0.4146038152172447
0.47626262687264814
0.43094750080976124
0.4477963326008755
0.5096508244057842
0.46490581971459766
0.5277168418577327
0.4825407409767238
0.5429047966629523
0.5006218653089255
0.5467658499886308
0.51917451542015
0.5642529794155843
0.5383029294890294
0.6077049171955362
0.557905802988714
0.6381779438299746
0.5780321942077428
0.633690315240565
0.5987705058216739
0.6493260844108196
0.6201395678475354
0.6951430288070681
0.6420200646183086
0.7192973288348973
0.6647546724863627
0.7250742429292231
0.687880963921704
0.7672438668717321
0.7118890082620661
2.224455341218055
2.717037203571153
2.937683347634089
0.7367312024659327
0.8169082345256516
0.7621707840467961
0.8382883843320534
0.7884925081683661
0.8489614174192015
0.8156839443183864
0.8987036026378115
0.8437666622255543
0.9398890450779981
0.8727492754621003
0.960465086339134
0.9027470570439574
0.967210039077822
0.9338061380520791
1.0231791232729337
0.9659125447127167
1.0563418949876882
0.9992059893844244
1.0691802590599884
1.0337099239255438
1.1212167871243137
1.0694814666871015
1.1373891167745687
1.1066788910040337
1.1954004986782851
1.1452154256373237
1.2477513375132174
1.1854476686098678
1.2699138028924524
1.2270559484783496
1.3327101661946124
1.2705761457750477
1.261040204560422
0.15098132208528567
-0.11773549225091755
1.315971354712271
1.4135806506279764
1.3632410121053262
1.4691290171477933
1.4127067023004773
1.5321427923056308
1.4642620235898498
1.5572019866943407
1.518407303805398
1.5751005935346571
1.662083155962355
1.6347808218419484
1.7271111086642845
1.6970286063897448
1.862315380303085
1.762893796452011
1.545622289731552
1.8783041931803477
1.4330077302400888
1.8323349100689639
1.8925253080652615
1.905535484899605
1.9737704240777072
1.9830328835448097
2.0711925073293997
2.065184179639296
2.1473555674952607
2.152472274122375
2.207630438161059
2.2454336709865608
2.3129112483366243
2.344672786606292
2.405991005675901
2.4509394869254257
2.4843025349007894
2.5652491751584803
2.61640799437203
2.688561215336425
2.7470612357287756
2.822109684801783
2.920920179154673
2.9674657676931964
-2.605998273476654
-2.777764663732532
-3.1673575573970636
3.126733570659911
3.131803318912882
3.302134325375502
3.325355560757123
3.4968541210991804
3.5738302459498823
3.714889547730467
-1.332409522557967
-1.273767153730999
-1.798121508990868
3.962377589126102
3.8605364020562756
4.246138645038724
4.096271714349778
4.577322844744142
4.37880474448879
4.973599942938788
4.72013687175286
5.454674311935252
5.128014211631129
6.072350317199362
5.620401832301575
6.747081281681272
6.253295976564355
7.010189120797675
-1.7911671054896183
6.988078737172015
6.79038833220542
7.002504737146289
6.907290910608803
6.9996098564124685
6.9186839170402195
7.000323227401706
6.918940784285809
6.999908975562537
6.947026142639801
7.000286265109435
6.945006422861375
6.999740188431401
6.926263714197338
7.002305865245622
6.9899410859275335
6.900110162637274
7.004807578613936
6.845175459937026
6.754780945498639
6.608863074329092
6.067265813092634
5.944176580298526
5.456550418004499
5.51413889765801
4.9728003909701
5.0468938548121605
4.577539658438559
4.655701606538668
4.246124773455465
4.358396248035415
3.9623218242276623
4.100068228282537
3.7150308684308375
3.8788768725441027
3.4969247162055406
3.686689798465478
3.3021221084985273
3.480729864529934
3.1266451827886197
3.2693019171348427
2.967544021523909
3.1416780340936454
2.822156275674053
2.9916518965194654
2.6885334908808556
2.8429652520598134
2.565212082224463
2.6969292646881438
2.4509524961246782
2.610690968662622
2.344668328579228
2.4898161773186236
2.2454390499793204
2.424538483488059
2.1524787596481754
2.3218671345238575
2.065182489567015
2.213380758659786
1.983029652571277
2.108533226408412
1.9055413183425673
2.050746353357422
1.8323033201707997
1.9592359796160252
1.7629476466246403
1.9121263273705424
1.6971391079158447
1.8288083476754964
1.6346532665103413
1.7851423156931554
1.5750904255852016
1.7015302304655855
1.518350168945418
1.6368854825770676
1.4644174669320975
-1.2646876937498732
1.4126143116540935
1.5744929757244686
1.3632787466380742
1.487901391992514
1.3159130164629702
1.4597011721152768
1.2705353219049347
1.374361953365877
1.2272150327541989
1.18534597913884
1.3147300434920968
1.1452417226824725
1.2674306464716516
1.1066434294853094
1.2053635785518801
1.0695057807054253
1.1948903954167873
1.0337190010056125
1.168953255786583
0.9992108922272074
1.133002431290435
0.9659070253238364
1.0774009090958938
0.9337884998731126
1.023332652996449
0.9027678690545288
1.0136928459286012
0.872762110254562
0.9816215170282023
0.8437344543995743
0.9438330165119369
0.8156842276001386
0.9029235349607662
0.7885006679255041
0.8938892265363535
0.762180600678255
0.8533587906802704
0.7366869603075661
0.8471954724904092
0.7119336673080763
0.8130597166452842
0.6879341175917991
0.774433212179721
0.664658244319741
0.733967609247976
0.642119882458787
0.7266534190527897
0.620066684361962
0.7081643248383629
0.5987169312699644
0.6710862007189679
0.5781546380597219
0.04271070409487177
0.2599507133208485
0.40242796723980917
0.5578554002114846
0.6431685958802991
0.5382629643696619
0.6199423075074505
0.5192541541994102
0.5849368805369388
0.5005900464433952
0.5806134583120586
0.48245439891127484
0.5476900976625084
0.46507370885514693
-1.4272156067053405
-1.2306757933835692
0.44764530345852205
0.5231208519841807
0.43094762455285485
0.49110638726336664
0.41476743189257154
-0.8910375477590565
0.3986561768175455
0.4798201804000317
0.383240156318628
0.4400696107826298
0.3679317113908781
0.4346275761364557
0.3531062156609998
0.40797341928559006
0.33873971445021894
0.3244020476144411
0.3868136035158642
0.31061592304709823
0.3583683881006424
0.297016049708819
0.35400315053991604
0.28372242638688655
0.3367933108676355
0.27069179845477553
0.30994967945650526
0.2579434115373886
0.3045192432439846
0.24541502955854574
0.29121202839141574
0.2331164864583485
0.27568654841267304
0.221049988769469
0.2641986382010531
0.2092018058340999
0.2416227974446515
0.19754046504699538
0.23413704700465227
0.18604976258197406
0.2182198259027686
0.174775545071678
0.2004480151591682
0.163645543158632
0.1966050768629211
0.15266542356030452
0.17872384689498833
0.14184120362666422
0.17074280245108403
0.13115217848954192
0.1535227365031785
0.12058852751280544
0.14590627297739897
0.11013494881069918
0.13075764562490477
0.09979067604611193
0.1238045566698612
0.08954224897134277
0.10878915054197313
0.07938428889816561
0.10055557640882364
0.06926088451598678
0.08769637602838921
0.05932065285288069
0.07321993076145497
0.04924528513349007
0.06434699712743434
0.039378671003251986
0.048534181570088125
0.029568880526322228
0.8658367249223888
0.9336173010281824
0.7257900122625273
0.0196457900842258
0.031971114515978345
0.009771732684553062
0.017966603997891285
-1.4332030253954259e-06
0.0010398518672042813
-0.009756690537775961
-1.558610534234807
-0.019702204601588866
-0.014074400920197632
-0.029427490070778894
-0.026193838606992165
-0.039444005470448386
-0.03992371221348457
-0.04927538503000309
-0.05659182841995132
-0.059183312763194766
-0.06930796243179889
-0.07325662115581152
-0.07932269261081525
-0.08293452336053693
-0.08951476073435405
-0.09608702445671109
-0.099732788648539
-0.10498298017040983
-0.11009236162126751
-0.12066197208900337
-0.12054163229579529
-0.1354429653703907
-0.1310883933235618
-0.142829479388955
-0.14178325748798956
-0.15950099407641996
-0.15259674722328098
-0.16654159638009017
-0.16357369824323453
-0.18656988589466048
-0.174679522148306
-0.19255383673688595
-0.1859844130018755
-0.21334502509836292
-0.19744854077915577
-0.2254820802766999
-0.2090918490340976
-0.23085685391166577
-0.2209366123478266
-0.25202949666628116
-0.2330273488231576
-0.2695419022794903
-0.24529544534681882
-0.28723450877675216
-0.25779457784614135
-0.28807717259342236
-0.27057060000129
-0.3097722797485413
-0.2835682576637181
-0.31827194708789264
-0.29687868551442864
-0.3427406097167058
-0.3104351745447973
-0.35693707074681813
-0.3242860522353527
-0.35877303931999643
-0.3384725482079953
-0.3828663366253804
-0.35293888335332785
-0.39067954069033095
-0.3677953130849941
-0.42016594416461217
-0.38297569735168496
-0.4376061119738528
-0.3984417539023163
-0.4421095125794646
-0.4145436587988519
-0.48173621529846816
-0.4306786747606255
-0.5001120065685584
-0.4474321603578155
-2.837799966006829
-0.4647132005355676
-0.5220689439114307
-0.4821528186951423
-0.5247367581919754
-0.5004349435646418
-0.5588520298882231
-0.5188112977153703
-0.5877493879179368
-0.5379044101758927
-0.5575910782754407
-0.6246117988101121
-0.5776445280043371
-0.628513537995124
-0.5983886472820271
-0.6424770461535694
-0.6196902065909726
-0.6787860393901947
-0.6416420230588666
-0.70615356017618
-0.6642038529922202
-0.7353800371610849
-0.687450935865318
-0.7422694799470224
-0.7114290211763862
-0.7817678984698692
-0.7361413157149596
-0.8046494675938589
-0.7616166919295823
-0.8286291786014794
-0.7878971108273161
-0.8419745122416878
-0.8150478281969711
-0.8895548035450273
-0.8431181310608793
-0.9284577035217181
-0.8720647066529778
-0.967070475367022
-0.9020040253604861
-0.9658038916831633
-0.933046925168176
-1.0175577405818046
-0.9651025512758347
-1.0507648076441471
-0.9983587416936088
-1.0621022974940368
-1.032810275989114
-1.1155801915972632
-1.0685504591103054
-1.1350044054983341
-1.1056495189372293
-1.19520448399342
-1.14419603535558
-1.2147981600871753
-1.1842580611690607
-1.2785677309457593
-1.22594686685471
-1.2976626441977492
-1.2693574879660976
-1.3573662051984157
-1.3146178123985655
-1.3818924384254134
-1.3618497362061035
-1.4554944272887382
-1.4111399195607774
-1.4843518847034156
-1.4628425412786266
-1.560162839303795
-1.5166838279533346
-1.6298340713792343
-1.5733237141522314
-2.244728882898903
-1.632764958361161
-1.7141893752008401
-1.6951218814935518
-1.7828151188153418
-1.760860898708425
-1.8549544759191532
-1.8299402052925222
-1.94155874434468
-1.9030666961990463
-1.9804081031809486
-2.061528077337311
-2.0623482572846896
-2.119802044044721
-2.1494156586507125
-2.2208087368131846
-2.2421351655617725
-2.278989220329828
-2.341086735801073
-2.386875390065932
-2.447140815661562
-2.5034858596436624
-2.5610055064736996
-2.595589704308559
-2.68346883815325
-2.728338560348127
-2.8182730153380744
-2.867645884849885
-2.9672402229694397
-2.9788093465554555
-3.1283282450926313
-3.13856704531727
-3.3033478545904615
-3.3153176594090668
-3.4979896566806112
-3.4914584266845026
-3.7163511986306808
-3.6911841901163736
-3.9636678890506616
-3.877747454787588
-4.247501853751031
-4.1031312433864375
-4.579050040289666
-4.380205467341299
-4.974560244897033
-4.676363198454043
-5.4581233037871835
-5.082853343695705
-6.070305224768766
-5.572088444369461
-6.7547344378153005
-5.982681390901914
-7.0057425056166345
-6.57449517491092
-6.9896988607189625
-6.8671000974060945
-7.00233370434445
-6.922904048314873
-6.999687573684694
-6.945313955984739
-7.000368612985316
0.05097621818779465
0.17234436448541443
-0.10909083617879525
-6.999881840912919
-6.933964756027134
-7.000330231906894
-6.925091537407792
-6.999666453139203
-6.895711654052889
-7.002375669039942
-6.907772057300286
-6.9896356987412345
-7.006346937139212
-6.876532413738526
-6.757193922748139
-6.526714157556397
-6.068789906804861
-5.927266327137727
-5.456152302202725
-5.232434793883474
-4.976071086476877
-4.578833721784476
-4.764859227309311
-4.2476140693646105
-4.390215375672977
-3.963659677411177
-4.079226818848731
-3.716401841978897
-3.8442662317623326
-3.498190328510845
-3.6463237608454206
-3.3033236346887125
-3.477747553029956
-3.127838418625984
-3.2960803054909884
-2.968671393362961
-3.1135484390431083
-2.823262450623391
-2.9945188358270047
-2.6896084419457993
-2.850171511705509
-2.5662525880631044
-2.7064276915101497
-2.451977189861383
-2.5999097902237396
-2.3456656713158344
-2.4862756355144513
-2.246403435448965
-2.379784902780119
-2.1534331243749527
-2.3091746404677416
-2.066115802892423
-2.2241971833170946
-1.983940788275716
-2.120253935192699
-1.906446775960583
-2.0687737016848997
-1.8331745725391764
-1.988089017398983
-1.7638310366096384
-1.8820616750099668
-1.697976013181327
-1.843749941421032
-1.6353943502747326
-1.7495457724001395
-1.576004091410481
1.7512276274659546
2.140060570564043
2.111753922257478
-1.519174704401115
-1.6812055075264343
-1.4653201436533505
-1.5895138510001765
-1.4130151138316314
-1.558512610372349
-1.3621779812358759
-1.4963969030344204
-1.3143426285257356
-1.4466943772081673
-1.269335484479853
-1.3791485251273126
-1.225902048241568
-1.3551281379973255
-1.1841734346921275
-1.3048443564248395
-1.1441815616739734
-1.2450098419711784
-1.105570567695958
-1.214758834546287
-1.0684372579264834
-1.1567327667196048
-1.0328602175963724
-1.119402975947789
-0.9982615496540616
-0.9650789794083396
-1.0709031183455262
-0.9330129739485146
-1.0675085763096595
-0.9019647408010556
-1.01925543732912
-0.8720349268977534
-0.9633710931802019
-0.8430707362898445
-0.9556326190820867
-0.8150220566280871
-0.9273968667810918
-0.7878712143514922
-0.8909584859469014
-0.7615806030801276
-0.8408817161537269
-0.7361209199319757
-0.8335618879807978
-0.7114060540729382
-0.818441588226232
-0.6874226208579401
-0.7859141008932795
-0.6641898828584885
-0.738680848133005
-0.6415916039403291
-0.7269443990977981
-0.6196731329062045
-0.6908646125492021
-0.5983664655689328
-0.6845197122861088
-0.5776555414793396
-0.649389584111651
-0.5575175822629334
-0.6427269677243216
-0.5379627326779539
-0.6153231030518299
-0.5188172085881816
-0.5934626817120818
-0.50024755080292
-0.5595831988761456
-0.48232402080937875
0.8202597650231426
0.8352067129386712
1.1165650562242395
-0.46457243516762753
-0.5384038610346763
-0.4475261988403732
-0.5222573989447542
-0.4306757287650241
-0.4974300816316079
-0.4143711688684138
-0.4702843845827588
-0.39859112710032385
0.5804220882347289
0.8726903605588955
0.7800183532366143
-0.3828771251873358
-0.44604960420436124
-0.36783721134398495
-0.41828083742335964
-0.35290034655983626
-0.41097432343383966
-0.3384124005244712
-0.38676984022764116
-0.32437966173735017
-4.138496690248896
-5.055798004308202
-4.547969127537391
-0.31036575806610484
-0.36465262267564735
-0.2969134380090355
-0.346218937058165
-0.2835088194148886
-0.3247963192755827
-0.2705396467791695
-0.3126264672081598
-0.25788735403994634
-0.2452182365463013
-0.2911189470295223
-0.23303333292885614
-0.26823484558511307
-0.2209448268279538
-0.2630303747204713
-0.20907829195535593
-0.24594552799401395
-0.19743750966382576
-0.2252569863217423
-0.18598314227937218
-0.21558832137679546
-0.17469057555210948
-0.21179059343331416
-0.16354945221228606
-0.19573045038229844
-0.1525931570879819
-0.17647691812758537
-0.14182833854230556
-0.17088003914541736
-0.13103109468061636
-0.156895206447872
-0.12051557826920664
-0.13788502176756123
-0.1101524512837427
4.957110200136554
4.953610315785586
5.696438696466838
-0.09970009488898646
-0.1236955598043965
-0.08952117260202808
-0.10779255562113317
-0.07932713008456269
-0.09783378699953194
-0.06926661398514285
-0.08269726064382887
-0.05924545455418106
-0.07407630683592513
-0.049266923172023545
-0.061052654104690574
-0.03937567688066757
-0.048602580035780045
-0.02949681101440177
-0.03884335525091816
-0.01963831988471735
-0.027484676795433642
-0.009814748170994085
-0.014415038017616946
-0.0036232176417793746
0.021495243884170432
0.048491703086550424
0.07117222424725618
1.0652931401092947
0.0982071712700005
0.11816234961349616
0.4475046227647507
0.15194091167179663
4.957560697958538
5.968257519705254
0.17292241861331564
-0.8368569908755337
-1.115043773975573
-0.9100896576768314
0.20594393629152483
0.21236359769688723
0.2240381628937638
-1.054019558562674
0.26635059868674094
1.4785693087214904
0.30782406249388045
0.3071928102876387
0.3295309833196892
-0.2427873007055531
-0.2961393088693196
-0.12836220046833963
0.33550299025615027
0.3725151524937112
0.39812489310208665
0.40737913256586034
0.48329179181802195
0.45316677113570303
2.6035537684760275
0.45960113346886294
0.5097470005794248
0.5510434763072858
1.7135557788918054
0.6447997723776449
0.6135279956038535
0.6102743099255367
-0.8602736459764341
-0.9035042116577682
0.7268433024734725
0.7542144044929661
2.697993928395604
-3.361174946709528
0.825424863489104
0.8294150843910881
-0.2909273811286818
0.9403358965669277
0.9159558176421561
0.9632504436656313
0.9621406251719825
-4.225230836579858
1.0561801999630247
1.1026423874496196
1.0912775569735431
1.0845465354223458
1.158416525269955
1.1735798940775377
1.2181522170773202
-2.8006119204674547
-2.860698446543683
-2.4205857848788654
1.2887092259920414
-0.9997028555538593
-1.3106654240101194
-0.6448153098099958
1.3534820789446338
1.436451365386147
-1.5377686719133796
-3.04476826074198
1.5448310210390968
1.582007623852685
1.686969529806196
6.796390451114496
4.851689010844574
5.944813156237231
5.699809784583129
1.89841229010937
1.119673633717149
1.9015331020042208
0.5857467592959777
0.6892292705778895
-1.644412800538191
-2.123080629852126
2.0193501881828877
2.171899940794471
2.2891486472702316
2.3685186304310606
3.0013914965393043
3.2137262262140784
3.590058327362744
2.4975583784676534
2.599232713984439
-0.6831807671825916
2.79377393006571
2.96504854427835
-1.4437346460957627
-1.9074136215148054
-1.4899989677469876
3.160792651161687
3.8027601115258864
3.3477284484300043
3.655748496955813
1.3849994887029162
1.8874079740214977
1.4282807669085562
3.845386732574888
0.8820857743971647
2.214254344986002
4.189822254587419
0.775503155345473
0.7784171868592265
4.570997725246109
4.9257932381355936
5.410423503495664
1.8437476510091961
2.0506828199715406
0.6081197684261278
6.1946260907222435
2.4541049559697217
6.768246708787992
6.840574545411917
6.8808670903759035
6.929401602436663
6.873897419147071
1.448819326124587
6.083878682150099
6.286388553937539
6.38848900210414
6.81392862297324
6.712316575141093
5.334230645442361
-1.2372595587814472
4.78831831355734
4.341057030515456
-0.1755561813340399
-0.34657339166770845
3.9846119427050284
-0.06255406437607354
3.7580221237527245
3.38848776955937
-4.17569525660493
-4.262301042589153
-4.7993203352953815
3.206986376243348
3.001610580362135
2.81961878913644
2.8549696128469706
3.4506796257862553
2.642079206774662
-2.9307703876839573
2.580642528613971
2.3747884826154824
2.240161657833045
2.0962074510162556
-4.193654968372713
1.994386880735425
1.6734949745404817
1.8741318141341126
1.7799303557952246
1.679941166342035
1.5497711012355708
0.4755541398059081
1.3309451001282155
1.4238848237323267
1.3409684680816856
1.2897090254730192
1.231013008428115
1.136499074463696
-4.060622447349446
1.1329421821705925
1.061222223812749
1.0315670343598422
-5.305469188008837
0.9944395536160403
0.9731651068185747
1.1775828408790079
0.934977934723724
0.9406378273003128
0.8885748904259448
0.815906852435422
0.82542062763785
3.8161429890008693
3.7016940405516974
4.282488805853709
0.8022620911746225
-1.1579565579891535
0.7384991042988899
-0.4308066612791267
-0.49045608464905194
-0.6172359626249433
0.7254799726726682
0.6794822007680789
-1.836574202686792
0.6489300746830606
6.517775377383722
0.6172767968590076
-0.5431596729786069
0.5891083078802295
0.6084716036748402
0.5213484399455169
2.1601721851785483
2.2477061127970117
2.612536438901024
0.50659816362105
-0.0793609258792757
0.41700322202683626
0.4253266461848676
0.5814207817158086
0.3608128656706764
2.8157948926777774
3.3733828631131515
0.3540097649621574
0.32567858821417534
0.3218552719515481
0.29224016796825913
0.6412281657343969
0.2577382894562719
0.23853823906033625
-1.6702765621217226
0.20879160743788552
1.1057211755446308
1.021534762755688
0.18042358447228032
0.15897267516037172
4.107032600316842
0.1304500032040473
1.1937644029750776
0.11102157971012497
0.08623070873897667
0.07335608734300504
0.0510919408621907
3.6505273388059107
0.0351443766970684
0.007873726530923131
4.627517201602662
0.4966737906602403
-0.02882367513319285
-3.7144277656817444
-3.970590711501489
-0.05882548038321227
-0.7044825579187244
-0.11958820007067734
-0.09945814077884833
-3.308838667068257
-2.6488246464333867
-1.3472848584213466
-2.000834358831663
-0.1473587294932729
-0.16690764774327016
-5.160278181148245
-5.533295416822574
-4.557126235092105
-0.19683120437619397
3.2331972590243243
-0.23556827056724766
2.705366391421342
-0.2891261210872753
-0.27561951133369755
-0.3104151534699599
-0.33740574403347534
-0.3513678176967356
-0.3848523151988606
-0.3519077030321877
-0.4183346707017912
-0.4228794891374157
1.9003348954575197
2.069769591010662
1.4681711303006268
-0.4570477792935852
-0.5019680980998087
-0.5176769147412714
2.8662818921588546
1.9551550834297007
-0.6229821812533544
-0.5958954663917355
-0.5972724313720377
-0.6641880413614629
-2.153444563615028
-0.7328131620106465
0.04162109928348023
0.08417782621529166
0.010945498888817394
-0.7760786978463424
-0.8396748021606909
-0.8576564103399431
-0.9014167257838179
-0.9046596777325666
-0.9535920275851695
1.2670561608105553
-1.0281612295016913
-1.152420898668025
-1.1048058990885277
-3.6101042980434177
-1.1760779508595218
-1.1859061151926082
-1.6910471214875318
-1.856638347201117
-2.1689671769129055
-1.2719763192452045
-1.3624651959590375
0.6062233269273835
-1.4387269107397613
-1.5349830487131486
-0.3530254147917037
-1.1169488931014153
-0.34361868537897505
1.9174319221160814
-1.6266398167901477
-1.7398254627205105
2.6572340107733914
-1.8309532426622068
-1.876587817168017
-1.9817713949002262
-2.0287021202011637
-4.944090250443523
-2.4093345864411986
-2.3117739769069314
6.637152210127843
6.080624763241859
-2.550153270523339
-2.7254877704487104
-2.925962882698974
-3.100662994771172
-2.4922178298640514
-3.05949130672207
-2.4022324720953345
-3.4040716737461616
-3.5368317285268627
-3.6965753247955444
-3.9510608161981393
0.41262952011890003
-4.374547013764055
-4.833434690957277
-5.335125656309862
0.4004049692379248
-5.932701168708953
-6.544169286772854
-6.801629120196012
-6.9096367921831
1.1003108293443056
-3.7053721884898714
-3.6171938429783266
-2.9997400246314156
-6.840696357240908
3.8493899318986444
-6.798320891805224
-6.801999300268963
-6.453408799818652
-5.835148775708057
-5.363897274366254
-1.214479002956236
-3.9677591904867695
-4.224788269855488
-4.542295266693021
-3.720774691834001
5.723747309731847
-3.5501235783491456
-3.2349990176048937
4.8875910008205175
4.901622088630306
-3.0316730262227147
-2.813661357041484
-2.6407304001203125
-2.5019108125067397
-0.29405490966252923
-2.424365402888502
-2.2716593782681107
3.3695394195281687
-2.1679343584893305
-2.0230783934440275
-1.976401610458182
0.19675500378192085
0.3707547735954209
-1.878073973870815
-1.7488745175842915
-1.661623451437081
-1.6136617367884172
-1.5168876518431764
-3.2468138149128305
-3.6003908602235306
-1.4591309404163564
-1.3630965394219823
0.6903559790852627
-1.2870700615247685
-1.2630341586403384
-0.354546307597257
-1.0894163875242255
-1.2002706463528743
-0.752973341494588
-1.1028128181079855
-1.0415611369060864
-0.9492965086403958
4.142232871731647
4.689127394067515
-0.9631968181901366
-0.9300832832308941
-0.8345040340372053
0.5957155193109731
0.9475978246721423
-0.7878838224683538
-5.3776236583314345
-0.7435191493839661
0.31715184966456983
0.444921499878355
-0.7281644894237985
-0.6815539562334958
-0.665779046586102
1.6562705607200006
1.4023759701692469
1.8244120220835598
-0.613057499437831
2.2739041373232975
2.4243863887878394
-0.6206041212266089
-0.5761162918831249
-0.5602537371005089
-3.876209239260704
-4.578980541071606
-0.5303103653077341
-2.046557020665439
-1.4288924514375234
-0.49051902403614345
-2.4046816377798867
-0.4620380449081466
3.582388914977998
-0.43105624775778373
-0.40205764927310966
-0.390452517237224
1.7565204042910922
-0.2934227570362911
-0.3170111031419115
0.18040807427089875
0.3424922332256225
-0.2601847694014969
2.353600036819368
2.9767284114458867
-5.714431051909193
-6.289277297990041
-5.9056981829746436
-0.24022728440666702
-0.20521279087505306
-0.1988137009547638
-0.17439879085654
3.4588006262141757
-0.16419341643028754
-4.183726195725972
-0.12830476241630245
-2.334503126778212
-0.09678645857229785
-4.277167621142697
-4.791001764400679
-0.08275600648068333
-0.05589688867635445
-1.0974223735722293
-1.2744900495150973
-0.038982376357229655
-0.018126779181856387
0.5851478892963161
2.7181042783984575
0.0019258536658758102
-0.08134304078996717
0.06899590546438288
-0.0016905629935495211
2.8792521606303594
0.0922706054637681
0.1503914694002273
0.1718946022352042
2.4979061322877465
2.732612025351544
0.23370795294930893
-0.7674081754531031
-0.8840564352714257
-0.6903436455920887
0.2344074834784662
0.2789880189536179
-1.5565984539394901
-1.9703792901442314
-1.80795276497873
-0.4742485913417824
-0.5732016963133824
-0.7296711642202341
-6.640322929444224
-6.3537077723329585
-6.819227636214471
-1.4018849145065568
0.3347345178058594
0.3835514390293887
-1.3006064173315806
-1.465854369016049
0.4011086290230464
3.1966160972998994
0.4679047650662322
0.4958727833157682
-1.340602467856495
-1.4725037047423222
-4.563287892731429
-4.188094897699103
0.5606007548943261
-1.323589396623711
-1.4563473144024888
-1.6546641206848611
-0.3603387068036535
-0.3455524865959987
-0.44612018716798924
2.17233610107357
-2.6732585576302474
-0.33428694585577173
-0.34433208651191216
-3.7599240301993238
-3.9508016140894737
0.8065554429282109
0.7457774187088753
0.8908374632584372
4.985072235127078
-6.501657770719739
-6.299732356868492
2.32113107889045
0.9862869852287168
4.1047813531275175
0.1431164797682244
0.05825296554744192
-1.4350321395528298
-1.4149063546763379
-1.6512447516881905
1.1035795187576238
1.2660176229350377
0.6510864697413168
2.815105301816954
1.4025591556022114
1.4626358655114915
-3.2600658243978384
1.563520259580419
-0.7862730007105497
1.6981985612257393
4.307049754770673
1.8017397665919435
1.6168161263556615
6.459493498651642
2.518925331403362
2.5924671966230712
0.5539787004852249
2.637511680186812
1.0964827040444358
2.793595985812127
0.22361715583101308
2.2938180091943496
2.9863296045578993
3.260461490086475
1.8543259943600312
1.8578876406008893
3.573652459943792
1.148076712766022
1.19928490085162
1.652172848525822
-2.7757820942468285
-2.6082808148794796
-3.105442587681973
4.04007778822736
1.2296955317242853
-3.3399437464012163
4.513456450202304
4.955767664165613
-2.099951649921508
-2.5821502586492504
-2.4257241762150015
1.1457354043989054
1.0701156664368068
5.548909949311209
6.195693345840984
1.4637533019945923
1.3527364853324795
1.6593397795098188
6.6977881556214465
6.818166121444396
6.9034813341423575
-0.3703509041720702
-0.3226492381513238
0.48510967512239256
0.42562346529236733
1.9903149339603898
5.6478430399286825
4.991347346503869
5.3991907187787875
4.35585480724719
-2.928432011482344
-2.9579128958940375
-3.5969255288587987
-3.3390351357949295
-5.079214189984077
-0.8769045391139525
-1.0067091293351764
-2.203790206405201
3.5057265728971805
3.1604938280056687
2.343586213173397
2.892431662625053
-1.0354390913433003
2.5234278938059456
1.5246138176665098
0.4364618357250211
2.273213226868791
1.917438895288265
2.281628281912916
-0.038224351970525955
2.1463876969188713
2.096195850237567
1.9313394694912644
-4.878292295195669
-0.8061664147824276
1.7770408409440577
3.182170606695435
1.570324393199053
1.3040331265838232
1.3977625245120273
1.3198737870279307
-4.367786816775572
4.704654913380141
1.2210038962167757
1.2029954555745523
1.1082092497137799
4.151767587728649
1.0720312204716456
0.9549749763707313
0.8113195564473886
0.6454055147632081
0.8946481015640274
0.9509210356250877
-5.365005655326333
0.8593145233913853
3.430514310605436
-2.758488437565658
0.8554873757272624
0.8015264205718886
0.2748932212451406
0.7303253975538035
-3.093893144384008
1.520893419816342
-0.1116592267438447
0.44116157979918286
-5.567192297942278
-5.540726971755874
0.40547482339301344
0.36511658176790807
0.18262430856289028
0.15496867765123756
0.31279547084315057
6.334106188662161
6.705186926689264
6.3412818005552385
6.8695718599982785
-2.858066901804822
-2.5435279691562624
0.2774653533178876
0.24026076103518218
3.632799749851372
-0.6599165916429017
0.2382008351203677
1.429407925783502
-0.049276609894817455
-6.1172517620357985
0.10990826186564635
0.07133335077602916
-1.522253151404952
1.668678018137475
-0.015723116364237365
-0.140014893810818
2.0884148460500285
-0.8665546775027805
0.4092947689597631
0.5186141280989508
-2.9708132260688767
-0.19127898016265887
-1.7656826866647457
-0.2132665030770753
-0.8710105175972866
-0.9979830966443115
0.2377022949019594
-0.26329681386669723
0.7130741798977
5.061469593725916
0.8802966406688282
-0.34755930744128993
-1.482377329441352
-0.4036978187956489
-0.4243126562165125
-6.229013536663885
-0.5017120920024709
-0.5150339854028222
-0.5271770429585177
2.160048073652713
-0.5575192739039573
-0.620862806897237
0.4646434974067657
-2.222744892730259
-1.1661177304658101
0.7541151038054037
-0.7081442070825813
-0.8916620849529078
-0.9957266835866854
-5.807385141942725
-1.053516790186465
-0.5458520810161107
-1.055660658668473
-1.1712719992805194
0.5738355231577986
1.5679171738212743
-1.3377898509051132
-1.3626298838168478
-4.668320063627142
4.076569788276068
-1.5298206567802681
-1.645288827291477
3.276720444331709
-1.669156408303071
-1.7755742627879463
-6.630453135260034
-5.932610745383943
-6.2560097245006245
-1.8453767315063279
-1.9920595511553316
-0.5030997980573573
-0.4625650741082669
-2.867960996465531
-2.089643916542725
-2.4348309249101336
2.0963036080569397
3.8282097898995717
-2.6884314365332584
-3.2429096631025836
-2.3515213598003926
-2.422224430457811
-3.0127343961197264
-3.2335691189392626
-3.6570236689382107
-2.403351145876447
-3.79611635711504
-4.223825326964029
5.522253609990817
-4.724077113129301
-5.335065087665333
-0.6652416784494508
-0.7465911848207373
-6.073168550694903
-6.595999329026149
-3.532150210315405
-0.6620737988725871
-6.745602945582665
-3.8907694414604084
-1.0491745725264683
6.772667920760035
-1.8873816323904042
-2.0545206614541422
-3.464603033138501
-3.270395554401703
-3.0297052400953093
-2.77109780871427
-1.2128638795523359
-2.598359629776352
-2.4293741424268345
-0.24580502815626248
-2.2665535609009613
-2.195560147991181
-2.0216357878044304
-1.839165932666629
-1.7875080700470722
-0.5316534257739903
-1.6674849420035947
-1.56308384143974
-2.8459227330612515
1.4189477104402024
3.0159614583511507
-1.130869207278289
-1.9113407885858806
-1.1430807314175924
-0.9725430841606534
-0.18219361782458948
-0.34769246101661305
-0.07766210029653554
-2.387915581973839
-0.9094101965386655
-0.8722886474807136
-0.805445657585889
-0.16034891176900315
-0.7369053645729208
-0.6957083145476433
-0.625553544863421
-0.59097544219949
-0.5848039254845859
-0.52199238876492
-0.49394742078342185
0.6343081822519393
-0.40910274150798437
-0.3152797049517719
4.013709192559742
-0.25768915221207567
5.986199566924067
-0.6435429788805191
-0.21955813608872746
-0.17775686466211893
-0.12513250423275254
0.00494124643626035
-0.021683024264554936
-1.1214921643302844
0.6294539862722467
0.7071448890531888
1.2790246431119447
1.1312835377430381
-0.776444848123187
4.08806398781944
-0.09289169240887134
0.7150829300599688
-0.9435225929549492
0.02285169628189718
-0.9766415493936883
-0.060966561138539606
-0.5865215118638477
1.5090716446876236
-5.297329359472227
-1.296848181563612
-3.8420975522436427
-3.4247304430035364
4.0963895908621035
-0.14884344699306695
5.475327560071467
2.844087878012452
2.7760391025989786
-5.13052232046444
-4.037003393710853
1.5578741817836226
-0.24921211177518024
-0.3576917451759707
-0.40406100294258424
-0.368097728981077
-2.0338814636954576
-2.0761836662210014
-1.7972971120086754
-1.969745858166444
-0.25905863294126164
0.14908692799853124
-0.053828111966442
-0.18301202502085756
2.395227403920052
3.1651380232384767
-2.365572690884908
-2.135547319944367
0.9620016040845918
0.319429449841277
-0.9999999292505458
-1.0001117086155933
-0.9404705625665125
-1.0004472489957856
-0.949168112607491
-1.0010062965140274
-0.9326003163392419
-1.0017892176853622
-0.9431533989823624
-1.0027956517448524
-0.932061154237165
-1.0040239215146058
-0.9472729796903196
-1.0054810302354522
-0.9299744381302382
-1.0071475885287242
-0.9258663411333752
-1.009052616580436
-0.9518568711055775
-1.0111633660140966
-0.9346004285981924
-1.013509795746494
-0.9570418531730752
-1.01606635525699
-0.9501192910446445
-1.0188498093423823
-0.9637749693419857
-1.0218504707537277
-0.9464347489256433
-1.025067969161399
-0.9525697628305692
-1.0285036173021622
-0.9636628079175991
-1.0321615255377197
-0.9801564192605383
-1.036029350228173
-0.9677967752474314
-1.0401198986082165
-0.9825919611968094
-1.0444179323710294
-0.9670319438891113
-1.048935354018216
-0.9782953426745015
-1.0536629537216338
-0.9853051145124301
-1.0585911261043286
-0.9990351574473565
-1.0637517341394804
-1.1814029500651555
-0.8798762991524121
-0.9520405324280924
-1.0691066541719594
-1.0034530345923094
-1.0746710278682716
-1.0027910549767471
-1.080438520021382
-1.0110395035354753
-1.0864260261790881
-1.0309074834855683
-1.0925932013171733
-1.012457768174307
-1.0989883813357115
-1.0428655775812512
-1.1055673968305548
-1.0424424098357352
-1.1123558742960424
-1.0601201044701678
-1.1193387450975405
-1.0496662028845014
-1.1265197741120767
-1.0506644576791124
-1.1338768064841265
-1.0662563932728073
-1.1414635658933834
-1.1492083948801597
-1.0707244956341397
-1.1571550194406361
-1.0831798600031375
-1.1652833710187798
-1.0966206397224747
-1.173603250736778
-1.1184869565437903
-1.1821050244611422
-1.1256519561718017
-1.1907911171339791
-1.1106571209428393
-1.1996377418848267
-1.1173012509826592
-1.208683986705224
-1.1484704341479455
-1.2178975838616655
-1.1616083421857157
-1.2272812467348362
-1.1503746979384426
-1.236828807787753
-1.1642958106399395
-1.246561317494119
-1.188646536831847
-1.2564313032261203
-1.193377072710417
-1.2664977898128265
0.7798601846720266
0.5499916940175081
0.6679129506389523
-1.2766956814059143
-1.1957529894786767
-1.2870610493717847
-1.216358277440624
-1.2975849708446452
-1.2394615151575872
-1.3082565111853668
-1.2339148504117705
-1.3190716923638932
-1.2395058628392914
-1.330034068662361
-1.2584448141811622
-1.341146800762116
-1.2845446065316952
-1.3523892862573714
-1.2805074472292914
-1.3637665149063474
-1.2925007539787203
-1.375285744702031
-1.3162036147829212
-1.3869197223856997
-1.3155695468138056
-1.3986896883269178
-1.3386833859498983
-1.410574597796545
-1.3388954676127005
-1.4225675755377762
-1.3489926872632418
-1.4346868952081682
-1.3727031017346893
-1.4468886660634819
-1.3815728247313397
-1.4592206860034431
-0.0015220521457088123
0.015417230518403635
-0.008512351883653504
-1.4716223299655273
-1.3907061191864227
-1.484125582209779
-1.4075775634212826
-1.4967018530240073
-1.4238909598353688
-1.5093573124476485
-1.457452081998755
-1.5220866207508457
-1.53485585185078
-1.4512718083392901
-1.54769666262935
-1.4704260314203015
-1.5605250967220903
-1.4776170551475591
-1.5734168452576536
-0.9420767943179504
-0.7328596870899886
-0.8592076532075354
-1.5862984633856685
-1.5271418829911005
-1.5991667407823216
-1.5311559405107211
-1.6119954521107591
-1.5367356668480758
-1.624761426864238
-1.5503405201214353
-1.637436189561883
-1.5778517481153227
-1.649974317860928
-1.579273255716316
-1.6623305833382127
-1.5938474968946004
-1.6744488392949517
-1.6174721866255002
-1.6862427521827048
-1.614903898896824
-1.697621667701372
-1.6244813574870012
-1.7084308002410338
-1.6448006027453568
-1.7185305557560158
1.2368106438732194
1.2818153416408298
1.1028845708551618
-1.7276298754551396
-1.6489892863748818
-1.7354182958619082
-1.6566287243540225
-1.7413506558723404
-1.668974412266682
-1.7447333788903219
-0.5601452132482542
-0.4117458386590131
-0.37716602973205726
-1.7442679919942767
-1.6735478614980406
-1.7380999431652808
-1.6804127998598686
-1.7225055242290699
-1.6601358929011614
-1.6911474275718643
-1.6480258132458203
-1.6269665541490184
-1.616005266942604
-1.4954757546419792
-1.548112922452207
-1.1398843827396732
-1.408853127518306
-0.5992199879509784
-0.52851242192273
-0.3840477419327502
-0.8233421704692455
-0.2678082967340406
-0.5046235463433958
-0.15175323889737624
-0.37392485090634325
-0.07688913413700786
-0.22417089978739574
0.0004141264367104832
-0.05568589528937736
0.075767938886865
0.16270185124177242
0.15457378006015182
0.3728556496413634
0.25981357693517904
0.3999719031492918
0.5775299641393256
0.5886486536583346
0.8320235940893292
1.1406982678661155
1.163578653773125
1.4960173333416558
1.4863560279667547
1.62679257433908
1.5727227269590638
1.6912257139210478
1.6172248964173612
1.722488093787682
1.6448817160854246
1.7380999585734855
1.6801129765027096
1.7442731008990782
1.6789202870294775
1.7447194602626408
1.6888483045588847
1.7413582644752457
1.668185788336568
1.7354117845005714
1.6553217106026794
1.7276330639248407
1.6749023153403817
1.718524181311022
1.6533272686030451
1.7084369642406763
1.643599725012697
1.6976184128505827
1.63471065212442
1.6862428471771664
1.6387425354113123
1.6744490379162036
1.6177821783143154
1.6623289225410043
1.615403263232352
1.649975323824665
1.5816933359624403
1.6374361565838296
1.5682989807955876
1.6247634222501277
1.560921392550364
1.6119943043018927
1.5653399109482415
1.599166720840603
1.5441190919557974
1.5862965575202703
1.5414414442744249
1.5734189526835933
1.515813893403387
1.5605379796720855
1.5122856234863704
1.547683992441025
1.4856483560767466
1.5348617608864172
1.4841714277986924
1.5220757511935425
1.4581677924666747
1.5093621720867165
0.008061494049394142
1.4967077563685869
1.43333995253984
1.4841177432420907
1.4358286392046071
1.4716307984948886
1.4062670598131755
1.4592060377135028
1.398850984107668
1.4469009792365448
1.4346810538416346
1.3814703903334833
1.4225736520287633
1.3660192462703553
1.4105691497451875
1.3681901108306929
1.3986869483512394
1.3415258420476153
1.3869229064711202
1.3224908837192941
1.3752853900252824
1.3072451651963584
1.363771160234132
1.3053159719835346
1.3523862202334915
1.3090809065695475
1.3411445716988437
1.2851491098061663
1.3300380195305652
1.2734935805413379
1.3190746760505934
1.2638744581322447
1.3082503211021257
1.2630143264983205
1.2975862419264854
1.239678787641394
1.2870584319038558
1.2386840866597826
1.2767004523603729
1.2116256990392626
1.2664908391421665
1.2039426569843348
1.2564419564155973
1.199147393657593
1.2465532275205629
1.204689143457472
1.2368321023678244
1.181567138954731
1.2272860565465247
1.1626130949279108
1.2178863170512475
1.1543312054182937
1.208688063071331
0.38484039107099766
0.28803356404254254
0.37846886917447825
1.1996448708616765
1.1395818833371214
1.190788934931573
1.1261500387205388
1.1820974608780965
1.1312882706158396
1.1736125210971782
1.1061338641448637
1.1652749497884196
1.0972676923996318
1.1571588574660883
-0.7098118397539331
-0.6791916439347533
1.149217061806253
1.08122758908521
1.1414443585410603
1.0735805680435129
1.1338887921959622
0.03394548044032753
1.1265213815822397
1.049060325037107
1.119330286179289
1.0659315700956928
1.1123641190963296
1.0418370430025576
1.105557576776598
1.0373317133898374
1.098992048764404
1.0926025168011042
1.0238503290820158
1.0864167710018915
1.0351209582439913
1.0804435129664804
1.012161144220846
1.0746724505439562
1.0097092922814352
1.0691021594358794
1.0210155390018523
1.0637474090383126
1.0018469359728668
1.05860020926168
0.9949053558840262
1.05365960321151
0.9883363516509787
1.0489353705067532
0.9771310241631253
1.044416758340984
0.9931888167329656
1.040119063374196
0.9776007702099702
1.0360322231450594
0.9744186618079557
1.0321560516335482
0.981345023728163
1.0285082787992093
0.957298213434442
1.0250661100501963
0.9693639716029105
1.0218510637018094
0.9541720684790943
1.018846479295041
0.966207074897821
1.0160703165257918
0.948869110397839
1.0135043869055855
0.9562013285179688
1.0111694300522507
0.9332856658375642
1.009046958248812
0.9485487933653265
1.0071536684827613
0.9337713906516067
1.0054773746418528
0.936083711087141
1.0040218589708385
0.9536918243852317
1.0028038959394177
0.9353850849203698
1.0017759908713866
0.9323994742831634
1.00101513965794
-0.8141600835203842
-0.7181552675891651
-0.8417294136770805
1.000448128008871
0.9246289978500973
1.000118245974503
0.916693069931416
0.9999893875667479
0.9355922985511597
1.000117500633747
-0.017368340059698867
1.000446238904607
0.9141794502836383
1.0010054907073451
0.9349345897085626
1.0017972275487221
0.9209462021313486
1.0027792308977534
0.9326951040255879
1.0040300361829446
1.0054696584589546
0.9378472295905257
1.0071471581628326
0.9543138282291882
1.0090404451494026
0.9467059817810233
1.011157744723956
0.9605332716350251
1.0134992312141815
0.9442920185919319
1.0160517642721942
0.9411298605106815
1.0188352913241112
0.9615337974914113
1.0218282047995526
0.9484364485986202
1.02504992843321
0.9689177880574626
1.0284786289602306
0.9512663340666523
1.0321351932301364
0.9723059633201275
1.0360018588915176
0.9566599960706372
1.0400814668037663
0.9695410694640888
1.044383643260346
0.9879006104907438
1.0488934007875375
0.9762104756072588
1.0536204878206856
0.9780844055606425
1.0585436767090777
0.9815346597344741
1.0636980023829357
1.005364986327915
1.0690443657262747
0.9980550073912707
1.0746114481518925
1.0123067185777168
1.0803766627361873
1.0047941869024333
1.0863446951272542
1.015493706774095
1.0925276440955962
1.0383182644661897
1.0989010090230529
1.0315633100627843
1.1054855892925601
1.0479101339869243
1.1122641376621825
1.036259391859467
1.1192344122731415
1.0465046475004873
1.126416641721279
1.0667442014157411
1.1337832456818315
1.0527898493946886
1.141325425965492
1.0686087996419626
1.1490960212714671
-0.004201872593143036
1.1570208703728788
1.0843500800489796
1.1651534466569053
1.1098502086107218
1.1734684315698702
1.1029809349987538
1.1819448054904265
1.1160694981965915
1.1906406908471714
1.1994785220130157
1.1214312258250814
1.2085154596790848
1.147029652086354
1.2177213983038337
1.1618363696292202
1.2270974606453167
1.1585716140519438
1.2366464500935919
1.1680753376591404
1.246353705322219
1.1752084731208294
1.2562392257434802
1.1975259752159604
1.2662761086968541
1.1943166533374725
1.2764787155249704
1.2091963661689966
1.2868335737951735
1.2229952974841287
1.2973495927353
1.241718361854354
1.3080114887569043
1.235209589680234
1.3188257158577525
1.2436965050333135
1.3297719183555028
1.252446924738497
1.340880362450652
1.2830426681087883
1.3521143720749584
1.2801637014701475
1.3634838823089064
1.2944257071108973
1.3749946747168307
1.3190182730998325
1.386621013589478
1.3198866651817451
1.3983841696739887
1.3399047745654307
1.41025284193162
1.336024762193527
1.4222523709162216
1.3604220060054473
1.4343462461831122
1.3596694644953609
1.4465610637401394
1.386429924329981
1.458862785298976
1.3891254619691937
1.4712714556192774
1.4129443560105046
1.4837574374110645
1.4109541073029839
1.4963363302456467
1.4364974774829051
1.508986121039143
1.437265008767128
1.521690799582806
1.458280723957107
1.534472692954153
0.026892426096333345
1.5472843076462308
1.476075326630992
1.5601358435261274
1.491405427598335
1.5730093469926745
1.5076349988012778
1.5858773900913503
1.5268078956697697
1.598750398533721
1.6115681028705608
1.532912386525759
1.6243377861565294
1.5608722727721633
1.6370048122296124
1.5668324221499015
1.649545848340997
1.5930892861030679
1.6619062804396714
1.5917538676019167
1.6740252445254993
1.6034530974325807
1.68583107398831
1.6233888043022782
1.6972298929748966
1.6175442603274075
1.7080228424619652
1.6353687747081112
1.7186376794509721
1.6574838541110173
1.727671847277383
1.6509052765914678
1.7354521334941293
1.6529568459766826
1.7413925893722415
1.6734694222016722
1.7447260297921081
1.6801056041854123
1.7442564255600221
1.691084565490412
1.7380556401880753
1.6749554437863219
1.722395268137743
1.6764439178569523
1.691043681559751
1.6476130152600221
1.626521948075532
1.6173746808756964
1.495214720788244
1.564866268797155
1.1395106748432606
1.4764586098772245
0.5899210050811519
1.2057186582411201
0.39676937722041666
0.7445967403591942
0.26091758174237945
0.4918799215215314
0.15464278390260555
0.32342464175088165
0.0760383566408029
-0.49480509303481074
-0.377796575535188
-0.39437160025079254
-0.0006039419183626289
0.04220260683211197
-0.07528712148627247
-0.11425591668157029
-0.15500317851571652
-0.28970323293478784
-0.2602690850445433
-0.4468029987083095
-0.39760909146026324
-0.5881411738124004
-0.7343630143644191
-1.136962840315442
-1.223333980923118
-1.4959975279767583
-1.4942130484969234
-1.6268142331912394
-1.619526515060881
-1.6908374640530337
-1.722428893621628
-1.644586301805961
-1.7380473693263168
-1.6630212644189222
-1.744262044033746
-1.6738526863774177
-1.7447273023865457
-1.679082621912875
-1.7413860232781122
-1.691262823976866
-1.7354592457248863
-1.6693903371391414
-1.727692943687427
-1.6524159830680516
-1.7185951777971198
-1.668207446177991
-1.7085201202978764
-1.6455266984143446
-1.6977108837854251
-1.6323270547072906
-1.686345978733407
-1.635835888064632
-1.674558270421848
-1.619949831599038
-1.662450885315344
-1.6124048382784741
-1.6500997572165093
-1.6070381167918426
-1.637568616981023
-1.581640922451907
-1.6249043134376804
-1.5664608327927605
-1.612140568502691
-1.5651653132033951
-1.5993187435229854
-1.540666722599754
-1.5864591928813139
-1.5273243102106822
-1.5735784692796844
-1.5307758918038923
-1.560715232193622
-1.5038003059641405
-1.5478518339383067
-1.4851633739509806
-1.5350419420381958
-1.040529591159076
-0.9971772737961399
-0.8828852172199934
-1.5222695372404618
-1.4607776577947973
-1.509546438633334
-1.463386013856215
-1.4969033520447728
-1.4396075524506022
-1.4837387964968742
-1.425844263402032
-1.4712531636447237
-1.4080180287498225
-1.4588451756759884
-1.4103446504316808
-1.446541886688146
-1.3845754941559658
-1.4343347006458818
-1.3734154703947954
-1.4222296424047667
-1.3747888117564069
-1.410244455265789
-1.3553867521326046
-1.3983600242000052
-1.3427500903211127
-1.3866097484555238
-1.3202221223384132
-1.3749793657387315
-1.3634664065371158
-1.3157676861188405
-1.3521040781742353
-1.28629939901359
-1.3408652061155397
-1.2796162012407553
-1.3297617336320071
-1.2840289080223228
-1.318809875516764
-1.2576432410212273
-1.3079991831847095
-1.2426275119101957
-1.2973376857636767
-1.2356670321867895
-1.28682166065849
-1.2426963344485822
-1.2764648848487918
-1.2191782235829922
-1.2662682362990798
-1.1989166016999815
-1.2562283046037803
-1.1905634410503703
-1.2463446653018226
-1.1992036094189242
-1.2366372809064252
-1.177674105612491
-1.227083854467231
-1.1800219621079795
-1.2177145203832436
-1.1588400331988384
-1.2085026711671134
-1.1615173216448198
-1.1994792347068914
-1.1396190752097393
-1.1906217476113539
-1.1324387184412044
-1.181954086652613
-1.1191965891464737
-1.173447252277749
-1.1133726041874337
-1.1651486388578436
0.6227954389914311
0.49489414338593335
0.4366400796409135
-1.1570186347872964
-1.0961237413845308
-1.1490835224048568
-1.0800658704440138
-1.1413388540934566
-1.074066865954549
-1.1337624015728485
-1.0655735160761255
-1.1264123105598762
-0.5885234416498751
-0.5192379513838624
-0.4434747880805259
-1.119235160963506
-1.0555530367539805
-1.112253983173612
-1.0609862340747471
-1.1054856463893892
-1.0421146733508082
-1.0988896937474821
-1.0357842427466348
-1.0925267748682244
-0.3724575515880779
-0.21306122172280184
-0.524430840693916
-1.086344844112276
-1.0259723071399318
-1.0803736449169492
-1.0184936695375293
-1.0746083866935272
-1.0174541616583859
-1.0690325532751412
-0.9990585933539874
-1.063699410632266
-1.0585480526105124
-0.9921042063324575
-1.0536105993925666
-1.0018373214404603
-1.0488941718588243
-0.9816631751749698
-1.0443796315894802
-0.975955554144017
-1.0400828990165152
-0.9904400072709388
-1.0359954851005717
-0.9826668632674305
-1.0321350602526427
-0.957891143303599
-1.0284807726786105
-0.9600558833546737
-1.0250440414021498
-0.9766470417283877
-1.0218308531636722
-0.9549763147515931
-1.0188393769088193
-0.9503908073163125
-1.016043112083837
-0.9507364526219023
-1.0135011902109003
1.1727685456259955
0.9054002671880824
0.8956899636533163
-1.011157702400701
-0.9358563468533768
-1.0090402856212137
-0.9500214054618698
-1.007147070801087
-0.9348095621185691
-1.0054697388608422
-0.9507597406227688
-1.004024567795762
-0.9306648401604362
-1.0027920769892031
-0.9282474255788944
-1.0017873559578712
-0.9461405118252467
-1.001006503353627
-0.9308899442172618
-1.0004480194003036
-0.9277393364761064
-1.000110794620425
-0.9392667604901127
-0.9547765637455292
-0.8709942645499111
-0.8457860249601529
-0.867959514813366
-0.025793597060130506
-0.8339874489367157
-0.8637654820983609
0.04340077737971713
-0.8725088968651442
0.6172756959117017
0.545524289323071
-0.8827507892011114
0.6410985163352284
0.5386820611087165
0.5399446687442625
-0.8645277798298892
-0.8935262060105398
-0.9128553168679499
-0.6217875545742875
-0.8898854959730703
0.024117388335956162
-0.8817333717423722
-0.916809419870145
-0.9215452270278632
0.5933589043243475
0.395606332967632
0.5692445287131719
-0.9471725201305918
-0.9301622551428094
-0.9337231154791649
-0.9575013794485071
-0.906244395379526
-0.9671267349653234
0.017012591159573275
-0.993867996779628
-0.9737733823986909
-0.9764980583520854
-1.37283320839944
-1.040519483040497
-1.0255191495748341
-0.994649900139119
-0.6242479753306133
-0.4925759720059618
-1.0341165444308738
-1.0701257516410208
0.052899519626410686
0.0346473112816153
-1.0754755493518622
-1.1135577554639384
-0.03348463698640271
0.34506406485750946
-1.1013174037418616
-1.119930237199772
-1.164064629313523
0.011808041451839009
-1.142591165003342
-1.162221193098785
-1.209828594029089
-0.3779521738269939
-0.5408302159981787
-1.205105548695974
-1.2311832867690715
0.967633947110426
0.8403493559228884
1.0194798575298905
-1.2501721271049033
0.27834897176252277
0.19863414232919752
0.17838276074924228
-1.269271055364712
-1.2790143729475145
-0.05007519562461061
0.07603567521694445
-1.2868100429396543
-1.3236821867815094
-1.3249169610838012
0.6740973757750195
-1.1517601029480147
-0.9912220241495258
-0.782335566544336
-1.4032589312450239
-0.684179399061174
-1.3333437905090042
0.5938274309937744
0.47969612856969424
-0.7017411788371224
-0.6025019169350321
-1.4660435006461572
-1.4427298400226654
-1.4489804370362995
-1.4912007239378309
1.0930025613966277
0.9183946775081075
0.9422331184294106
-1.5091173460555027
-1.5486357024321584
0.6500425029841262
-1.539332617664023
-1.553678462775026
0.7473406977392998
0.5896900443888663
0.6298902251794998
-1.5604375205822039
0.0533207430218851
-1.5675999353988948
-1.5399665001726555
-0.7531393815497665
-0.4982365329046625
-0.6150849229461697
-1.5990361728210827
-0.05625413857549535
-0.04084263017950185
-1.5843402046412849
-0.7214032340555954
-0.6456043855064189
-1.5734794742870397
-1.5733185454335001
-1.5203177493480622
0.8736694133811146
0.6772206251318271
-0.7889803629350541
-1.3558207813293923
-0.009238240425901743
-0.7885428811231887
-0.4479204010842174
-0.16148280736001927
0.08479396192639095
0.3701820101026374
1.3291397159839833
1.3875605320941458
0.9179296893615857
0.49149298666656516
-0.15062404713229677
0.9022193897248924
1.5306662716762822
0.7641058547421509
1.5483281034051637
1.606441475382806
-0.5231051322938897
-0.4320648777017875
1.6035783614753003
-0.5253102535351984
1.535154587806365
1.5813489057777987
-1.1916765244672327
-1.0228509545627185
-1.0094601504078915
1.5585039847667352
1.5676825830052588
1.5573970665012595
-1.0405662403253872
-0.7468989121276118
1.5404802312027193
-0.051158017889412453
1.4701784283254877
1.4915532186438107
1.480543537475069
1.4666913212014594
-0.05262162656723813
1.432190986681364
0.06204660705252492
1.3978963704044958
1.3623072983410645
1.3432936674231863
1.329735344105744
0.9375680649151129
1.297807363596467
1.295081283698539
1.2503645114566464
1.2350494197451396
1.2242105594714106
1.2370084665313523
-0.14954154475938689
1.2000663998239867
1.2052348178077117
1.1797373367142312
-0.47616218351571976
1.15798516523301
-0.8728264718478325
-0.7544933072285598
-0.8344711490315142
1.1362465716929813
1.1248935447412876
1.1410053035986067
1.0966954967402427
1.2926243124234535
1.167932924558335
1.1207502562702345
1.0691373616324755
0.703419576931422
1.0804003850936241
-0.6989976874361012
-0.5807257381437317
-0.5938843295854573
1.0536105960305933
1.0457284249209224
0.06241709948048631
1.0261068059839242
-0.19539794433407562
1.007340753988598
0.06665257137323115
0.9931520637250547
0.9331906571101904
0.9791878137407383
1.0224973300397857
0.8985601957097076
0.9073259795727697
0.9477625612465919
0.8632506484635625
0.9169366017183095
0.9492493368170991
-0.739915240405271
0.9521388035570576
-0.8492170837395275
-0.5243593643641972
0.9227788834169902
0.9292799899025959
0.9011148380907549
0.9022933070824929
-0.6465110764516468
0.9170644044840225
0.9028798094383961
0.7773242324021185
0.8847861533132305
-0.8446080518361508
-0.9362970460967136
0.8820059150325013
0.866580629160654
0.9411183659649067
0.8577981607844903
-0.9115303708475401
0.8484688627786038
0.8821313791342685
0.8488288519067663
0.8621327414325056
0.12113307867270104
0.8322489813621485
0.8379811392946943
0.13782129757774095
-0.7355799628358358
0.8424798657060999
1.085687575930565
0.836287790278829
0.8473956550525346
1.0384521855197641
0.8920184956877275
0.8789920601780407
0.9282683957498366
0.14111238240576296
0.10971390022520315
0.18845626037175506
0.8556186191423492
0.8721963676736134
1.038871653446038
0.7156563458757386
0.8892481138695763
0.8882208913413254
1.164110415946108
0.8812011530602482
0.10909392483510742
0.8388810520404033
0.9075389206634574
0.8964579476535309
0.8941863003653328
0.9201966743704961
0.9246896287219672
-0.06716789183567695
0.9326760794899962
0.9646229193561862
-0.33235099634298476
-0.1903992358851959
-0.24933567940111745
0.9669942282862335
0.9646986121680571
0.9902191897083584
-0.1816322274857543
-0.08860324451928295
0.9375447488663758
1.003035843828439
1.041312999657393
1.0235979093359524
1.4576800330423665
1.0727671345668344
-0.7519280863037028
-0.6105032525899953
-0.6538999794020476
1.0909434166339045
1.080077637930359
1.1111933197974473
1.1268850873489917
1.158592770205681
1.1640483464637847
-0.14674922626911627
1.1577330844257365
1.1279499000633655
1.197628867483089
0.19282900206752243
1.2066552364886813
1.2478320402302006
1.0105628706148375
1.046993329498122
0.8605200968452914
1.2548497749428602
1.2734161939668722
0.6842712044000577
1.30604566795158
1.3301788272431503
-0.11492386558807224
-0.15970402210369583
-0.18160342002727436
0.13476327828186235
1.3570141234028217
1.3702939436487498
0.21003588190834477
1.386522085032962
1.4191267248036261
1.4212706490098455
1.4535292818130898
-1.5556771770150872
1.5182581346431705
1.4727683511628265
0.6559242307656861
1.175069241334224
1.5254760768219062
1.5214624238365275
1.543445128791096
1.5738744152353494
0.5056948216494453
0.3142977655163864
0.3390010986485514
1.5263605499541226
1.5875332548871377
1.6099380812423594
1.604645839732556
-0.7526104962204082
1.5932347624377747
1.5604400485168537
1.5396855726523946
-0.6795547028093033
1.423724323397202
1.1494149500381547
0.7107280774693192
0.26936887793466835
0.5325683331885952
0.6618794672213535
0.4070672335006575
0.6671080188030661
-0.19669172698909587
0.0046745912932764835
-0.5578222085894909
-0.7678373940064352
-1.191207773769633
-1.461396507875063
-1.5431155409333994
-1.232761536379507
-1.592176512865292
-1.5967815187785228
-1.562712722409431
-1.6154634705139264
-0.43317264722888615
-1.5481729767463934
-1.5756558926660218
-0.8485335933767183
-0.45114742471930586
-1.5560927703918614
-1.5501842027893171
-1.54911655212865
-1.540997214891446
0.11503756312385403
-1.49675216722371
-1.4858452561517672
0.22287491794708272
-1.4577032300433737
-1.4576341975917841
-1.4129229936386112
0.47510268367961134
0.5344728858125735
-1.3876967559701665
-1.3769380846019623
-1.3666517610372533
-1.3354866583790093
-1.3285766763505529
-0.5442228906106303
-0.6676539189347253
-1.297695711604616
-1.2932679857513405
0.08933275404018357
-1.289264438527831
-1.2573470230467056
-0.9187272739606667
-1.2068656139325489
-1.1904273843975848
-0.24237618065604452
-1.1567218913156878
-1.1452952123929219
-1.168853819175407
1.3564534376752804
1.3562795261024079
-1.1192912410336395
-1.0969746877541433
-1.1225009870393718
-0.39375053195372006
-0.2560909727638938
-1.1059280936868046
-0.021243163910818975
-1.0873767846918407
-0.7115948573240056
-0.5395276135210638
-1.0564633293153183
-1.059318671437923
-1.0377793082143696
0.7690855060476541
0.793084799533977
0.6273080165089493
-1.046729983479578
-0.502499840983062
-0.3206323708535113
-1.0034012818723836
-1.0083122546167922
-0.9891683352222781
-1.3887617818179048
-1.2703927398393229
-0.9769783056511742
-0.18561658499375083
-0.24904997879747598
-0.9768787016019246
-0.0994734662911741
-0.9646149450257727
-0.04059190030484801
-0.9616065173746348
-0.9630736322665714
-0.9331927979964286
-0.662831610949608
-0.9076913253426304
-0.9222758916572685
-0.523436658470574
-0.4726567922112567
-0.9045181460055175
-0.6277424889712946
-0.38434397127925807
1.3087297007354648
1.0182245890897463
1.1274945201569933
-0.8752954037160126
-0.9067650022630499
-0.8682018440208046
-0.881339074644051
1.338936252418347
-0.8528634789917082
0.12170526742449402
-0.8621591028369416
0.9295352320088025
-0.8748902760063042
-1.4684151022113454
-1.4335709312042773
-0.8337465884140127
-0.8643189975154136
0.8835006767301886
0.8750477343513373
-0.8343564931343859
-0.8601555802655697
-0.982023382281691
-0.6838966787068763
0.6160684158459265
0.46897746302390153
0.5373896379117994
-0.8905078450150622
0.3549135800960233
-0.7521158397926953
-0.7560682282745996
-0.7899064807800501
1.2208169098704407
1.0698512841437688
-0.729858857012533
0.8058660904593095
0.6898833054172046
0.7687517310267228
-0.7885834328891501
-0.8060931768994061
-0.9291932436388229
-0.7805178715281287
-0.9419147995661733
0.5455080502978781
0.5750009019586819
0.40608021730535643
-0.5164263012739683
-0.9321150478601548
0.3544926760958263
-0.09838293986422941
-0.7975490161290536
-0.8322904146275657
-1.091919513611966
-1.0744851572057075
-0.8652390563213473
-0.09504920170156128
-0.832146660259499
-0.8503290782275041
0.5651786578792731
0.42179505103744513
1.319989445359163
1.1758115972516818
-0.8833043312831806
0.9382606362826271
0.984556980499489
0.8544673081170817
-0.8404628627627126
-0.813090662747779
-0.7434283454057651
-1.3604585030964587
1.408165346530909
0.5967586379625003
0.5080212011924296
-1.1590251656326818
-0.9737077761051116
-0.9440030187752942
-0.9289069791685979
-0.9579668923100766
0.02908443406010616
-0.42285817033008394
0.7041900079528014
1.1323784294734345
-1.0123023270077425
0.2617186257865597
0.6280805129539354
0.6743066102897035
-1.205319381936114
-1.1613405050857388
-1.0856818815754936
-1.0090664127880344
-1.109298696299741
-0.09900504430787677
0.9520858727282385
-1.0961489394106272
-1.1331552040194457
-0.14793336030026608
-1.1619064655949316
0.5014567650980453
-1.1765593895527373
-0.16771095779864528
-1.2072782060117735
1.2381302747501324
1.0619126818704407
-1.2690371776611784
-1.333162655951449
0.8067167021488584
-1.3952720420571674
0.15963819850115135
-1.4230113429382965
0.6106410336234442
0.46650700566084863
-1.4546148491512523
-1.4234473632946987
1.1055544147723415
0.9865431933583539
-1.410243153965751
0.6927641788065177
0.5875115565647088
0.5087418247893712
-1.2716654617906982
-1.2466184557599234
-1.0795569934595481
-1.5027598911008773
0.7332403356345001
-1.1439534609362665
-1.4137152802442898
-1.4681631400637543
-0.9702474070692731
-0.7870696355797975
-0.971881951842544
0.9309901990875151
0.8784614567849163
-1.4155659975061228
-1.2485562682844835
0.9837643576653101
0.9350280726590661
0.8524900713103538
-0.77475056793566
-0.2955401659813169
0.121737922527022
-0.5430515349462333
-0.6644272437349262
0.7215130188520724
0.7123099673808176
-1.2068009011909349
1.397018406370437
1.427836143322562
1.2559402560699857
1.4911797368749307
-1.3195964145656411
-0.7806238449949788
-1.3299735333932434
-1.313527071410934
0.13788013622959638
-0.8232819165600451
-0.7242033907774428
-0.8368238251001603
1.451353590170504
1.456151653272804
-1.1233741223801208
1.4519175930954527
0.6691689161707526
1.373263067215756
0.6684454754105821
-0.1714931917192124
1.3721070478798536
-0.8359664222289387
-0.7432884092311477
-0.2571981071255063
1.3351824799392333
1.2709557662887643
1.2543039998784904
0.5267393725766648
0.9264888648696317
1.2345000467951084
1.3200037196154746
1.1818623112420583
0.7671634729854144
1.14672857792209
1.1252981990427182
0.3254581515413482
0.371142378261334
1.1147917928905922
1.0629723224069587
1.0618514499422684
-1.1410673944590308
1.0287744349992316
1.0462767494809306
0.7766357324518086
0.8531932759094886
0.6637865379479847
0.998278704376754
-1.3027260084890235
0.9937284639460457
0.40120559374648107
1.0903307849126382
0.9417509100277803
0.9263316525015507
0.16891931043682218
0.9365129512590114
1.2738293470141382
1.1322833208319485
0.7886913081571246
0.8471960624138467
-1.0386018874913077
-0.752632486737656
0.8265554442135133
0.8130353001480387
0.7544683960344367
0.7296351015012603
0.8145197096881213
-1.0568661407864086
-0.612432151750546
-0.8878319115272562
0.15051161648364472
-0.42148547196599895
-0.6461820011038829
0.790440756940022
0.7778254328235604
-0.25129165202044607
0.7227486036214562
0.7099503280667113
0.26886004808257236
-0.6197491366589073
-0.22081676598431219
0.7804358917899992
0.759794850211439
0.27916154994687825
-0.9900287386894425
0.7405876721637467
0.7943980649258521
-1.32573528517859
0.9569944945670216
0.6580951871648321
0.5422290863120827
0.49708098375652177
0.7754475941677333
0.4721352242079384
0.8063459783002372
0.8024711084820043
0.8456480702721486
-0.6394576092305269
0.7756248181879913
0.7432515566213207
-0.10760618382130724
0.8044037419240612
0.8180280237321266
-0.8573424852875504
0.7832711007489976
0.8142178372139867
0.3830579663069281
0.7706607882343475
0.8138807757186625
0.8550342173004557
0.301855185591363
0.8823160090043921
0.875665809423245
-0.31745164592253766
1.3542279595354816
-0.7849345520188122
0.2530450288099005
0.9414651623856733
1.0009357617741088
0.9950168600971991
0.27709906005015666
1.0188738063694502
0.6702537964626623
1.0699462530409702
1.0567664027802293
0.8532573126210871
-0.47387378865492624
1.095281944346758
1.1574639961418571
-0.7646028076812033
-0.4378559533183351
1.1488562269082143
1.1707572696646171
0.744617063533168
1.2286112475428
1.2481828673273965
-0.9403876688193942
-1.3591943803465132
-1.1389532500515747
1.2815478221388301
1.277852721026393
0.44012075549770824
-0.828234432755504
-0.9284005969708224
1.3177033197890278
1.3666434423911165
1.1226308900782926
0.4994785703027372
-1.1095041961562535
-0.910215647954609
1.1548689570442874
-1.1158018522360729
1.4156399841682392
1.4554691781592255
1.3630799765250285
0.6891503865423478
1.5063780625898335
1.4788894950231952
0.22507767457956376
1.4657378255062932
1.4546405794199364
-0.38471565647036426
-0.4644111449547399
1.2947572137822672
0.9617857306164965
-0.3020487722773717
-0.6766857936394353
-0.4292018250600961
-1.5175345919137213
-0.3354889135450033
0.5747018239965288
0.8489638758531846
0.6952599150815889
-1.4653914542615325
-1.4512239013928399
-1.460321247779596
-1.4431242678372709
-0.8460940276802076
-1.3915059652508028
-1.3698068629809568
-0.5868643332086486
-1.3396705874360237
-1.2782038981896466
-1.2734652911091062
-1.2811762450041078
-1.23000192807644
-0.7239114402217766
-1.217162035985023
-1.1964587250077272
-0.2296840576219797
-0.3762987513793842
-1.216326060856244
-1.0526521820309882
0.329409518851408
-0.9788353103099511
-1.0211434747513328
0.2468520115428147
-0.7146364420569824
-0.7149660755693095
1.230869438840072
-1.006842668768637
-0.9774096864162305
-0.966799223347952
-0.6635748202706105
-0.9483123427463022
-0.8981865506064536
-0.9074582065168135
-0.8935367558927724
-0.8531644508640356
-0.8781455205604493
-0.8589424032184017
0.40949666708696575
-0.8264784654045337
-0.7937629489366018
0.7007650870552046
-0.7957450105375361
-0.05049812665518171
-0.7623264991478166
-0.7679734644475131
-0.7448738721165996
-0.7719779450795484
-0.80558634157634
-0.7531912946646615
0.38954999302643056
-0.8775390895481838
-0.9036674914804804
-1.0301606003710944
-1.055894230620717
-0.7653046240123839
-0.68077563137203
0.7527156272752219
0.8966701283341648
-0.8544786750923267
0.7503311926746907
-0.8941963965928628
0.735881136091161
0.30615161294419524
0.39833088049750626
-1.4570181137886646
-1.0216199597338445
-0.827801005534241
1.290463735811557
-1.3633020132566644
0.6692868572243289
-1.2973582154559578
1.340652434214106
1.2510774934466666
1.3126507330837665
1.375458674402549
1.038080590692818
0.6933650849074959
0.6761176416664023
0.7186537761578933
-0.3226687984761856
1.0986972400275143
1.1773805436580425
-1.1131724975519368
-1.1154802871764733
-0.6651575241380175
-0.660520827929409
0.6355228118404244
0.7115497293777195
-1.2160981568130702
-1.329734213871639
-0.3560886500713547
-1.1626230808867737
0.841738990648046
0.6908168221164438


==> output_bu_20240409/example9/nPred4/stepSize100.02/t_all.txt <==
21
0.0
0.00314
0.00157
0.00532
0.01141
0.01999
0.0157
0.0246
0.03637
0.05153
0.07042
0.09357
0.12205
0.15763
0.20335
0.26407
0.34744
0.46547
0.6382
0.89763
1.0


==> output_bu_20240409/example9/nPred4/stepSize100.02/t_nonsucc.txt <==
2
0.00314
0.01999


==> output_bu_20240409/example9/nPred4/stepSize100.02/t_succ.txt <==
19
0.0
0.00157
0.00532
0.01141
0.0157
0.0246
0.03637
0.05153
0.07042
0.09357
0.12205
0.15763
0.20335
0.26407
0.34744
0.46547
0.6382
0.89763
1.0


==> output_bu_20240409/example9/nPred5/stepSize-1.0/gfsetAfterIt0.txt <==
3414
-9.80445382438797e-15
2.78907722191005e-07
1.5305298328529992e-07
5.577581671935077e-07
4.1326167323518396e-07
8.365494948054467e-07
6.812232093296518e-07
1.1151599185353835e-06
9.56153840820511e-07
1.393542571621888e-06
1.2176820034004736e-06
1.6716220963456326e-06
1.4972958430237274e-06
1.949335728801211e-06
1.7558268071902266e-06
2.226618396767987e-06
2.0655123860964383e-06
2.5034074419451454e-06
2.3423385770996387e-06
2.779640857150292e-06
2.631926280461616e-06
3.0552575961688295e-06
2.893353544382755e-06
3.3301972594704855e-06
3.1547969754436343e-06
3.604399944072059e-06
3.4225670815472044e-06
3.877806198920311e-06
3.6757569277651936e-06
4.150356414905783e-06
3.981068165813107e-06
4.421992498487144e-06
4.263713747258076e-06
4.692650822240335e-06
4.516787789442968e-06
4.9622886794335505e-06
4.757629842024629e-06
5.230782464747359e-06
5.046107464062065e-06
5.498316873897053e-06
5.289901169437602e-06
5.763896272978351e-06
5.569023958934166e-06
6.027341091412212e-06
5.891777472623473e-06
6.290340068230852e-06
6.222880960099791e-06
6.552477667534889e-06
1.5756615562940077e-05
1.4404990561152139e-05
1.4516226365613674e-05
6.813044096219176e-06
6.56097548616154e-06
7.072157651930111e-06
6.863257085578859e-06
7.329709242712485e-06
7.136161685144772e-06
7.585651049889687e-06
7.410155902553335e-06
7.839917934070782e-06
7.619019484230387e-06
8.092447893284937e-06
7.920623402268413e-06
8.343180599905901e-06
8.135586478459534e-06
8.592042544880476e-06
8.388594134569334e-06
8.839009261817277e-06
8.576383327463544e-06
9.083868758168482e-06
8.8464112707204e-06
9.327117193007286e-06
9.173207210881913e-06
9.566572546501691e-06
9.803108187881238e-06
9.491660264723171e-06
1.0039508888901396e-05
9.780192905426855e-06
1.027398402146481e-05
1.003690273747578e-05
1.0506047089584084e-05
1.0291193221966554e-05
1.0735749520445202e-05
1.048619979747253e-05
1.0962998943645377e-05
1.0650038032028567e-05
1.1187737122986076e-05
1.0898991339735058e-05
1.140991839004822e-05
1.1176693382458513e-05
1.1629415966918282e-05
1.1383771479572865e-05
1.1846423178735485e-05
1.1544255153660343e-05
1.2059930004779639e-05
1.1787561254828973e-05
1.2270584701128322e-05
1.2042860509341431e-05
1.2479603657152067e-05
1.2290760368942745e-05
1.2685889233456022e-05
1.2205869283392646e-05
1.0849756660233622e-05
1.2198669324208958e-05
1.2889204904064298e-05
1.253497597160416e-05
1.308954603404319e-05
1.2788924875684883e-05
1.3286848648991751e-05
1.3025944181003992e-05
1.348106265987317e-05
1.3167010342262917e-05
1.3672153209594412e-05
1.3356301431424306e-05
1.3860021510312645e-05
1.35755059990224e-05
1.4044822854000378e-05
1.3799456801025008e-05
1.4227777643377072e-05
1.3935508763773631e-05
1.4407439008451732e-05
1.4120121689776364e-05
1.4582869663852719e-05
1.432798726797028e-05
1.4755164578737257e-05
1.4453669634792805e-05
1.4923980673574064e-05
1.4651975464723306e-05
1.5089364246633597e-05
1.4778098456882566e-05
1.525126333974721e-05
1.4948391906331648e-05
1.540964055754993e-05
1.515428650697825e-05
1.556451235441922e-05
1.532408275785338e-05
1.571567686958694e-05
2.781189726257637e-06
4.839834220401204e-07
-6.842702961397245e-08
1.5863768016093573e-05
1.5503077675188513e-05
1.6011766261332665e-05
1.56875739129561e-05
1.615510551956262e-05
1.5872990999071324e-05
1.6291923734769865e-05
1.6098365571541193e-05
1.6425789275717855e-05
1.6555716237464882e-05
1.6173857059558603e-05
1.6681946128671284e-05
1.6345383580650258e-05
1.6804392169915408e-05
1.6490184810994548e-05
1.692305735402906e-05
1.245336855309921e-05
1.1295434351843915e-05
1.1522956666577509e-05
1.7037922827735604e-05
1.6772441010728032e-05
1.7148973963256965e-05
1.6844225743430764e-05
1.725620720663666e-05
1.6927138963627913e-05
1.735957538788493e-05
1.703520496094903e-05
1.745919930721684e-05
1.719723322056599e-05
1.755457283903569e-05
1.7246558256983823e-05
1.7647537735840514e-05
1.7351600756991212e-05
1.7739494066685537e-05
1.749164973216907e-05
1.7825231668759856e-05
1.7521446987617337e-05
1.790466745541468e-05
1.7600038321292277e-05
1.7980733981598428e-05
1.7722237555909423e-05
1.8052626679096185e-05
-1.538884145459405e-05
-1.569595680111337e-05
-1.549715967215017e-05
1.8120543857357047e-05
1.778989420534583e-05
1.8184413726702658e-05
1.7865527163903068e-05
1.8244235978810948e-05
1.7956134940727756e-05
1.8299989922793547e-05
-7.978468530939244e-06
-6.247007945459766e-06
-7.198577509186218e-06
1.835165898268906e-05
1.8033901144252106e-05
1.8399223975158777e-05
1.8133510633608982e-05
1.8442664783475112e-05
1.811730415390416e-05
1.848195978434285e-05
1.8180462019748816e-05
1.851708593541217e-05
1.8240916640112607e-05
1.8548018545933292e-05
1.830333222764663e-05
1.8574731751515422e-05
1.831400196794499e-05
1.8597196581491074e-05
-8.86433537636245e-06
1.8615388048372315e-05
1.8328861528198623e-05
1.8629258650130215e-05
1.8398054695959922e-05
1.8638837368497933e-05
1.8357077759716388e-05
1.864386018631567e-05
1.8366635111281437e-05
1.864514964318729e-05
1.839079701276111e-05
1.8643860186272672e-05
1.840528375979964e-05
1.8638837368384125e-05
1.8360983108108315e-05
1.8629258650226407e-05
1.8615388048403127e-05
1.8345098936709528e-05
1.8597196581844138e-05
1.8335204116709774e-05
1.857473175139391e-05
1.8355352131574184e-05
1.8548018546068618e-05
1.8275912843090394e-05
1.8517085935144077e-05
1.8291612696595795e-05
1.848195978424979e-05
1.818574175564827e-05
1.8442664783535184e-05
1.815633494472616e-05
1.8399223975134786e-05
1.819058584653837e-05
1.835165898267717e-05
1.81123225198659e-05
1.8299989922778615e-05
1.8101725720070676e-05
1.824423597858496e-05
1.797517607411768e-05
1.8184413726903733e-05
1.788434011082165e-05
1.8120543857312757e-05
1.792687356886426e-05
1.8052626679287042e-05
1.7810870145934382e-05
1.7980733981808207e-05
1.7741714576652873e-05
1.790466745553529e-05
1.767179728346427e-05
1.782523166865855e-05
1.76509565178155e-05
1.773949406671709e-05
1.7528897623474528e-05
1.764753773568269e-05
1.748265953707966e-05
1.7554572839296453e-05
1.730667591577914e-05
1.745919930726572e-05
1.7201572854094412e-05
1.7359575387897783e-05
1.7118700567458125e-05
1.7256207206641973e-05
1.7090327573768404e-05
1.7148973963215077e-05
1.6953555271146844e-05
1.7037922827912038e-05
1.6891607155468993e-05
1.6923057354190462e-05
1.6729225008043232e-05
1.6804392169877807e-05
1.665080845759981e-05
1.6681946128647333e-05
1.6473673054311045e-05
1.6555716237272812e-05
1.6396477796937835e-05
1.6425789275704858e-05
1.619026873152349e-05
1.6291923734751105e-05
-2.4610684975565477e-06
1.6155105519527995e-05
1.5980787697512617e-05
1.601176626140765e-05
1.588774581809873e-05
1.5863768016133404e-05
1.56666587367162e-05
1.57156768695054e-05
1.549154503259125e-05
1.5564512354248107e-05
1.540964055745899e-05
1.5285376502977826e-05
1.525126333972703e-05
1.5105691299099328e-05
1.5089364246622634e-05
1.5002190560567563e-05
1.492398067378063e-05
1.4798320545839364e-05
1.4755164578808183e-05
1.4606162759375712e-05
1.4582869663845268e-05
1.44184387714142e-05
1.4407439008564601e-05
1.4269097723632465e-05
1.4227777643274157e-05
1.4151781442585256e-05
1.4044822853911392e-05
1.3939439847169114e-05
1.3860021510386042e-05
1.375018516985499e-05
1.3672153209417459e-05
1.3557504436020434e-05
1.3481062659946125e-05
1.341535600681805e-05
1.3286848648952111e-05
1.3189190628836293e-05
1.3089546034050369e-05
1.3031192780557047e-05
1.2889204904023692e-05
1.2773097784724677e-05
1.2685889233583118e-05
1.256941693866417e-05
1.2479603657139748e-05
1.2363675211629406e-05
1.227058470121384e-05
1.2223644035879756e-05
1.205993000481726e-05
1.1977976905822159e-05
1.1846423178667511e-05
1.171700294776329e-05
1.1629415966923375e-05
1.144018820406924e-05
1.1409918389967779e-05
1.6919617662115208e-07
9.009010751989774e-07
1.909569000511091e-06
1.1187737122853919e-05
1.113594535863975e-05
1.0962998943604228e-05
1.0871163786547452e-05
1.0735749520444212e-05
1.0686475441868437e-05
1.050604708967098e-05
1.0398454126216542e-05
1.027398402155182e-05
1.0085541922859207e-05
1.0039508888979079e-05
-9.765222568042161e-06
-8.990430445526769e-06
9.803108187869175e-06
9.73567181412466e-06
9.566572546452793e-06
9.37762696883586e-06
9.32711719303702e-06
-1.6221709128840996e-06
9.083868758148097e-06
9.021687139124297e-06
8.839009261823635e-06
8.816541131742399e-06
8.59204254501197e-06
8.518186705899185e-06
8.343180599902615e-06
8.198706178744246e-06
8.092447893243093e-06
7.83991793403601e-06
7.831939799683025e-06
7.585651049756901e-06
7.616402338456882e-06
7.329709242729702e-06
7.321333584994143e-06
7.072157651893265e-06
7.078574507877564e-06
6.813044096270102e-06
6.844231643172346e-06
6.552477667496592e-06
6.587340891068257e-06
6.290340068126176e-06
6.333956487471659e-06
6.0273410914830036e-06
6.043606986968511e-06
5.763896272982366e-06
5.767564191421574e-06
5.498316873941486e-06
5.550536010157209e-06
5.230782464694064e-06
5.271343118879752e-06
4.9622886793812445e-06
4.986111271976158e-06
4.6926508221846935e-06
4.7471651702327804e-06
4.421992498485555e-06
4.477893671990423e-06
4.150356414863652e-06
4.209850790154251e-06
3.877806198954075e-06
3.922687748779187e-06
3.6043999440902373e-06
3.6748459696231814e-06
3.33019725945557e-06
3.406562381191104e-06
3.0552575961538357e-06
3.1433638902584322e-06
2.7796408571928397e-06
2.8472837741848667e-06
2.5034074417713334e-06
2.584736607952921e-06
2.2266183974187025e-06
2.294447769428247e-06
1.949335726719691e-06
2.0056448490140187e-06
1.6716221029595953e-06
1.760509931008108e-06
1.393542551010724e-06
1.4784135018027472e-06
1.1151599800806395e-06
1.0900269695159695e-06
8.365493223751385e-07
8.987870968217699e-06
8.271026891632968e-06
8.619835305777487e-06
5.577585964933336e-07
6.901474281767929e-07
2.7890692070375494e-07
3.3233314714265744e-07
-9.32802669955808e-15
-2.919353985964914e-08
-2.7852612230879005e-07
-2.8956848144910752e-06
-5.570758642271297e-07
-4.051060351981442e-07
-8.354933183717221e-07
-7.075172782903123e-07
-1.1137634725315122e-06
-1.0264681868262792e-06
-1.3917936803397823e-06
-1.4165790842118782e-06
-1.6695257802382498e-06
-1.9468914025344235e-06
-1.7877435504052647e-06
-2.2238275456977926e-06
-2.0720306458696605e-06
-2.50027112958643e-06
-2.334935575955193e-06
-2.776160492896138e-06
-2.5920424953150353e-06
-3.051434686013977e-06
-2.845689714928488e-06
-3.3260334718140228e-06
-3.15690040339178e-06
-3.599897065928779e-06
-3.4310108491075983e-06
-3.872966184733539e-06
-3.683360714304293e-06
-4.145181179052443e-06
-3.964893907171441e-06
-4.4164846646943945e-06
-4.212342880038982e-06
-4.686810814381742e-06
-4.505717851473088e-06
-4.956125830766481e-06
-4.748279181966129e-06
-5.224272457093729e-06
-5.05257091896038e-06
-5.491564507888744e-06
-5.320452392701637e-06
-5.7565132729750736e-06
-5.557521922999331e-06
-6.019620199824693e-06
-5.817181872860961e-06
-6.282627078239662e-06
-6.110879376327064e-06
-6.544365185001623e-06
-6.370881186333659e-06
-6.80464742128619e-06
-6.604938223506837e-06
-7.063449092924254e-06
-6.863523622370028e-06
-7.320700285076468e-06
-7.109754183642984e-06
-7.5763425122402844e-06
-7.38970400197283e-06
-7.830313665030311e-06
-7.661873260144104e-06
-8.082550737106515e-06
-7.87427439615531e-06
-8.332994596519622e-06
-8.126653614583884e-06
-8.581568161375684e-06
-8.325237746559648e-06
-8.828260461109155e-06
-8.602495909960142e-06
-9.072808687710787e-06
-8.865360181491854e-06
-9.315901337513383e-06
-9.09873470001516e-06
-9.554629437143178e-06
-9.412987940940399e-06
-9.790899560022198e-06
-5.4414989725633764e-06
-1.0027515985318519e-05
-9.763452901654705e-06
-1.0261602621544468e-05
-1.0025652134608474e-05
-1.0493445724327604e-05
-1.0212689000077313e-05
-1.0722887162633444e-05
-1.0537443449585784e-05
-1.0949891854478191e-05
-1.1174384452100365e-05
-1.0824524295410194e-05
-1.1396330204958563e-05
-1.1102358648773064e-05
-1.1615576010804456e-05
-1.1325207111540411e-05
-1.183241068111944e-05
-1.14977776866803e-05
-1.2045465906303249e-05
-1.170643501654623e-05
-1.22559323222332e-05
-1.1912665198383205e-05
-1.2464991935425325e-05
-1.2165003703816103e-05
-1.267099701130563e-05
-1.232407266872272e-05
-1.2874124661976447e-05
-1.2540843611677675e-05
-1.3074257892426697e-05
-1.2758154071672406e-05
-1.3271365852431524e-05
-1.297444773888299e-05
-1.3465379583307119e-05
-1.309142686234203e-05
-1.3656307172628055e-05
-1.327629506531957e-05
-1.3843896557803861e-05
-1.3460208040910037e-05
-1.4028877391549387e-05
-1.3711453196316898e-05
-1.4211729017577739e-05
-1.38380819821513e-05
-1.4390909931659814e-05
-1.4029416683312887e-05
-1.4566267274103617e-05
-1.4242591641128416e-05
-1.4738385823048511e-05
-1.4369856473170501e-05
-1.4907060980162478e-05
-1.4563145017052084e-05
-1.5072298948536903e-05
-1.4653662132538006e-05
-1.5234069794568217e-05
-1.4861658102718161e-05
-1.5392288936279116e-05
-1.4969632411228667e-05
-1.5547141197230068e-05
-1.5190925530808611e-05
-1.569779640030374e-05
-1.5289627752456664e-05
-1.584724497074585e-05
-1.5479229764036104e-05
-1.599524763111033e-05
-1.556388024481396e-05
-1.6137078251210045e-05
-1.5775799786320732e-05
-1.6274190726869127e-05
-1.580903074845339e-05
-1.6407874383154393e-05
-1.6019357653780724e-05
-1.653775680532616e-05
-4.423916540654704e-06
-1.6663914621151598e-05
-1.6205033637453034e-05
-1.6786305921663827e-05
-1.6365681366820133e-05
-1.690492083877141e-05
-1.6555037217115264e-05
-1.7019748139063505e-05
-1.6702442144799743e-05
-1.7130756761912792e-05
-1.72380026812415e-05
-1.6757732809453732e-05
-1.7341217576525345e-05
-1.6954384152485396e-05
-1.7441351144914078e-05
-1.7065551894347717e-05
-1.753479498610899e-05
-1.721825210836426e-05
-1.7637541236775078e-05
-1.728934824556294e-05
-1.7703823256483617e-05
-1.7396394683436616e-05
-1.7880953260776167e-05
-1.753537061165545e-05
-1.760899084383383e-05
-1.7444464860799693e-05
-1.9002264786245598e-05
-1.817001504136962e-05
-1.9080855149667522e-05
-1.8769400463616718e-05
-1.7825922038069386e-05
-1.8032310023891707e-05
-1.8244731042650765e-05
-1.7660135293914717e-05
-1.8209161162264267e-05
-1.7955094480999515e-05
-1.8290385537211195e-05
-1.80199560733278e-05
-1.8335104178040977e-05
-1.8081781779097878e-05
-1.8384425627911604e-05
-1.8101782557652805e-05
-1.8427296887585288e-05
-1.8174658516363024e-05
-1.8466655767547725e-05
-1.8168098610663295e-05
-1.850168578220626e-05
-1.8219374219222246e-05
-1.8532575274638505e-05
-1.831773847505024e-05
-1.8559241203161444e-05
-1.8286581116040973e-05
-1.8581671189671262e-05
-1.8296348158422077e-05
-1.8599832083424575e-05
-1.8345056598002104e-05
-1.861369345828373e-05
-1.8374569904346446e-05
-1.8623225123197374e-05
-1.8333046543958448e-05
-1.862838373884464e-05
3.370229695928483e-07
8.693772494768839e-07
-5.965147630107978e-07
-1.8629169086182793e-05
-1.8277767169404214e-05
-1.8627368843857078e-05
-1.837827596310223e-05
-1.862248208611571e-05
-1.833201904104589e-05
-1.8612878140273307e-05
-1.834396012433962e-05
-1.8599037293679486e-05
-1.858087242325209e-05
-1.8309002766852313e-05
-1.8558446378693124e-05
-1.8275513733050855e-05
-1.8531779815888027e-05
-1.8252246242410974e-05
-1.850090263877109e-05
-1.8240399124989415e-05
-1.846584023642458e-05
-1.842661720143557e-05
-1.816249343778242e-05
-1.8383256373831246e-05
-1.8106823558384926e-05
-1.833577921827256e-05
-1.8063927116157605e-05
-1.8284205631969568e-05
-1.8026098368040757e-05
-1.8228554788358844e-05
-1.803465930287396e-05
-1.816884249074727e-05
-1.790966935725108e-05
-1.810509151386054e-05
-1.7794742255657765e-05
-1.8037293614590462e-05
-1.783991890946641e-05
-1.7965551682850114e-05
-1.7700401783688046e-05
-1.7889550805401497e-05
-1.7608989448595652e-05
-1.7810529126776425e-05
-1.7578101402008772e-05
-1.7723938769645556e-05
-1.7477862018760774e-05
-1.763213777445696e-05
-1.7395852964170132e-05
-1.754033225134577e-05
-1.7332102238024768e-05
-1.7444866670978006e-05
-1.7198384810604504e-05
-1.734549538848759e-05
-1.7079188624592437e-05
-1.7242284223779002e-05
-1.7028689197056362e-05
-1.713528074935173e-05
-1.6909171616992685e-05
-1.7024297582868203e-05
-1.6617263777723287e-05
-1.6910105692929475e-05
-1.669031014236181e-05
-1.6789892072624413e-05
-1.6507171528718874e-05
-1.6674185722770106e-05
-1.6376191761338573e-05
-1.652389741282069e-05
1.359693753211484e-05
1.390395220513757e-05
1.2998961241850074e-05
-1.648444943572436e-05
-1.6187788058831776e-05
-1.6015292377364756e-05
-1.6033822701866366e-05
-1.7125715840213524e-05
-1.613634792564006e-05
-1.6970441733110934e-05
-1.6765693893961864e-05
-1.5586060587399324e-05
-1.5995182225495234e-05
-1.576629935665234e-05
-1.546087236383067e-05
-1.5527740260473446e-05
-1.538439237084677e-05
-1.5396331326543004e-05
-1.5143718712587996e-05
-1.523187170090114e-05
-1.5056384872545788e-05
-1.5071772731041855e-05
-1.485683493217795e-05
-1.4906098527837831e-05
-1.4673128844085039e-05
-1.4737548829242545e-05
-1.4432751422871168e-05
-1.4565407860229873e-05
-1.4390062678464384e-05
-1.427802208978128e-05
-1.421090420952805e-05
-1.4030750210408567e-05
-1.4028058485663387e-05
-1.3857531769302533e-05
-1.3843068289574241e-05
-1.374121860727328e-05
-1.3655493276778606e-05
-1.3505944450637955e-05
-1.346457405332371e-05
-1.3311441588499284e-05
-1.3270570617874078e-05
-1.3126635282763328e-05
-1.3073472661072504e-05
-1.2999415904457375e-05
-1.287335011416256e-05
-1.2777403203319628e-05
-1.267023212606516e-05
-1.2549283109659264e-05
-1.246424146036408e-05
-1.2334861402151266e-05
-1.2255179770213812e-05
-1.2203493110903396e-05
-1.204472302994704e-05
-1.1962746171023524e-05
-1.1831690997862762e-05
-1.1794287831308835e-05
-1.161486519495265e-05
-1.1570639191573114e-05
-1.1395632323360348e-05
-1.1389461271112366e-05
-1.1173698670306195e-05
-1.1133099270208646e-05
-1.0949218688930942e-05
-1.0894336387171225e-05
-1.0722226569746519e-05
-1.0623969837645963e-05
-1.0492798538598453e-05
-1.034860536895363e-05
-1.0260966736779628e-05
6.603419977993719e-06
5.369635148077319e-06
5.901942240114395e-06
-1.0026900052498203e-05
-1.0022804672301205e-05
-9.790272562916167e-06
-9.739618205393812e-06
-9.554016078878402e-06
-9.460380432269382e-06
-9.315325320167806e-06
-9.150527466860063e-06
-9.072240676109834e-06
4.892092967581522e-06
5.988651629755121e-06
4.578937535538734e-06
-8.827708436695028e-06
-8.81383837977949e-06
-8.58103023239631e-06
-8.58499391805245e-06
-8.332471479383058e-06
-8.303346280920108e-06
-8.082042455729902e-06
-7.968468521907842e-06
-7.82982042681133e-06
-1.0959511262994558e-05
-1.083547920480319e-05
-1.2428671734544945e-05
-7.575864463000478e-06
-7.61461755194773e-06
-7.320237622370402e-06
-7.320980553092561e-06
-7.063001858564352e-06
-7.0469370810861724e-06
-6.804216204929105e-06
-6.710409275762678e-06
-6.543948564973535e-06
-6.282230973072291e-06
-6.328886680608062e-06
-6.019223697495609e-06
-6.07459061723545e-06
-5.756134123359029e-06
-5.791104724087547e-06
-5.4912177374223005e-06
-5.493679986068484e-06
-5.223938135493945e-06
-5.276499668061751e-06
-4.955809337328722e-06
-5.042864818954604e-06
-4.686510900848886e-06
-4.751627844373723e-06
-4.41620181024066e-06
-4.460812153734747e-06
-4.144915405266484e-06
-4.22904481989858e-06
-3.872717626353868e-06
-3.960989557691375e-06
-3.5996658212582638e-06
-3.638857244494353e-06
-3.325819641065324e-06
-3.264405034662775e-06
-3.051238360970703e-06
1.5897811859163627e-05
1.468576006508959e-05
1.5008385356227284e-05
-2.7759817591244797e-06
-2.8988195971915268e-06
-2.50011006473661e-06
-2.621708239299093e-06
-2.223684221032546e-06
-2.328890311431873e-06
-1.9467658763424427e-06
-2.0547225584625764e-06
-1.6694181168416027e-06
-1.7858754580834302e-06
-1.3917038874790606e-06
-1.472032462549251e-06
-1.1136916930533964e-06
-1.2121197205132151e-06
-8.354392594139968e-07
-9.389473694923419e-07
-5.570403729494923e-07
-6.458493180373665e-07
-2.7850736770018777e-07
-3.5282401620108066e-07
-1.0901275997916189e-07
3.814101659335192e-07
9.371551407713767e-07
1.4557420313476691e-06
2.140362088241099e-06
1.8854793682127297e-06
2.3572262704922586e-06
1.1470689284265526e-06
2.9067635816662666e-06
1.336387352920965e-05
1.3546431510881106e-05
3.3499964159970674e-06
-7.100629931938811e-06
-7.248564655139899e-06
-6.409722424188312e-06
3.7637321131665317e-06
4.124805333451634e-06
4.4739442422883595e-06
-7.5964303180042494e-06
4.891775259472192e-06
3.1523303857409894e-06
5.314548846206915e-06
5.683869781336463e-06
6.00302199564614e-06
-2.448215788829319e-06
-1.7867660995099707e-06
-1.4922713210103399e-06
6.325072375651745e-06
6.594494393554787e-06
6.941650953469296e-06
7.294444831653729e-06
7.493538471979381e-06
7.888273083281858e-06
5.370513011538397e-06
8.231821708533176e-06
8.478113444629762e-06
8.809179491769536e-06
1.577228476919528e-05
1.0181507594441361e-05
9.813550571645342e-06
9.481811689700587e-06
-7.024313139659675e-06
-5.867742906892703e-06
1.0579601493675099e-05
1.10658757251429e-05
5.608506411680703e-06
-6.666781214731976e-06
1.1435305631838825e-05
1.1821271219396836e-05
-5.585115523869352e-07
4.395715171358947e-06
1.2085275659850364e-05
1.2398486440890448e-05
1.2783397993369173e-05
-8.290891591386467e-06
1.2919879802943834e-05
1.322410736497647e-05
1.3567913511330026e-05
5.465723926869227e-06
7.444768795387143e-06
1.374828355775199e-05
1.405091501479446e-05
-1.3975326795570159e-05
-1.3216861935242745e-05
-1.3838322518896743e-05
1.4332496391458914e-05
-4.338117268278193e-06
-4.235134569069043e-06
-2.224707344847269e-06
1.4584309446660061e-05
1.4812429763695864e-05
-3.250114674473415e-06
-6.537508523792187e-06
1.5021432173671177e-05
1.5314457058279966e-05
1.5455372161354767e-05
1.801239492571465e-05
1.6008432494712895e-05
1.5671741060109164e-05
1.4584409145148428e-05
1.6116209344765755e-05
8.822679713216438e-06
1.5736034379459508e-05
4.8561861974284775e-06
4.341741362663316e-06
-1.0344618953546038e-05
-1.053547072306307e-05
1.6527938768106135e-05
1.6500947797316008e-05
1.6598896351995275e-05
1.684410465506059e-05
1.5097016844636329e-05
1.4210766041886526e-05
1.4612765462913017e-05
1.6983171057598285e-05
1.7212027882003463e-05
-6.404486917384679e-06
1.722861890879299e-05
1.7332038778490523e-05
-1.0205376516349784e-05
-9.809300412583797e-06
-9.180338356899646e-06
1.7399925343700462e-05
7.700215169108848e-06
1.749306172351183e-05
1.7429432840020352e-05
1.0286932223973164e-05
8.870445517578488e-06
8.947594297361424e-06
1.7708786278283785e-05
1.8689003342343572e-06
4.524614573712343e-06
1.776095733231289e-05
7.632598176953829e-06
6.8474901459576955e-06
1.7807255432728372e-05
1.794152599742329e-05
1.795829925786171e-05
1.2428228766216728e-05
1.1078977864450698e-05
7.22046955172267e-06
1.796455562072505e-05
4.9476230368377215e-06
1.8052987885392666e-05
1.8034837342059887e-05
1.8064453296405286e-05
1.8149850339611975e-05
1.8073225107733575e-05
1.514736563428765e-05
1.794916746629514e-05
1.6005169688588525e-05
1.4824424502921093e-05
1.6051712693363983e-05
1.8041017246042423e-05
1.7920033555811068e-05
-9.770609140666542e-06
1.7797725913394325e-05
1.7865382453339552e-05
-1.4489570486134366e-06
-2.1558295164691085e-06
1.7753430552212536e-05
-5.704532497997489e-07
1.742151298177581e-05
1.7550542870128912e-05
-1.596785629991493e-05
-1.514199994790074e-05
-1.5254601368611562e-05
1.741955270562924e-05
1.7423813404841338e-05
1.732051737346267e-05
1.4678340081925168e-05
1.3189148248371268e-05
1.718538823955706e-05
-5.795882733016461e-06
1.6843471879305322e-05
1.6849613660147292e-05
1.6730419717570043e-05
1.659099635083925e-05
-8.23987038894435e-06
1.6344195468474934e-05
3.750400288855611e-06
1.606651497894947e-05
1.5780295091720036e-05
1.55657183688873e-05
1.5303961931496773e-05
7.74272341142619e-06
1.4754702074240048e-05
1.488151000527971e-05
1.4442332194931258e-05
1.4221304521922857e-05
1.4026919234608824e-05
1.3900586532112564e-05
-8.913678993863792e-06
1.3599793806976064e-05
1.3428303998390508e-05
1.3143574615804694e-05
-1.2807002416664767e-05
1.283452201361264e-05
1.0043933607983747e-05
9.666415309741689e-06
9.546431412206309e-06
1.2450262301600427e-05
1.2149767879272846e-05
1.200232324429053e-05
1.1632197351292189e-05
1.634866028779536e-05
1.5765235972605025e-05
1.56294200432469e-05
1.1282906404745895e-05
-8.988759397673609e-06
1.106431760398998e-05
-4.8135661934010045e-06
-4.145828768352277e-06
-5.268584272985445e-06
1.0743650342705336e-05
1.0417335362914355e-05
-3.823249626329234e-06
1.0013355037883958e-05
1.4021535209030472e-05
9.638773979842094e-06
-1.0512908048177767e-06
9.319263474830581e-06
8.800826293638772e-06
8.581049908536228e-06
1.3981158645267554e-05
1.3201100801301025e-05
1.3625096512415197e-05
8.15300648978808e-06
-1.6455379168836462e-06
6.988652718206796e-06
7.408625943664292e-06
6.502005218093946e-06
6.707300339492976e-06
1.340023925653395e-05
1.1517904720835504e-05
6.357007974419435e-06
6.088145031413476e-06
5.773274879253861e-06
5.416621234957346e-06
5.962781985658548e-06
5.040701984002154e-06
4.651363215916012e-06
-1.0992337334433708e-05
4.103691633797398e-06
1.0342558792104497e-05
1.093811682274562e-05
3.5610028617499443e-06
3.0884549411730133e-06
1.4778139335184151e-05
2.5184994376079783e-06
1.1209722363714628e-05
2.0364992823928963e-06
1.6894932057920636e-06
1.270957967753981e-06
8.748359038377016e-07
7.948668445165951e-06
4.5957680802367235e-07
-3.7867686000005537e-08
9.883658754896215e-06
5.7080185964836375e-06
-7.005656639220818e-07
-1.617775729772836e-05
-1.4728382203422569e-05
-1.2265429047719867e-06
-1.0478484118766051e-05
-2.52049422423683e-06
-2.0971577014070453e-06
-1.46794205799084e-05
-6.699153573443419e-06
-3.4821944666883675e-06
-5.896183560425286e-06
-2.883780763485985e-06
-3.295402167933243e-06
-1.5762305948409425e-05
-1.4448050554900157e-05
-1.5233459783242634e-05
-3.860096201661871e-06
1.5601514705676048e-05
-4.4096704047089235e-06
6.2224210434936975e-06
-4.789619168415049e-06
-5.259902914441448e-06
-5.57714142457042e-06
-5.913981815483147e-06
-6.329189733340817e-06
-6.764217541879412e-06
-8.160539826174817e-07
-7.199311019961396e-06
-7.601188669611119e-06
6.949045012971798e-06
5.776204016069049e-06
5.101223223704617e-06
-7.969163133906302e-06
-8.340627054007983e-06
-8.736028720740205e-06
7.490206752235177e-06
4.520336320216796e-06
-9.00961436033739e-06
-9.488505890279301e-06
-9.851227160112362e-06
-1.0093078925462431e-05
-1.6277274674513176e-05
-1.0959343954093344e-05
6.828081949489085e-07
9.06116470045e-07
1.2727149381869746e-07
-1.1300621157414216e-05
-1.14696777728643e-05
-1.1859411109435002e-05
-1.2140990147091719e-05
-1.2432932541720767e-05
-1.2655235586005267e-05
3.4459489179956714e-06
-1.2801343669311257e-05
-1.2875617026463604e-05
-1.3346875031884425e-05
-8.975681870775112e-06
-1.3578931384591382e-05
-1.3911505667047356e-05
-1.283243822656367e-05
-1.3358266892636958e-05
-1.2459259939963999e-05
-1.41364538853883e-05
-1.440636656758375e-05
5.98988941178301e-06
-1.4750999243847557e-05
-1.5006158050104291e-05
-9.855008832879182e-07
-3.2991338062576783e-06
-1.1849927692536536e-06
4.924765583056168e-06
-1.5298535739343196e-05
-1.5386934976774464e-05
7.187943650321858e-06
-1.56151527836595e-05
-1.5930393423866654e-05
-1.605872291159226e-05
-1.631194505497551e-05
-1.7830279693122684e-05
-1.678801074556497e-05
-1.6437609105931676e-05
1.696140951299753e-05
1.6970629338818792e-05
-1.6935601390039743e-05
-1.6901413607224313e-05
-1.7575529154562287e-05
-1.7834063538910762e-05
-1.0081839462276712e-05
-9.524422779054559e-06
-8.318101789901958e-06
-1.7763385476567207e-05
-1.77855264772997e-05
-1.786029499666628e-05
-1.7818714577807595e-05
5.152145749336085e-06
-1.7890567275550816e-05
-1.791198772459044e-05
-1.8048694501349517e-05
4.398200535669844e-06
-1.7966388570679868e-05
-1.8029387329129836e-05
-1.8023576203284993e-05
-1.7662895123104803e-05
7.017576462339236e-06
-1.337260111802947e-05
-1.1254435230555125e-05
-1.219784347089147e-05
-1.803291828312746e-05
7.522607350994729e-06
-1.7967187622594015e-05
-1.800650465573238e-05
-1.795785136563525e-05
-1.7856498373916744e-05
-1.7946065882232037e-05
-1.4012664211040114e-05
-1.769053521767264e-05
-1.7762136510956765e-05
-1.7727605784897277e-05
-1.7715607548627217e-05
1.2756072748655452e-05
-1.7400801886033604e-05
-1.7457902093116307e-05
1.4538617517989483e-05
1.2245960425677693e-05
-1.733816981554545e-05
-1.7163824703472168e-05
-1.7137637073398137e-05
-1.6970772073904916e-05
-9.067332077034807e-07
-1.6756022361278766e-05
-1.6649739031564186e-05
8.590388859515837e-06
-1.651873176757812e-05
-1.6049790699487278e-05
-1.5694835407977275e-05
1.5427871663428602e-06
2.9961726627435305e-06
-1.5507119087026345e-05
-1.5428562412532228e-05
-1.566473630980204e-05
-1.560595691509335e-05
-1.542511817422382e-05
-1.1428999685463717e-05
-1.2687513027132106e-05
-1.5098225120900862e-05
-1.4763068151822499e-05
1.7168412873407088e-06
-1.456892300746811e-05
-1.4302708036637051e-05
-6.391779197723396e-06
-1.3475234860235688e-05
-1.362077187779388e-05
-2.6820759691270707e-06
-1.3102014189249936e-05
-1.2848852447157126e-05
-1.2747478144380096e-05
1.6679135063089135e-05
1.6781291169368873e-05
-1.2377411696258118e-05
-1.2065902227765873e-05
-1.1933402533567641e-05
3.2504900876661658e-06
3.5703286768721028e-06
-1.1593691477273515e-05
-1.0614706981091175e-05
-1.1208585556999586e-05
3.76985161709397e-06
3.582351631812523e-06
-1.0800896650524154e-05
-1.0547970191408532e-05
-1.0256974518313307e-05
1.1108764372454511e-05
1.0725450103742026e-05
1.007765352533042e-05
-1.0019515727869708e-05
9.903201124695745e-06
8.140458036785451e-06
-9.669207833255216e-06
-9.401301315500517e-06
-9.074446735658892e-06
-1.6775102487495573e-05
-1.6295586281652836e-05
-8.730104059918605e-06
-5.880896977574341e-06
-4.9301491370673e-06
-8.391788069493636e-06
-5.62088217303856e-06
-7.979003564472318e-06
7.295619349091646e-06
-7.625939655250177e-06
-7.3513700113803095e-06
-6.9285871258435955e-06
1.0399987731976557e-05
-5.482830679228662e-06
-5.960013364492762e-06
1.3371132528207337e-06
2.313872034588101e-06
-5.048277016816828e-06
1.1190020086639073e-05
9.964259020700255e-06
-1.727360479237137e-05
-1.6920986536313426e-05
-1.6472450334137996e-05
-4.504405222416369e-06
-4.1642729152460675e-06
-3.758728394286884e-06
-3.4107797224756822e-06
1.6514173300179696e-05
-3.007383114599683e-06
-8.853513107639073e-06
-2.5448222780103417e-06
-1.3155787833763098e-05
-2.0455153406312813e-06
-1.7205973600638666e-05
-1.71945866979622e-05
-1.6166992159294737e-06
-1.1758485602075436e-06
-1.0470106565344481e-05
-1.0909295773783775e-05
-7.702446047402446e-07
-3.761054937818424e-07
9.130913567711405e-06
1.223020278217155e-05
-7.553086107593414e-08
-6.837373181003254e-07
5.318516350805658e-07
-5.339445277779113e-08
9.13134356270656e-06
1.442425032324795e-06
2.119601400184595e-06
2.5880190703406834e-06
1.5513498805809173e-05
1.4785839272726484e-05
3.0790488695959374e-06
-8.354605908471422e-06
-7.739446957123132e-06
-7.695232813703039e-06
3.5741077258768813e-06
4.254596415477979e-06
-1.233860401084227e-05
-1.1983357009070732e-05
-1.2965422436879626e-05
-3.807538765587661e-06
-4.802762953467876e-06
-4.257311499945505e-06
-1.68736891619342e-05
-1.5929113360395618e-05
-1.6277359144257343e-05
-3.4657379305512773e-06
4.812838407033569e-06
5.670397475042427e-06
-1.3064383437402017e-05
-1.331041522504934e-05
6.152745984556456e-06
7.054594644992893e-06
6.539457583774547e-06
6.9916598102183e-06
-8.192426449283959e-06
-7.21556537206467e-06
-1.6917805095946776e-05
-1.6433857548921332e-05
7.908772873441388e-06
-1.1578158102311389e-05
-1.2266238424346204e-05
-1.1611149021534744e-05
-5.588438342350288e-06
-5.125497148993058e-06
-5.421484957725538e-06
1.605419138202792e-05
-1.6290088098010842e-05
-3.2978437117607943e-06
-2.807515848451341e-06
-1.569961494743079e-05
-1.4796355455853743e-05
1.0076880735391986e-05
9.61566708042135e-06
1.0562542278168487e-05
9.690684415777997e-06
-1.4438990982022304e-05
-1.5434304229779273e-05
1.4867492501893499e-05
1.153090144296841e-05
1.015053257786589e-05
1.5308008759689715e-06
6.322289642656497e-07
-1.4219550875607646e-05
-1.3867353599555865e-05
-1.3791752031889e-05
1.1855539240122394e-05
1.3208598226678662e-05
1.5775547273755004e-06
1.4106442091021031e-05
1.340626935877495e-05
1.3802846774485157e-05
-7.487458563054155e-06
1.4194046276563056e-05
-5.5259291592753724e-06
1.450626667706668e-05
9.60351716942669e-06
1.4855635237568386e-05
1.4795419285319297e-05
1.75450420053284e-05
1.5774426394716822e-05
1.614341958075681e-05
6.9833915939147924e-06
1.6482869624793074e-05
3.1003513315653565e-06
1.66785875254199e-05
2.338432762552439e-06
9.365575617308426e-06
1.688416748306518e-05
1.6809717452571753e-05
1.4206014276391636e-05
1.3333670207320383e-05
1.6850529356449018e-05
8.941684448305246e-06
8.002929450957116e-06
8.46317173388158e-06
-1.593671021542212e-05
-1.577775000758769e-05
-1.5113648355661515e-05
1.7336008196749934e-05
9.550176948794884e-06
-1.5556673264453653e-05
1.7127512606694648e-05
1.745365781830688e-05
-1.3564205605255658e-05
-1.2537693631512918e-05
-1.3641548831191376e-05
1.124198204719485e-05
1.0467004723133253e-05
1.7527252034410195e-05
1.75399096104951e-05
1.262968992663485e-05
1.1963463113603583e-05
1.1883865267399295e-05
1.7592713580591856e-05
1.7638663062644747e-05
1.7787141729019777e-05
-3.1471258971895488e-06
-3.6371035835070067e-06
5.4391252873189995e-06
4.932382000789844e-06
1.5064323516692688e-05
1.742289177607688e-05
1.732936135933664e-05
1.669369922283707e-05
1.732396246119397e-05
-1.6169072250443405e-05
-1.2911051046176221e-05
-1.6529834270225728e-05
-1.6399005934217002e-05
-1.0724357409713414e-05
-9.062086013164035e-06
-8.492629635288719e-06
-1.27123407104927e-05
1.701098912501377e-05
1.6973216104476384e-05
1.479092469199403e-05
1.6857589590308895e-05
-8.240498359771527e-06
1.632503849647572e-05
9.78251937640949e-06
1.1463411469396436e-06
1.6196677081071486e-05
1.2256497917533238e-05
1.2107954718710216e-05
-1.8039511421323463e-07
1.591813154982816e-05
1.551739375648436e-05
1.5281340246457123e-05
-1.3235880565402012e-05
-9.84275398705239e-06
1.4987693580269534e-05
1.633553057907847e-05
1.4339101493081439e-05
1.0125614553686583e-05
1.3775112824762075e-05
1.3471838713628237e-05
-1.1150719281921957e-05
1.1811749886640287e-05
1.3130660849804277e-05
1.26654125800887e-05
1.2352578706122988e-05
1.5746805658015048e-05
1.1932576375218046e-05
1.1655428214043896e-05
8.357908748107722e-06
8.124079555638924e-06
7.519978795543132e-06
1.1185697084578932e-05
-1.6745724909673602e-05
1.0799461054173145e-05
1.0538833832235094e-05
-1.4854657093612156e-05
1.0291592046366326e-05
9.835566080509658e-06
6.472492570193738e-07
9.524831715456642e-06
-1.6622191577187305e-05
1.3915551325544708e-05
-1.945214544437415e-06
6.422155698639548e-06
-1.5481863421292142e-05
-1.4264579805248383e-05
5.91630309397441e-06
5.412744658795484e-06
2.6401328824790047e-06
2.1014103576301985e-06
4.843052261602916e-06
1.7118561258252796e-05
1.7039301303426342e-05
1.6473682012036062e-05
1.722527202404017e-05
-9.941779163600139e-06
-1.1466413256728347e-05
4.232365335469862e-06
3.7327356643124493e-06
9.42334116311869e-06
-7.048897624418624e-06
3.1501002071815257e-06
5.1251364438836566e-06
-5.679358414121691e-07
-1.2835931701685087e-05
1.5818840302369042e-06
9.191967587091213e-07
-5.905347990153117e-06
1.3056717367363896e-05
-3.7656239510709444e-07
-2.4340999492112558e-06
1.5791362386821274e-05
-1.0395765824707458e-05
4.220722259979491e-06
3.852026293325615e-06
-1.0866328671796202e-05
-2.983528864797712e-06
-8.4446824000658e-06
-3.4842455194274248e-06
-8.865975562763775e-06
-9.786711165678092e-06
2.4369523523747173e-06
-3.996292984299245e-06
7.304527138869746e-06
1.0094051130343498e-05
8.929002044883564e-06
-5.21697761865743e-06
-1.1481418610528986e-05
-5.540413610067051e-06
-5.983904789336775e-06
-1.399135450278717e-05
-6.366809748675738e-06
-6.922853009440248e-06
-7.48125386413198e-06
7.314892270636343e-06
-7.969560873412748e-06
-8.407746774400995e-06
1.9591870103236326e-06
-1.581979450997071e-05
-9.931650886901733e-06
2.785799543780331e-06
-9.466394136566878e-06
-1.0910690902854775e-05
-1.1192333333472616e-05
-1.2559507788127874e-05
-1.1619664384112363e-05
-5.619698280822239e-06
-1.2082818667319073e-05
-1.2298144971841992e-05
7.647215429131555e-06
7.725863355979659e-06
-1.2974278859357934e-05
-1.349190921309985e-05
-1.3945439070943172e-05
1.1458370670954642e-05
-1.3689891775645757e-05
-1.4008037440171726e-05
1.3102444644438154e-05
-1.444035034362179e-05
-1.4668188294787629e-05
-1.7521587702347525e-05
-1.7411160059697443e-05
-1.6797955628188048e-05
-1.4913199645730655e-05
-1.4924752198890753e-05
-3.076726512023087e-06
-6.501680225555963e-06
-1.3844350035984855e-05
-1.545758021429261e-05
-1.58444627518031e-05
1.4594286080529022e-05
1.1889114585560596e-05
-1.5020347784151697e-05
-1.414066446211264e-05
-1.4594353691827824e-05
-1.4616828855418062e-05
-1.7171367160284376e-05
-1.754347660473574e-05
-1.7197722515261438e-05
-1.158125640974875e-05
-1.743549476714976e-05
-1.740884319380767e-05
1.1707832049082731e-05
-1.7541649638785647e-05
-1.76301485085429e-05
-3.450197612941488e-06
-4.7599496464307135e-06
-1.7635114066538468e-05
-1.74890525729026e-05
-9.508537342136567e-06
-6.436926738595423e-06
-1.7565709245905948e-05
-1.7353642758349622e-05
-4.777382067513657e-06
1.761527610988507e-05
-1.197412260355696e-05
-1.1060709722023402e-05
-1.702393406565241e-05
-1.7036322012634494e-05
-1.6881964764214704e-05
-1.6668857689112112e-05
-1.069717321663321e-05
-1.6358095811833475e-05
-1.6286298514424134e-05
-2.37605660152598e-06
-1.6012381129077966e-05
-1.5446295214104875e-05
-1.5124502075570087e-05
-1.511682429479924e-05
-1.4937684482717826e-05
-5.919698550410051e-06
-1.4757187418937179e-05
-1.4500106454828337e-05
-7.861987542302532e-06
6.339511874947756e-06
1.5730074853112576e-05
-1.22919072469662e-05
-7.31068951092199e-06
-1.1698681203348548e-05
-1.1547217814798366e-05
-9.110113741811012e-07
-4.2354914526015e-06
-1.2078895072201863e-06
-1.5281651417801023e-05
-1.1173384638090504e-05
-1.0741730030835451e-05
-1.0267394020317845e-05
-1.9103789053066606e-06
-9.742087303726308e-06
-9.102296914038068e-06
-8.680484569128243e-06
-8.33894459990434e-06
-7.868921027447584e-06
-7.559367247855862e-06
-7.083617201364894e-06
3.3102650213887567e-06
-5.989335407097665e-06
-4.6294350765825e-06
1.3495713737416483e-05
-4.025103827468252e-06
1.1866709074689503e-05
-7.29439497775499e-06
-3.3426837781774953e-06
-2.5739133356981477e-06
-2.065613860183871e-06
2.840167386942658e-08
-4.5410278863402144e-07
-5.854612411600372e-06
8.293947903391522e-06
9.164044392259343e-06
1.2619678038893073e-05
1.238435048766121e-05
-8.138672618595128e-06
1.315681073547519e-05
-1.4997975485159335e-06
9.075148495353923e-06
-9.695266642492953e-06
2.3684086608755736e-07
-1.030091137582741e-05
-9.944533993445101e-07
-2.8448040077122616e-06
6.950985184651563e-06
-1.7484912556528496e-05
-1.2463394733777942e-05
-1.3934206202589806e-05
-1.6951188848850946e-05
1.6753039468759922e-05
-2.0403284052960297e-06
1.6788752513697313e-05
1.6320916952540495e-05
1.5824124446963053e-05
-1.705751696546062e-05
-1.702238577387186e-05
1.3259797995136219e-05
-3.191599813106643e-06
-4.094029862723893e-06
-4.913021418281618e-06
-1.790624976950871e-06
-1.3915971455478351e-05
-1.4423238425019654e-05
-1.4197033482878652e-05
-1.4370904718270455e-05
-3.0249217973601404e-06
1.6714195564844349e-06
-7.439369960767117e-07
-2.581916523576653e-06
1.5396557197366608e-05
1.6338131844135295e-05
-8.481429443118423e-06
-1.454245941591466e-05
9.741487051545952e-06
3.7033044783281437e-06
-1.8636961083429613e-05
-1.8646053978877585e-05
-1.8401518084561507e-05
-1.8638249727495946e-05
-1.8430857384984165e-05
-1.8629416032768566e-05
-1.8367999095503996e-05
-1.861534590506473e-05
-1.8394587595330947e-05
-1.8597207864985585e-05
-1.8331872701444758e-05
-1.8574728731058653e-05
-1.8351441033922115e-05
-1.8548019354474992e-05
-1.8268697260362988e-05
-1.8517085718879998e-05
-1.8213337088771166e-05
-1.8481959842122533e-05
-1.825931318585747e-05
-1.8442664768060624e-05
-1.815770386529313e-05
-1.8399223979261202e-05
-1.8189438016511697e-05
-1.835165898163023e-05
-1.810849785656438e-05
-1.8299989923023618e-05
-1.810716192845076e-05
-1.8244235978534548e-05
-1.798848635882018e-05
-1.8184413726938858e-05
-1.7926317673444978e-05
-1.8120543857284507e-05
-1.7894135348528905e-05
-1.8052626679266253e-05
-1.7880239241876765e-05
-1.7980733981766317e-05
-1.7760441868338593e-05
-1.7904667455548625e-05
-1.7714748581787283e-05
-1.7825231668665845e-05
-1.756683611485708e-05
-1.773949406670785e-05
-1.7496086560840764e-05
-1.7647537735632026e-05
-1.7405230106527396e-05
-1.7554572839328532e-05
-1.731602063500405e-05
-1.7459199307335633e-05
-4.6554776372576384e-06
-4.330116203445464e-06
-5.538887703705824e-06
-1.7359575387816783e-05
-1.7172830847731924e-05
-1.7256207206675712e-05
-1.7032753440090037e-05
-1.7148973963221474e-05
-1.6934115864149978e-05
-1.7037922827986563e-05
-1.686964073892856e-05
-1.6923057354124326e-05
-1.6669530600565434e-05
-1.6804392169940172e-05
-1.664569903098406e-05
-1.6681946128666466e-05
-1.6509412815236683e-05
-1.6555716237242035e-05
-1.6428233648914136e-05
-1.642578927575417e-05
-1.6257411296356115e-05
-1.629192373473501e-05
-1.608005202610256e-05
-1.6155105519548716e-05
-1.592036309516223e-05
-1.6011766261372994e-05
-1.5863768016142914e-05
-1.5694983444945375e-05
-1.5715676869445172e-05
-1.553632856667135e-05
-1.5564512354274115e-05
-1.5396153327752428e-05
-1.5409640557393323e-05
-1.5298789033027044e-05
-1.5251263339786113e-05
-1.5162062881157207e-05
-1.5089364246649133e-05
-1.4939464376236595e-05
-1.4923980673824257e-05
-1.4730736789422082e-05
-1.4755164578849303e-05
-1.4640055686923687e-05
-1.4582869663798126e-05
-1.4494495029417455e-05
-1.440743900854476e-05
-1.4268464277605259e-05
-1.422777764328582e-05
-1.4073417583296752e-05
-1.4044822853944799e-05
-1.3937118577107405e-05
-1.3860021510292592e-05
-1.3678186842392786e-05
-1.3672153209437877e-05
9.679515869111451e-06
8.901637246484695e-06
8.049982962882528e-06
-1.3481062659962704e-05
-1.339749173004319e-05
-1.3286848648964017e-05
-1.3192375934076908e-05
-1.3089546034070494e-05
-1.3031760928616091e-05
-1.2889204903979095e-05
-1.2799480059966225e-05
-1.2685889233601846e-05
-1.2565782929547158e-05
-1.2479603657169836e-05
-1.2374336287614428e-05
-1.2270584701177274e-05
-1.221751754678937e-05
-1.2059930004856936e-05
-1.1966178380099954e-05
-1.1846423178659164e-05
-1.1754141184533341e-05
-1.1629415966962101e-05
-1.1582597201593764e-05
-1.1409918389960924e-05
-1.1349495506939947e-05
-1.1187737122799089e-05
-1.1168159057064053e-05
-1.0962998943634435e-05
-1.0914434724831487e-05
-1.0735749520418154e-05
-1.0647030226700862e-05
-1.0506047089691322e-05
-1.0444501206055629e-05
-1.0273984021560685e-05
-1.014773194040002e-05
-1.00395088889919e-05
2.001100791400861e-07
1.986513378991535e-06
-6.588051047095695e-07
-9.803108187850552e-06
-9.797493683141355e-06
-9.566572546477854e-06
-9.510627949714998e-06
-9.327117193015604e-06
-9.212532554782326e-06
-9.083868758187785e-06
-8.976546278567346e-06
-8.83900926179806e-06
-8.592042544996433e-06
-8.644141931878802e-06
-8.343180599907944e-06
-8.351764496731826e-06
-8.092447893273168e-06
-7.891898424233083e-06
-7.839917934026491e-06
-1.128702253555901e-05
-1.0871118667985769e-05
-1.2007562287259463e-05
-7.585651049778178e-06
-7.6244431203863435e-06
-7.329709242727938e-06
-7.3772942595301555e-06
-7.072157651914167e-06
-7.085308004456218e-06
-6.813044096245993e-06
-6.835059813945372e-06
-6.552477667489798e-06
-6.59320534737143e-06
-6.290340068126542e-06
-6.325653245655055e-06
-6.027341091483703e-06
-6.062851470595322e-06
-5.763896272970909e-06
-5.824914099959078e-06
-5.498316873926216e-06
-5.544451354734674e-06
-5.230782464708012e-06
-5.253796228488683e-06
-4.962288679387105e-06
-4.879096746924426e-06
-4.692650822196721e-06
7.480965784485318e-06
6.655736054511117e-06
6.0135674244461635e-06
-4.421992498504054e-06
-4.5012764177259e-06
-4.150356414854406e-06
-4.177656508082571e-06
-3.877806198970892e-06
-3.7944936437711995e-06
-3.6043999440560816e-06
-1.2878826075750833e-05
-1.2793438944301785e-05
-1.1155614430272002e-05
-3.3301972595608207e-06
-3.4247118740921873e-06
-3.0552575958356037e-06
-3.159523471562745e-06
-2.779640858294964e-06
-2.860413605052265e-06
-2.503407438071307e-06
-2.5659280354485882e-06
-2.2266184097134408e-06
-2.260579278858709e-06
-1.9493356865214176e-06
-1.9896859815788264e-06
-1.6716222317463289e-06
-1.6400679754665277e-06
-1.3935421499911893e-06
-1.1438754770454622e-05
-1.1151611786144514e-06
-1.2628480415311107e-06
-8.36545964775903e-07
-9.706622402313576e-07
-5.577669558256152e-07
-6.942823176308824e-07
-2.7889131403523353e-07
-3.837538128778401e-07
3.910785412144479e-20
-7.885629607442814e-08
2.7889131403475835e-07
2.843875681867744e-07
5.577669558219123e-07
6.387307256742021e-07
8.365459647802369e-07
1.115161178615966e-06
9.49786607332726e-07
1.3935421500178594e-06
1.250893447475839e-06
1.671622231735604e-06
1.5195376708627739e-06
1.949335686535581e-06
1.7750946300762168e-06
2.22661840968155e-06
2.051333992035104e-06
2.5034074380582417e-06
2.3099174838567905e-06
2.7796408583039944e-06
2.6180123139761926e-06
3.0552575958317535e-06
2.9013781178932348e-06
3.330197259558461e-06
3.150919220236446e-06
3.6043999440533673e-06
3.402893807139496e-06
3.877806198922634e-06
3.6425229039269747e-06
4.150356414900092e-06
3.9386621603029244e-06
4.421992498493306e-06
4.242496229555081e-06
4.692650822245893e-06
4.473573442844745e-06
4.962288679445116e-06
4.749946378093763e-06
5.230782464743573e-06
5.043830726440041e-06
5.498316873894758e-06
5.326335021621805e-06
5.763896272981238e-06
5.5497974051844275e-06
6.027341091429551e-06
5.817967784813788e-06
6.290340068219682e-06
6.0526502368669145e-06
6.552477667508341e-06
6.338264916221227e-06
6.813044096250921e-06
6.628839255287793e-06
7.0721576519164655e-06
6.886880507304272e-06
7.329709242709837e-06
7.111262352170966e-06
7.5856510498563374e-06
7.378877848079777e-06
7.839917934101364e-06
7.6084106860084245e-06
8.092447893255196e-06
7.872916960626836e-06
8.343180599896005e-06
8.108788526386587e-06
8.592042544896596e-06
8.383148867560029e-06
8.839009261790758e-06
8.697960483213366e-06
9.083868758177392e-06
1.0256311132262466e-06
9.327117192995287e-06
9.01966856574889e-06
9.566572546522396e-06
9.320707555852225e-06
9.803108187875272e-06
9.553892374604141e-06
1.003950888893995e-05
9.908626987265008e-06
1.027398402144759e-05
1.0506047089628889e-05
1.0223266615709303e-05
1.07357495204039e-05
1.0482758269365377e-05
1.0962998943625973e-05
1.0734067142810652e-05
1.118773712295352e-05
1.090588419856384e-05
1.1409918390016148e-05
1.1107528234566942e-05
1.1629415966955723e-05
1.1338347411124742e-05
1.1846423178751965e-05
1.1599483210217392e-05
1.2059930004769986e-05
1.1836210544620156e-05
1.2270584701098739e-05
1.1997920881054614e-05
1.2479603657236164e-05
1.2208617257432571e-05
1.2685889233437505e-05
1.2439622480893066e-05
1.2889204904048276e-05
1.2650234922392399e-05
1.3089546034031571e-05
1.280800884178987e-05
1.3286848648971085e-05
1.3021141979976395e-05
1.3481062659919772e-05
1.3178415191226008e-05
1.3672153209574639e-05
1.3393654278071089e-05
1.3860021510278862e-05
1.3621666100979259e-05
1.404482285404234e-05
1.382311196490052e-05
1.4227777643330373e-05
1.3964413499840314e-05
1.4407439008461826e-05
1.415024917551069e-05
1.458286966380433e-05
1.439667559658384e-05
1.4755164578745536e-05
1.489945011601778e-05
1.3156445751210832e-05
1.45394651208683e-05
1.4923980673647522e-05
1.4619514751491825e-05
1.5089364246592123e-05
1.4812357613527138e-05
1.5251263339784088e-05
1.5010408541901528e-05
1.5409640557520344e-05
1.5129418181871332e-05
1.5564512354405733e-05
1.5358217056771876e-05
1.5715676869566677e-05
-1.2531786988439271e-05
-1.3192486360400067e-05
1.5863768016123877e-05
1.556679207243804e-05
1.6011766261290625e-05
1.5804189847109743e-05
1.615510551959985e-05
3.780141834721645e-06
1.6291923734698728e-05
1.594780358574181e-05
1.642578927576485e-05
1.6160832547444513e-05
1.6555716237495118e-05
1.6256460719822104e-05
1.6681946128661038e-05
1.643916860062955e-05
1.6804392169852708e-05
1.6923057354049584e-05
1.6600670124369353e-05
1.70379228276879e-05
1.6770615887153174e-05
1.714897396326113e-05
1.6835038865087432e-05
1.7256207206585456e-05
1.6953217728371474e-05
1.735957538794593e-05
1.710776158374659e-05
1.745919930723539e-05
1.7159401714090154e-05
1.7554572839034716e-05
1.7246159078448213e-05
1.764753773583833e-05
1.7344738628814266e-05
1.773949406672037e-05
1.742880047577588e-05
1.7825231668809902e-05
1.757677392944229e-05
1.790466745536742e-05
1.7612993866601858e-05
1.798073398157671e-05
1.770010269489687e-05
1.8052626679051313e-05
1.7815045962353103e-05
1.8120543857277697e-05
1.7816070753958797e-05
1.8184413726753392e-05
1.793389277843117e-05
1.8244235978693438e-05
1.7948684989099942e-05
1.8299989923110134e-05
1.805517442228497e-05
1.8351658981575617e-05
1.8053322149517326e-05
1.8399223979068065e-05
1.814270082885764e-05
1.8442664768724372e-05
1.8119957142789275e-05
1.8481959839411702e-05
1.822610364370643e-05
1.851708572961274e-05
1.821225729414494e-05
1.854801931482565e-05
1.8260923767550394e-05
1.857472887859822e-05
1.835214503370198e-05
1.859720731361266e-05
1.831357998253041e-05
1.861534796353753e-05
1.8335190541522555e-05
1.8629408345119377e-05
-1.445815280480586e-05
-1.4281428995307315e-05
-1.502261011331575e-05
1.863827843204879e-05
1.8320032322305925e-05
1.864594681878041e-05
1.8310354505427146e-05
1.8637361069998503e-05
1.8368776262526126e-05
1.862618902786232e-05
-1.856556227535858e-06
1.8623813012875255e-05
1.828661342211399e-05
1.861353599940993e-05
1.8345103095626923e-05
1.8599874283256837e-05
1.827997434951313e-05
1.8581659757519772e-05
1.8290278168829194e-05
1.8559244763455458e-05
1.8532572455969507e-05
1.8265594144044604e-05
1.850169349796995e-05
1.8303124045882043e-05
1.846662773319459e-05
1.8237654964067172e-05
1.8427401249294328e-05
1.824209074650355e-05
1.8384036497209997e-05
1.8142014937330693e-05
1.8336555055956294e-05
1.8068974096044302e-05
1.828497680511209e-05
1.8077603777044674e-05
1.822932092662353e-05
1.797456534543116e-05
1.81696032589398e-05
1.7973915371305554e-05
1.8105846475414343e-05
1.784141129140138e-05
1.8038042751184434e-05
1.7836031293395633e-05
1.7966293456562134e-05
1.769653367925218e-05
1.7890289372792357e-05
1.763590458620415e-05
1.781124747149597e-05
1.7627959339674224e-05
1.77246987577577e-05
1.7484189766383906e-05
1.7632890222723313e-05
1.7371399202432172e-05
1.7541027901681555e-05
1.727093716637646e-05
1.74455674478363e-05
1.726135243256091e-05
1.7346181489445027e-05
1.7124746024195945e-05
1.724297136181195e-05
1.7055916152374066e-05
1.7135924267372623e-05
1.69038656708504e-05
1.7025058359547508e-05
1.6793872557934296e-05
1.6910384925301247e-05
1.675155505144866e-05
1.6791915972289664e-05
1.6596298059574307e-05
1.6669672540393397e-05
1.6515062820631394e-05
1.654364497420907e-05
1.6338325575103856e-05
1.6413943918712968e-05
1.621165949438444e-05
1.6280238897614683e-05
1.6129899934248488e-05
1.614384613031167e-05
1.589085373988915e-05
1.5999969329593836e-05
1.5731852922056397e-05
1.5852235706792948e-05
-1.2382850880188967e-07
1.5705155248408014e-05
1.5539602641233477e-05
1.5554025326638113e-05
1.5441217817434936e-05
1.539945376423042e-05
1.5253765373386708e-05
1.5241311114894923e-05
1.5042129020853066e-05
1.5079669754213951e-05
1.4914541265557331e-05
1.4800013698200752e-05
1.4745992182486834e-05
1.468041655316183e-05
1.4573943549226734e-05
1.453765296004869e-05
1.4398853718408196e-05
1.4332875194617727e-05
1.421920150186921e-05
1.4131202160000312e-05
1.4036573823047959e-05
1.3963541595284852e-05
1.3852348777033883e-05
1.3825039913535676e-05
1.3664689233808606e-05
1.3618048262207043e-05
1.3473910139812143e-05
1.3424106498486349e-05
1.3279984441875287e-05
1.3236366431759757e-05
1.308298295409381e-05
1.3078368538376168e-05
1.2882936932240479e-05
1.2871837901546867e-05
1.2679949579934874e-05
1.2641982943152638e-05
1.2473888307992177e-05
1.2423173420551012e-05
1.2265495345562106e-05
1.2268052492236769e-05
1.2055205603054414e-05
1.2061594187424752e-05
1.184175072882036e-05
1.1844870572361298e-05
1.1625138309926701e-05
1.1660622558215963e-05
1.1405948696277596e-05
1.1448208205122733e-05
1.1184103149775867e-05
1.125647299601466e-05
1.095969600713616e-05
1.1045272365823973e-05
1.0732788854651433e-05
1.0831175636312165e-05
1.0503408531833008e-05
1.06152725637352e-05
1.0271755826931533e-05
1.0381145746773028e-05
1.0037381014601846e-05
1.0162375719271303e-05
9.802239077531513e-06
9.940549050856471e-06
9.566086076925962e-06
9.739746104113475e-06
9.326140012407855e-06
9.484486369601523e-06
9.08347250278826e-06
9.243873667909e-06
8.838913936720617e-06
8.988305766616742e-06
8.592325586222569e-06
2.926580829149539e-06
8.343824794389794e-06
8.643794373725224e-06
8.093461035921342e-06
8.351445386811062e-06
7.841300699413298e-06
8.049998742401168e-06
7.5874072676975975e-06
7.647105748284681e-06
7.331836594392446e-06
7.074674180400881e-06
7.361230898205904e-06
6.81589321663143e-06
7.079230041190317e-06
6.555874635923861e-06
6.859495293466567e-06
6.293507177955763e-06
6.528282719054312e-06
6.033996645200843e-06
6.31032571132293e-06
5.763124396981586e-06
5.963660935935672e-06
5.5245645470613225e-06
5.632756716509808e-06
5.157463542244404e-06
5.453482262891538e-06
5.253407935137608e-06
4.897283600910918e-06
4.959693193958037e-06
5.167713180875896e-06
4.345465782295214e-06
5.159490584282079e-06
4.163645256756862e-06
4.483211293203e-06
3.868170885676265e-06
4.196646557430314e-06
3.6011410505736393e-06
3.8035858407225583e-06
3.325711142040505e-06
3.5255085669533215e-06
3.0515181013169604e-06
3.2167983452974044e-06
2.7761389333796225e-06
2.9102116321980363e-06
2.5002766974482728e-06
2.572266422024604e-06
2.2238260989235905e-06
2.2368188823652817e-06
1.946891813727159e-06
1.971930177643406e-06
1.66952555007475e-06
1.6455541655925195e-06
1.3917941262401832e-06
1.3523686173487577e-06
1.1137622062219283e-06
1.0299790060059525e-06
8.354968499890086e-07
7.884552311184553e-07
5.570670751906735e-07
4.203918561530943e-07
2.785425305672468e-07
-1.6034093381545815e-05
-1.4709868254210714e-05
-1.4766323637569852e-05
-5.035025312132834e-16
3.148045684038636e-08
-2.7852297436257475e-07
-2.4888411810706057e-07
-5.570320136197523e-07
-5.834902273439801e-07
-8.354426170162694e-07
-9.194751093763767e-07
-1.1136904945201384e-06
-1.3917042884933118e-06
-1.272124898511694e-06
-1.6694179880682991e-06
-1.6031988236705998e-06
-1.9467659165558977e-06
-1.8925314375858024e-06
-2.2236842087502585e-06
-2.25078596642066e-06
-2.5001100684570764e-06
-2.775981758027458e-06
-2.606908306182517e-06
-3.0512383612913482e-06
-2.9438082163976975e-06
-3.3258196409826985e-06
-3.251985536639451e-06
-3.599665821290473e-06
-3.5246684973212773e-06
-3.872717626356903e-06
-3.761091030975775e-06
-4.14491540527586e-06
-4.025199856507037e-06
-4.416201810223841e-06
-4.335420795287818e-06
-4.686510900870638e-06
-4.597241635501107e-06
-4.955809337238405e-06
-4.876876574859792e-06
-5.223938135795749e-06
-5.2077512122337065e-06
-5.491217736283077e-06
-5.451013994350492e-06
-5.756134127896775e-06
-5.719997575381551e-06
-6.019223680347212e-06
-5.9883523494387884e-06
-6.2822310381571304e-06
-6.2079575511360745e-06
-6.543948317906442e-06
-6.474504980628264e-06
-6.804217142520033e-06
-6.749043210985019e-06
-7.062998301880217e-06
-7.013094290799043e-06
-7.3202511088249204e-06
-7.348212514771459e-06
-7.575813342698067e-06
-7.645363995233391e-06
-7.830014129510964e-06
-7.77027433420591e-06
-8.081308742500173e-06
-7.994678471550218e-06
-8.335249702573066e-06
-8.292785849683685e-06
-8.570514023257255e-06
-1.0148657878595535e-05
-9.019107671131538e-06
-9.549343986505155e-06
-8.867501182284155e-06
-8.650186694915636e-06
-8.92171780057262e-06
-8.785530629968276e-06
-9.88451404435622e-06
-9.596202157276492e-06
-1.014751653977645e-05
-9.929136805807948e-06
-9.644456686423871e-06
-9.456898034158825e-06
-1.0080046200976704e-05
-9.821259704779318e-06
-1.0260045198891422e-05
-1.0131162850762303e-05
-1.0506415196826409e-05
-1.0389224549041093e-05
-1.0731785093279681e-05
-1.0613290562439182e-05
-1.0959756617995834e-05
-1.0805034350572816e-05
-1.1183853755955904e-05
-1.1094336275314602e-05
-1.1405761391801854e-05
-1.137943322053751e-05
-1.162491372470738e-05
-1.1841511680175949e-05
-1.162152415217906e-05
-1.2054962325978094e-05
-1.1780210835543042e-05
-1.2265233754060135e-05
-1.2018730942447114e-05
-1.247359445053685e-05
-1.2259015354422295e-05
-1.267964424077908e-05
-1.2410980263789467e-05
-1.2882614727998095e-05
-1.2621769532131558e-05
-1.3082645601229284e-05
-1.2832036502118865e-05
-1.3279631628766962e-05
-1.3052727379869042e-05
-1.3473542525054844e-05
-1.3194055340475252e-05
-1.3664305628347283e-05
-1.3361246751294727e-05
-1.3851954456520658e-05
-1.3555614357533182e-05
-1.4036149907304856e-05
-1.3792743685092782e-05
-1.421876079159427e-05
-1.3949434656241636e-05
-1.4398412546278724e-05
-1.4151119344222625e-05
-1.4573484877879009e-05
-1.427210354200256e-05
-1.4745520867905004e-05
-1.4480408484678176e-05
-1.4914056243138524e-05
-1.4601753648624183e-05
-1.5079171636252586e-05
-1.4796276258193568e-05
-1.5240799765569005e-05
-1.4971025918466772e-05
-1.5398930373065925e-05
-1.5199046630096551e-05
-1.5553486520823464e-05
1.4724797834303511e-05
1.4430940912781043e-05
1.334755873216303e-05
-1.5704614671352544e-05
-1.5378854617016956e-05
-1.5851643225699268e-05
-1.553294165521204e-05
-1.599936326284182e-05
-1.571910638781386e-05
-1.614326767708187e-05
-1.5922152211198175e-05
-1.6279638598169487e-05
-1.5409501662271387e-05
-1.4390486816629363e-05
-1.4321998823672135e-05
-1.6413335379876323e-05
-1.6109813203882465e-05
-1.6543024837808477e-05
-1.6290554164941777e-05
-1.6669042016936624e-05
-1.6384032050016718e-05
-1.679127504710855e-05
-1.655625367605074e-05
-1.690973392606816e-05
-5.3350161112068135e-06
-2.6958104489799e-06
-4.274856611421894e-06
-1.7024397501196318e-05
-1.6709977388817665e-05
-1.7135253899800433e-05
-1.6838789327502808e-05
-1.7242291437237985e-05
-1.6982992420575353e-05
-1.7345493451002055e-05
-1.7080465202799902e-05
-1.744486719125834e-05
-1.754033211165037e-05
-1.7226747895480515e-05
-1.7632137811985988e-05
-1.7374108512774938e-05
-1.772393875949972e-05
-1.740096400773677e-05
-1.7810529129321596e-05
-1.7506935196362186e-05
-1.788955080471182e-05
-1.7653143095917086e-05
-1.7965551683074035e-05
-1.7708901162550473e-05
-1.803729361453703e-05
-1.771004132919803e-05
-1.8105091513922746e-05
-1.7806634208370606e-05
-1.8168842490699152e-05
-1.7931368466842614e-05
-1.822855478838199e-05
-1.7923847469576334e-05
-1.8284205631662322e-05
-1.7984694987897543e-05
-1.8335779219262526e-05
-1.8070217014390726e-05
-1.8383256369903886e-05
2.4142590211603427e-06
2.810785898084412e-06
1.6741797521656452e-06
-1.842661721615971e-05
-1.810045977363859e-05
-1.8465840181181826e-05
-1.8192623349719564e-05
-1.8500902844557046e-05
-1.81896997436529e-05
-1.8531779046513053e-05
-1.8284348217492594e-05
-1.8558449252723968e-05
-1.82443601144807e-05
-1.8580861686468078e-05
-1.8275179468561415e-05
-1.8599077396166373e-05
-1.836062909494182e-05
-1.86127283793098e-05
-1.8328386484392817e-05
-1.8623041268473032e-05
-1.8328252326883066e-05
-1.8625281293555918e-05
-1.8368528810771557e-05
-1.8440863141900506e-05
-1.8094062899000332e-05
-1.8009654019466805e-05
-1.8004967203553287e-05
-2.4611742847606675e-06
-1.785089408356486e-05
-1.785214378992131e-05
4.8504565421278635e-06
-1.779608135685439e-05
3.3405368359102567e-06
1.355692116621702e-06
-1.7764657023327455e-05
1.4618989661285788e-05
1.3400876136862076e-05
1.4181837640471002e-05
-1.7602113931571702e-05
-1.7619663387888122e-05
-1.7588176071890085e-05
-1.3882108267780407e-05
-1.734656646614021e-05
2.8727310730951332e-06
-1.7112004032528666e-05
-1.716127688203892e-05
-1.70405829092141e-05
1.618988543617801e-05
1.4802539367077021e-05
1.6403700350874766e-05
-1.6994020736724922e-05
-1.6805729862472613e-05
-1.666267079835792e-05
-1.6572488644749446e-05
-1.6186083824919256e-05
-1.6290634867885183e-05
1.0952209454988748e-06
-1.619110348543522e-05
-1.592593176912811e-05
-1.568030551437226e-05
-8.808039679702496e-06
-1.4953139070387783e-05
-1.5175246056017308e-05
-1.529796713240864e-05
-1.4599347662591218e-05
-1.4242654047895643e-05
-1.4522499147157276e-05
-1.4249965327937708e-05
3.662753049123951e-06
2.0956730825237866e-06
-1.3865502688476896e-05
-1.3689354213996968e-05
-3.503683966509178e-06
1.3326179550902188e-05
-1.3291991587803448e-05
-1.2991565709011589e-05
-1.2802252045649694e-05
3.774680098318641e-07
-1.2452281881401986e-05
-1.2147278672972416e-05
-1.1977288365805825e-05
-1.3362202073597491e-05
-1.3469229338960741e-05
-1.1632290739459495e-05
-1.13217026555819e-05
7.533886286737768e-06
7.610393901039103e-06
8.49056057880404e-06
-1.0944785634760327e-05
1.2377385738326531e-05
1.0460014886879716e-05
1.1140219802987294e-05
-1.0594866080540303e-05
-1.0222667835583682e-05
-4.762044158720196e-06
4.425136723625132e-06
-9.78496233301322e-06
-9.483539835450085e-06
-9.103853944500809e-06
7.648346107448505e-07
-2.588952213240164e-06
-1.3259240410524796e-06
-1.923679180348285e-06
-8.08431295256483e-06
-1.3597012175550235e-05
-8.355131601970509e-06
1.5488522483038705e-05
1.4647176579070953e-05
-1.1903054338294441e-05
-1.0644932238878729e-05
-7.486641365901409e-06
-7.146643356872729e-06
-6.808335496164023e-06
-6.460551012635104e-06
6.32921614925171e-06
6.4578674492530846e-06
5.459898586526978e-06
-6.089141969049057e-06
-5.7454497072968055e-06
1.5234413962565526e-05
-5.351687822932923e-06
-4.9761228233640564e-06
1.2286470570793373e-05
1.0981830850980784e-05
1.2275700008629218e-05
-4.593509241504456e-06
2.0595518843329696e-06
-4.253300237843635e-06
-3.795396613101394e-06
-1.2490644254797005e-05
-1.1223945283867647e-05
-1.257814562247063e-05
-3.4673612447977734e-06
-5.225509608856506e-06
-4.101365984479551e-06
-3.0407981257047103e-06
-1.4939122781946376e-05
-1.4933721831430256e-05
-2.6217969260381467e-06
-2.3228655900782817e-06
-1.919117702000683e-06
1.0543319599999996e-05
1.0532143776850267e-05
-1.5662642940893237e-05
-1.4350362635637078e-06
-1.5380110907179652e-06
-9.574447211506214e-07
-5.347963385091183e-07
-1.8211168498912347e-07
1.243767860972427e-07
4.30783266742674e-07
9.950515152076885e-06
1.5065821068766416e-06
1.0129332481974942e-06
5.672515852399223e-07
-6.985489860344427e-08
1.1001867330709396e-06
1.990508501256641e-06
1.3002972021883292e-05
2.434621215312298e-06
2.87330468354485e-06
-1.604886641595976e-05
-1.5059200848729071e-05
3.278114029252608e-06
-1.5937301506860216e-05
3.6256905970211665e-06
4.150645320706511e-06
-3.9126908840587055e-06
-4.131396208720692e-06
-3.268676592444746e-06
4.496384714935282e-06
4.864323348053583e-06
5.2488604174474855e-06
-6.854987646336318e-06
-6.3758054574859434e-06
5.669967578883643e-06
-3.351419806556337e-06
6.011281319680086e-06
6.443966910519482e-06
6.820778699420246e-06
7.264761319655282e-06
-1.9540555890614148e-06
7.68560233428568e-06
5.72930666630199e-06
8.186888375410808e-06
8.63105434903972e-06
9.050647906910656e-06
9.568953562694814e-06
1.6187614319294418e-05
1.0550144100271294e-05
1.0201018859538745e-05
1.0731835056046038e-05
1.1013149324395078e-05
1.1308487835201384e-05
1.1660891231739066e-05
-4.150093082861278e-06
1.185214385165421e-05
1.2154473342790795e-05
1.2411241218941498e-05
-2.7175991202669643e-06
1.2686377849111781e-05
-1.3839103908902965e-05
-1.3234220668571571e-05
-1.4111711886687678e-05
1.304750035807914e-05
1.3351812846016607e-05
1.364943701737911e-05
1.37838815320883e-05
3.9547712315228e-06
4.473659916502881e-06
3.5141325774589397e-06
1.4006501398799022e-05
1.3389189855503743e-05
1.4306694597171062e-05
-1.6263950848431604e-05
-1.556126906203149e-05
-1.5400139392461005e-05
1.4478343254712602e-05
1.475870677553917e-05
5.5996274929804516e-06
1.4984968392861915e-05
-5.506716156005872e-07
1.5217597910004561e-05
6.521408330706569e-06
1.5423159580977814e-05
1.5467390823358122e-05
1.5850936927698334e-05
8.912353301228151e-06
9.178830080374536e-06
8.070625129838403e-06
1.5995203573094886e-05
1.7941467732691374e-05
1.6543175653806042e-05
1.645487838679009e-05
-1.5790974173060887e-05
1.682005848551043e-05
-7.649120820388758e-06
-7.137527288642737e-06
1.6872773428967593e-05
1.7027514943804856e-05
1.7050540422654684e-05
1.7212146941900004e-05
-1.538951305373635e-05
1.7397274474794563e-05
1.7485007501362378e-05
1.137629568335112e-05
1.7603099028752847e-05
-1.334969946535092e-05
-1.3425980369273973e-05
1.7702082819787508e-05
1.7765689596744034e-05
4.28976597478018e-06
1.7869371658612965e-05
-1.2800953618126208e-05
1.7890169536545223e-05
1.8045352505023077e-05
1.7968914321344156e-05
1.802940834412734e-05
4.3395889786339054e-06
1.7937528866740763e-05
1.7938669986872175e-05
3.1038551271830138e-06
-1.608600475825298e-05
1.7949456000415732e-05
4.9834768511899715e-06
4.976039760275354e-06
1.7916515182177063e-05
1.4617905807954313e-05
1.7947388835551606e-05
1.797278185148474e-05
6.361060930966464e-06
6.804639035421435e-06
8.240680653923922e-06
9.068898848943827e-06
1.775982919343502e-05
1.7707149519146442e-05
2.403120416146122e-06
2.413427468291081e-06
3.943631845493974e-06
1.763440970777709e-05
5.4908986281177e-06
1.7458659915387663e-05
6.029738995146585e-06
1.711450409565139e-05
1.7283335229268573e-05
1.706380092019698e-05
1.6918643010806923e-05
1.6873894597026763e-05
1.668575341730679e-05
-6.19027661529432e-06
1.6486156846191336e-05
1.6424693160481234e-05
-1.0777401191987721e-05
-9.20110303686816e-06
-1.1422755894409786e-05
1.619730255688815e-05
1.5937494747250377e-05
1.5831527579007243e-05
-7.553423557077224e-06
-6.958816515357369e-06
1.5298928730660832e-05
1.531478388488887e-05
1.5180663886916428e-05
1.487196103157778e-05
7.586076726393259e-06
1.4367586546715894e-05
-1.7575759634453637e-05
-1.6775365225344713e-05
-1.7024726276290788e-05
1.4061012460476066e-05
1.3741474832791273e-05
1.3611758304073453e-05
1.3326625697167468e-05
1.315841096149455e-05
1.2915680255850514e-05
-9.79329629849322e-06
1.2625497269090495e-05
1.2220665389304448e-05
1.2074594611913086e-05
5.196897694499969e-06
1.1776693350475646e-05
1.1524600078338655e-05
1.0730089829079629e-05
1.0145310803052855e-05
9.55006078976757e-06
1.1185935698849005e-05
1.0779873536477991e-05
1.556871934713887e-05
1.0389259031313138e-05
9.951467121567498e-06
-8.637089024891856e-06
-9.816632699580638e-06
-1.0788491598800832e-05
8.492670684530583e-06
9.597547378882929e-06
9.184423423150228e-06
7.898332805115853e-06
8.969577422598615e-06
8.630967549534817e-06
8.326688839950339e-06
7.990889483658103e-06
-2.4234537289529663e-06
6.861574047492443e-06
7.2240555261076535e-06
6.106387679264659e-07
1.2244074579489898e-06
6.579201057489593e-06
6.305741247351524e-06
5.5756078955852955e-06
5.112337292336194e-06
9.266331932733555e-06
7.166680757063745e-06
8.861285961593244e-06
4.3927663818523434e-06
3.843078420392408e-06
3.591477366581652e-06
3.207115808439027e-06
-1.6420561666202933e-05
2.6596975703700547e-06
2.125004862992437e-06
1.7727481113132808e-06
-1.638992050858529e-05
1.313305442919482e-06
8.884898952789058e-07
5.427627636084745e-07
-1.3226387030320868e-07
1.3718720828542475e-05
5.574783869598966e-06
6.080527350719711e-06
7.405725747044794e-06
-4.13697857114275e-07
-5.031026018648169e-07
-8.453916961782944e-07
-1.1342778471343935e-06
-1.454792980620224e-06
-1.796480424887318e-06
-2.103570117558561e-06
-1.1389090118358445e-05
-3.4524208825569626e-06
-3.1384179243683366e-06
-2.811857573741655e-06
-3.7717637089631244e-06
-1.9007373840800937e-06
-4.1612113738142305e-06
-4.6521297954193885e-06
-3.1153201963424826e-06
-3.6411810408796134e-06
-5.1537789259834664e-06
-5.616646416858489e-06
-5.981034058998282e-06
-6.309202228634895e-06
9.002851375561833e-06
-6.730314394598445e-06
-7.177955529781973e-06
6.416670806593312e-06
-7.69185984714613e-06
-8.193136149217957e-06
-8.688842425255977e-06
1.5787449292584128e-05
1.5797235516296594e-05
-9.15787031454212e-06
-9.562579064138868e-06
-9.804323938450172e-06
-9.391797762646025e-06
-9.617739518529656e-06
-7.408857497295713e-06
-6.1347081849998436e-06
-9.981824855331675e-06
-1.0412911917775055e-05
7.990394466537478e-06
-1.076027361627525e-05
-1.1052991597263203e-05
-1.6844262992570097e-05
-1.2024940407805778e-05
-1.1604522564294744e-05
-1.2058452117626688e-05
-1.2199712059203621e-05
-1.2507827952112383e-05
-1.2827634524204319e-05
3.289758843405159e-06
2.542704407744312e-06
-1.2966314116385747e-05
-1.3183236860832889e-05
-1.3591119160685692e-05
-1.4356542137598942e-05
-1.2450418557551319e-05
-1.389676169586985e-05
-2.571214485757106e-07
-1.4220124701254347e-05
-1.6739095630133468e-05
-1.574117743130672e-05
-1.4423800224666559e-05
-1.4658758730673764e-05
-1.4821882182895274e-05
1.1548498926424664e-05
1.2355394503384995e-05
1.1293867900463586e-05
-1.506887155685878e-05
-1.0159211527781052e-05
-9.456833018716102e-06
-1.5146483100852325e-05
-1.5404954695778128e-05
-1.554526364929576e-05
-3.7887164531257968e-06
-2.959219434946521e-06
-1.574946056285595e-05
-9.101602250863966e-06
-1.1330787807667265e-05
-1.599805864332442e-05
-6.37089566572776e-06
-1.6186682044303218e-05
-2.952663044350996e-06
-1.6363988644801275e-05
-1.652944642192758e-05
-1.6625890546699793e-05
-1.1451968712428677e-05
-1.7159839693517138e-05
-1.7050659471214122e-05
-1.589868799901153e-05
-1.5237278405392844e-05
-1.7351661392318473e-05
-9.664315836181413e-06
-8.333554469310348e-06
1.052325648756811e-06
5.511446461186259e-07
1.1514717329055202e-06
-1.7426298769112707e-05
-1.762762230599117e-05
-1.7602349360461335e-05
-1.772433055022603e-05
4.49647902166535e-06
-1.7669338287436607e-05
3.0344886213246055e-06
-1.7818528514981235e-05
8.97279039296555e-06
-1.7948853819147462e-05
-3.1934279741919193e-06
-2.670389278431042e-06
-1.7850815572108797e-05
-1.801460883091761e-05
1.3324137587841802e-05
1.2583046296166455e-05
-1.7935002136932867e-05
-1.8013845648574347e-05
-1.547249045446973e-05
-8.482668803825173e-06
1.6801700454999044e-05
1.5752427792751192e-05
1.6160583718037127e-05
-1.8158635321641112e-05
8.377212176670344e-06
-1.7474980194647643e-05
-1.734104537690317e-05
-1.7385123019884614e-05
7.120383907691526e-06
7.122713327349762e-06
-1.7094614571685537e-05
1.4758843795137413e-05
1.4345869205470194e-05
1.5183188685804282e-05
-1.7269405330303684e-05
-1.7139118215222187e-05
-1.1292429426131174e-05
-1.033622319161193e-05
-1.0334579422458104e-05
1.5441306635101513e-05
1.5399357766679488e-05
1.4132578766316463e-05
-8.434350619475297e-07
-1.2299212237008015e-06
-2.5146586090402406e-07
-7.5040715135154265e-06
-1.687760661452622e-05
-1.6716816676906715e-05
-1.1659645293605818e-05
-1.105431347205403e-05
-1.6634603509867674e-05
-5.314758878213764e-06
-1.6332340822308763e-05
-1.6179124524117233e-05
1.2613885124944743e-05
1.1940009243318336e-05
2.4647542444043305e-06
3.5992624170967925e-06
-1.580719256645388e-05
1.2340375996546034e-05
1.169818618878707e-05
1.1351274053215897e-05
-1.6771285224734763e-05
-1.681670413181983e-05
-1.630800128093439e-05
-7.466168121948212e-06
6.726874262241327e-06
1.612667172848139e-05
1.5505394409282565e-05
-4.696933561226494e-06
-4.861162625642149e-06
-1.4400152713202548e-05
-1.4739845379128744e-05
-1.3961380932672649e-05
7.444451842905741e-07
-6.041337641561181e-07
9.695207750931504e-07
7.993218136702282e-06
-1.3311522641343213e-05
5.200584728366724e-06
1.6803567237055285e-05
1.7037198528252902e-05
-1.0644188601639665e-05
-1.0918397441573912e-05
-1.0334216437272247e-05
-1.2808125242914496e-05
-1.167089847969276e-05
-7.893457270151933e-06
7.358112116775842e-06
-1.1182633194159813e-05
-1.0787098114601955e-05
-5.483360156853827e-06
-1.0273478169645648e-05
1.4491949751498854e-05
-9.735361036008836e-06
-4.175524288361037e-06
-9.234235652767938e-06
9.74113583890472e-06
1.012093514230947e-06
-6.866233359688765e-06
-6.446590370434137e-06
1.590275157757358e-05
-6.122382790971684e-06
1.0342796558414666e-05
-5.669375009394224e-06
1.6678874467881836e-05
1.009134064471842e-05
-5.177623039512625e-06
-4.710379219054909e-06
9.531104539087728e-06
1.0051237067646032e-05
-4.14979592050477e-06
1.3538279897233928e-05
1.3472538495118861e-05
1.1975013060607246e-05
-6.5883118161101115e-06
-7.094157072357285e-06
-6.287953888260486e-06
-3.272076564430173e-06
1.3148782940407226e-05
-5.581655230264591e-06
-2.69825700659638e-06
-2.204103876208936e-06
-9.306243368785513e-06
-8.496838393603395e-06
-8.340396036202057e-06
1.2920975621994698e-05
1.3422088886036858e-05
-1.7012319321283125e-06
-1.2015982694443442e-06
1.1431728440845852e-05
1.2060491799803936e-05
1.1256562283803713e-05
-7.204993052389798e-07
-2.515978374373723e-07
1.2958098443974848e-07
-1.5756919840915188e-05
-1.6514765111323833e-05
1.6086933699420712e-05
1.63170179886179e-05
-8.6042400191647e-06
1.6394602084016111e-06
2.211649803865396e-06
1.858145902369562e-06
2.858827575762837e-06
-5.9516751011156474e-06
-7.438235716909432e-06
-4.511453555145663e-06
-5.015985264790138e-06
2.0815715389483055e-06
-1.4317685483110252e-05
-1.3966784351623733e-05
-9.40692618972593e-06
4.1548220483157366e-06
4.7878130255861776e-06
-7.907314150045667e-06
5.3542461162777255e-06
1.3730888138846862e-05
6.463791370138575e-06
1.2223004415417648e-05
-1.0730994099883865e-05
7.133578616898133e-06
-1.0391559815252375e-05
-9.54821002969838e-06
-1.2886197961893533e-05
7.639531381858396e-06
8.043237720021184e-06
8.619144851478412e-06
3.440660628335899e-06
1.4433511890710447e-05
9.201009646340413e-06
5.097417185178083e-06
1.0167255836457199e-05
1.2781989055979837e-05
1.0991513854845866e-05
1.1400027306812831e-05
4.268705672737692e-06
4.1985518875971154e-06
1.1851739913332114e-05
1.2160541165266447e-05
1.2587630829797477e-05
-3.7239890006473273e-06
1.288730936276518e-05
1.3354215525612283e-05
1.4775455784150495e-05
1.5407052176874603e-05
1.4549199941187993e-05
1.355341590890725e-05
-2.1407632544315525e-06
1.3993452508871553e-05
7.155379906133962e-06
7.316063879824573e-06
1.4191736686828219e-05
1.4504329381572751e-05
1.093775566288394e-05
1.48281775944992e-05
5.7677056678591305e-06
1.057341856497202e-05
1.756540188668747e-05
1.6374673560283472e-05
-1.974537860746429e-06
-2.43764918193999e-06
1.6549773202980097e-05
1.672201771133901e-05
1.7344741544510457e-05
1.7368863531411047e-05
1.695272997592198e-05
-9.50741248241204e-07
-4.4809680777132007e-07
-8.966023008792957e-07
1.419603905630263e-07
-8.596047004503078e-06
-9.207092422530851e-06
1.7039358206912246e-05
1.7186976261482626e-05
-6.356167360499523e-06
1.5339069041819564e-05
1.698752121936709e-05
1.1510578668473854e-05
-1.6745094024556922e-05
-8.392833184095082e-07
1.7593010425933973e-05
1.7557690724680965e-05
1.1181681853121015e-05
-1.0652583448164005e-05
1.7448539454973997e-05
1.7499683977192243e-05
-7.84809153818644e-06
1.4097872626845653e-05
1.6221539975420435e-05
1.5345489138418913e-05
7.895525640625457e-06
1.73109363710076e-05
1.1070052079298118e-05
1.7311151628951447e-05
1.4396356804166314e-05
1.3808564713593666e-05
-1.6539608183732856e-05
1.7053889383364855e-05
1.5263106131976376e-05
-1.8452340925790103e-06
1.4429714079753812e-05
1.680146178333347e-05
-1.1709708891785273e-05
1.6491999720293187e-05
1.640074082896519e-05
9.78028712577301e-07
1.6083464495340223e-05
1.599690788278454e-05
1.5922601777180127e-05
1.0124131088753774e-05
1.5696785938399156e-05
1.5384106186770667e-05
-1.3475707457868028e-05
8.10449838166347e-06
-1.3258508924263636e-05
1.2607142503841504e-05
1.4858022021500369e-05
1.3836559700552262e-05
1.3345797071822467e-05
1.283691361134576e-06
1.3125746291451604e-05
1.5694329542748778e-05
1.2878614711017503e-05
1.2472555990146101e-05
1.575952696877449e-05
-1.2080582017924606e-05
1.162582231702683e-05
1.1294456393664354e-05
-3.972974357545345e-06
-5.527121265153935e-06
1.078969280292258e-05
1.0323429729238335e-05
6.878185767728572e-06
1.0011967319498781e-05
9.595708350740554e-06
-1.1885029579936448e-06
-1.6410874093879915e-06
-1.4181200360788995e-06
9.296937741652908e-06
8.872149139347144e-06
1.4579626035155895e-05
-1.6281765564026522e-05
-7.270479394411322e-06
8.681016718936708e-06
7.33433354103062e-06
8.686906371887604e-06
6.099155492647179e-06
-7.158341434025886e-06
-6.527689548560697e-06
8.177743423517428e-06
-7.76855229156791e-06
5.518579865793642e-06
4.8882089707449335e-06
4.196294303583492e-06
9.177303175761323e-06
3.588209884626339e-06
2.91290930781985e-06
2.0647046828324065e-06
2.2210755971877373e-06
1.5361602532222173e-06
-1.3954011447007561e-05
-1.4460024447103349e-05
8.625223687231427e-07
3.6650331964824107e-07
-6.590567641903272e-06
-1.5367705094357663e-05
-7.33700283380083e-07
-3.6780473444481516e-06
-1.3026170935072104e-05
5.393616980541149e-07
1.054154445977102e-05
1.0261549405697962e-05
-4.407073932305988e-06
-4.84640145717223e-06
-5.342517890417184e-06
-6.002136105075705e-06
-1.2950689274645483e-05
-6.565900176094469e-06
-7.203268187899143e-06
-1.6210171091361875e-05
-7.759263934988533e-06
-8.035661751673707e-06
-8.487196215250957e-06
-8.97190642229287e-06
-9.318007178291284e-06
-1.594658219923579e-05
-9.76244436576714e-06
-1.0214906294986597e-05
-7.695915802989084e-06
-1.2356286765241156e-05
-5.821140102260483e-06
-1.2475750845981944e-05
1.025225303567067e-05
-1.2649822593845159e-05
-1.3308226190259885e-05
1.3046795107387252e-05
-1.6529373802472445e-05
-1.7321972069104947e-05
8.142626753879911e-06
-1.3678189663468477e-05
-1.397264905537672e-05
-1.430661904827713e-05
-1.6854034366312213e-05
-1.4644311746851584e-05
-1.4994240406808068e-05
-1.5343079596210826e-05
-1.5566105517113476e-05
-1.5659444496792435e-05
-1.59422656266289e-05
-1.6098246112693966e-05
1.4308187535754356e-05
-1.6542774048588618e-05
-1.692893729626823e-05
5.223820345717578e-06
-1.713216652648438e-05
-2.418688930864794e-08
-1.5432006341738282e-05
-1.721618127818397e-05
-1.7156789139491925e-05
-1.7445642897956866e-05
-1.7753549813858898e-05
-1.749834379144235e-05
1.305387958822026e-05
-1.5454250622586352e-05
-1.4992468503963077e-05
-1.1966961758894338e-05
-1.2494873601087179e-05
-1.4861708964020065e-05
-5.0324901516497675e-06
1.741160094837552e-05
1.5012988677477713e-05
-1.3948802636922396e-05
1.751196972412485e-05
-1.3783663584316636e-05
1.7367684123067517e-05
1.3172373404752158e-05
1.2259896326526082e-05
-2.1421878137737914e-06
-1.1945694678967621e-05
-5.491021270264422e-06
4.866018960096931e-06
-3.3733342334372714e-06
1.6960503208573433e-05
-1.693863509592568e-06
5.798254300743763e-06
6.273794753225978e-06
1.695217084952574e-06
3.3287322409886912e-06
1.0864417226674967e-05
1.6795977193297015e-05
1.6400013582952463e-05
1.633628895956999e-05
-1.3822041210449154e-05
9.440855039390324e-06
8.965810641046971e-06
-9.801314138041416e-06
-9.21971282950225e-06
-1.6660808799524225e-05
-1.6790589710124255e-05
1.6775510004252884e-05
1.6951941558850815e-05
-7.4077404228504504e-06
-5.149801442048876e-06
-9.66146544250009e-06
-8.448700253407798e-06
1.3980836885067913e-05
1.6638760861486963e-05


==> output_bu_20240409/example9/nPred5/stepSize-1.0/gfsetFinal.txt <==
3414
-1.003795385059593e-06
0.009841461905063348
0.0048753197223825725
0.019691511056539227
0.015476199613195003
0.029561735007030226
0.026327104217471073
0.03945867845994832
0.0363079457815988
0.04939886351140594
0.0468708346572476
0.059374935189611205
0.05782136221358678
0.069424354152089
0.070258822209791
0.07952887021987512
0.08374816095885847
0.08971116030452665
0.09271146972188123
0.09998282958755007
0.1088681874239296
0.11034352198576951
0.11627453273626477
0.12082106368828166
0.13062032055547787
0.13140040194785527
0.13942321570387325
0.1421183802028993
0.15586301403943043
0.15296909292415675
0.16912155523776798
0.1639584059971462
0.17915414085261352
0.17511170611345692
0.18628576985046535
0.18643290730360476
0.20335609510801653
0.19792897277517657
0.2134269764939752
0.20961678455939745
0.2337520872817091
0.22150263590139374
0.2464727619558391
0.2336185391279347
0.2618221346591376
0.24590367435520494
0.2754159660127787
0.25848339650951996
3.5037140215668803
4.012873630209463
3.374831664387512
0.2712893825093524
0.2971171275457489
0.28435203573547285
0.31847281971056607
0.29768078851582275
0.3323995714291977
0.3113123079705345
0.3394135379275502
0.32522706496415116
0.3698930122492044
0.33945404510910493
0.36926363720638483
0.35402423145583967
0.3882544951069063
0.3689175485870424
0.39628328879741587
0.3841762432847534
0.4223848642059427
0.39983452753167664
0.44752282050429804
0.4157814900520432
0.46683157146383136
0.4322564165853525
0.4490860662866578
0.4991078858213837
0.4663550445406464
0.517593501075999
0.4840805723405126
0.5335509050155861
0.5022868091369621
0.5396903987270775
0.5209852216703912
0.5572856931761325
0.5402225783781534
0.5966557709746717
0.5599587079873951
0.6265869909985669
0.5802630172467987
0.6261264273401085
0.6011739647905164
0.6428257890218331
0.6226795144850659
0.684830825452027
0.6448109477642439
0.7095842291579918
0.667633457276221
0.7184436578275981
0.6910207243537785
0.7587278514664813
0.7153611047052566
2.0420300665792146
2.4152987894943716
2.657256406796797
0.7402706354818737
0.8069278602510992
0.7660267280620191
0.8303996389908574
0.7926077045644498
0.8434102332176084
0.8200670736665073
0.8903354664728121
0.8484136993162946
0.9301611472910741
0.8777120889935879
0.9527843272804615
0.9080449228944518
0.9627256199784031
0.9394035850924763
1.0158496008878266
0.9718775057453628
1.0490577912256531
1.005550237028572
1.0649241665156943
1.0404294537213064
1.1142816880114457
1.076673950907277
1.1336042950360437
1.1142708568419613
1.1894907830255583
1.1533353702806706
1.2402251722500803
1.1940412644473886
1.2662473715079574
1.2360269546799658
1.3262693470543019
1.280557978038914
1.072058624513522
0.12663614950513602
-0.09286941720051291
1.3263081006984678
1.4087964436819815
1.3744192307550434
1.4638800290144907
1.4245700219028818
1.5290063553405049
1.476689183248725
1.5568898106390299
1.5322483901163308
1.5897986467371577
1.6598209991781763
1.6509679679946203
1.728014137476142
1.7138457527916904
1.859524673132951
1.7820567738857283
1.4670559438454474
1.7384048818766158
1.3421072265462253
1.8529574567027125
1.9038776638203263
1.9283073263184152
1.984609936462849
2.007864480776857
2.081430202697183
2.092293301846868
2.1594144718018113
2.1818669142352434
2.2254010063557903
2.2771588686856834
2.3298835801972966
2.3789881097271675
2.4231629608302327
2.4878211482162267
2.5066168920411553
2.6061506924195457
2.637601188133745
2.7330168595150437
2.768297313390803
2.871664703494064
2.94879346988067
3.0270768291231254
-2.5043537815772217
-2.6814698514628077
-3.0046769928335597
3.197352085259347
3.1814570696363003
3.384840288729675
3.3794973270722157
3.5979424102697863
3.654263347363621
3.861508950665625
-1.2461977040730186
-1.1690095439651877
-1.6304757116637802
4.101196494529777
3.9985556965460587
4.3898152758263675
4.2369407609016125
4.7457097084862365
4.522014388599606
5.1707671168919696
4.870653215681013
5.664645408987492
5.313597612129411
6.261925246831564
5.812098143651129
6.824369189967109
6.430715733834871
6.994694566498474
-1.6473306573006532
6.992968751014927
6.806860379468707
7.001328281348485
6.905121082094029
6.999995571163759
6.899578076040736
7.00021636688099
6.899480969828474
6.999958208636345
6.919331495761563
7.000191746200926
6.918161402335283
7.000057199726559
6.906913562186834
7.001191066072748
6.993734492758314
6.894768399087975
6.991285425475943
6.853090547835182
6.8295210634735195
6.6739520620590005
6.2586634333244575
6.114486972268039
5.666763370950129
5.6929107879488665
5.172029842975681
5.20938256808432
4.743525307896372
4.794002234766394
4.390986847981598
4.497542145861385
4.105045729856979
4.227956249198911
3.8534772114023097
3.9971927635830315
3.6036694483968135
3.7813280532346747
3.385749582545258
3.5559020118524756
3.1957938200705356
3.3288767650361337
3.0262253683144147
3.1829693648320365
2.8728143215605044
3.0248965306670477
2.733311576929756
2.8696440777288346
2.6055521360515543
2.7238771169397746
2.4880126483301783
2.632455234736753
2.378925295559736
2.51177707313847
2.277189213993162
2.43548308925611
2.1819263461120886
2.3295495706254634
2.092272333090401
2.220319008999237
2.007871226719121
2.1190057626946137
1.928264032750422
2.05681195269544
1.8530045454931285
1.96707604972899
1.7818509748380684
1.9143425801534824
1.7144605032728837
1.8330404146480197
1.6505044814342176
1.783124289617058
1.59005335418987
1.7025700054403448
1.5316369006195596
1.6298099723307657
1.4772202803352326
-1.0685258132036675
1.424555341146236
1.5667294166302312
1.3742802374349505
1.4841732459550692
1.3265564771341345
1.4513691261071349
1.2800785600214852
1.3667585333642993
1.2363657088736222
1.1940155054673103
1.3090679565472614
1.1533303525819854
1.260084028920534
1.1142437163598324
1.2019445063836038
1.0766495357964545
1.1868630141854302
1.0404509936573256
1.1592664485466637
1.0055598793180023
1.1223181298927072
0.9718914441780576
1.068997663278375
0.939392306163038
1.0178926490224733
0.9080333813496035
1.0045440304489577
0.8777359203860104
0.9719667313837419
0.8484082802294777
0.9350829240535673
0.8200516570981097
0.8960396624142853
0.7926081193469373
0.883499672236983
0.7660269386413391
0.8452073853425542
0.7402801049821883
0.8354754487890429
0.715317509123528
0.8022489077192918
0.6910942476186803
0.7649276658044493
0.6676055896666869
0.7282178622994844
0.6448105634170777
0.7187423356772271
0.622711364187967
0.6990736938238215
0.601107433107521
0.6627542357209352
0.5802974190525793
0.058586110079034845
0.25390125713459527
0.3732331197768159
0.5599704849487063
0.6353775464159213
0.5402008637017827
0.6109914313708094
0.520989765691134
0.5783186471414045
0.5023174139348275
0.5720567405898012
0.48403217464531634
0.5404133459026227
0.46638437864111276
-1.3298835357018415
-1.1434146146060313
0.44909391678112087
0.5160699965786918
0.43219882919392966
0.48430106212385654
0.41585250089448084
-0.752165874770883
0.3997959655050146
0.47088525594599684
0.3841869209475743
0.4353987925110412
0.36893113523729304
0.42789069629917703
0.3539861060886811
0.40193399408821084
0.3394926829224894
0.3252112897324607
0.3811692923943445
0.3113123624786033
0.3543571407498644
0.29768592691192797
0.3482388755052487
0.2843467970311235
0.3312180994286479
0.2712824820119018
0.3068764041368318
0.25848282359099056
0.3002473200765324
0.24592553043177312
0.2874570545730658
0.23360305728447509
0.27242234511311325
0.22150229657378848
0.26016336342182317
0.2096175195246943
0.23929486457881047
0.19793356142909996
0.23163425176126198
0.18642653406934626
0.2164583104838292
0.17511357698265562
0.19952558313735536
0.1639623626096902
0.19474930430768037
0.15296481113993599
0.17741446340122807
0.14211661678070464
0.16925165970824946
0.13140461315083543
0.15267939520483578
0.1208178998680768
0.1452428036477147
0.11034614758880835
0.1304273824773643
0.09998241202808776
0.12306275618288552
0.08971140607193355
0.10815590698198004
0.07953210498743606
0.09975487870321402
0.06941141363366934
0.08696567270963051
0.059393829863633466
0.07296498837808078
0.04938436139541692
0.0642149391022107
0.03945579691354048
0.048450379926778434
0.029579614155747804
0.8039316658900812
0.8587727742133971
0.6773094605692066
0.01968787321446846
0.03234767246151664
0.009829463326372816
0.018166664662869213
2.8156463704332386e-07
0.0017129090429579732
-0.00982410394466938
-1.318913080020033
-0.019697920286520974
-0.012959491929705781
-0.02953001283396817
-0.02541449906431313
-0.03946426812259646
-0.038810231442398854
-0.04937136712950943
-0.0551695148211107
-0.059342218337628
-0.06940399823706618
-0.07150453253467426
-0.07948700908066539
-0.08136866879581348
-0.08967816758033435
-0.09389329149010449
-0.09993283277008434
-0.1029645874836912
-0.11030202907709256
-0.11740084135777508
-0.12076629853614652
-0.13176011047566774
-0.13134513280546173
-0.13993769397225203
-0.1420550773703281
-0.1554359803809297
-0.15289598272179708
-0.16346586649479974
-0.163889349377717
-0.18157467011009995
-0.17502700432415177
-0.18885483306702247
-0.18635095374986163
-0.2080748649960926
-0.19783748743940743
-0.22064185533644515
-0.20951578042350516
-0.22665895727608557
-0.22139515561780398
-0.24636703452301897
-0.23349946760719817
-0.2635670282010528
-0.24580289110257436
-0.2804641099361293
-0.25834869046223585
-0.28325469348444837
-0.27115157686567287
-0.30354752951487357
-0.28419955509704403
-0.31298036782665245
-0.297540000002561
-0.33576252721676647
-0.31114295817766296
-0.3502742192847797
-0.3250532026708862
-0.35351975521617734
-0.3392829642200285
-0.37633019765318465
-0.3538235838259897
-0.38535255113341266
-0.36872774997293584
-0.41231816037514124
-0.3839661227966003
-0.4300372333001323
-0.39957214936823715
-0.4364952647085876
-0.415618915294566
-0.4732454649544801
-0.4319457178328792
-0.49206874999758315
-0.44883182044067965
-2.4098365710522045
-0.4660779178511169
-0.5148350532538485
-0.48377824514901246
-0.5198966195536302
-0.5020169428900922
-0.5519637125219586
-0.5206075625888554
-0.5808385981262378
-0.5398982417040133
-0.5595947688737943
-0.6169361269881565
-0.5798874716655346
-0.6231234773071691
-0.6007740859301427
-0.6381912748470557
-0.6222557872543373
-0.6728359475526703
-0.6443761911797645
-0.6990436743010119
-0.6671378597642409
-0.727402195317905
-0.6906087382411459
-0.7372107552922439
-0.7147981253293767
-0.7747416835505573
-0.7397351967398196
-0.7988862923229393
-0.7654501189758427
-0.8225675601002047
-0.7920095520225294
-0.837887842517153
-0.8194325416592618
-0.8825682768117595
-0.8477589645606153
-0.9212880311862507
-0.8770075257740082
-0.9588698233079531
-0.9073028869952833
-0.9607549577955783
-0.9386365739470554
-1.0094129500220463
-0.9710575592062936
-1.0439516353345781
-1.0046991446381128
-1.0579321861572368
-1.0395185823532498
-1.1080413921916732
-1.0757087721917706
-1.1297978069798904
-1.1132398427639194
-1.1856324575501014
-1.152283728661526
-1.2095969938012823
-1.1928345980428192
-1.2702206531427664
-1.235097972292235
-1.29391300598857
-1.2790806840357807
-1.3503371502638217
-1.3250261060150723
-1.3791424867670978
-1.3729047523132094
-1.4487682068236403
-1.4230206730930914
-1.4816407498069941
-1.4756336567160004
-1.5553911622143641
-1.5299370112958013
-1.6233525157487083
-1.5882790046756752
-1.895820207378221
-1.6485861759591889
-1.7120216308736553
-1.7124257203558606
-1.7805189936022694
-1.7798471597077719
-1.854039873116411
-1.8501421851545745
-1.9409949672896556
-1.9260184188877183
-2.005126914268256
-2.0645111203242292
-2.089418923836279
-2.1292197698810624
-2.1786785539230253
-2.230890605885365
-2.2737972981301473
-2.2963833696934954
-2.375335673943812
-2.4031724187773307
-2.484025573876563
-2.524489502657046
-2.6013037731418955
-2.621424482378837
-2.7281423968328795
-2.7537605850803475
-2.8684170704990244
-2.898277087966156
-3.0258165989528725
-3.018528572185712
-3.1979696244040947
-3.1817598213680434
-3.3872692398879525
-3.3724680367513282
-3.6043446720359604
-3.572668191325789
-3.8543632729405464
-3.786101579382669
-4.1066055572581615
-3.994708485777295
-4.3928559429894625
-4.2278277650641884
-4.744518319532812
-4.523525890939516
-5.173652448885014
-4.818842611094895
-5.668180621577602
-5.249244773192519
-6.260974483345982
-5.765200585614867
-6.829563112544229
-6.1603667616623925
-6.991933731833679
-6.644986654204876
-6.993600811972179
-6.856432371678235
-7.001198055340555
-6.910306178400316
-7.000023133836956
-6.91468385942693
-7.000260420978458
0.023849753742066503
0.11938939061168934
-0.12972758776201498
-6.999936455788062
-6.901347056021261
-7.00021987276179
-6.909411675313696
-7.000042294715261
-6.878797541616771
-7.001137818536487
-6.901358653793291
-6.993798582184958
-6.99153580692061
-6.860231798699227
-6.832559598817761
-6.617302369604186
-6.2616085981009535
-6.094354250218431
-5.662131842220388
-5.4421936700220455
-5.17304067234969
-4.7469210673398825
-4.907181536056419
-4.3921012007685585
-4.533389676788211
-4.10833460888379
-4.207696120927437
-3.855284825914677
-3.95875659433597
-3.603791818013705
-3.747407679666386
-3.387732717619592
-3.5596793157814095
-3.1971921818831746
-3.3526838996012196
-3.027220186224749
-3.162527625821324
-2.8740386590848472
-3.028750773497136
-2.734353241974881
-2.8769461539513337
-2.6066934387797733
-2.733147023121798
-2.4890814688238576
-2.62181331977313
-2.3799418434549215
-2.5054646755283643
-2.2781719626987997
-2.398576941580859
-2.182835195742015
-2.320719482018767
-2.0932701042327917
-2.2333639704094006
-2.00879482774265
-2.1317432568526624
-1.9291917608365916
-2.0739159641913885
-1.8539725528404472
-1.9931005542790536
-1.7826384636555788
-1.8905897614753064
-1.7156150473345857
-1.847312738157103
-1.6509154885969706
-1.7474271800856396
-1.5908491348036216
1.678809908072476
2.0401407660286077
1.9955587300354618
-1.532889513941832
-1.6784076651258037
-1.4780071537887676
-1.5899542035574628
-1.4249098835710268
-1.5557247423267495
-1.3732876140698842
-1.4943139688816365
-1.324721691983311
-1.4430240157310537
-1.2790576178538509
-1.378263265873875
-1.2350515313182466
-1.3502825519820345
-1.1927916495670323
-1.3011026990555887
-1.1521640913274014
-1.243225451612948
-1.1133372622609772
-1.2113859258359496
-1.0754722375119403
-1.1520518121018808
-1.0395266567496892
-1.1132210616896434
-1.0046732575399036
-0.970996065294033
-1.0662489431279296
-0.9386143458348414
-1.0591807479439939
-0.9072637690639898
-1.0120359753833879
-0.8769795531469379
-0.9595116067247791
-0.8477198784082409
-0.9490714838999836
-0.8193973862220243
-0.9193771850743271
-0.7919810104802261
-0.8835647410628
-0.7654219267701108
-0.8371657521467981
-0.7397053920880833
-0.8273201182802709
-0.7147785145842274
-0.8102556043727613
-0.6905790092748514
-0.7783189629455299
-0.6671225460197852
-0.7348018951691183
-0.644346464295616
-0.7208189982433143
-0.6222259150279166
-0.6866653130672615
-0.6007512646354247
-0.6775488897571197
-0.5798710798109634
-0.6448383098208749
-0.5595887223319881
-0.636239610547199
-0.5398454334761358
-0.6092608320788928
-0.5206741623383975
-0.5880489038100218
-0.5019166384099998
-0.5546470461450252
-0.483796815396505
0.7654863811933429
0.770657006811159
1.0222818428552574
-0.46606208886021266
-0.534383272212663
-0.44880783416518444
-0.5168789363448903
-0.43198958761895845
-0.4930641452810589
-0.4155352075197692
-0.4659966452867409
-0.3995986326328789
0.5194914153856531
0.7787939458600206
0.6821065948098081
-0.38394369360960745
-0.44260210458793
-0.36871455948605464
-0.4153855324884423
-0.3538308283168845
-0.4070990798769591
-0.33923960756744315
-0.3831556974763613
-0.3250719572751679
-3.719834397789902
-4.540158448305645
-4.197136529338095
-0.31112929680282264
-0.36206589519927973
-0.2975330148907401
-0.34427633738148705
-0.28419278009636234
-0.3237385166894723
-0.27112208247607733
-0.31089347343119056
-0.2583737924101075
-0.24578116744650647
-0.29011300411785657
-0.23349130137125812
-0.2679510103089096
-0.22139657993014755
-0.26281002656158875
-0.2095105629559914
-0.24591381345367766
-0.19782956864744403
-0.2255555589155518
-0.1863429167590379
-0.21583958557915373
-0.17503412110687203
-0.2114340920561865
-0.16387618831235715
-0.19498476071728885
-0.1528927255736208
-0.17680897358557945
-0.14206345998093872
-0.1711947356957882
-0.13133450664220248
-0.157474365306743
-0.12075249224672034
-0.13879582613984456
-0.11031371126507854
4.93507409838376
4.80062680816567
5.560112476530805
-0.09992457824148997
-0.12481090089038165
-0.0896770881630133
-0.10917383509888426
-0.07948794649468181
-0.09949553745470427
-0.06939268559309321
-0.08433438030346636
-0.05935593550434961
-0.07634513663020515
-0.04936893596250218
-0.06335239774008496
-0.03944577456392357
-0.05039765474768503
-0.029549473371271773
-0.04108134942694453
-0.019681019156130974
-0.029698788431110637
-0.009836067598431019
-0.01663658196541778
-0.0056154657953696625
0.014341105937646538
0.040085574542989534
0.06361342144685893
0.9227359161447521
0.08801669434710077
0.1093781127787631
0.3824125997838008
0.14064659933981455
4.6462353392085
5.711109009402706
0.16131401733373296
-0.7631976837723004
-1.010497574407021
-0.8285527221763967
0.19079600785243214
0.19993173280355853
0.2128091866206227
-0.9967708958578191
0.25074188175762074
1.2546557655319202
0.28866887946533293
0.29073250860409694
0.3122286570566543
-0.2211825839387304
-0.24613569164009944
-0.11110351650215751
0.32068821656715485
0.35335476146914135
0.3778420033614421
0.389896704739898
0.45655504035441813
0.43366032606329596
2.217720354795728
0.4433441839983591
0.4884655027202067
0.528044877061704
1.6957818933214543
0.623676529635144
0.5929701747290987
0.5852769744073583
-0.8122327902349934
-0.8426853697746451
0.7006335684497194
0.7313715612543301
2.337944706532958
-2.911301163672347
0.7996383077162227
0.8081054067996601
-0.23491997487562163
0.8594932754746835
0.8879601060248251
0.9373491198375256
0.9415757283300519
-3.7083008438026885
1.0284419998777075
1.074861820577268
1.0721961551366521
0.9524586740629922
1.0476164837813275
1.1503670183389745
1.1970601735801525
-2.6359990575100145
-2.6545657548749233
-2.2845065716956205
1.2675309831141217
-0.8704140693049512
-1.141030804005545
-0.5406573895240206
1.332674975367581
1.4119356505471867
-1.3261351690203027
-2.6587655752369717
1.5157256819470344
1.5608291381288744
1.6607061458807428
6.7826838518505435
4.7482599069109
5.819931847107333
5.462974935176859
1.8820316430524728
1.0266088226401973
1.8741166342277908
0.550905186892784
0.6425202902746336
-1.5197112255389604
-1.9448355319254285
2.0141770624908566
2.158989013762872
2.2769185293661924
2.366091748128414
2.853007600142929
3.004432946225722
3.37623756568012
2.4982391866075284
2.603500424231135
-0.6270637125227595
2.7943342778984777
2.9659959794259407
-1.3391766631820567
-1.7386926598885164
-1.362306513060215
3.16249829001783
3.3142456135394758
3.371668454389994
3.687619374498451
1.2895466791098606
1.7027240269242923
1.3009843618953283
3.918234288364498
0.7810499422838745
1.9203658590484396
4.322763640133477
0.7101501776549303
0.705266628943122
4.6965062107994235
5.052154459092425
5.548301453287281
1.7076795245181013
1.8511207981089632
0.5610219919133739
6.324313974674138
2.100313398281251
6.757528186962518
6.8041673717108075
6.834424888702919
6.874859916352178
6.828590021772328
1.427370726867181
6.220078686083728
6.171145913674506
6.208466146826569
6.640244425715484
6.730841719583722
5.482375138266095
-1.151234462487607
4.885861704390383
4.459952013552908
-0.18241300703314714
-0.34058545225030784
4.068813535825295
-0.0802914680253552
3.79228664650471
3.4204223869440407
-4.1167070006781765
-4.142402949231687
-4.713564063880599
3.226759459194773
3.013152623755423
2.8245129935725273
2.7319876480280856
3.2347383589805885
2.643364566018166
-2.5278686364282605
2.5537060020361917
2.35756478752485
2.2237236635731823
2.0804125275814074
-3.6451001205259557
1.9729550101023932
1.4600313864105148
1.8469256058385932
1.7469506806676547
1.6493929265164564
1.5212323380817199
0.46082282327934143
1.3104164836245304
1.3981249488972023
1.3095500542068228
1.2601392695994997
1.2016458797841554
1.1134123303068486
-3.602246433769364
1.1021406675294745
1.0373506054497141
1.0047116235064764
-4.943269647543407
0.9660709324901636
0.9144858130254101
1.0960690724033864
0.8733848771435604
0.913009886965817
0.8625402357082146
0.7981628384057573
0.8034621622580506
3.765399744125572
3.5967815132236214
4.202397250579707
0.7776671415043607
-1.06460134854591
0.7193065918946483
-0.41595214526727625
-0.4785110174008323
-0.5858817657069676
0.7035008355077135
0.6588127688045861
-1.5792219931111429
0.6319433612753573
6.192771570176177
0.6005815119880418
-0.4775528020734427
0.5711430956970303
0.5836545356954712
0.5074854309156799
2.0311202961590924
2.0819820352087186
2.4256507959533455
0.4897503129091313
-0.07526052163025974
0.4017696052735531
0.4129984829068643
0.5291540871087372
0.3519856018863036
2.655773371438705
3.096612144618028
0.3441365431546494
0.318219266939964
0.3125110120671159
0.28514823387933824
0.5791237459829417
0.25324490941050803
0.23474283346029315
-1.5463853418010174
0.2062791124902105
1.0347860870789531
0.9668850510574062
0.17880110112268766
0.15717192421842638
3.9134597108165883
0.12897312157058724
1.1265935940435856
0.10935337700297156
0.08558070538285228
0.07234872296123966
0.05083868182217472
3.2069455235282365
0.03463889302715164
0.008620567264007941
4.076144862187145
0.45172421628177456
-0.02601706323589065
-3.5793201401928516
-3.696789169500255
-0.05505225676383177
-0.685332583940047
-0.11473728760115627
-0.09524027716835254
-3.0935476143882186
-2.322687454846575
-1.1534594203556443
-1.7572135934189725
-0.14009966144783786
-0.15961121616915983
-5.03385962785108
-5.318386624577999
-4.3614028331916
-0.1883781732359022
3.101490121829423
-0.22448173716062125
2.3786030562785485
-0.2735134292829237
-0.26436860989593886
-0.29728665706900265
-0.3233236069803877
-0.3379235957184811
-0.3707207041252729
-0.2962890866003757
-0.4033742445329886
-0.40907046622294124
1.6795902051301437
1.8028091628308849
1.275879377502311
-0.44299895469606687
-0.4849149139976938
-0.5021427095631702
2.5043011451010817
1.6908808802846347
-0.5982048173887882
-0.5776747562349533
-0.5834626591849722
-0.645260842916024
-2.1271929640712197
-0.7160826099113092
0.030347979687515268
0.06273693771205581
-0.0037304819324475384
-0.760025910745087
-0.815761540429881
-0.8375564537266142
-0.8824636277088026
-0.8886595542525517
-0.9342897588506437
1.0898848538835382
-1.0052503036420448
-1.119433471036921
-1.0811597197803657
-3.191790763611863
-1.1504373823884453
-1.1670839604648102
-1.6063811463910354
-1.7642381394437923
-2.018875012552767
-1.2477629833975166
-1.3351276673492267
0.5742899791778204
-1.4148088802619583
-1.5088000236535464
-0.32955446134059463
-1.0119044470370253
-0.33232056747178584
1.6887933357297686
-1.6016319520844482
-1.7136663942122732
2.336451469433822
-1.800494735065575
-1.857117023194506
-1.9566381206158547
-2.008198171075158
-5.069805276363207
-2.40569049736099
-2.2940715778289604
6.542111233228739
6.1274014422352545
-2.54718574146833
-2.725520170766837
-2.9331569335038763
-3.116446983591795
-2.254538433631967
-2.719303647286208
-2.1334659491191768
-3.4159570179184886
-3.5886210663944786
-3.7678858253478085
-4.03044357382447
0.37608456113445593
-4.496115127039317
-4.9431127138556805
-5.481776707117761
0.3581501243247679
-6.054045091284595
-6.581362898053849
-6.771565183209301
-6.825569852010502
1.0060888937227834
-3.403588349867185
-3.24910863583934
-2.7433651580809975
-6.805732279539198
3.312654862502498
-6.770431942249749
-6.77666931857772
-6.4934573150130745
-5.949521620426189
-5.52168276182462
-1.1923217235760344
-4.062174504660916
-4.350553148859352
-4.674295201256704
-3.7994275131584305
5.362056686220736
-3.580835539500246
-3.2514174764265364
4.681087358766424
4.5326377172398455
-3.0348516820738274
-2.8135468136884487
-2.6383612157401917
-2.4998161735693176
-0.23585994029115245
-2.4109613763591295
-2.2600478364183454
2.9638665268898223
-2.1537315384609355
-2.0140012726304644
-1.9509712425757662
0.19853709176366338
0.35605256648501726
-1.8533304944412354
-1.7268334094604232
-1.6419207183663191
-1.5911511097133986
-1.4961969680557707
-2.942106437795711
-3.3225283836831063
-1.4392731494139883
-1.345385642586954
0.6064522935263863
-1.2700458394256768
-1.2405647095837058
-0.3504307288447052
-1.0699751449894077
-1.171987656508187
-0.7005218064836919
-1.0765860312075037
-1.0149797662598061
-0.9320707730804618
4.143673933112401
4.7446367504988585
-0.9397933873432552
-0.9050540786609037
-0.8189294969211751
0.5111410499174834
0.8166071179734287
-0.7721765667655633
-4.821490616684528
-0.7289628008757492
0.2835095593432861
0.38755897760460584
-0.7110075623545569
-0.6683288914049063
-0.6512895454455588
1.5140992594118805
1.2964118061273338
1.6577353697752335
-0.6035764585775116
2.0588824597202438
2.150019387543816
-0.6069108856201517
-0.5644736424660053
-0.5488539193877131
-3.86405786259907
-4.596326470209134
-0.5202030599853987
-1.8218899337053396
-1.2933309294728843
-0.48063809017718495
-2.1114942483858674
-0.4522346173756384
3.107745811334704
-0.4235704593056465
-0.39672835533024814
-0.3850740400831247
1.6136158159004133
-0.2919149940405956
-0.31477020001340533
0.14480972551669707
0.2901169127312376
-0.2595567071757732
2.164547669412321
2.6791460999477357
-5.722191123453077
-6.221946050656025
-5.819780896582964
-0.23751448104246478
-0.20529056315670904
-0.19847120826372974
-0.1743721060427958
3.4006113779778353
-0.16468005621988843
-3.722914314410278
-0.13098638692909728
-2.1860625446975037
-0.10076215958841378
-4.338879020957866
-4.854671793932167
-0.08804940060634629
-0.060478861165086384
-1.0429904665646614
-1.1989529312997196
-0.04441522872820575
-0.023253345554270298
0.5603681551242968
2.5215995879392628
0.011832853596487931
-0.05913736856995956
0.07721421657817513
-0.006383096434737807
2.5372762746687325
0.07817119897030335
0.1307271956206387
0.15370883373341307
2.4028000915892145
2.584684455891242
0.20689658325825352
-0.7233865345407801
-0.8136841715111854
-0.6464097257926648
0.21261325634909511
0.255460352491006
-1.4712510589194132
-1.8242510040723254
-1.7076539982711363
-0.42965315547797966
-0.5179286970449668
-0.6534963093129739
-6.573723752812018
-6.279506166656232
-6.666087101588277
-1.233799898846637
0.30697895686266435
0.3541668671192145
-1.2550805440274428
-1.4071170913090427
0.3741999311124422
2.766843246625284
0.4328360494118362
0.46173611545246807
-1.213078569299134
-1.315776686023459
-4.571968893445918
-4.1213160364029315
0.5260928109134729
-1.2569859899761053
-1.3883889373972664
-1.5475058398904373
-0.35388033080789716
-0.33876610858662853
-0.43283436732577163
2.1377476826784827
-2.637712094764605
-0.3049836657021238
-0.3070676481851795
-3.654348131878204
-3.788513376513399
0.7656099172257602
0.7072415183787689
0.8472429681574233
4.3982141939180455
-6.319220030360825
-6.097292466035411
2.2065619035817106
0.9437615326372378
3.597213184629034
0.1440480371663139
0.06359804373654243
-1.396250094560541
-1.3689960713050973
-1.579315656200643
1.054180528086654
1.2238892630710656
0.5587193175201765
2.6260827940318814
1.3528132262052153
1.4174671955145224
-2.87388347730922
1.5157889846006454
-0.708687307101206
1.6454522494257893
3.820749489300482
1.7475418173641428
1.5697065666193653
6.514055605357443
2.45232582136717
2.5480979593586848
0.5245812231559083
2.6089146652329243
0.9706972179207816
2.7707327749396042
0.21883519153288944
2.0470320814891765
2.972231192099625
3.23881622151368
1.7651741931616967
1.7410271435505458
3.5640196567584463
1.0601652923334117
1.1008309533380816
1.4947244181970176
-2.690532399456338
-2.523735779742682
-2.9599662737341697
4.103341007405645
1.1418496774855327
-3.2103118872015086
4.592568382952457
5.0239487641174865
-1.9839437248290595
-2.3986908930835997
-2.291228471660803
1.0844905818695465
1.0059747843316693
5.659109412612486
6.267120034709199
1.3805871489016592
1.2662559523672068
1.5288225763354428
6.654533610671
6.749715561484096
6.81872841908546
-0.36537038013542106
-0.3187580901602797
0.46512426778304455
0.4085989036128422
1.9260254597934172
5.75073814785031
5.039630501699744
5.384194190425347
4.431731408089583
-2.8497813194062918
-2.752270517928898
-3.5406744789199114
-3.2677003332814
-4.593482918366955
-0.8382449585778544
-0.9518681546332725
-2.0577537217012947
3.490305382183408
3.1324119849817658
2.2573153418392877
2.8626746282089868
-0.9465641667019048
2.4718799165906065
1.3958395454482626
0.3571474905840522
2.2280263023583675
1.8033862930379991
2.122391818594933
-0.07288601594838583
2.0951388284263905
2.0284501786522364
1.8662515869790806
-4.498522414136331
-0.7704461445284663
1.717225118316451
3.1137343287325887
1.5177115770636271
1.2099627258586005
1.3462290081460184
1.2655257938529851
-3.9237250479848416
4.2383170516564155
1.1741689236887352
1.148159622671241
1.0592388453527346
4.056596597975715
1.0211013104936826
0.9187590953855003
0.7603778963819953
0.6166527828259618
0.8269152125347504
0.9106373736791703
-5.361180799375801
0.8231872999003813
3.0109665141730444
-2.616874099952217
0.8122761801560999
0.7649103896234623
0.2590737621951603
0.7016143449986361
-3.0081607572738265
1.4581692051692905
-0.1038146182967833
0.4252405768222105
-5.506375327899387
-5.365790289535908
0.39161408209867965
0.3546146714924061
0.17891025155100185
0.1510376343048034
0.3065032603116418
6.327419397179924
6.6202329839362655
6.252894193919332
6.746900944544843
-2.563227089126233
-2.327762643757479
0.2732832150360532
0.23646499897297701
3.22505233904696
-0.6110970659967159
0.23298571524399572
1.2775551785071746
-0.06319392040713177
-5.706798818621358
0.10751711195015354
0.0710427378420599
-1.3428487327115692
1.5927338531824062
-0.010394161717738677
-0.13180119205860308
2.0522205092948407
-0.8319177550031106
0.39355744949359167
0.4936044278195653
-2.6866513088234263
-0.1782169163637216
-1.5835669773328338
-0.2005290998971019
-0.8150472104689501
-0.9417771032369983
0.20672086380124874
-0.24679139836895458
0.6655449569582597
4.526370030289126
0.8309782408519975
-0.32627792518365073
-1.396951391709479
-0.3767868939770749
-0.40055176574181467
-5.976242060268538
-0.4683286152978729
-0.4861381396331376
-0.4999504527948112
1.9127798621234684
-0.5334266098052588
-0.5921601252039113
0.37874663639428274
-2.169321735572246
-1.0977117786716408
0.6928026898282523
-0.6797083868730708
-0.8617708441974439
-0.953022756076767
-5.390122293612277
-1.012990898701846
-0.5031664123795927
-1.0213653960742348
-1.1277519148773996
0.5485613760207079
1.408898977516273
-1.2866867769023642
-1.3199384017059275
-4.454893811380257
3.7222879218521605
-1.4729594669902415
-1.5842285827321634
3.00090831306818
-1.6193056494279792
-1.7222025611570926
-6.594174430233971
-5.967494865907715
-6.247770580907003
-1.7944297610262736
-1.934245905681262
-0.44531298408189346
-0.4516201335291752
-2.6905814156699375
-2.036543250556421
-2.372556083089172
1.991922554761602
3.4329420546432
-2.5620390728841693
-3.0541609744869254
-2.252040906543405
-2.302224847912278
-2.9864871050968023
-3.225632140519696
-3.622911287459235
-2.1997633360998745
-3.8182506627594828
-4.275331660196056
5.027176754248883
-4.806890932307086
-5.383005743367875
-0.6293690538197787
-0.7053875943210876
-6.129208561530656
-6.558377341095409
-3.1453541138251673
-0.6374077527494835
-6.701515899844362
-3.934487618475932
-0.9667043492479527
6.7102836667411925
-1.7591491306623759
-1.8838882144095261
-3.458626123581547
-3.2493054176342477
-3.0053076869729805
-2.7369701875862478
-1.1498718222350515
-2.549451945102142
-2.384067417438629
-0.25156245190400167
-2.2175565057558826
-2.1323578992023156
-1.9639210909857645
-1.7935287594272307
-1.7327931073680538
-0.5147914587513744
-1.6233853537685676
-1.518654195198153
-2.531525429487105
1.2529459861387011
2.9326736621616094
-1.0908940399490368
-1.6932213578313404
-1.0929347315534372
-0.940228671111083
-0.1411717821660489
-0.3436964063133066
-0.08716114857190606
-2.299925615418456
-0.8804514508032145
-0.8408465292545296
-0.7786242482400179
-0.16768228334239738
-0.7173422785992135
-0.6724324965758324
-0.6095626184592354
-0.5735797649419463
-0.564015239360153
-0.5068577777870837
-0.4815755477909595
0.583934338553265
-0.40025419092675685
-0.30729858182241576
3.710967025903793
-0.25741690818221136
5.51357628989088
-0.6175542082366774
-0.2196301009644101
-0.1823131811732297
-0.1315405219583421
-0.004359394799522854
-0.032979570707201235
-1.0006487465527192
0.5909449572388531
0.6658527650135194
1.224300169733947
1.087459034887045
-0.7435726765199101
3.8305405591405233
-0.084423173120122
0.6813101745709708
-0.9005007599091975
0.026898057908537377
-0.9310735577138018
-0.052355549077403266
-0.5067721399991361
1.3566004684094197
-5.352621448743317
-1.2407249684560748
-3.622070994036738
-3.3543064211427214
4.07928206449562
-0.1358695633960723
5.461064039378201
2.772695243788319
2.6797553937947582
-5.135087160826487
-4.030803780983644
1.4749342492985618
-0.2310718263376649
-0.3307303335214621
-0.37617123712701594
-0.36422359890448136
-1.939278228852724
-1.9919305085393884
-1.7276369312397388
-1.8907333926216654
-0.2596026061189115
0.12614794461816708
-0.04295983182924182
-0.17098850690731662
2.3288789783960393
3.115093824829221
-2.123924139836247
-2.043537459523019
0.9058060427287264
0.3090269784078139
-0.9999998133940528
-1.0001118837248215
-0.9473170072224113
-1.0004470385280302
-0.954372787710525
-1.0010066663087753
-0.9404382906943638
-1.0017890679587749
-0.950268700608012
-1.0027959306268337
-0.940383700283469
-1.004023957685202
-0.9528771997554275
-1.0054798391059891
-0.9387799187541523
-1.0071493810981706
-0.9354416180167064
-1.0090510263728023
-0.9574086610269888
-1.0111651364430911
-0.943685698188378
-1.013508729013541
-0.9626688415862108
-1.01606712778836
-0.9566390329459379
-1.0188490900269807
-0.9693657511083034
-1.0218503982212133
-0.955446515567315
-1.0250680451433627
-0.9604692185236995
-1.028504388413399
-0.9708091037142437
-1.0321606616386323
-0.9854004082175339
-1.036030258423213
-0.9753611777616294
-1.0401185596530684
-0.988218690345125
-1.044418519480051
-0.975587506536575
-1.0489346639294577
-0.9852988193494174
-1.0536625629129828
-0.9927767111641121
-1.0585928942380718
-1.0055312842665662
-1.0637504893976617
-1.159791809137579
-0.8315933868424332
-0.930016615875524
-1.0691058452413573
-1.0099557279457947
-1.0746706887086834
-1.0106389962561342
-1.080440057968528
-1.0188183135248359
-1.086423203076461
-1.0366343166491576
-1.0925961295879774
-1.0210095690308147
-1.0989868951680757
-1.0491904312851144
-1.1055683129317078
-1.0493555225752438
-1.1123548608953446
-1.0653748122448186
-1.1193377482211933
-1.0569586312834283
-1.126518440471395
-1.0584730482579217
-1.1338792742711377
-1.0735902227692167
-1.1414603677788149
-1.1492083288028385
-1.078513167987754
-1.1571541777477097
-1.090944463945399
-1.1652834819362516
-1.1037107139706424
-1.1736023517956877
-1.1241862724392113
-1.1821029494826683
-1.1311727198642492
-1.190788045881718
-1.1190101971408883
-1.1996389560231786
-1.1258081934763144
-1.2086820077201421
-1.1545638828659903
-1.2178943555716666
-1.166833945953339
-1.2272784942551471
-1.1579137287415966
-1.2368275588099638
-1.171455338378965
-1.2465560636558617
-1.194097386428918
-1.2564301200272086
-1.2002173674298016
-1.266490667730986
0.8064413586622514
0.5790303010777424
0.691447077400733
-1.2766915616091716
-1.2035500772430434
-1.287055800742779
-1.222677822910845
-1.2975773517396132
-1.2446628094571988
-1.308247775780445
-1.2405644826538214
-1.3190633833490462
-1.2469438273672886
-1.3300248897328095
-1.2649115046938184
-1.3411339657818109
-1.2894002684133188
-1.3523757426871887
-1.2867507057705159
-1.363752282358906
-1.2987982381023504
-1.3752669680368164
-1.3209988501407555
-1.3869008616105785
-1.3218061898390558
-1.3986659223571491
-1.3432356265235224
-1.4105474858328575
-1.3440613833876092
-1.4225387378359309
-1.3549805025433057
-1.4346508405906595
-1.3771039318731142
-1.4468521315954737
-1.3878790986806588
-1.4591727030169077
-0.01295284427226701
0.019800421876974304
-0.015271413636266579
-1.4715705219559603
-1.3957328550742334
-1.4840646808386864
-1.4131821472834476
-1.4966329380448413
-1.4286435768916295
-1.5092796868249245
-1.4617032426760102
-1.521990742445648
-1.5347482854710977
-1.45683886792419
-1.5475635652465585
-1.4737766623445667
-1.5603816345125796
-1.4841274272363991
-1.5732366891464251
-0.9726059010284053
-0.7759581192607002
-0.8980392717837308
-1.5860852904754723
-1.5295292459541197
-1.5989102462547067
-1.5328972666441254
-1.6116897539301864
-1.5390671889928562
-1.6243961030668022
-1.5521256194239268
-1.6370002738931633
-1.5783983156886388
-1.649456278336652
-1.5792305389237296
-1.6617115956729585
-1.5940676525187891
-1.673711066298189
-1.6167806304684964
-1.6853314338747314
-1.6131429817141019
-1.6965136882966652
-1.6209566969815208
-1.7070432848952002
-1.643116252799686
-1.716638454974257
1.2515807803225458
1.2947630645479022
1.1133734040953076
-1.7250698478016695
-1.6426565939949176
-1.7319528994225761
-1.6462430914792399
-1.7364643210158863
-1.6636628788973575
-1.736185580993034
-0.5907753555478759
-0.4469610099866974
-0.4063224952517225
-1.7345716330206429
-1.6447790467705439
-1.7258859067417944
-1.659662833395525
-1.704416589540675
-1.644927379477619
-1.6625006848887272
-1.6232140387437477
-1.5832135532206457
-1.572190401731873
-1.4237069263866562
-1.480905327023336
-1.0474244921212685
-1.3017756005393923
-0.592427756173477
-0.558883342471572
-0.40208268865959107
-0.7903779975258041
-0.260958368149858
-0.5002498557761823
-0.16030768362729536
-0.3741888956001121
-0.07629496661605165
-0.21522850463291854
3.631156320772573e-05
-0.050433288874751285
0.07594501469338726
0.1476129352961204
0.1617038461864051
0.34487938271086604
0.256830678071247
0.4106818330848561
0.5433111682242993
0.5860452805937204
0.7902452399542802
1.0471598288997312
1.0790610739286437
1.4241716556155286
1.405112166235792
1.582815162915895
1.5145566877619545
1.6623042846460416
1.5724535111925928
1.7046856352698845
1.6245075418101411
1.7257544470810613
1.6613844995192
1.7343077258900026
1.656614892227892
1.7366724313936335
1.6658619454315793
1.7361640042854367
1.6519670209801227
1.73191669167736
1.644181351542086
1.7251278472440736
1.6684425913744818
1.7166610114496696
1.647496721015478
1.707017275723491
1.6384435343938273
1.696502494771949
1.631423443479955
1.6853447040805958
1.6369116740081686
1.6737072984363046
1.616696971556394
1.6617115922769223
1.6144680177411361
1.649456782273062
1.5827919348346433
1.6369995965279953
1.5694800771276218
1.6243976417675534
1.562397439190183
1.6116889144013338
1.5664718649100722
1.5989104938775165
1.5458555210366973
1.5860836461243237
1.543068342255676
1.5732392942086297
1.5186371758006756
1.5603880022314138
1.5146721771142115
1.5475561143064418
1.4899082409353235
1.5347512257652567
1.487384634858854
1.5219863402627716
1.4640198158941202
1.5092808695910016
0.016694826674093142
1.4966368850148715
1.4380684115411424
1.484059630724159
1.439846000584374
1.471575589719814
1.4117636357262178
1.459163386429937
1.4039859662319354
1.4468603657946255
1.4346467568430932
1.3853084612299615
1.4225426840247593
1.371346398756491
1.4105438880329417
1.3719509750350318
1.398664157085757
1.3472458469951476
1.3869030495175787
1.328503501207283
1.3752667959666027
1.3139700264864815
1.3637551933261922
1.3111984194592936
1.3523737543815642
1.3137426774760137
1.3411326072603882
1.2912564062796792
1.3300275707374198
1.2795974192820272
1.3190650404413191
1.2694374404103352
1.3082438526802767
1.2679058262390681
1.2975781197575103
1.2461420515985133
1.2870542296580847
1.244055785675601
1.2766943804167112
1.2183764135272044
1.2664859672701194
1.2104119877575579
1.2564375376079502
1.2054314006508722
1.2465504424911977
1.208821152457823
1.2368298567225748
1.1869412302249127
1.2272817352052054
1.1692612590386795
1.2178865139358048
1.1609953002826294
1.2086848973932638
0.42977405088771375
0.32680420005529864
0.41909693816280774
1.1996438920059849
1.1458568067281854
1.1907861148998033
1.1337813940171397
1.1820982876061747
1.1371398290876755
1.173608899872458
1.1128411598695198
1.165276901826798
1.1042149582173604
1.1571570714803852
-0.7391222130338077
-0.7163766067346808
1.1492146283815148
1.0886926514414375
1.1414460840686453
1.0810473474362863
1.1338891780762033
0.05410165856197651
1.1265183415506363
1.0585083002194393
1.1193324256217967
1.0710228133300592
1.1123610489643654
1.0499385138683284
1.1055605794668473
1.0447718083807698
1.098990163602544
1.0926016526712576
1.0315026849617657
1.0864178907516813
1.0410425146148978
1.0804430355916128
1.0204029674823842
1.074671465407825
1.0176008878999196
1.0691030390734824
1.0256897221693624
1.0637471183073155
1.008994719055952
1.0585996400791362
1.0016540713753308
1.0536601731037956
0.9953633714826854
1.048934525931263
0.9862413036677606
1.0444173413325757
0.9987551933083701
1.0401185487620255
0.9840660134693566
1.0360316955999576
0.9808589031992577
1.032157442908374
0.9867533412780355
1.0285073594663856
0.966615270139026
1.0250667791661767
0.9758134700370847
1.0218504669653479
0.9619112553955017
1.0188470914218049
0.9719190524074364
1.0160696293502558
0.9559170731949935
1.013505429531526
0.9625435079156704
1.0111688706075732
0.9429905842441704
1.0090475124983977
0.9557558978277273
1.007153208801956
0.9421125023208344
1.0054773030337758
0.9442204030541883
1.0040226713850997
0.9590322677402277
1.0028018208995568
0.9430011615819025
1.0017794232215866
0.9401664558691856
1.001012846121355
-0.8472393036927119
-0.7557845541096223
-0.8708402096824133
1.0004480975980983
0.9331050471641438
1.0001166607178142
0.9266014368472051
0.9999918488528573
0.9420652333915809
1.000116105644092
-0.019657005267540512
1.0004466700723265
0.9246256445244407
1.0010054346268855
0.9423565499411636
1.0017949274066569
0.9298746617010256
1.0027827033371894
0.940312461249603
1.0040278894819124
1.0054704881547665
0.9450190551276939
1.0071467327712273
0.9599101420285907
1.0090407789201046
0.9535213477189567
1.0111577333378658
0.9655056099026293
1.0134982938960015
0.9519401789744175
1.0160528770422912
0.9496877059464006
1.0188343404678977
0.9674387051712476
1.0218294233094916
0.9568701181710564
1.0250486754385995
0.9743445158172823
1.0284800425151723
0.9598713021149067
1.0321340790285503
0.978694449860854
1.0360019559880762
0.9651702711155625
1.0400821683452797
0.9762939173769355
1.0443828545251324
0.9941726987181526
1.0488933683337898
0.984273489893322
1.0536188796262795
0.985800329767669
1.058545921090465
0.9902579414316968
1.063696462780219
1.0116056099381332
1.0690455210755954
1.0057985998332266
1.0746101166693238
1.0185984856539412
1.08037652936485
1.0127412215940375
1.0863457459358627
1.022591322979412
1.0925264625840432
1.0443407933878237
1.098901912338115
1.0388595329379235
1.1054842819708417
1.0536576911451614
1.1122634526332613
1.044675538117747
1.1192357934001966
1.0545839104393937
1.126414256920975
1.072870152352746
1.1337820536337764
1.0614079158629892
1.1413282163663456
1.076879973014067
1.149093452622174
0.00934618357301921
1.1570219916394375
1.0920800126787147
1.1651517895377428
1.1154267874619062
1.1734659685562268
1.1103775259196849
1.1819466364655624
1.1235136012697884
1.1906364961863491
1.1994789707608111
1.1293137578951156
1.2085135593993066
1.1531287157978989
1.2177187853177212
1.1668566870330197
1.2270948670503998
1.1644338771567637
1.2366427199229364
1.1745607216536065
1.2463519327739443
1.1828098114130592
1.2562341775446937
1.2031587170433684
1.266272277185096
1.2013862775263897
1.2764731956952189
1.2149497966754645
1.2868285130086432
1.2290814478168264
1.2973419198108147
1.246639693960911
1.3080036270507893
1.2417760473079575
1.3188156636352004
1.2496483705652923
1.32976364039878
1.258491034873777
1.3408673303274314
1.288010724331986
1.3521011404672836
1.2866421169771654
1.3634694588370524
1.299728329996763
1.3749760537951445
1.3230131231295654
1.3866021287628594
1.3253117718712488
1.3983597933365886
1.3443372758614562
1.4102282313507724
1.3426665431079745
1.422220800609373
1.3651370750490495
1.4343134715217791
1.3656202322943563
1.4465204789960537
1.3903820982063988
1.4588188254133365
1.3945041745069282
1.471218200092767
1.416727319265319
1.4836987258566832
1.4160397235680304
1.4962665236255865
1.4402921726691054
1.5089047128577657
1.440694640590498
1.5216018758749128
1.4631989151148912
1.5343617655231692
0.051145230938240055
1.5471576250123689
1.479440234289566
1.559985631284305
1.494295112157059
1.5728293856117361
1.5100963229044932
1.5856707275970499
1.5303756897798249
1.598491913662678
1.6112654817688423
1.5358538078252848
1.6239732654256194
1.5628594642455629
1.6365730148365603
1.5687106304062755
1.6490304090216483
1.5937206006239935
1.661290588712991
1.5925681390463453
1.6732902436918906
1.6030200257080085
1.6849367932719348
1.6221448035525627
1.6961217880426658
1.6146032573778908
1.7066227691158127
1.6321575935576393
1.716778888265658
1.6526083501388245
1.7251447972957825
1.6443496460196456
1.7319412808549284
1.643887030933584
1.736213019906735
1.6634121273274742
1.7366987085964805
1.666907832146069
1.7342680172009959
1.667922609658129
1.7256505163106415
1.653428507820026
1.7046331457772472
1.658310572884939
1.662108191095105
1.6220229918416602
1.5825179762197579
1.5758604869870239
1.4234330830879247
1.5046858395055824
1.0460336114781201
1.3900974835236608
0.5865756051185854
1.1125454658516305
0.40867535050552206
0.7144518088860655
0.25768332276199385
0.4833328928700295
0.16153270134889836
0.31782189526702226
0.07604105041080085
-0.5402383586420848
-0.42201147135319056
-0.4376416547339913
-0.000439857485530316
0.0613212504251104
-0.07538484448662794
-0.09537008925921549
-0.16205349210809128
-0.27021277113360476
-0.2568000062809837
-0.4248538286652335
-0.40956177568490265
-0.5863952129526974
-0.7152861148008536
-1.0426016743873978
-1.123693800841532
-1.4233826892710046
-1.4144054464317626
-1.5839621771870507
-1.5668130150777855
-1.6621174099612415
-1.7043710905219387
-1.6275534411476422
-1.7257283363766374
-1.6495858819547646
-1.7341381720129663
-1.6496620605552448
-1.7366507626911731
-1.655077984210836
-1.7362445679840486
-1.680181056116176
-1.7319265200046177
-1.6599881247434534
-1.7251777966611261
-1.643687105912741
-1.7167348676926264
-1.662677007907686
-1.7070956002707132
-1.6407883560878156
-1.6965948246322815
-1.6288214724960166
-1.6854445306944834
-1.633809289682425
-1.6738152558708186
-1.6187950280683803
-1.661831792521823
-1.61237050256812
-1.649580797137569
-1.6069350626782848
-1.63713245322213
-1.5824833707713257
-1.6245372462509327
-1.5677252441152738
-1.6118348550353347
-1.5660218187984247
-1.5990622521198183
-1.5431554315794058
-1.5862439803352715
-1.5293432449773248
-1.5734008322163906
-1.532300659164376
-1.560560756365401
-1.5071438189851964
-1.5477284954666115
-1.4898345812307832
-1.5349315207731158
-1.0636637783706473
-1.0249660142813746
-0.9138201857979007
-1.5221750235449931
-1.4647905773238978
-1.5094669600854236
-1.466848084377586
-1.496833200615549
-1.443961876914564
-1.483679182698843
-1.4298002480985272
-1.4712004113145718
-1.4130571964430187
-1.4588010339234785
-1.4144327807382604
-1.4465019774974492
-1.3902222237225772
-1.4342998143223622
-1.3786981628517916
-1.422200526864603
-1.3793040687085891
-1.4102168266639146
-1.3605509029324105
-1.398338627249087
-1.3482217258441804
-1.3865897608790485
-1.325784247807556
-1.3749607455167863
-1.3634530238026765
-1.3206704393924746
-1.3520895060746851
-1.2927757500934927
-1.3408526560747958
-1.2857953597598786
-1.3297525686437655
-1.2886402815043199
-1.3188009583556572
-1.2636047461419495
-1.3079910688331875
-1.2499357826231507
-1.2973300308858862
-1.2425533149963943
-1.2868165436936985
-1.2472172555354055
-1.2764604669153228
-1.2252346083094896
-1.2662632404195235
-1.2063465438263574
-1.2562233782129126
-1.1975689892280488
-1.2463425084066562
-1.2036842031457322
-1.236633227606409
-1.184188184698185
-1.2270829391646414
-1.1851669811247978
-1.2177110556853197
-1.1662822025745851
-1.2085021773118378
-1.166764036115918
-1.1994767831898512
-1.1465134345695558
-1.1906206774376364
-1.1390203237736125
-1.1819514409890968
-1.12532743167473
-1.173448313774011
-1.119827943462136
-1.1651465983847864
0.6527203356365076
0.5296869707152688
0.4667992190340625
-1.1570186438927899
-1.1023249723962272
-1.1490821678283998
-1.088169259931532
-1.1413368480245536
-1.0808589235409802
-1.133764779624747
-1.0731791287059111
-1.1264103250507733
-0.626648807319504
-0.5672142426594579
-0.49158957202234066
-1.1192344111017787
-1.0625283414816094
-1.112254851908266
-1.067211761250699
-1.1054835808019796
-1.0495935609729163
-1.0988920669607427
-1.0428004983189283
-1.0925250124204184
-0.3858938182232636
-0.2125992095907414
-0.5151230359565359
-1.086344716333178
-1.0322937465792317
-1.080373099559332
-1.024794396832126
-1.0746077125397187
-1.0231320972697464
-1.069035623345186
-1.0073074499414656
-1.0636971538230908
-1.0585478539017883
-0.9996653869795364
-1.0536112907638817
-1.0075596311157429
-1.04889331475142
-0.988827542502372
-1.0443796727914723
-0.9838394809908083
-1.0400827195678606
-0.9959645400353719
-1.0359967374368313
-0.9889873126279178
-1.0321342454442477
-0.96754463123326
-1.0284806435363811
-0.9689391869149485
-1.0250446920439633
-0.9812894432565827
-1.021830574465222
-0.9627636459969449
-1.01883763133787
-0.9578530593217471
-1.016045780873248
-0.9577750989419354
-1.013499794104784
1.1024220453356999
0.8367502592813503
0.7975922283139931
-1.0111577691405937
-0.9451371182482211
-1.0090403904213814
-0.9561276813300434
-1.0071468457953752
-0.9433141539883437
-1.0054702900543269
-0.9564227835783741
-1.004023753682171
-0.939139234951874
-1.0027925524184915
-0.9369989623729623
-1.0017873859274185
-0.952323072869852
-1.0010063540325846
-0.9392183912121163
-1.0004478077130017
-0.936226634156023
-1.000111085668642
-0.9455820316129084
-0.9593848894464929
-0.8837709659761844
-0.8651446160957804
-0.881216314810009
-0.04775399240248289
-0.8542435823894383
-0.8778015300703776
0.05865769772480939
-0.8854276716177157
0.5826164172541839
0.4497174970180805
-0.8964682097368216
0.6801649529089969
0.5821949847664262
0.5792642127361012
-0.8823496183190429
-0.907769335477728
-0.9249127369519294
-0.6452392204400715
-0.9046991767357029
0.02296074295778867
-0.8969122511264616
-0.9307443312731617
-0.9355030293776115
0.6256256122595236
0.44366176214550596
0.6130128065077999
-0.9585531316785783
-0.9451048289338908
-0.9500291586021041
-0.971051707843524
-0.9255305310942821
-0.9821809059475958
0.0008965723953951028
-1.0060789761593059
-0.9889046255617687
-0.9916543513521999
-1.3833936857465223
-1.0546837350159906
-1.039333819892828
-1.0118034954587973
-0.6621294565618981
-0.5325246140714421
-1.050553275552369
-1.084132323396713
0.04286429725251406
0.04255404402640432
-1.0907232264490385
-1.1266508027381081
-0.050438139416732856
0.379987678635879
-1.118266106232143
-1.1343701954454994
-1.1763917169025504
0.008340793930966256
-1.1579193272348132
-1.1778097724071983
-1.2214164115129518
-0.4358089169522114
-0.5914368161350386
-1.2184529096313288
-1.2433042670432772
0.9783072549895999
0.8559376392558482
1.035901554372003
-1.2612834522039178
0.32485720814685826
0.24425137639996478
0.22375530144759015
-1.2798455585721125
-1.2911096346344697
-0.061877157843550246
0.08918291317654876
-1.3000386814904805
-1.3339885245347605
-1.337370803081733
0.5972992686436127
-1.0879876287637085
-0.9081712900170641
-0.7014422324598961
-1.4121104443155803
-0.7303329897741919
-1.343610784508065
0.6241260398153501
0.5095967910166163
-0.7358232995915459
-0.6328259642472642
-1.4701983628889252
-1.4483514623513387
-1.4527753810647754
-1.4924167952971044
1.0964041350007805
0.9233317483667377
0.940501994628871
-1.5080225194681753
-1.5473449227529086
0.6891486706555504
-1.5323545376474461
-1.550269917214161
0.7789012549155112
0.6193992620026891
0.6663821311609862
-1.5548651874389643
0.041863147433277785
-1.5497470108411153
-1.5283249369175773
-0.7908045024847771
-0.5495919049584844
-0.6610863165743145
-1.571368938911533
-0.0874517495641289
-0.07730539198439818
-1.5467867748844022
-0.758679558742603
-0.6864533917189852
-1.5513956391423578
-1.5415039843135798
-1.4569342281160513
0.8999424943242947
0.7134499843989406
-0.8182237372557185
-1.2479709222248965
-0.03561498014353451
-0.7459081505839389
-0.42251001931744403
-0.14816739541149843
0.08118454406748513
0.32920717405235783
1.3373690148092363
1.2813731435077493
0.8260974777238669
0.3898742613382183
-0.15037403623978277
0.8361806751307153
1.4613361693338327
0.7953855714155534
1.5243902776794467
1.58097843340269
-0.5656210010203578
-0.47377495438068656
1.5709218578781488
-0.5639112992324901
1.5062741060021596
1.570554739958583
-1.1511517040242083
-0.9849514333889167
-0.9441603103915845
1.5470359336446327
1.5614445226140778
1.5532416002300136
-1.0465723825278463
-0.7408381360115136
1.5389962290835772
-0.04861596696296508
1.474226616389812
1.494380135542132
1.483565782438574
1.4703933739765636
-0.05548623160903457
1.4377108974234498
0.0668006077807318
1.4064834607774892
1.3738996590338526
1.3529224875708237
1.340439771811966
0.9527731193492117
1.3067364814498417
1.30420454855322
1.2635125812593884
1.2468459213429344
1.2372441721144671
1.2483792013281068
-0.15786854603107997
1.214454927117435
1.21615558832623
1.1922636934359292
-0.42480742211322664
1.171441191974462
-0.9020495222999461
-0.793058529251136
-0.8664324533541231
1.1491163304716112
1.1374755768885036
1.1501884595504588
1.107732963073368
1.2612406251517
1.144424859559024
1.0742844764161146
1.0833905713563516
0.7423718605550487
1.092441029614238
-0.7315927190083149
-0.6116964848760311
-0.6326554382828684
1.0677941594611564
1.0602632584552345
0.09681025986156154
1.0373981660489806
-0.2089868100259477
1.0208435699011464
0.09598781457632583
1.0097614577366416
0.9551688230258142
0.9914891585115241
1.0453107132322923
0.9262548613179382
0.925956478311625
0.9651203086224462
0.8778724596760182
0.9356903492691064
0.9641842427333477
-0.7741330402985684
0.962899461737153
-0.8620291333463952
-0.5321280684699219
0.9366440561241222
0.9409128696899142
0.9172011648867288
0.9170387684960961
-0.6854101093695534
0.9280111314111285
0.9154160279570505
0.8065343621141264
0.9008288591758791
-0.8793967896863497
-0.9647225862936565
0.8959937730451385
0.882160806216023
0.9165857448834467
0.8758463130539497
-0.9406689848715413
0.8661845522876397
0.8945394561966845
0.8662296976438116
0.8762895096271238
0.11663105026261861
0.8519071609460719
0.853394418684648
0.16802655516336162
-0.7657499607564298
0.8601151941542872
1.0564958975475918
0.8248344856958648
0.8627251548358537
1.0541839708344711
0.9033243197764043
0.8921113178418337
0.9344038233111848
0.1653761403972713
0.15403556438400373
0.22451015679939468
0.8729439269907072
0.8871399200157397
0.9542253619261472
0.6155744539210206
0.8259474007119354
0.9013122832598979
1.162688923116671
0.8974141252017802
0.10611540431150246
0.8575484722757745
0.9226339814572903
0.9125657855304801
0.9112242051224457
0.9356360709290299
0.9399037059796965
-0.09147397935351516
0.9476478771830747
0.9791967949118993
-0.3855952296774279
-0.2450449972240882
-0.3066509642088252
0.9809551373339876
0.9809689868813893
1.0045160519208078
-0.2336046262223497
-0.13685087807860702
0.9590338153249645
1.019544240036101
1.0539249183508743
1.0397367907781874
1.4659053423037296
1.0859271387711846
-0.7794192564026714
-0.6475820570585993
-0.6877563916351561
1.1019111761800646
1.0973616812453482
1.1257873094535544
1.1391799626132977
1.1693489727308863
1.176274963831397
-0.19850108464066518
1.1697031425459135
1.1427187245543806
1.2100858654013131
0.19705046674508828
1.2186331397427799
1.2568975546004506
1.0319478161506859
1.0672830143511478
0.883802888849908
1.266114355688719
1.2852135318894387
0.712362876374783
1.3153157648784923
1.339680893597036
-0.14573679798355785
-0.1877574440007018
-0.2166987557202162
0.14387207450304565
1.3651289264550495
1.378039138866281
0.21608245047238597
1.3958353769407237
1.4237244183308293
1.4269357643880036
1.4595228859940774
-1.5264005843240886
1.5204630739000926
1.478131770723933
0.5826491141951999
1.0514139729451106
1.5271276889658458
1.5187773534984121
1.536423077932878
1.5638841946913755
0.5309272642919579
0.333137100578856
0.3701947414925381
1.5122323326277514
1.5697002611575361
1.5883380412719006
1.5710598129435254
-0.7778102952257931
1.570731822663578
1.5258728260619556
1.4831531636729987
-0.7097728355317465
1.3349448120463785
1.0506483713593833
0.6687520146345752
0.2723558651282415
0.5683834751151177
0.6570355010419768
0.4107289803229479
0.6843309806491182
-0.16260503898362316
-0.01188281378531307
-0.5217302056947616
-0.7287604229017123
-1.1035918509913543
-1.373633883184153
-1.4789601306852354
-1.2444179049784114
-1.555934455456841
-1.566747872439559
-1.5393143297772478
-1.5944531425107547
-0.35003484146861746
-1.5322729046877672
-1.5666524633912826
-0.7645954362784755
-0.3784642129315562
-1.5485491645281717
-1.5462833733356949
-1.548647353360343
-1.5413988450268732
0.14992146465257658
-1.4983092137686718
-1.4880178747888926
0.2297899489504603
-1.4614201058417282
-1.460977590416529
-1.4219775449881664
0.5206843788100268
0.5729663201204612
-1.3962580614409568
-1.3852435409263772
-1.3745802068081703
-1.3438376747172438
-1.3383879606995952
-0.5577517890399166
-0.6737782287293471
-1.3072377317032835
-1.3041452452624662
0.11020204105604814
-1.3001811962402765
-1.2704774906387948
-0.9336497862650689
-1.217726166747412
-1.2045200848673516
-0.27665022281218954
-1.170249581521467
-1.1608977368914584
-1.179939734127564
1.3158705751096855
1.3036392402689563
-1.1334159073320158
-1.1129445161362617
-1.1331569920072566
-0.4376138395633142
-0.31017288879797145
-1.118149182702783
-0.03371332600284694
-1.1001026471022628
-0.7394337622371645
-0.5787084106423233
-1.071412569069941
-1.0712783233864949
-1.0511361844663554
0.8024991778589718
0.8215919218563351
0.6559586758691229
-1.0568889032337019
-0.5530301684572748
-0.3770088191877103
-1.0186511311362907
-1.0224937889401917
-1.0032094810044756
-1.354158577442525
-1.22045994652859
-0.9914918954954581
-0.20566968479230752
-0.28063350350135724
-0.9923190882661989
-0.11037944696721216
-0.9800212863949539
-0.06752493426693955
-0.9742217748657694
-0.9741020218883442
-0.9462094713061252
-0.7088986546304156
-0.9214937034782227
-0.9357293850331461
-0.5584733509034425
-0.5092167235324137
-0.919118152358094
-0.6684735915611245
-0.4224992411385647
1.226840242299609
0.9393319268613158
1.0322844586345716
-0.8958125272344497
-0.9176639238368361
-0.885029845507746
-0.8959856842774195
1.3204335764446171
-0.8690516341701086
0.11531243951364478
-0.8769736684400312
0.9490863683159201
-0.8880275924459996
-1.4292601820819286
-1.4001641964174796
-0.8528773038650256
-0.8795121249733696
0.9079972999665069
0.9047605435416427
-0.8540212211880687
-0.873842699426206
-0.9984161232161963
-0.7115074391290797
0.6529943984522332
0.5150827806964474
0.5748767182057585
-0.9010908628730031
0.3695160664614146
-0.7769499606380318
-0.7786837412698768
-0.8074580598559307
1.229639386713694
1.080613386956325
-0.758318347723764
0.8343893403101756
0.7247775221914345
0.8014041573409474
-0.8121986114646822
-0.8277372593538086
-0.9584298458245577
-0.812284734031795
-0.9670594656596364
0.5790236339129153
0.6153839007391073
0.4530939396619334
-0.4514846195519802
-0.8236875412344193
0.32244150749486833
-0.11751724680949
-0.8189401945168429
-0.8541219732589749
-1.1110797398471959
-1.09766030590319
-0.884240450719957
-0.13618715435252585
-0.8583675231273221
-0.8748265070323497
0.6094179045592044
0.4664047531755637
1.2758545922705105
1.1247737760554084
-0.9063327038539987
0.9631976948971676
1.0058010688938486
0.8797698005020063
-0.8608499696751941
-0.8351741615189631
-0.7726114204945048
-1.3694759307450286
1.4116057787421763
0.6308343737062667
0.5460821686961134
-1.1363037389109927
-0.9527485218533279
-0.9676833077000084
-0.9518149113114511
-0.9811082775396185
0.06337788039925057
-0.3504649916668368
0.627714032725339
1.1486081456662123
-1.0354205537847039
0.2905903829108541
0.6636408254147251
0.7028644799835891
-1.2231276032490441
-1.1821207858420213
-1.1083724986996026
-1.0325969412719394
-1.1295289977702758
-0.13738332565891534
0.9680669687525394
-1.1174699469327602
-1.15089367741405
-0.15010688714361653
-1.1798913556786725
0.5481786142890493
-1.1950530891649227
-0.15453073083989038
-1.2256570623594376
1.251734008779572
0.9470902171792115
-1.2787473853118134
-1.335131864805095
0.8346689121193892
-1.39378426081477
0.18187280103989178
-1.4160500424216913
0.6511123453488885
0.49107786399885817
-1.4462785296554865
-1.4109309252821127
1.1236162121395925
1.0089621434795542
-1.3871073459353764
0.7242020980430859
0.617538850534311
0.534916042039315
-1.2721495623214136
-1.24850466459799
-1.0786269717950927
-1.4662121759912365
0.758830373130725
-1.1374148851221788
-1.363912535243921
-1.4273799716019218
-0.9886946744469028
-0.8066613431197892
-0.9867720936949054
0.9520917155080181
0.9023193622161991
-1.3345480604910227
-1.136221237708338
1.0104155201163512
0.9656612385932822
0.8854364648206562
-0.717159899075702
-0.2640228993216077
0.10838733936921999
-0.5810859031224329
-0.6960973048808838
0.7448460724319461
0.7390514484063392
-1.227698960653653
1.2954650295513646
1.3930537777545589
1.197380077857358
1.4533817995833826
-1.3188407812611012
-0.7875148629664188
-1.308365233694708
-1.3000513768514708
0.12479245141389332
-0.8458368964056108
-0.7480307916420993
-0.8576970787747985
1.4289126442441444
1.4478162463579294
-1.1387138590399195
1.4461353256953422
0.7116098604908533
1.377805904781912
0.6956170224729494
-0.21420459174709833
1.377689516564275
-0.8687617517857747
-0.7792052781367291
-0.29937553429618036
1.3437462122876351
1.2837562443315045
1.2706967847582311
0.49139100267634006
0.9516620282339994
1.2495576884871
1.309939979939806
1.1964252675331033
0.7931643879008055
1.1638713010552466
1.1465805561166333
0.3142690993813524
0.3773162138217744
1.133267207826409
1.0848207239802872
1.0822940248229285
-1.09298978240525
1.0496247870660753
1.0607654962357425
0.8076345111098708
0.8748092502952276
0.6994314052370586
1.0145866786614577
-1.2284551504769081
1.012888194303643
0.43190559745430707
1.1038563555415124
0.9653746294555456
0.946115679817687
0.20570658390353566
0.9522770269022297
1.2690773143237029
1.1528060464547099
0.810686864525054
0.8658663076080112
-0.9275525188645125
-0.6410114998406818
0.8462400520161991
0.8338419804458798
0.7810974529557452
0.7617741687393207
0.8333999792574119
-0.9576732148476631
-0.5488607345647872
-0.8057710416883802
0.1315471969636115
-0.4421945704959597
-0.6704319333815919
0.8113217308299049
0.8042332828094526
-0.2655421752216215
0.7604470517026273
0.7427145435365395
0.2899982600205365
-0.6551132284691292
-0.16450685942112886
0.8031994762006606
0.7843928774094424
0.32272359681627216
-1.015521060960052
0.764613221869126
0.8141278347619485
-1.3353384092582254
0.9793410971924259
0.6853859260956856
0.5705162335774329
0.5152799418697949
0.7988592568804385
0.5112797668690058
0.8258307205096564
0.8373067057441812
0.8756928289446642
-0.6685597684144929
0.799976184572797
0.7740307149118772
-0.05822467863638875
0.8275665686408935
0.8415412091143462
-0.886178041790683
0.8118433340567512
0.8367868189980922
0.2727623561432371
0.8014857343543424
0.8401235242095041
0.8814438715591792
0.31980769438623063
0.9046158082670107
0.900449921178247
-0.36089765916738115
1.3636495962052404
-0.8170690909816586
0.2872100699638742
0.9634316964393621
1.0189250649521906
1.0186952187974718
0.23666891011428012
1.038990314571939
0.7047935503149169
1.0871566575087632
1.075758430097528
0.8771729257425258
-0.5231155550861749
1.1139526605173824
1.1726130651818933
-0.7244241562606024
-0.41348595024849455
1.166401933175546
1.187592832744882
0.7596776001803995
1.241966987711688
1.2611765795019036
-0.8834552251312767
-1.265315668899099
-1.031628863976888
1.2937497942669898
1.2895521331201196
0.4787224770637516
-0.8481912347709657
-0.9390351763238964
1.3255832555953657
1.379663751661108
1.1436129255206977
0.5168939803178021
-1.1154288930430505
-0.9102012031690458
1.1652397928034104
-1.1330885628333085
1.4068743596540936
1.437835237910454
1.3293890280107015
0.7139138935670031
1.4709338575776885
1.443034280383334
0.22475289271139423
1.4309575398903052
1.3997650111849795
-0.4217981444568633
-0.5026706913814962
1.1995177424608148
0.8761921064898489
-0.3119337973527886
-0.7076827520668999
-0.3835079032893463
-1.484798983315825
-0.3727453846232754
0.5026038854682109
0.8740252262919297
0.7229156473594333
-1.4495272907394163
-1.438738098244983
-1.451890634415815
-1.4419890907715056
-0.8731114246416688
-1.3936609527198356
-1.3713506742591988
-0.619997601163221
-1.3465169685116098
-1.2902268205801715
-1.2869858543976633
-1.2931527383846035
-1.2438301171075092
-0.7508383357063528
-1.2287346120961002
-1.211865225056268
-0.2420096268924117
-0.431180014399679
-1.2076407805710165
-1.0721229421036782
0.36763404683733264
-1.0029175048479366
-1.0392597415906388
0.2949942943305772
-0.7402594227242909
-0.7461240228162752
1.2421744093545686
-1.0250418300975395
-0.9989080016319041
-0.9868125845373393
-0.6925256641295263
-0.9646941977356278
-0.9224061896001003
-0.9258678251066654
-0.916217751589791
-0.8809297033435781
-0.8997218046722911
-0.8775480395281458
0.4426991181985759
-0.8486287282904514
-0.819954441816585
0.6972469771644678
-0.8168598805535859
-0.008227663064289209
-0.7951905971598328
-0.7950089431847362
-0.7670284847956801
-0.793533130107877
-0.822646883190161
-0.7767786116576534
0.43306355760257587
-0.9010285268411934
-0.9298298430417611
-1.055820106132846
-1.0776640742539683
-0.7940246531842944
-0.6379495262429068
0.7775482891500552
0.9189861399151423
-0.8795428796635877
0.7750170974223879
-0.9205090410306472
0.7620831197096775
0.35354116392143176
0.4255161710953944
-1.4019437556869672
-1.0445763236994743
-0.8202023798533312
1.2657733344830435
-1.3329117866301918
0.7025324748632711
-1.2301848707136656
1.3420790774117626
1.2543568688415307
1.244045937685639
1.332083236785649
1.0621190612173237
0.722199812329229
0.7055742233832781
0.7486057451943968
-0.3643335802147337
1.1158901202055134
1.1931174580215962
-1.1285725973256815
-1.129189033064969
-0.6981230842781085
-0.687606563260894
0.6669747136877977
0.7365386844498931
-1.2255271688417153
-1.3181608830735057
-0.3780980532052029
-1.1797811606510873
0.8679032155946022
0.7197760247247577


==> output_bu_20240409/example9/nPred5/stepSize-1.0/t_all.txt <==
28
0.0
0.9999
0.49995
0.24998
0.12499
0.06249
0.03125
0.01562
0.00781
0.00391
0.00195
0.00537
0.01135
0.02182
0.01658
0.02574
0.04177
0.06982
0.05579
0.08033
0.12328
0.19844
0.32996
0.2642
0.37928
0.58068
0.93313
1.0


==> output_bu_20240409/example9/nPred5/stepSize-1.0/t_nonsucc.txt <==
12
0.9999
0.49995
0.24998
0.12499
0.06249
0.03125
0.01562
0.00781
0.00391
0.02182
0.06982
0.32996


==> output_bu_20240409/example9/nPred5/stepSize-1.0/t_succ.txt <==
16
0.0
0.00195
0.00537
0.01135
0.01658
0.02574
0.04177
0.05579
0.08033
0.12328
0.19844
0.2642
0.37928
0.58068
0.93313
1.0


==> output_bu_20240409/example9/nPred5/stepSize0.02/gfsetAfterIt0.txt <==
3414
-9.80445382438797e-15
2.78907722191005e-07
1.530529832853306e-07
5.577581671935077e-07
4.13261673235211e-07
8.365494948054467e-07
6.812232093296873e-07
1.1151599185353835e-06
9.561538408205425e-07
1.393542571621888e-06
1.2176820034005113e-06
1.6716220963456326e-06
1.4972958430237562e-06
1.949335728801211e-06
1.7558268071902592e-06
2.226618396767987e-06
2.0655123860964696e-06
2.5034074419451454e-06
2.3423385770996548e-06
2.779640857150292e-06
2.6319262804616277e-06
3.0552575961688295e-06
2.893353544382761e-06
3.3301972594704855e-06
3.1547969754436365e-06
3.604399944072059e-06
3.422567081547207e-06
3.877806198920311e-06
3.6757569277651974e-06
4.150356414905783e-06
3.98106816581311e-06
4.421992498487144e-06
4.263713747258072e-06
4.692650822240335e-06
4.516787789442961e-06
4.9622886794335505e-06
4.757629842024618e-06
5.230782464747359e-06
5.046107464062052e-06
5.498316873897053e-06
5.289901169437581e-06
5.763896272978351e-06
5.569023958934142e-06
6.027341091412212e-06
5.891777472623456e-06
6.290340068230852e-06
6.222880960099778e-06
6.552477667534889e-06
1.5756615562939827e-05
1.4404990561151651e-05
1.4516226365613159e-05
6.813044096219176e-06
6.560975486161531e-06
7.072157651930111e-06
6.863257085578844e-06
7.329709242712485e-06
7.1361616851447564e-06
7.585651049889687e-06
7.410155902553341e-06
7.839917934070782e-06
7.619019484230405e-06
8.092447893284937e-06
7.920623402268425e-06
8.343180599905901e-06
8.135586478459548e-06
8.592042544880476e-06
8.388594134569344e-06
8.839009261817277e-06
8.576383327463562e-06
9.083868758168482e-06
8.846411270720418e-06
9.327117193007286e-06
9.173207210881923e-06
9.566572546501691e-06
9.803108187881238e-06
9.491660264723171e-06
1.0039508888901396e-05
9.780192905426865e-06
1.027398402146481e-05
1.0036902737475787e-05
1.0506047089584084e-05
1.0291193221966554e-05
1.0735749520445202e-05
1.0486199797472525e-05
1.0962998943645377e-05
1.0650038032028566e-05
1.1187737122986076e-05
1.089899133973505e-05
1.140991839004822e-05
1.1176693382458505e-05
1.1629415966918282e-05
1.138377147957285e-05
1.1846423178735485e-05
1.154425515366032e-05
1.2059930004779639e-05
1.178756125482895e-05
1.2270584701128322e-05
1.2042860509341404e-05
1.2479603657152067e-05
1.2290760368942713e-05
1.2685889233456022e-05
1.2205869283393371e-05
1.084975666023444e-05
1.2198669324209608e-05
1.2889204904064298e-05
1.2534975971604117e-05
1.308954603404319e-05
1.2788924875684839e-05
1.3286848648991751e-05
1.3025944181003958e-05
1.348106265987317e-05
1.3167010342262877e-05
1.3672153209594412e-05
1.3356301431424265e-05
1.3860021510312645e-05
1.357550599902237e-05
1.4044822854000378e-05
1.3799456801024982e-05
1.4227777643377072e-05
1.3935508763773599e-05
1.4407439008451732e-05
1.4120121689776335e-05
1.4582869663852719e-05
1.4327987267970266e-05
1.4755164578737257e-05
1.4453669634792786e-05
1.4923980673574064e-05
1.4651975464723284e-05
1.5089364246633597e-05
1.4778098456882543e-05
1.525126333974721e-05
1.494839190633163e-05
1.540964055754993e-05
1.5154286506978237e-05
1.556451235441922e-05
1.5324082757853363e-05
1.571567686958694e-05
2.7811897262571473e-06
4.83983422039808e-07
-6.842702961437475e-08
1.5863768016093573e-05
1.55030776751885e-05
1.6011766261332665e-05
1.568757391295609e-05
1.615510551956262e-05
1.587299099907131e-05
1.6291923734769865e-05
1.6098365571541183e-05
1.6425789275717855e-05
1.6555716237464882e-05
1.6173857059558593e-05
1.6681946128671284e-05
1.6345383580650245e-05
1.6804392169915408e-05
1.6490184810994534e-05
1.692305735402906e-05
1.2453368553099114e-05
1.1295434351843812e-05
1.1522956666577405e-05
1.7037922827735604e-05
1.6772441010728016e-05
1.7148973963256965e-05
1.684422574343075e-05
1.725620720663666e-05
1.6927138963627896e-05
1.735957538788493e-05
1.703520496094901e-05
1.745919930721684e-05
1.7197233220565962e-05
1.755457283903569e-05
1.72465582569838e-05
1.7647537735840514e-05
1.7351600756991178e-05
1.7739494066685537e-05
1.7491649732169043e-05
1.7825231668759856e-05
1.7521446987617307e-05
1.790466745541468e-05
1.7600038321292243e-05
1.7980733981598428e-05
1.7722237555909393e-05
1.8052626679096185e-05
-1.5388841454593963e-05
-1.5695956801113268e-05
-1.5497159672150014e-05
1.8120543857357047e-05
1.778989420534579e-05
1.8184413726702658e-05
1.7865527163903034e-05
1.8244235978810948e-05
1.795613494072773e-05
1.8299989922793547e-05
-7.97846853093916e-06
-6.247007945459631e-06
-7.1985775091861326e-06
1.835165898268906e-05
1.803390114425209e-05
1.8399223975158777e-05
1.813351063360896e-05
1.8442664783475112e-05
1.8117304153904136e-05
1.848195978434285e-05
1.8180462019748796e-05
1.851708593541217e-05
1.8240916640112587e-05
1.8548018545933292e-05
1.8303332227646612e-05
1.8574731751515422e-05
1.8314001967944977e-05
1.8597196581491074e-05
-8.864335376362407e-06
1.8615388048372315e-05
1.8328861528198606e-05
1.8629258650130215e-05
1.839805469595991e-05
1.8638837368497933e-05
1.8357077759716378e-05
1.864386018631567e-05
1.8366635111281434e-05
1.864514964318729e-05
1.8390797012761112e-05
1.8643860186272672e-05
1.840528375979964e-05
1.8638837368384125e-05
1.836098310810832e-05
1.8629258650226407e-05
1.8615388048403127e-05
1.8345098936709534e-05
1.8597196581844138e-05
1.8335204116709784e-05
1.857473175139391e-05
1.8355352131574194e-05
1.8548018546068618e-05
1.827591284309041e-05
1.8517085935144077e-05
1.829161269659581e-05
1.848195978424979e-05
1.81857417556483e-05
1.8442664783535184e-05
1.8156334944726187e-05
1.8399223975134786e-05
1.819058584653839e-05
1.835165898267717e-05
1.811232251986593e-05
1.8299989922778615e-05
1.8101725720070706e-05
1.824423597858496e-05
1.797517607411773e-05
1.8184413726903733e-05
1.78843401108217e-05
1.8120543857312757e-05
1.792687356886429e-05
1.8052626679287042e-05
1.7810870145934426e-05
1.7980733981808207e-05
1.774171457665292e-05
1.790466745553529e-05
1.7671797283464317e-05
1.782523166865855e-05
1.765095651781554e-05
1.773949406671709e-05
1.752889762347458e-05
1.764753773568269e-05
1.7482659537079705e-05
1.7554572839296453e-05
1.730667591577921e-05
1.745919930726572e-05
1.720157285409449e-05
1.7359575387897783e-05
1.7118700567458192e-05
1.7256207206641973e-05
1.709032757376846e-05
1.7148973963215077e-05
1.695355527114691e-05
1.7037922827912038e-05
1.689160715546905e-05
1.6923057354190462e-05
1.67292250080433e-05
1.6804392169877807e-05
1.665080845759987e-05
1.6681946128647333e-05
1.6473673054311113e-05
1.6555716237272812e-05
1.6396477796937892e-05
1.6425789275704858e-05
1.6190268731523565e-05
1.6291923734751105e-05
-2.4610684975568128e-06
1.6155105519527995e-05
1.5980787697512698e-05
1.601176626140765e-05
1.58877458180988e-05
1.5863768016133404e-05
1.5666658736716293e-05
1.57156768695054e-05
1.5491545032591333e-05
1.5564512354248107e-05
1.540964055745899e-05
1.5285376502977907e-05
1.525126333972703e-05
1.510569129909941e-05
1.5089364246622634e-05
1.500219056056763e-05
1.492398067378063e-05
1.4798320545839456e-05
1.4755164578808183e-05
1.4606162759375808e-05
1.4582869663845268e-05
1.4418438771414304e-05
1.4407439008564601e-05
1.4269097723632556e-05
1.4227777643274157e-05
1.4151781442585332e-05
1.4044822853911392e-05
1.3939439847169212e-05
1.3860021510386042e-05
1.3750185169855095e-05
1.3672153209417459e-05
1.355750443602054e-05
1.3481062659946125e-05
1.3415356006818137e-05
1.3286848648952111e-05
1.3189190628836408e-05
1.3089546034050369e-05
1.3031192780557146e-05
1.2889204904023692e-05
1.2773097784724809e-05
1.2685889233583118e-05
1.2569416938664293e-05
1.2479603657139748e-05
1.2363675211629516e-05
1.227058470121384e-05
1.222364403587984e-05
1.205993000481726e-05
1.1977976905822272e-05
1.1846423178667511e-05
1.1717002947763413e-05
1.1629415966923375e-05
1.1440188204069358e-05
1.1409918389967779e-05
1.69196176622005e-07
9.009010752000813e-07
1.909569000512168e-06
1.1187737122853919e-05
1.1135945358639873e-05
1.0962998943604228e-05
1.0871163786547567e-05
1.0735749520444212e-05
1.0686475441868532e-05
1.050604708967098e-05
1.0398454126216676e-05
1.027398402155182e-05
1.0085541922859337e-05
1.0039508888979079e-05
-9.765222568042149e-06
-8.990430445526725e-06
9.803108187869175e-06
9.735671814124795e-06
9.566572546452793e-06
9.377626968835991e-06
9.32711719303702e-06
-1.6221709128846089e-06
9.083868758148097e-06
9.02168713912445e-06
8.839009261823635e-06
8.816541131742509e-06
8.59204254501197e-06
8.518186705899312e-06
8.343180599902615e-06
8.19870617874437e-06
8.092447893243093e-06
7.83991793403601e-06
7.831939799683162e-06
7.585651049756901e-06
7.6164023384569915e-06
7.329709242729702e-06
7.321333584994273e-06
7.072157651893265e-06
7.0785745078776865e-06
6.813044096270102e-06
6.8442316431724425e-06
6.552477667496592e-06
6.587340891068381e-06
6.290340068126176e-06
6.333956487471788e-06
6.0273410914830036e-06
6.043606986968636e-06
5.763896272982366e-06
5.767564191421694e-06
5.498316873941486e-06
5.550536010157304e-06
5.230782464694064e-06
5.271343118879867e-06
4.9622886793812445e-06
4.986111271976268e-06
4.6926508221846935e-06
4.747165170232873e-06
4.421992498485555e-06
4.4778936719905436e-06
4.150356414863654e-06
4.209850790154353e-06
3.877806198954075e-06
3.922687748779308e-06
3.6043999440902373e-06
3.6748459696232783e-06
3.33019725945557e-06
3.406562381191217e-06
3.0552575961538357e-06
3.1433638902585284e-06
2.7796408571928397e-06
2.8472837741849853e-06
2.5034074417713334e-06
2.5847366079530174e-06
2.2266183974187025e-06
2.2944477694283708e-06
1.949335726719691e-06
2.0056448490141326e-06
1.6716221029595953e-06
1.7605099310081925e-06
1.393542551010724e-06
1.4784135018028545e-06
1.1151599800806395e-06
1.090026969516082e-06
8.365493223751385e-07
8.987870968217594e-06
8.271026891632834e-06
8.619835305777467e-06
5.577585964933336e-07
6.901474281769143e-07
2.7890692070375494e-07
3.3233314714277756e-07
-9.32802669955808e-15
-2.9193539859553436e-08
-2.7852612230879005e-07
-2.8956848144916245e-06
-5.570758642271297e-07
-4.0510603519802473e-07
-8.354933183717221e-07
-7.075172782902233e-07
-1.1137634725315122e-06
-1.0264681868261805e-06
-1.3917936803397823e-06
-1.4165790842117863e-06
-1.6695257802382498e-06
-1.9468914025344235e-06
-1.787743550405178e-06
-2.2238275456977926e-06
-2.072030645869594e-06
-2.50027112958643e-06
-2.334935575955116e-06
-2.776160492896138e-06
-2.5920424953149718e-06
-3.051434686013977e-06
-2.8456897149284077e-06
-3.3260334718140228e-06
-3.1569004033916965e-06
-3.599897065928779e-06
-3.4310108491075365e-06
-3.872966184733539e-06
-3.6833607143042184e-06
-4.145181179052443e-06
-3.9648939071713835e-06
-4.4164846646943945e-06
-4.212342880038907e-06
-4.686810814381742e-06
-4.505717851473026e-06
-4.956125830766481e-06
-4.748279181966046e-06
-5.224272457093729e-06
-5.0525709189603036e-06
-5.491564507888744e-06
-5.320452392701578e-06
-5.7565132729750736e-06
-5.557521922999255e-06
-6.019620199824693e-06
-5.8171818728608754e-06
-6.282627078239662e-06
-6.110879376326973e-06
-6.544365185001623e-06
-6.370881186333586e-06
-6.80464742128619e-06
-6.604938223506748e-06
-7.063449092924254e-06
-6.863523622369953e-06
-7.320700285076468e-06
-7.1097541836428985e-06
-7.5763425122402844e-06
-7.389704001972744e-06
-7.830313665030311e-06
-7.661873260144037e-06
-8.082550737106515e-06
-7.874274396155226e-06
-8.332994596519622e-06
-8.126653614583818e-06
-8.581568161375684e-06
-8.325237746559563e-06
-8.828260461109155e-06
-8.602495909960064e-06
-9.072808687710787e-06
-8.865360181491788e-06
-9.315901337513383e-06
-9.09873470001507e-06
-9.554629437143178e-06
-9.412987940940316e-06
-9.790899560022198e-06
-5.441498972563788e-06
-1.0027515985318519e-05
-9.763452901654628e-06
-1.0261602621544468e-05
-1.002565213460841e-05
-1.0493445724327604e-05
-1.0212689000077237e-05
-1.0722887162633444e-05
-1.053744344958571e-05
-1.0949891854478191e-05
-1.1174384452100365e-05
-1.0824524295410115e-05
-1.1396330204958563e-05
-1.1102358648773006e-05
-1.1615576010804456e-05
-1.1325207111540367e-05
-1.183241068111944e-05
-1.149777768668025e-05
-1.2045465906303249e-05
-1.1706435016546178e-05
-1.22559323222332e-05
-1.191266519838315e-05
-1.2464991935425325e-05
-1.2165003703816057e-05
-1.267099701130563e-05
-1.2324072668722667e-05
-1.2874124661976447e-05
-1.2540843611677617e-05
-1.3074257892426697e-05
-1.2758154071672355e-05
-1.3271365852431524e-05
-1.2974447738882955e-05
-1.3465379583307119e-05
-1.3091426862341988e-05
-1.3656307172628055e-05
-1.3276295065319528e-05
-1.3843896557803861e-05
-1.346020804090999e-05
-1.4028877391549387e-05
-1.371145319631686e-05
-1.4211729017577739e-05
-1.3838081982151254e-05
-1.4390909931659814e-05
-1.4029416683312838e-05
-1.4566267274103617e-05
-1.424259164112838e-05
-1.4738385823048511e-05
-1.436985647317046e-05
-1.4907060980162478e-05
-1.456314501705205e-05
-1.5072298948536903e-05
-1.4653662132537957e-05
-1.5234069794568217e-05
-1.4861658102718119e-05
-1.5392288936279116e-05
-1.4969632411228618e-05
-1.5547141197230068e-05
-1.5190925530808577e-05
-1.569779640030374e-05
-1.5289627752456627e-05
-1.584724497074585e-05
-1.547922976403608e-05
-1.599524763111033e-05
-1.556388024481393e-05
-1.6137078251210045e-05
-1.577579978632072e-05
-1.6274190726869127e-05
-1.580903074845337e-05
-1.6407874383154393e-05
-1.60193576537807e-05
-1.653775680532616e-05
-4.423916540655185e-06
-1.6663914621151598e-05
-1.6205033637453017e-05
-1.6786305921663827e-05
-1.636568136682012e-05
-1.690492083877141e-05
-1.6555037217115247e-05
-1.7019748139063505e-05
-1.670244214479973e-05
-1.7130756761912792e-05
-1.72380026812415e-05
-1.675773280945372e-05
-1.7341217576525345e-05
-1.6954384152485386e-05
-1.7441351144914078e-05
-1.7065551894347704e-05
-1.753479498610899e-05
-1.721825210836424e-05
-1.7637541236775078e-05
-1.728934824556292e-05
-1.7703823256483617e-05
-1.7396394683436596e-05
-1.7880953260776167e-05
-1.7535370611655437e-05
-1.760899084383383e-05
-1.744446486079968e-05
-1.9002264786245598e-05
-1.81700150413696e-05
-1.9080855149667522e-05
-1.8769400463616694e-05
-1.7825922038069386e-05
-1.8032310023891687e-05
-1.8244731042650765e-05
-1.7660135293914703e-05
-1.8209161162264267e-05
-1.79550944809995e-05
-1.8290385537211195e-05
-1.801995607332779e-05
-1.8335104178040977e-05
-1.8081781779097867e-05
-1.8384425627911604e-05
-1.8101782557652795e-05
-1.8427296887585288e-05
-1.8174658516363024e-05
-1.8466655767547725e-05
-1.8168098610663288e-05
-1.850168578220626e-05
-1.8219374219222243e-05
-1.8532575274638505e-05
-1.8317738475050232e-05
-1.8559241203161444e-05
-1.8286581116040963e-05
-1.8581671189671262e-05
-1.829634815842207e-05
-1.8599832083424575e-05
-1.8345056598002097e-05
-1.861369345828373e-05
-1.837456990434644e-05
-1.8623225123197374e-05
-1.8333046543958448e-05
-1.862838373884464e-05
3.3702296959303615e-07
8.693772494770672e-07
-5.965147630104777e-07
-1.8629169086182793e-05
-1.8277767169404214e-05
-1.8627368843857078e-05
-1.8378275963102226e-05
-1.862248208611571e-05
-1.833201904104589e-05
-1.861287814027331e-05
-1.834396012433963e-05
-1.8599037293679486e-05
-1.8580872423252098e-05
-1.8309002766852327e-05
-1.855844637869312e-05
-1.827551373305086e-05
-1.8531779815888027e-05
-1.8252246242410984e-05
-1.8500902638771086e-05
-1.8240399124989418e-05
-1.8465840236424573e-05
-1.8426617201435623e-05
-1.8162493437782438e-05
-1.838325637383123e-05
-1.8106823558384953e-05
-1.833577921827256e-05
-1.80639271161576e-05
-1.8284205631969585e-05
-1.802609836804077e-05
-1.8228554788358844e-05
-1.8034659302873974e-05
-1.816884249074727e-05
-1.7909669357251088e-05
-1.8105091513860546e-05
-1.779474225565778e-05
-1.8037293614590462e-05
-1.783991890946642e-05
-1.7965551682850114e-05
-1.7700401783688056e-05
-1.7889550805401497e-05
-1.7608989448595666e-05
-1.7810529126776425e-05
-1.7578101402008775e-05
-1.7723938769645556e-05
-1.747786201876078e-05
-1.763213777445696e-05
-1.739585296417014e-05
-1.754033225134577e-05
-1.7332102238024774e-05
-1.7444866670978006e-05
-1.719838481060451e-05
-1.734549538848759e-05
-1.7079188624592447e-05
-1.7242284223779002e-05
-1.7028689197056372e-05
-1.713528074935173e-05
-1.69091716169927e-05
-1.7024297582868203e-05
-1.66172637777233e-05
-1.6910105692929475e-05
-1.669031014236182e-05
-1.6789892072624413e-05
-1.650717152871889e-05
-1.6674185722770106e-05
-1.6376191761338596e-05
-1.652389741282069e-05
1.35969375321148e-05
1.3903952205137529e-05
1.2998961241850057e-05
-1.648444943572436e-05
-1.61877880588318e-05
-1.6015292377364756e-05
-1.603382270186639e-05
-1.7125715840213524e-05
-1.6136347925640087e-05
-1.6970441733110934e-05
-1.6765693893961885e-05
-1.5586060587399324e-05
-1.5995182225495254e-05
-1.576629935665234e-05
-1.546087236383069e-05
-1.5527740260473446e-05
-1.538439237084679e-05
-1.5396331326543004e-05
-1.5143718712588013e-05
-1.523187170090114e-05
-1.50563848725458e-05
-1.5071772731041855e-05
-1.4856834932177969e-05
-1.4906098527837831e-05
-1.4673128844085054e-05
-1.4737548829242545e-05
-1.4432751422871186e-05
-1.4565407860229873e-05
-1.4390062678464384e-05
-1.42780220897813e-05
-1.421090420952805e-05
-1.4030750210408593e-05
-1.4028058485663387e-05
-1.3857531769302557e-05
-1.3843068289574241e-05
-1.37412186072733e-05
-1.3655493276778606e-05
-1.3505944450637971e-05
-1.346457405332371e-05
-1.3311441588499303e-05
-1.3270570617874078e-05
-1.3126635282763347e-05
-1.3073472661072504e-05
-1.2999415904457389e-05
-1.287335011416256e-05
-1.277740320331964e-05
-1.267023212606516e-05
-1.2549283109659274e-05
-1.246424146036408e-05
-1.2334861402151273e-05
-1.2255179770213812e-05
-1.2203493110903398e-05
-1.204472302994704e-05
-1.1962746171023524e-05
-1.1831690997862762e-05
-1.1794287831308832e-05
-1.161486519495265e-05
-1.1570639191573104e-05
-1.1395632323360348e-05
-1.1389461271112356e-05
-1.1173698670306195e-05
-1.1133099270208625e-05
-1.0949218688930942e-05
-1.0894336387171203e-05
-1.0722226569746519e-05
-1.0623969837645932e-05
-1.0492798538598453e-05
-1.0348605368953601e-05
-1.0260966736779628e-05
6.603419977994564e-06
5.369635148078267e-06
5.901942240115522e-06
-1.0026900052498203e-05
-1.0022804672301171e-05
-9.790272562916167e-06
-9.739618205393777e-06
-9.554016078878402e-06
-9.460380432269345e-06
-9.315325320167806e-06
-9.150527466860017e-06
-9.072240676109834e-06
4.8920929675815564e-06
5.9886516297551245e-06
4.578937535538598e-06
-8.827708436695028e-06
-8.81383837977944e-06
-8.58103023239631e-06
-8.584993918052407e-06
-8.332471479383058e-06
-8.303346280920054e-06
-8.082042455729902e-06
-7.968468521907795e-06
-7.82982042681133e-06
-1.0959511262994544e-05
-1.0835479204803182e-05
-1.2428671734544789e-05
-7.575864463000478e-06
-7.614617551947678e-06
-7.320237622370402e-06
-7.320980553092507e-06
-7.063001858564352e-06
-7.046937081086121e-06
-6.804216204929105e-06
-6.710409275762617e-06
-6.543948564973535e-06
-6.282230973072291e-06
-6.328886680607998e-06
-6.019223697495609e-06
-6.074590617235394e-06
-5.756134123359029e-06
-5.791104724087469e-06
-5.4912177374223005e-06
-5.493679986068416e-06
-5.223938135493945e-06
-5.2764996680617e-06
-4.955809337328722e-06
-5.042864818954551e-06
-4.686510900848886e-06
-4.751627844373655e-06
-4.41620181024066e-06
-4.46081215373469e-06
-4.144915405266484e-06
-4.229044819898537e-06
-3.872717626353868e-06
-3.96098955769132e-06
-3.5996658212582638e-06
-3.6388572444942974e-06
-3.325819641065324e-06
-3.264405034662728e-06
-3.051238360970703e-06
1.5897811859163715e-05
1.468576006508974e-05
1.5008385356227301e-05
-2.7759817591244797e-06
-2.898819597191477e-06
-2.50011006473661e-06
-2.62170823929905e-06
-2.223684221032546e-06
-2.328890311431823e-06
-1.9467658763424427e-06
-2.054722558462537e-06
-1.6694181168416027e-06
-1.785875458083383e-06
-1.3917038874790606e-06
-1.4720324625492044e-06
-1.1136916930533964e-06
-1.2121197205131772e-06
-8.354392594139968e-07
-9.389473694922966e-07
-5.570403729494923e-07
-6.458493180373165e-07
-2.7850736770018777e-07
-3.528240162010374e-07
-1.0901275997913438e-07
3.814101659335929e-07
9.371551407714532e-07
1.4557420313477398e-06
2.1403620882405912e-06
1.8854793682128057e-06
2.357226270492304e-06
1.1470689284260071e-06
2.9067635816662797e-06
1.3363873529209767e-05
1.3546431510881096e-05
3.3499964159970733e-06
-7.100629931938302e-06
-7.248564655139284e-06
-6.409722424187639e-06
3.7637321131665347e-06
4.124805333451631e-06
4.473944242288346e-06
-7.59643031800412e-06
4.891775259472164e-06
3.1523303857405947e-06
5.314548846206868e-06
5.683869781336429e-06
6.003021995646111e-06
-2.448215788828779e-06
-1.7867660995091277e-06
-1.492271321009768e-06
6.3250723756517275e-06
6.594494393554761e-06
6.941650953469271e-06
7.29444483165374e-06
7.493538471979407e-06
7.88827308328189e-06
5.370513011537759e-06
8.231821708533205e-06
8.478113444629793e-06
8.809179491769555e-06
1.5772284769195262e-05
1.0181507594441354e-05
9.813550571645348e-06
9.481811689700599e-06
-7.024313139659469e-06
-5.867742906892485e-06
1.0579601493675073e-05
1.1065875725142856e-05
5.608506411680588e-06
-6.666781214732461e-06
1.1435305631838776e-05
1.1821271219396777e-05
-5.585115523875571e-07
4.395715171360027e-06
1.2085275659850288e-05
1.239848644089036e-05
1.2783397993369107e-05
-8.290891591386863e-06
1.2919879802943756e-05
1.322410736497641e-05
1.3567913511329973e-05
5.465723926869125e-06
7.444768795386957e-06
1.3748283557751933e-05
1.4050915014794427e-05
-1.3975326795570055e-05
-1.3216861935242634e-05
-1.3838322518896632e-05
1.4332496391458861e-05
-4.338117268277411e-06
-4.2351345690686874e-06
-2.2247073448467763e-06
1.458430944666003e-05
1.4812429763695832e-05
-3.25011467447386e-06
-6.537508523792657e-06
1.5021432173671147e-05
1.5314457058279942e-05
1.5455372161354743e-05
1.8012394925714655e-05
1.6008432494712593e-05
1.5671741060108927e-05
1.4584409145148005e-05
1.6116209344765725e-05
8.82267971321627e-06
1.5736034379459504e-05
4.856186197429265e-06
4.341741362664278e-06
-1.034461895354605e-05
-1.0535470723063167e-05
1.6527938768106087e-05
1.650094779731598e-05
1.659889635199521e-05
1.6844104655060517e-05
1.5097016844636791e-05
1.4210766041887124e-05
1.461276546291345e-05
1.69831710575982e-05
1.7212027882003395e-05
-6.40448691738412e-06
1.7228618908792924e-05
1.7332038778490455e-05
-1.0205376516349399e-05
-9.809300412583451e-06
-9.180338356899224e-06
1.7399925343700384e-05
7.700215169108462e-06
1.7493061723511752e-05
1.7429432840020284e-05
1.0286932223972923e-05
8.870445517578399e-06
8.947594297361083e-06
1.7708786278283748e-05
1.8689003342338118e-06
4.524614573711871e-06
1.7760957332312835e-05
7.63259817695384e-06
6.847490145957774e-06
1.7807255432728328e-05
1.7941525997423247e-05
1.7958299257861662e-05
1.2428228766217294e-05
1.1078977864451535e-05
7.2204695517227376e-06
1.7964555620725013e-05
4.9476230368370735e-06
1.8052987885392636e-05
1.803483734205988e-05
1.8064453296405293e-05
1.8149850339611975e-05
1.8073225107733572e-05
1.5147365634287818e-05
1.794916746629517e-05
1.6005169688588495e-05
1.4824424502921019e-05
1.6051712693363936e-05
1.8041017246042433e-05
1.79200335558111e-05
-9.770609140666193e-06
1.7797725913394386e-05
1.7865382453339607e-05
-1.4489570486131374e-06
-2.1558295164687854e-06
1.7753430552212614e-05
-5.704532497994983e-07
1.742151298177595e-05
1.7550542870128994e-05
-1.5967856299915007e-05
-1.5141999947900794e-05
-1.5254601368611641e-05
1.741955270562935e-05
1.742381340484142e-05
1.732051737346277e-05
1.4678340081924966e-05
1.3189148248370792e-05
1.718538823955716e-05
-5.795882733016821e-06
1.6843471879305485e-05
1.6849613660147438e-05
1.673041971757019e-05
1.659099635083939e-05
-8.239870388944519e-06
1.6344195468475087e-05
3.7504002888554684e-06
1.606651497894962e-05
1.5780295091720205e-05
1.556571836888748e-05
1.5303961931496953e-05
7.742723411426492e-06
1.4754702074240217e-05
1.4881510005279897e-05
1.444233219493148e-05
1.4221304521923064e-05
1.4026919234609034e-05
1.3900586532112749e-05
-8.913678993863966e-06
1.359979380697629e-05
1.3428303998390721e-05
1.3143574615804926e-05
-1.280700241666483e-05
1.2834522013612889e-05
1.0043933607983601e-05
9.666415309741474e-06
9.546431412206185e-06
1.2450262301600687e-05
1.2149767879273095e-05
1.2002323244290722e-05
1.163219735129245e-05
1.6348660287795614e-05
1.5765235972605302e-05
1.5629420043247244e-05
1.1282906404746174e-05
-8.988759397673199e-06
1.1064317603990226e-05
-4.813566193400741e-06
-4.145828768351902e-06
-5.268584272985206e-06
1.0743650342705605e-05
1.0417335362914585e-05
-3.823249626329811e-06
1.001335503788422e-05
1.4021535209030122e-05
9.638773979842363e-06
-1.0512908048183794e-06
9.31926347483085e-06
8.800826293639138e-06
8.581049908536508e-06
1.3981158645268047e-05
1.3201100801301635e-05
1.3625096512415716e-05
8.153006489788372e-06
-1.6455379168834614e-06
6.988652718207101e-06
7.408625943664567e-06
6.502005218094052e-06
6.70730033949321e-06
1.3400239256533836e-05
1.1517904720835148e-05
6.357007974419716e-06
6.088145031413736e-06
5.773274879254149e-06
5.416621234957597e-06
5.962781985658625e-06
5.040701984002374e-06
4.651363215916233e-06
-1.099233733443338e-05
4.103691633797636e-06
1.034255879210435e-05
1.0938116822745528e-05
3.5610028617501866e-06
3.0884549411732425e-06
1.4778139335184552e-05
2.5184994376082214e-06
1.1209722363714471e-05
2.0364992823931385e-06
1.6894932057922633e-06
1.2709579677542192e-06
8.748359038379254e-07
7.948668445166068e-06
4.595768080239227e-07
-3.7867685999760585e-08
9.88365875489621e-06
5.708018596483619e-06
-7.005656639218788e-07
-1.617775729772811e-05
-1.472838220342231e-05
-1.226542904771784e-06
-1.0478484118765894e-05
-2.5204942242366784e-06
-2.09715770140688e-06
-1.4679420579908234e-05
-6.699153573443516e-06
-3.482194466688604e-06
-5.896183560425161e-06
-2.883780763485799e-06
-3.2954021679330785e-06
-1.5762305948409415e-05
-1.4448050554900218e-05
-1.5233459783242473e-05
-3.8600962016617265e-06
1.5601514705676384e-05
-4.4096704047087626e-06
6.222421043493852e-06
-4.789619168414834e-06
-5.259902914441307e-06
-5.57714142457025e-06
-5.913981815482962e-06
-6.3291897333406345e-06
-6.764217541879224e-06
-8.160539826178519e-07
-7.199311019961196e-06
-7.601188669610951e-06
6.949045012971447e-06
5.776204016068503e-06
5.101223223704338e-06
-7.969163133906133e-06
-8.340627054007815e-06
-8.73602872074005e-06
7.490206752234531e-06
4.5203363202162486e-06
-9.00961436033718e-06
-9.488505890279147e-06
-9.851227160112224e-06
-1.0093078925462267e-05
-1.6277274674513146e-05
-1.0959343954093224e-05
6.828081949490236e-07
9.061164700451321e-07
1.272714938188491e-07
-1.1300621157414101e-05
-1.146967777286416e-05
-1.1859411109434882e-05
-1.2140990147091592e-05
-1.2432932541720662e-05
-1.2655235586005175e-05
3.445948917995387e-06
-1.2801343669311167e-05
-1.287561702646347e-05
-1.3346875031884327e-05
-8.975681870775222e-06
-1.3578931384591265e-05
-1.3911505667047271e-05
-1.2832438226563438e-05
-1.3358266892636778e-05
-1.24592599399638e-05
-1.4136453885388206e-05
-1.4406366567583646e-05
5.989889411783658e-06
-1.4750999243847477e-05
-1.5006158050104234e-05
-9.855008832880148e-07
-3.299133806257636e-06
-1.1849927692535924e-06
4.924765583056712e-06
-1.529853573934316e-05
-1.5386934976774413e-05
7.187943650322417e-06
-1.561515278365945e-05
-1.593039342386662e-05
-1.605872291159222e-05
-1.6311945054975473e-05
-1.783027969312272e-05
-1.6788010745564926e-05
-1.6437609105931646e-05
1.6961409512997506e-05
1.6970629338818796e-05
-1.6935601390039692e-05
-1.6901413607224275e-05
-1.7575529154562233e-05
-1.7834063538910704e-05
-1.0081839462276317e-05
-9.524422779054311e-06
-8.3181017899016e-06
-1.776338547656717e-05
-1.7785526477299673e-05
-1.7860294996666257e-05
-1.7818714577807575e-05
5.152145749336039e-06
-1.789056727555082e-05
-1.7911987724590433e-05
-1.80486945013495e-05
4.398200535669825e-06
-1.796638857067985e-05
-1.8029387329129822e-05
-1.8023576203284976e-05
-1.7662895123104797e-05
7.017576462340247e-06
-1.3372601118029236e-05
-1.1254435230554958e-05
-1.219784347089137e-05
-1.8032918283127448e-05
7.522607350993895e-06
-1.7967187622594025e-05
-1.8006504655732415e-05
-1.7957851365635262e-05
-1.7856498373916774e-05
-1.794606588223205e-05
-1.4012664211040153e-05
-1.7690535217672653e-05
-1.776213651095679e-05
-1.7727605784897266e-05
-1.7715607548627237e-05
1.2756072748654832e-05
-1.7400801886033628e-05
-1.745790209311632e-05
1.4538617517989e-05
1.2245960425676968e-05
-1.7338169815545468e-05
-1.716382470347217e-05
-1.713763707339815e-05
-1.6970772073904933e-05
-9.067332077033567e-07
-1.675602236127878e-05
-1.66497390315642e-05
8.590388859516016e-06
-1.651873176757815e-05
-1.6049790699487305e-05
-1.569483540797732e-05
1.5427871663434976e-06
2.9961726627442357e-06
-1.5507119087026396e-05
-1.5428562412532285e-05
-1.5664736309802088e-05
-1.5605956915093406e-05
-1.542511817422387e-05
-1.1428999685463838e-05
-1.2687513027132192e-05
-1.5098225120900908e-05
-1.4763068151822528e-05
1.7168412873406624e-06
-1.4568923007468142e-05
-1.4302708036637082e-05
-6.39177919772327e-06
-1.3475234860235727e-05
-1.362077187779393e-05
-2.682075969126844e-06
-1.3102014189249965e-05
-1.2848852447157158e-05
-1.2747478144380126e-05
1.6679135063089362e-05
1.6781291169368944e-05
-1.2377411696258143e-05
-1.206590222776589e-05
-1.1933402533567648e-05
3.250490087666103e-06
3.57032867687202e-06
-1.1593691477273512e-05
-1.0614706981091434e-05
-1.1208585556999564e-05
3.769851617093969e-06
3.5823516318125326e-06
-1.080089665052411e-05
-1.0547970191408488e-05
-1.0256974518313248e-05
1.110876437245529e-05
1.0725450103742765e-05
1.0077653525331352e-05
-1.0019515727869658e-05
9.90320112469572e-06
8.140458036785267e-06
-9.669207833255145e-06
-9.401301315500452e-06
-9.074446735658816e-06
-1.6775102487495603e-05
-1.6295586281652887e-05
-8.730104059918513e-06
-5.880896977574295e-06
-4.930149137067061e-06
-8.391788069493546e-06
-5.620882173038746e-06
-7.97900356447222e-06
7.295619349090991e-06
-7.625939655250086e-06
-7.351370011380219e-06
-6.9285871258434845e-06
1.0399987731976479e-05
-5.4828306792285e-06
-5.960013364492634e-06
1.3371132528208337e-06
2.313872034588161e-06
-5.048277016816696e-06
1.1190020086639012e-05
9.964259020699966e-06
-1.7273604792371327e-05
-1.692098653631336e-05
-1.647245033413794e-05
-4.504405222416243e-06
-4.164272915245968e-06
-3.758728394286767e-06
-3.4107797224755755e-06
1.651417330017989e-05
-3.0073831145995546e-06
-8.85351310763956e-06
-2.544822278010239e-06
-1.315578783376299e-05
-2.0455153406311928e-06
-1.7205973600638683e-05
-1.7194586697962214e-05
-1.61669921592937e-06
-1.175848560207457e-06
-1.0470106565344229e-05
-1.0909295773783487e-05
-7.702446047401435e-07
-3.761054937817492e-07
9.13091356771141e-06
1.223020278217158e-05
-7.553086107542128e-08
-6.837373180995727e-07
5.318516350811993e-07
-5.339445277771868e-08
9.13134356270728e-06
1.4424250323248961e-06
2.119601400184643e-06
2.5880190703407063e-06
1.5513498805809545e-05
1.4785839272726975e-05
3.079048869595948e-06
-8.3546059084711e-06
-7.739446957122705e-06
-7.695232813702634e-06
3.5741077258768796e-06
4.254596415477968e-06
-1.2338604010842376e-05
-1.1983357009070873e-05
-1.2965422436879772e-05
-3.8075387655870034e-06
-4.802762953467279e-06
-4.257311499944548e-06
-1.687368916193423e-05
-1.5929113360395804e-05
-1.6277359144257313e-05
-3.4657379305513997e-06
4.8128384070335315e-06
5.6703974750423815e-06
-1.306438343740209e-05
-1.3310415225049405e-05
6.152745984556434e-06
7.054594644992426e-06
6.5394575837745225e-06
6.991659810218336e-06
-8.19242644928344e-06
-7.215565372064119e-06
-1.6917805095946776e-05
-1.643385754892132e-05
7.90877287344142e-06
-1.1578158102311155e-05
-1.226623842434591e-05
-1.1611149021534402e-05
-5.58843834235011e-06
-5.12549714899285e-06
-5.42148495772531e-06
1.6054191382027832e-05
-1.629008809801074e-05
-3.297843711760283e-06
-2.8075158484506818e-06
-1.569961494743084e-05
-1.4796355455853779e-05
1.0076880735391943e-05
9.615667080421333e-06
1.0562542278168407e-05
9.69068441577749e-06
-1.4438990982022566e-05
-1.5434304229779313e-05
1.4867492501893878e-05
1.1530901442968307e-05
1.0150532577866192e-05
1.5308008759695208e-06
6.322289642661428e-07
-1.4219550875607692e-05
-1.3867353599555904e-05
-1.3791752031889097e-05
1.1855539240122258e-05
1.3208598226678579e-05
1.577554727375188e-06
1.4106442091021594e-05
1.3406269358774872e-05
1.3802846774485082e-05
-7.4874585630543164e-06
1.4194046276563009e-05
-5.525929159274601e-06
1.4506266677066636e-05
9.603517169426083e-06
1.4855635237568345e-05
1.4795419285319592e-05
1.7545042005328407e-05
1.577442639471672e-05
1.6143419580756662e-05
6.983391593915314e-06
1.648286962479291e-05
3.1003513315660443e-06
1.667858752541977e-05
2.3384327625529753e-06
9.365575617309362e-06
1.6884167483065082e-05
1.6809717452571614e-05
1.4206014276392046e-05
1.3333670207320874e-05
1.6850529356448866e-05
8.941684448306091e-06
8.002929450958065e-06
8.463171733882764e-06
-1.5936710215422125e-05
-1.5777750007587697e-05
-1.5113648355661505e-05
1.733600819674985e-05
9.55017694879573e-06
-1.555667326445365e-05
1.7127512606694532e-05
1.7453657818306785e-05
-1.3564205605255802e-05
-1.2537693631513015e-05
-1.3641548831191516e-05
1.1241982047195432e-05
1.0467004723133922e-05
1.7527252034410103e-05
1.7539909610495042e-05
1.2629689926635413e-05
1.1963463113604196e-05
1.1883865267399986e-05
1.7592713580591833e-05
1.7638663062644747e-05
1.7787141729019774e-05
-3.147125897189195e-06
-3.6371035835067542e-06
5.439125287319612e-06
4.932382000790429e-06
1.5064323516692678e-05
1.742289177607691e-05
1.7329361359336676e-05
1.6693699222837095e-05
1.732396246119408e-05
-1.6169072250443415e-05
-1.2911051046176374e-05
-1.6529834270225775e-05
-1.639900593421702e-05
-1.072435740971387e-05
-9.062086013163948e-06
-8.492629635288625e-06
-1.2712340710492842e-05
1.7010989125013935e-05
1.697321610447653e-05
1.4790924691993907e-05
1.685758959030906e-05
-8.240498359771037e-06
1.632503849647598e-05
9.78251937641042e-06
1.1463411469396205e-06
1.6196677081071716e-05
1.225649791753313e-05
1.2107954718710182e-05
-1.8039511421310066e-07
1.5918131549828406e-05
1.5517393756484623e-05
1.5281340246457417e-05
-1.3235880565401987e-05
-9.84275398705213e-06
1.4987693580269819e-05
1.6335530579078677e-05
1.433910149308177e-05
1.0125614553687376e-05
1.3775112824762387e-05
1.3471838713628584e-05
-1.1150719281922048e-05
1.1811749886640467e-05
1.3130660849804634e-05
1.2665412580089113e-05
1.2352578706123396e-05
1.5746805658014696e-05
1.1932576375218478e-05
1.1655428214044265e-05
8.3579087481084e-06
8.124079555639437e-06
7.51997879554401e-06
1.1185697084579383e-05
-1.6745724909673673e-05
1.0799461054173553e-05
1.0538833832235615e-05
-1.4854657093612065e-05
1.0291592046366792e-05
9.835566080510097e-06
6.472492570200292e-07
9.52483171545706e-06
-1.6622191577187126e-05
1.3915551325545086e-05
-1.9452145444371366e-06
6.422155698639988e-06
-1.548186342129224e-05
-1.4264579805248515e-05
5.916303093974875e-06
5.4127446587959355e-06
2.6401328824793995e-06
2.101410357630604e-06
4.843052261603306e-06
1.7118561258252755e-05
1.7039301303426325e-05
1.647368201203601e-05
1.722527202404015e-05
-9.94177916360026e-06
-1.1466413256728447e-05
4.232365335470275e-06
3.7327356643128504e-06
9.423341163117995e-06
-7.0488976244181525e-06
3.15010020718202e-06
5.125136443884692e-06
-5.679358414119853e-07
-1.283593170168525e-05
1.5818840302372547e-06
9.19196758709483e-07
-5.905347990152547e-06
1.3056717367363796e-05
-3.7656239510674504e-07
-2.4340999492109835e-06
1.5791362386821186e-05
-1.0395765824707238e-05
4.220722259980134e-06
3.852026293326375e-06
-1.0866328671796035e-05
-2.9835288647974396e-06
-8.444682400065382e-06
-3.4842455194271876e-06
-8.865975562763411e-06
-9.786711165677807e-06
2.436952352374762e-06
-3.99629298429897e-06
7.304527138870389e-06
1.0094051130342695e-05
8.929002044884195e-06
-5.216977618657175e-06
-1.1481418610529047e-05
-5.540413610066745e-06
-5.983904789336462e-06
-1.3991354502787382e-05
-6.366809748675379e-06
-6.9228530094399035e-06
-7.481253864131682e-06
7.314892270637315e-06
-7.969560873412485e-06
-8.407746774400705e-06
1.9591870103236376e-06
-1.581979450997064e-05
-9.931650886901731e-06
2.785799543781419e-06
-9.466394136566617e-06
-1.0910690902854583e-05
-1.1192333333472409e-05
-1.2559507788128197e-05
-1.1619664384112148e-05
-5.6196982808217645e-06
-1.2082818667318895e-05
-1.229814497184184e-05
7.64721542913201e-06
7.725863355979332e-06
-1.297427885935773e-05
-1.3491909213099703e-05
-1.39454390709432e-05
1.145837067095384e-05
-1.3689891775645588e-05
-1.4008037440171584e-05
1.3102444644438852e-05
-1.4440350343621693e-05
-1.466818829478756e-05
-1.752158770234758e-05
-1.7411160059697494e-05
-1.679795562818819e-05
-1.4913199645730579e-05
-1.4924752198890663e-05
-3.076726512022186e-06
-6.501680225555794e-06
-1.3844350035985003e-05
-1.545758021429254e-05
-1.5844462751803045e-05
1.4594286080529405e-05
1.1889114585561203e-05
-1.5020347784151745e-05
-1.4140664462112673e-05
-1.4594353691827723e-05
-1.461682885541819e-05
-1.7171367160284278e-05
-1.7543476604735635e-05
-1.719772251526139e-05
-1.1581256409748502e-05
-1.7435494767149727e-05
-1.740884319380766e-05
1.170783204908265e-05
-1.7541649638785664e-05
-1.763014850854287e-05
-3.4501976129411445e-06
-4.759949646430408e-06
-1.763511406653843e-05
-1.7489052572902566e-05
-9.508537342136575e-06
-6.4369267385952324e-06
-1.756570924590595e-05
-1.735364275834965e-05
-4.77738206751346e-06
1.7615276109885057e-05
-1.1974122603556684e-05
-1.1060709722023002e-05
-1.702393406565244e-05
-1.7036322012634525e-05
-1.6881964764214714e-05
-1.6668857689112133e-05
-1.0697173216633238e-05
-1.6358095811833485e-05
-1.6286298514424147e-05
-2.376056601525661e-06
-1.6012381129078006e-05
-1.544629521410494e-05
-1.5124502075570183e-05
-1.511682429479931e-05
-1.4937684482717912e-05
-5.919698550409837e-06
-1.4757187418937257e-05
-1.4500106454828404e-05
-7.861987542302534e-06
6.339511874947442e-06
1.5730074853112275e-05
-1.2291907246966251e-05
-7.31068951092155e-06
-1.1698681203348587e-05
-1.1547217814798383e-05
-9.11011374180171e-07
-4.235491452601264e-06
-1.2078895072200148e-06
-1.5281651417800935e-05
-1.1173384638090507e-05
-1.0741730030835436e-05
-1.0267394020317798e-05
-1.910378905306401e-06
-9.74208730372623e-06
-9.102296914037956e-06
-8.68048456912813e-06
-8.338944599904217e-06
-7.868921027447441e-06
-7.559367247855723e-06
-7.0836172013647555e-06
3.3102650213898024e-06
-5.989335407097482e-06
-4.629435076582318e-06
1.3495713737416983e-05
-4.025103827468075e-06
1.18667090746891e-05
-7.294394977754826e-06
-3.342683778177305e-06
-2.5739133356979423e-06
-2.0656138601837173e-06
2.840167386954499e-08
-4.541027886338802e-07
-5.854612411599632e-06
8.293947903391532e-06
9.164044392259343e-06
1.2619678038892985e-05
1.2384350487661106e-05
-8.138672618594984e-06
1.3156810735474439e-05
-1.4997975485156057e-06
9.07514849535439e-06
-9.695266642492902e-06
2.3684086608792976e-07
-1.0300911375827394e-05
-9.944533993441472e-07
-2.844804007711268e-06
6.950985184652714e-06
-1.748491255652854e-05
-1.2463394733777986e-05
-1.3934206202589726e-05
-1.695118884885079e-05
1.6753039468759733e-05
-2.0403284052956177e-06
1.6788752513697154e-05
1.6320916952540766e-05
1.5824124446963415e-05
-1.7057516965460646e-05
-1.702238577387184e-05
1.3259797995136665e-05
-3.191599813106264e-06
-4.094029862723491e-06
-4.913021418281245e-06
-1.7906249769505535e-06
-1.3915971455478257e-05
-1.4423238425019554e-05
-1.4197033482878757e-05
-1.4370904718270577e-05
-3.0249217973598922e-06
1.6714195564845117e-06
-7.439369960762019e-07
-2.5819165235762764e-06
1.5396557197366425e-05
1.6338131844135132e-05
-8.48142944311853e-06
-1.454245941591477e-05
9.741487051546611e-06
3.7033044783287052e-06
-1.8636961083429613e-05
-1.8646053978877585e-05
-1.8401518084561507e-05
-1.8638249727495946e-05
-1.8430857384984165e-05
-1.8629416032768566e-05
-1.8367999095504e-05
-1.861534590506473e-05
-1.8394587595330947e-05
-1.8597207864985585e-05
-1.8331872701444755e-05
-1.8574728731058653e-05
-1.835144103392211e-05
-1.8548019354474992e-05
-1.826869726036298e-05
-1.8517085718879998e-05
-1.8213337088771166e-05
-1.8481959842122533e-05
-1.825931318585746e-05
-1.8442664768060624e-05
-1.815770386529313e-05
-1.8399223979261202e-05
-1.818943801651169e-05
-1.835165898163023e-05
-1.810849785656438e-05
-1.8299989923023618e-05
-1.810716192845076e-05
-1.8244235978534548e-05
-1.798848635882018e-05
-1.8184413726938858e-05
-1.7926317673444974e-05
-1.8120543857284507e-05
-1.7894135348528902e-05
-1.8052626679266253e-05
-1.7880239241876765e-05
-1.7980733981766317e-05
-1.7760441868338596e-05
-1.7904667455548625e-05
-1.7714748581787283e-05
-1.7825231668665845e-05
-1.7566836114857083e-05
-1.773949406670785e-05
-1.7496086560840774e-05
-1.7647537735632026e-05
-1.7405230106527403e-05
-1.7554572839328532e-05
-1.7316020635004056e-05
-1.7459199307335633e-05
-4.655477637258132e-06
-4.330116203445944e-06
-5.538887703706083e-06
-1.7359575387816783e-05
-1.7172830847731927e-05
-1.7256207206675712e-05
-1.703275344009004e-05
-1.7148973963221474e-05
-1.6934115864149984e-05
-1.7037922827986563e-05
-1.6869640738928573e-05
-1.6923057354124326e-05
-1.666953060056543e-05
-1.6804392169940172e-05
-1.6645699030984055e-05
-1.6681946128666466e-05
-1.6509412815236677e-05
-1.6555716237242035e-05
-1.642823364891413e-05
-1.642578927575417e-05
-1.6257411296356108e-05
-1.629192373473501e-05
-1.608005202610255e-05
-1.6155105519548716e-05
-1.592036309516222e-05
-1.6011766261372994e-05
-1.5863768016142914e-05
-1.569498344494537e-05
-1.5715676869445172e-05
-1.553632856667135e-05
-1.5564512354274115e-05
-1.5396153327752424e-05
-1.5409640557393323e-05
-1.5298789033027038e-05
-1.5251263339786113e-05
-1.5162062881157204e-05
-1.5089364246649133e-05
-1.4939464376236602e-05
-1.4923980673824257e-05
-1.4730736789422087e-05
-1.4755164578849303e-05
-1.464005568692369e-05
-1.4582869663798126e-05
-1.449449502941746e-05
-1.440743900854476e-05
-1.4268464277605278e-05
-1.422777764328582e-05
-1.407341758329677e-05
-1.4044822853944799e-05
-1.393711857710742e-05
-1.3860021510292592e-05
-1.3678186842392815e-05
-1.3672153209437877e-05
9.679515869110465e-06
8.901637246483715e-06
8.049982962881382e-06
-1.3481062659962704e-05
-1.3397491730043227e-05
-1.3286848648964017e-05
-1.3192375934076947e-05
-1.3089546034070494e-05
-1.3031760928616127e-05
-1.2889204903979095e-05
-1.2799480059966267e-05
-1.2685889233601846e-05
-1.2565782929547206e-05
-1.2479603657169836e-05
-1.2374336287614468e-05
-1.2270584701177274e-05
-1.22175175467894e-05
-1.2059930004856936e-05
-1.1966178380099988e-05
-1.1846423178659164e-05
-1.175414118453338e-05
-1.1629415966962101e-05
-1.1582597201593792e-05
-1.1409918389960924e-05
-1.134949550693997e-05
-1.1187737122799089e-05
-1.1168159057064073e-05
-1.0962998943634435e-05
-1.0914434724831519e-05
-1.0735749520418154e-05
-1.0647030226700893e-05
-1.0506047089691322e-05
-1.0444501206055653e-05
-1.0273984021560685e-05
-1.0147731940400045e-05
-1.00395088889919e-05
2.0011007914092998e-07
1.986513378992321e-06
-6.588051047089502e-07
-9.803108187850552e-06
-9.79749368314138e-06
-9.566572546477854e-06
-9.510627949715022e-06
-9.327117193015604e-06
-9.212532554782345e-06
-9.083868758187785e-06
-8.976546278567365e-06
-8.83900926179806e-06
-8.592042544996433e-06
-8.644141931878826e-06
-8.343180599907944e-06
-8.351764496731847e-06
-8.092447893273168e-06
-7.891898424233117e-06
-7.839917934026491e-06
-1.1287022535559136e-05
-1.087111866798585e-05
-1.2007562287259548e-05
-7.585651049778178e-06
-7.624443120386364e-06
-7.329709242727938e-06
-7.37729425953019e-06
-7.072157651914167e-06
-7.085308004456254e-06
-6.813044096245993e-06
-6.835059813945415e-06
-6.552477667489798e-06
-6.593205347371471e-06
-6.290340068126542e-06
-6.325653245655119e-06
-6.027341091483703e-06
-6.062851470595396e-06
-5.763896272970909e-06
-5.824914099959145e-06
-5.498316873926216e-06
-5.54445135473477e-06
-5.230782464708012e-06
-5.253796228488786e-06
-4.962288679387105e-06
-4.87909674692453e-06
-4.692650822196721e-06
7.48096578448552e-06
6.655736054511335e-06
6.0135674244464235e-06
-4.421992498504054e-06
-4.5012764177260266e-06
-4.150356414854406e-06
-4.177656508082706e-06
-3.877806198970892e-06
-3.7944936437713317e-06
-3.6043999440560816e-06
-1.2878826075751031e-05
-1.2793438944301987e-05
-1.1155614430272246e-05
-3.3301972595608207e-06
-3.4247118740923106e-06
-3.0552575958356037e-06
-3.159523471562848e-06
-2.779640858294964e-06
-2.860413605052398e-06
-2.503407438071307e-06
-2.5659280354487153e-06
-2.2266184097134408e-06
-2.2605792788588317e-06
-1.9493356865214176e-06
-1.9896859815789403e-06
-1.6716222317463289e-06
-1.6400679754666653e-06
-1.3935421499911893e-06
-1.1438754770454852e-05
-1.1151611786144514e-06
-1.262848041531265e-06
-8.36545964775903e-07
-9.7066224023149e-07
-5.577669558256152e-07
-6.942823176310506e-07
-2.7889131403523353e-07
-3.83753812878007e-07
3.910785412144479e-20
-7.885629607457722e-08
2.7889131403475835e-07
2.8438756818663464e-07
5.577669558219123e-07
6.387307256740355e-07
8.365459647802369e-07
1.115161178615966e-06
9.497866073325533e-07
1.3935421500178594e-06
1.2508934474756683e-06
1.671622231735604e-06
1.5195376708626263e-06
1.949335686535581e-06
1.7750946300760337e-06
2.22661840968155e-06
2.0513339920349425e-06
2.5034074380582417e-06
2.30991748385658e-06
2.7796408583039944e-06
2.6180123139759868e-06
3.0552575958317535e-06
2.9013781178930798e-06
3.330197259558461e-06
3.1509192202362634e-06
3.6043999440533673e-06
3.402893807139339e-06
3.877806198922634e-06
3.6425229039267727e-06
4.150356414900092e-06
3.938662160302718e-06
4.421992498493306e-06
4.24249622955494e-06
4.692650822245893e-06
4.473573442844568e-06
4.962288679445116e-06
4.7499463780935916e-06
5.230782464743573e-06
5.043830726439869e-06
5.498316873894758e-06
5.3263350216216705e-06
5.763896272981238e-06
5.549797405184264e-06
6.027341091429551e-06
5.8179677848136455e-06
6.290340068219682e-06
6.052650236866714e-06
6.552477667508341e-06
6.338264916221028e-06
6.813044096250921e-06
6.628839255287615e-06
7.0721576519164655e-06
6.886880507304139e-06
7.329709242709837e-06
7.111262352170816e-06
7.5856510498563374e-06
7.3788778480796566e-06
7.839917934101364e-06
7.6084106860082805e-06
8.092447893255196e-06
7.872916960626719e-06
8.343180599896005e-06
8.108788526386445e-06
8.592042544896596e-06
8.383148867559912e-06
8.839009261790758e-06
8.69796048321323e-06
9.083868758177392e-06
1.0256311132265928e-06
9.327117192995287e-06
9.019668565748734e-06
9.566572546522396e-06
9.320707555852107e-06
9.803108187875272e-06
9.553892374603995e-06
1.003950888893995e-05
9.90862698726488e-06
1.027398402144759e-05
1.0506047089628889e-05
1.0223266615709182e-05
1.07357495204039e-05
1.0482758269365253e-05
1.0962998943625973e-05
1.0734067142810559e-05
1.118773712295352e-05
1.0905884198563721e-05
1.1409918390016148e-05
1.1107528234566815e-05
1.1629415966955723e-05
1.1338347411124607e-05
1.1846423178751965e-05
1.1599483210217272e-05
1.2059930004769986e-05
1.1836210544620063e-05
1.2270584701098739e-05
1.1997920881054495e-05
1.2479603657236164e-05
1.2208617257432449e-05
1.2685889233437505e-05
1.2439622480892953e-05
1.2889204904048276e-05
1.2650234922392304e-05
1.3089546034031571e-05
1.2808008841789753e-05
1.3286848648971085e-05
1.3021141979976293e-05
1.3481062659919772e-05
1.317841519122588e-05
1.3672153209574639e-05
1.3393654278070977e-05
1.3860021510278862e-05
1.3621666100979164e-05
1.404482285404234e-05
1.3823111964900443e-05
1.4227777643330373e-05
1.396441349984022e-05
1.4407439008461826e-05
1.4150249175510588e-05
1.458286966380433e-05
1.4396675596583747e-05
1.4755164578745536e-05
1.4899450116017725e-05
1.3156445751210983e-05
1.4539465120868323e-05
1.4923980673647522e-05
1.461951475149174e-05
1.5089364246592123e-05
1.4812357613527053e-05
1.5251263339784088e-05
1.5010408541901456e-05
1.5409640557520344e-05
1.5129418181871239e-05
1.5564512354405733e-05
1.535821705677179e-05
1.5715676869566677e-05
-1.253178698843942e-05
-1.3192486360400226e-05
1.5863768016123877e-05
1.5566792072437956e-05
1.6011766261290625e-05
1.5804189847109665e-05
1.615510551959985e-05
3.7801418347220506e-06
1.6291923734698728e-05
1.594780358574173e-05
1.642578927576485e-05
1.616083254744446e-05
1.6555716237495118e-05
1.6256460719822032e-05
1.6681946128661038e-05
1.643916860062949e-05
1.6804392169852708e-05
1.6923057354049584e-05
1.660067012436928e-05
1.70379228276879e-05
1.677061588715313e-05
1.714897396326113e-05
1.6835038865087378e-05
1.7256207206585456e-05
1.6953217728371426e-05
1.735957538794593e-05
1.710776158374654e-05
1.745919930723539e-05
1.7159401714090106e-05
1.7554572839034716e-05
1.7246159078448165e-05
1.764753773583833e-05
1.7344738628814228e-05
1.773949406672037e-05
1.7428800475775836e-05
1.782523166880991e-05
1.7576773929442267e-05
1.7904667455367418e-05
1.7612993866601824e-05
1.798073398157671e-05
1.770010269489684e-05
1.805262667905131e-05
1.7815045962353076e-05
1.8120543857277697e-05
1.7816070753958763e-05
1.8184413726753385e-05
1.7933892778431138e-05
1.824423597869344e-05
1.7948684989099918e-05
1.8299989923110134e-05
1.8055174422284957e-05
1.8351658981575617e-05
1.8053322149517303e-05
1.8399223979068065e-05
1.8142700828857628e-05
1.8442664768724372e-05
1.8119957142789262e-05
1.8481959839411702e-05
1.8226103643706408e-05
1.851708572961274e-05
1.8212257294144924e-05
1.854801931482565e-05
1.8260923767550384e-05
1.857472887859822e-05
1.8352145033701974e-05
1.859720731361266e-05
1.83135799825304e-05
1.861534796353753e-05
1.833519054152255e-05
1.8629408345119377e-05
-1.4458152804805877e-05
-1.4281428995307247e-05
-1.5022610113315725e-05
1.863827843204879e-05
1.8320032322305925e-05
1.864594681878041e-05
1.8310354505427146e-05
1.8637361069998503e-05
1.8368776262526126e-05
1.862618902786232e-05
-1.8565562275355388e-06
1.8623813012875255e-05
1.8286613422113995e-05
1.861353599940993e-05
1.8345103095626933e-05
1.8599874283256837e-05
1.8279974349513133e-05
1.8581659757519772e-05
1.8290278168829197e-05
1.8559244763455458e-05
1.8532572455969507e-05
1.8265594144044614e-05
1.850169349796995e-05
1.830312404588205e-05
1.846662773319459e-05
1.8237654964067182e-05
1.8427401249294328e-05
1.824209074650356e-05
1.8384036497209997e-05
1.8142014937330707e-05
1.8336555055956294e-05
1.8068974096044315e-05
1.828497680511209e-05
1.807760377704469e-05
1.822932092662353e-05
1.797456534543117e-05
1.81696032589398e-05
1.7973915371305568e-05
1.8105846475414343e-05
1.7841411291401396e-05
1.8038042751184434e-05
1.7836031293395646e-05
1.7966293456562134e-05
1.76965336792522e-05
1.7890289372792357e-05
1.7635904586204173e-05
1.781124747149597e-05
1.762795933967424e-05
1.77246987577577e-05
1.7484189766383926e-05
1.7632890222723313e-05
1.73713992024322e-05
1.7541027901681555e-05
1.727093716637649e-05
1.74455674478363e-05
1.726135243256093e-05
1.7346181489445027e-05
1.7124746024195982e-05
1.724297136181195e-05
1.70559161523741e-05
1.7135924267372623e-05
1.6903865670850437e-05
1.7025058359547508e-05
1.679387255793433e-05
1.6910384925301247e-05
1.6751555051448687e-05
1.6791915972289664e-05
1.6596298059574348e-05
1.6669672540393397e-05
1.651506282063143e-05
1.654364497420907e-05
1.63383255751039e-05
1.6413943918712968e-05
1.6211659494384485e-05
1.6280238897614683e-05
1.6129899934248518e-05
1.614384613031167e-05
1.5890853739889204e-05
1.5999969329593836e-05
1.5731852922056444e-05
1.5852235706792948e-05
-1.2382850880187082e-07
1.5705155248408014e-05
1.5539602641233524e-05
1.5554025326638113e-05
1.5441217817434974e-05
1.539945376423042e-05
1.5253765373386765e-05
1.5241311114894923e-05
1.5042129020853117e-05
1.5079669754213951e-05
1.4914541265557331e-05
1.4800013698200808e-05
1.4745992182486834e-05
1.468041655316188e-05
1.4573943549226734e-05
1.4537652960048728e-05
1.4398853718408196e-05
1.4332875194617774e-05
1.421920150186921e-05
1.4131202160000353e-05
1.4036573823047959e-05
1.3963541595284896e-05
1.3852348777033883e-05
1.3825039913535715e-05
1.3664689233808606e-05
1.3618048262207093e-05
1.3473910139812143e-05
1.3424106498486396e-05
1.3279984441875287e-05
1.323636643175981e-05
1.308298295409381e-05
1.307836853837621e-05
1.2882936932240479e-05
1.2871837901546918e-05
1.2679949579934874e-05
1.2641982943152685e-05
1.2473888307992177e-05
1.2423173420551061e-05
1.2265495345562106e-05
1.2268052492236805e-05
1.2055205603054414e-05
1.2061594187424805e-05
1.184175072882036e-05
1.1844870572361352e-05
1.1625138309926701e-05
1.1660622558216008e-05
1.1405948696277596e-05
1.1448208205122788e-05
1.1184103149775867e-05
1.1256472996014704e-05
1.095969600713616e-05
1.1045272365824032e-05
1.0732788854651433e-05
1.083117563631222e-05
1.0503408531833008e-05
1.0615272563735272e-05
1.0271755826931533e-05
1.0381145746773085e-05
1.0037381014601846e-05
1.0162375719271364e-05
9.802239077531513e-06
9.940549050856519e-06
9.566086076925962e-06
9.739746104113527e-06
9.326140012407855e-06
9.484486369601562e-06
9.08347250278826e-06
9.243873667909037e-06
8.838913936720617e-06
8.988305766616781e-06
8.592325586222569e-06
2.9265808291494957e-06
8.343824794389794e-06
8.64379437372526e-06
8.093461035921342e-06
8.351445386811096e-06
7.841300699413298e-06
8.0499987424012e-06
7.5874072676975975e-06
7.647105748284713e-06
7.331836594392446e-06
7.074674180400881e-06
7.36123089820594e-06
6.81589321663143e-06
7.079230041190345e-06
6.555874635923861e-06
6.859495293466598e-06
6.293507177955763e-06
6.5282827190543375e-06
6.033996645200843e-06
6.31032571132297e-06
5.763124396981586e-06
5.963660935935724e-06
5.5245645470613225e-06
5.6327567165098535e-06
5.157463542244404e-06
5.453482262891598e-06
5.253407935137608e-06
4.897283600910977e-06
4.959693193958037e-06
5.167713180875948e-06
4.345465782295214e-06
5.159490584282156e-06
4.163645256756862e-06
4.483211293203079e-06
3.868170885676265e-06
4.196646557430377e-06
3.6011410505736393e-06
3.803585840722617e-06
3.325711142040505e-06
3.52550856695337e-06
3.0515181013169604e-06
3.216798345297468e-06
2.7761389333796225e-06
2.9102116321980833e-06
2.5002766974482728e-06
2.572266422024654e-06
2.2238260989235905e-06
2.236818882365325e-06
1.946891813727159e-06
1.9719301776434395e-06
1.66952555007475e-06
1.6455541655925627e-06
1.3917941262401832e-06
1.3523686173488058e-06
1.1137622062219283e-06
1.0299790060060029e-06
8.354968499890086e-07
7.884552311184997e-07
5.570670751906735e-07
4.2039185615315825e-07
2.785425305672468e-07
-1.6034093381545744e-05
-1.4709868254210498e-05
-1.4766323637569706e-05
-5.035025312132834e-16
3.14804568404605e-08
-2.7852297436257475e-07
-2.488841181069997e-07
-5.570320136197523e-07
-5.834902273439065e-07
-8.354426170162694e-07
-9.194751093763114e-07
-1.1136904945201384e-06
-1.3917042884933129e-06
-1.2721248985116445e-06
-1.6694179880682987e-06
-1.6031988236705458e-06
-1.9467659165558977e-06
-1.8925314375857623e-06
-2.2236842087502597e-06
-2.250785966420627e-06
-2.500110068457074e-06
-2.775981758027468e-06
-2.6069083061825087e-06
-3.0512383612913444e-06
-2.9438082163976572e-06
-3.3258196409826972e-06
-3.2519855366394256e-06
-3.5996658212904773e-06
-3.5246684973212536e-06
-3.872717626356902e-06
-3.761091030975752e-06
-4.14491540527586e-06
-4.025199856507004e-06
-4.416201810223841e-06
-4.335420795287786e-06
-4.686510900870638e-06
-4.597241635501082e-06
-4.955809337238405e-06
-4.876876574859763e-06
-5.223938135795749e-06
-5.207751212233683e-06
-5.491217736283077e-06
-5.451013994350471e-06
-5.756134127896775e-06
-5.719997575381526e-06
-6.019223680347212e-06
-5.988352349438766e-06
-6.2822310381571304e-06
-6.207957551136054e-06
-6.543948317906442e-06
-6.4745049806282395e-06
-6.804217142520033e-06
-6.749043210984992e-06
-7.062998301880217e-06
-7.013094290799014e-06
-7.3202511088249204e-06
-7.348212514771422e-06
-7.575813342698067e-06
-7.645363995233352e-06
-7.830014129510964e-06
-7.770274334205878e-06
-8.081308742500173e-06
-7.994678471550172e-06
-8.335249702573066e-06
-8.292785849683637e-06
-8.570514023257255e-06
-1.0148657878595686e-05
-9.019107671131642e-06
-9.549343986505326e-06
-8.867501182284155e-06
-8.650186694915582e-06
-8.92171780057262e-06
-8.785530629968238e-06
-9.88451404435622e-06
-9.596202157276453e-06
-1.014751653977645e-05
-9.929136805807911e-06
-9.644456686423871e-06
-9.456898034158788e-06
-1.0080046200976704e-05
-9.821259704779293e-06
-1.0260045198891422e-05
-1.0131162850762276e-05
-1.0506415196826409e-05
-1.0389224549041069e-05
-1.0731785093279681e-05
-1.0613290562439162e-05
-1.0959756617995834e-05
-1.0805034350572792e-05
-1.1183853755955904e-05
-1.109433627531458e-05
-1.1405761391801854e-05
-1.1379433220537484e-05
-1.162491372470738e-05
-1.1841511680175949e-05
-1.1621524152179036e-05
-1.2054962325978094e-05
-1.1780210835543012e-05
-1.2265233754060135e-05
-1.2018730942447086e-05
-1.247359445053685e-05
-1.225901535442228e-05
-1.267964424077908e-05
-1.2410980263789445e-05
-1.2882614727998095e-05
-1.2621769532131536e-05
-1.3082645601229284e-05
-1.2832036502118846e-05
-1.3279631628766962e-05
-1.3052727379869034e-05
-1.3473542525054844e-05
-1.3194055340475244e-05
-1.3664305628347283e-05
-1.336124675129472e-05
-1.3851954456520658e-05
-1.355561435753318e-05
-1.4036149907304856e-05
-1.3792743685092782e-05
-1.421876079159427e-05
-1.3949434656241637e-05
-1.4398412546278724e-05
-1.4151119344222632e-05
-1.4573484877879009e-05
-1.4272103542002566e-05
-1.4745520867905004e-05
-1.448040848467819e-05
-1.4914056243138524e-05
-1.46017536486242e-05
-1.5079171636252586e-05
-1.4796276258193586e-05
-1.5240799765569005e-05
-1.4971025918466798e-05
-1.5398930373065925e-05
-1.5199046630096572e-05
-1.5553486520823464e-05
1.4724797834303231e-05
1.4430940912780726e-05
1.3347558732162672e-05
-1.5704614671352544e-05
-1.537885461701698e-05
-1.5851643225699268e-05
-1.5532941655212064e-05
-1.599936326284182e-05
-1.5719106387813886e-05
-1.614326767708187e-05
-1.5922152211198202e-05
-1.6279638598169487e-05
-1.540950166227133e-05
-1.4390486816629537e-05
-1.432199882367214e-05
-1.6413335379876323e-05
-1.6109813203882492e-05
-1.6543024837808477e-05
-1.62905541649418e-05
-1.6669042016936624e-05
-1.6384032050016745e-05
-1.679127504710855e-05
-1.6556253676050762e-05
-1.690973392606816e-05
-5.335016111207031e-06
-2.6958104489798946e-06
-4.274856611421906e-06
-1.7024397501196318e-05
-1.6709977388817692e-05
-1.7135253899800433e-05
-1.6838789327502835e-05
-1.7242291437237985e-05
-1.6982992420575377e-05
-1.7345493451002055e-05
-1.7080465202799926e-05
-1.744486719125834e-05
-1.754033211165037e-05
-1.7226747895480542e-05
-1.7632137811985988e-05
-1.737410851277496e-05
-1.772393875949972e-05
-1.7400964007736792e-05
-1.7810529129321596e-05
-1.7506935196362206e-05
-1.788955080471182e-05
-1.7653143095917103e-05
-1.7965551683074035e-05
-1.7708901162550486e-05
-1.803729361453703e-05
-1.7710041329198047e-05
-1.8105091513922746e-05
-1.7806634208370613e-05
-1.8168842490699152e-05
-1.7931368466842624e-05
-1.822855478838199e-05
-1.7923847469576344e-05
-1.8284205631662322e-05
-1.7984694987897553e-05
-1.8335779219262526e-05
-1.8070217014390736e-05
-1.8383256369903886e-05
2.414259021159205e-06
2.810785898083367e-06
1.6741797521645641e-06
-1.842661721615971e-05
-1.81004597736386e-05
-1.8465840181181826e-05
-1.8192623349719567e-05
-1.8500902844557046e-05
-1.818969974365291e-05
-1.8531779046513053e-05
-1.8284348217492597e-05
-1.8558449252723968e-05
-1.8244360114480702e-05
-1.8580861686468078e-05
-1.8275179468561418e-05
-1.8599077396166373e-05
-1.8360629094941823e-05
-1.86127283793098e-05
-1.832838648439282e-05
-1.8623041268473032e-05
-1.832825232688307e-05
-1.8625281293555918e-05
-1.8368528810771554e-05
-1.8440863141900503e-05
-1.8094062899000332e-05
-1.80096540194668e-05
-1.8004967203553277e-05
-2.4611742847599454e-06
-1.7850894083564844e-05
-1.785214378992128e-05
4.8504565421287e-06
-1.7796081356854373e-05
3.340536835909208e-06
1.3556921166207542e-06
-1.776465702332746e-05
1.4618989661286072e-05
1.3400876136862525e-05
1.418183764047132e-05
-1.7602113931571695e-05
-1.761966338788811e-05
-1.758817607189008e-05
-1.3882108267780578e-05
-1.734656646614021e-05
2.8727310730961293e-06
-1.7112004032528666e-05
-1.716127688203894e-05
-1.704058290921412e-05
1.6189885436178137e-05
1.4802539367077216e-05
1.6403700350874844e-05
-1.699402073672494e-05
-1.6805729862472613e-05
-1.666267079835793e-05
-1.6572488644749487e-05
-1.618608382491928e-05
-1.6290634867885166e-05
1.0952209454994932e-06
-1.6191103485435202e-05
-1.5925931769128092e-05
-1.568030551437224e-05
-8.808039679702526e-06
-1.495313907038777e-05
-1.5175246056017307e-05
-1.529796713240864e-05
-1.459934766259134e-05
-1.4242654047895835e-05
-1.4522499147157291e-05
-1.424996532793772e-05
3.662753049124343e-06
2.0956730825238273e-06
-1.3865502688476933e-05
-1.3689354213996998e-05
-3.5036839665085455e-06
1.3326179550902042e-05
-1.32919915878035e-05
-1.2991565709011655e-05
-1.2802252045649765e-05
3.7746800983184526e-07
-1.2452281881402069e-05
-1.2147278672972506e-05
-1.1977288365805886e-05
-1.3362202073597708e-05
-1.3469229338960567e-05
-1.1632290739459561e-05
-1.1321702655581976e-05
7.533886286738087e-06
7.610393901039466e-06
8.49056057880435e-06
-1.0944785634760375e-05
1.2377385738326895e-05
1.0460014886880094e-05
1.1140219802987414e-05
-1.0594866080540363e-05
-1.0222667835583736e-05
-4.762044158720046e-06
4.425136723625166e-06
-9.784962333013275e-06
-9.483539835450134e-06
-9.103853944500862e-06
7.648346107445018e-07
-2.5889522132409337e-06
-1.3259240410533836e-06
-1.9236791803490294e-06
-8.084312952564854e-06
-1.3597012175550251e-05
-8.355131601970541e-06
1.548852248303856e-05
1.4647176579070864e-05
-1.1903054338294585e-05
-1.0644932238878934e-05
-7.486641365901466e-06
-7.146643356872817e-06
-6.808335496164115e-06
-6.4605510126352055e-06
6.3292161492507865e-06
6.457867449252058e-06
5.45989858652587e-06
-6.0891419690492016e-06
-5.745449707296957e-06
1.5234413962565687e-05
-5.351687822933119e-06
-4.976122823364264e-06
1.2286470570793746e-05
1.0981830850981214e-05
1.2275700008629628e-05
-4.593509241504691e-06
2.0595518843326765e-06
-4.253300237843889e-06
-3.7953966131017172e-06
-1.2490644254797167e-05
-1.1223945283867762e-05
-1.2578145622470666e-05
-3.4673612447980186e-06
-5.225509608855693e-06
-4.101365984479106e-06
-3.0407981257049746e-06
-1.4939122781946325e-05
-1.4933721831430243e-05
-2.621796926038429e-06
-2.3228655900785303e-06
-1.9191177020009623e-06
1.0543319599999193e-05
1.0532143776849408e-05
-1.5662642940893264e-05
-1.435036263564031e-06
-1.5380110907174726e-06
-9.574447211509297e-07
-5.347963385094427e-07
-1.8211168498943557e-07
1.2437678609697285e-07
4.307832667423619e-07
9.95051515207664e-06
1.5065821068762607e-06
1.0129332481963657e-06
5.672515852388616e-07
-6.985489860453862e-08
1.1001867330706035e-06
1.9905085012562496e-06
1.300297202188365e-05
2.4346212153118504e-06
2.8733046835444845e-06
-1.6048866415959695e-05
-1.505920084872906e-05
3.2781140292522176e-06
-1.5937301506860145e-05
3.625690597020652e-06
4.150645320706146e-06
-3.912690884058565e-06
-4.131396208720524e-06
-3.268676592444599e-06
4.496384714934902e-06
4.864323348053253e-06
5.248860417447153e-06
-6.85498764633643e-06
-6.37580545748611e-06
5.6699675788833044e-06
-3.3514198065566e-06
6.011281319679633e-06
6.443966910519128e-06
6.820778699419923e-06
7.264761319654992e-06
-1.9540555890615113e-06
7.685602334285385e-06
5.7293066663026e-06
8.186888375410506e-06
8.631054349039388e-06
9.050647906910348e-06
9.56895356269452e-06
1.6187614319294256e-05
1.0550144100271062e-05
1.0201018859538462e-05
1.0731835056045768e-05
1.1013149324394791e-05
1.13084878352011e-05
1.1660891231738839e-05
-4.150093082861508e-06
1.1852143851653934e-05
1.2154473342790559e-05
1.241124121894125e-05
-2.717599120267044e-06
1.2686377849111524e-05
-1.3839103908902991e-05
-1.3234220668571617e-05
-1.4111711886687726e-05
1.304750035807891e-05
1.3351812846016393e-05
1.3649437017378934e-05
1.3783881532088086e-05
3.954771231521922e-06
4.473659916501856e-06
3.5141325774577915e-06
1.4006501398798798e-05
1.3389189855504056e-05
1.4306694597170886e-05
-1.6263950848431618e-05
-1.5561269062031565e-05
-1.540013939246114e-05
1.4478343254712419e-05
1.475870677553899e-05
5.599627492980488e-06
1.4984968392861744e-05
-5.50671615601449e-07
1.521759791000439e-05
6.521408330707069e-06
1.5423159580977655e-05
1.546739082335792e-05
1.5850936927698198e-05
8.91235330122741e-06
9.178830080373635e-06
8.070625129837456e-06
1.5995203573094737e-05
1.7941467732691394e-05
1.6543175653805924e-05
1.645487838678998e-05
-1.5790974173060914e-05
1.682005848551032e-05
-7.649120820388798e-06
-7.1375272886430985e-06
1.6872773428967485e-05
1.702751494380478e-05
1.7050540422654606e-05
1.721214694189993e-05
-1.538951305373648e-05
1.7397274474794502e-05
1.7485007501362314e-05
1.137629568335147e-05
1.7603099028752782e-05
-1.3349699465351012e-05
-1.3425980369274014e-05
1.7702082819787474e-05
1.7765689596743996e-05
4.289765974779006e-06
1.7869371658612914e-05
-1.2800953618126247e-05
1.7890169536545206e-05
1.8045352505023063e-05
1.7968914321344136e-05
1.8029408344127334e-05
4.339588978633399e-06
1.793752886674077e-05
1.7938669986872175e-05
3.10385512718244e-06
-1.608600475825304e-05
1.794945600041576e-05
4.983476851190247e-06
4.976039760275779e-06
1.791651518217707e-05
1.4617905807954426e-05
1.7947388835551633e-05
1.7972781851484756e-05
6.361060930966828e-06
6.804639035421723e-06
8.240680653924195e-06
9.068898848944287e-06
1.7759829193435056e-05
1.7707149519146482e-05
2.4031204161466467e-06
2.4134274682912635e-06
3.9436318454943285e-06
1.7634409707777125e-05
5.490898628116782e-06
1.74586599153877e-05
6.02973899514658e-06
1.7114504095651454e-05
1.7283335229268617e-05
1.7063800920197025e-05
1.691864301080697e-05
1.6873894597026814e-05
1.668575341730688e-05
-6.190276615293781e-06
1.6486156846191414e-05
1.6424693160481298e-05
-1.0777401191987616e-05
-9.201103036868145e-06
-1.1422755894409821e-05
1.6197302556888242e-05
1.5937494747250475e-05
1.5831527579007318e-05
-7.553423557077655e-06
-6.958816515356868e-06
1.5298928730660968e-05
1.5314783884888962e-05
1.5180663886916506e-05
1.48719610315779e-05
7.586076726393345e-06
1.436758654671601e-05
-1.757575963445363e-05
-1.6775365225344682e-05
-1.7024726276290754e-05
1.4061012460476174e-05
1.374147483279138e-05
1.3611758304073555e-05
1.332662569716758e-05
1.3158410961494649e-05
1.291568025585063e-05
-9.79329629849279e-06
1.2625497269090619e-05
1.2220665389304587e-05
1.207459461191318e-05
5.1968976945001734e-06
1.1776693350475762e-05
1.1524600078338769e-05
1.0730089829079936e-05
1.0145310803053155e-05
9.550060789767944e-06
1.1185935698849129e-05
1.0779873536478117e-05
1.5568719347138612e-05
1.0389259031313272e-05
9.95146712156762e-06
-8.63708902489145e-06
-9.81663269958063e-06
-1.0788491598800505e-05
8.49267068453065e-06
9.597547378883029e-06
9.184423423150316e-06
7.898332805115592e-06
8.969577422598708e-06
8.630967549534899e-06
8.326688839950424e-06
7.990889483658173e-06
-2.4234537289529244e-06
6.861574047492517e-06
7.224055526107736e-06
6.106387679256819e-07
1.2244074579481927e-06
6.5792010574896905e-06
6.305741247351652e-06
5.575607895585437e-06
5.112337292336332e-06
9.266331932733923e-06
7.166680757064171e-06
8.861285961593816e-06
4.392766381852549e-06
3.843078420392555e-06
3.5914773665817754e-06
3.207115808439153e-06
-1.6420561666202916e-05
2.6596975703701754e-06
2.1250048629925384e-06
1.7727481113133619e-06
-1.6389920508585238e-05
1.3133054429195767e-06
8.884898952790153e-07
5.42762763608583e-07
-1.3226387030303208e-07
1.371872082854217e-05
5.574783869599419e-06
6.080527350720308e-06
7.405725747045304e-06
-4.1369785711415073e-07
-5.031026018649747e-07
-8.453916961781706e-07
-1.134277847134294e-06
-1.4547929806201198e-06
-1.7964804248872353e-06
-2.1035701175584975e-06
-1.138909011835839e-05
-3.4524208825568953e-06
-3.138417924368268e-06
-2.811857573741594e-06
-3.771763708963067e-06
-1.9007373840807184e-06
-4.16121137381417e-06
-4.652129795419343e-06
-3.1153201963430962e-06
-3.64118104088004e-06
-5.1537789259834275e-06
-5.6166464168584446e-06
-5.9810340589982415e-06
-6.309202228634855e-06
9.002851375562192e-06
-6.730314394598388e-06
-7.177955529781903e-06
6.416670806592607e-06
-7.691859847146044e-06
-8.193136149217874e-06
-8.688842425255873e-06
1.5787449292584067e-05
1.579723551629657e-05
-9.157870314542011e-06
-9.562579064138785e-06
-9.804323938450094e-06
-9.391797762645945e-06
-9.617739518529595e-06
-7.408857497295821e-06
-6.134708184999832e-06
-9.981824855331621e-06
-1.041291191777501e-05
7.99039446653796e-06
-1.0760273616275211e-05
-1.1052991597263154e-05
-1.6844262992570155e-05
-1.2024940407805752e-05
-1.1604522564294699e-05
-1.2058452117626658e-05
-1.2199712059203584e-05
-1.2507827952112358e-05
-1.2827634524204305e-05
3.2897588434043067e-06
2.5427044077434512e-06
-1.2966314116385739e-05
-1.3183236860832889e-05
-1.3591119160685699e-05
-1.4356542137598792e-05
-1.2450418557551117e-05
-1.3896761695869867e-05
-2.5712144857563213e-07
-1.4220124701254381e-05
-1.6739095630133454e-05
-1.574117743130668e-05
-1.4423800224666598e-05
-1.4658758730673811e-05
-1.4821882182895315e-05
1.1548498926423949e-05
1.2355394503384339e-05
1.1293867900462729e-05
-1.5068871556858822e-05
-1.015921152778125e-05
-9.456833018716361e-06
-1.5146483100852366e-05
-1.5404954695778175e-05
-1.554526364929582e-05
-3.7887164531257015e-06
-2.959219434946358e-06
-1.574946056285601e-05
-9.101602250864435e-06
-1.1330787807667646e-05
-1.599805864332447e-05
-6.37089566572814e-06
-1.6186682044303258e-05
-2.952663044351213e-06
-1.6363988644801322e-05
-1.6529446421927627e-05
-1.6625890546699844e-05
-1.1451968712428882e-05
-1.715983969351718e-05
-1.705065947121418e-05
-1.5898687999011405e-05
-1.5237278405392686e-05
-1.7351661392318507e-05
-9.664315836181453e-06
-8.333554469310605e-06
1.0523256487570242e-06
5.511446461188799e-07
1.1514717329059393e-06
-1.7426298769112724e-05
-1.7627622305991198e-05
-1.7602349360461352e-05
-1.7724330550226044e-05
4.496479021664583e-06
-1.7669338287436624e-05
3.0344886213246237e-06
-1.781852851498125e-05
8.972790392965909e-06
-1.794885381914747e-05
-3.1934279741918464e-06
-2.67038927843094e-06
-1.7850815572108803e-05
-1.8014608830917617e-05
1.3324137587842053e-05
1.2583046296166688e-05
-1.7935002136932877e-05
-1.801384564857434e-05
-1.5472490454469708e-05
-8.482668803825343e-06
1.6801700454999108e-05
1.575242779275124e-05
1.616058371803713e-05
-1.8158635321641105e-05
8.377212176669412e-06
-1.7474980194647622e-05
-1.734104537690311e-05
-1.7385123019884563e-05
7.120383907690805e-06
7.12271332734892e-06
-1.7094614571685517e-05
1.4758843795137638e-05
1.4345869205470524e-05
1.5183188685804525e-05
-1.726940533030368e-05
-1.7139118215222164e-05
-1.1292429426131144e-05
-1.0336223191611957e-05
-1.0334579422458006e-05
1.544130663510168e-05
1.5399357766679634e-05
1.4132578766316697e-05
-8.434350619472519e-07
-1.2299212237005997e-06
-2.514658609036925e-07
-7.504071513515383e-06
-1.68776066145262e-05
-1.6716816676906752e-05
-1.1659645293605783e-05
-1.1054313472053964e-05
-1.6634603509867705e-05
-5.314758878214033e-06
-1.633234082230876e-05
-1.6179124524117287e-05
1.2613885124945163e-05
1.1940009243318885e-05
2.4647542444046333e-06
3.599262417097216e-06
-1.580719256645386e-05
1.2340375996546281e-05
1.169818618878738e-05
1.1351274053216171e-05
-1.6771285224734845e-05
-1.681670413181986e-05
-1.6308001280934492e-05
-7.466168121948306e-06
6.7268742622414806e-06
1.612667172848154e-05
1.550539440928274e-05
-4.696933561226329e-06
-4.861162625641967e-06
-1.4400152713202536e-05
-1.4739845379128746e-05
-1.3961380932672673e-05
7.444451842901718e-07
-6.041337641558987e-07
9.695207750935635e-07
7.993218136701593e-06
-1.3311522641343254e-05
5.200584728366072e-06
1.6803567237055258e-05
1.703719852825289e-05
-1.0644188601639606e-05
-1.0918397441573838e-05
-1.033421643727213e-05
-1.280812524291457e-05
-1.1670898479692867e-05
-7.893457270151235e-06
7.35811211677491e-06
-1.1182633194159929e-05
-1.0787098114602079e-05
-5.483360156854163e-06
-1.0273478169645738e-05
1.4491949751498995e-05
-9.735361036008922e-06
-4.17552428836131e-06
-9.234235652768017e-06
9.741135838904292e-06
1.0120935142303794e-06
-6.866233359688956e-06
-6.446590370434304e-06
1.590275157757337e-05
-6.122382790971854e-06
1.034279655841466e-05
-5.66937500939446e-06
1.6678874467881748e-05
1.0091340644717443e-05
-5.177623039512885e-06
-4.71037921905523e-06
9.531104539087152e-06
1.0051237067645312e-05
-4.149795920505144e-06
1.353827989723343e-05
1.3472538495118262e-05
1.1975013060606551e-05
-6.5883118161099616e-06
-7.094157072357102e-06
-6.287953888260236e-06
-3.272076564430604e-06
1.3148782940406701e-05
-5.581655230264412e-06
-2.6982570065969547e-06
-2.2041038762094127e-06
-9.306243368785343e-06
-8.496838393603346e-06
-8.340396036201881e-06
1.2920975621994181e-05
1.3422088886036385e-05
-1.701231932128805e-06
-1.2015982694448736e-06
1.143172844084522e-05
1.206049179980338e-05
1.125656228380303e-05
-7.204993052394936e-07
-2.5159783743787235e-07
1.2958098443930466e-07
-1.5756919840915235e-05
-1.651476511132389e-05
1.608693369942057e-05
1.6317017988617794e-05
-8.604240019164784e-06
1.6394602084009833e-06
2.2116498038647305e-06
1.8581459023686524e-06
2.858827575762171e-06
-5.951675101115534e-06
-7.438235716909372e-06
-4.511453555145585e-06
-5.015985264790051e-06
2.0815715389484647e-06
-1.4317685483110369e-05
-1.3966784351623867e-05
-9.406926189725872e-06
4.15482204831511e-06
4.7878130255855855e-06
-7.907314150045815e-06
5.354246116277148e-06
1.3730888138847155e-05
6.463791370138023e-06
1.2223004415416964e-05
-1.0730994099883353e-05
7.133578616897663e-06
-1.03915598152525e-05
-9.548210029698514e-06
-1.28861979618932e-05
7.639531381857926e-06
8.04323772002062e-06
8.619144851477906e-06
3.4406606283361173e-06
1.4433511890710647e-05
9.201009646339919e-06
5.097417185177317e-06
1.0167255836456754e-05
1.2781989055979258e-05
1.0991513854845419e-05
1.1400027306812394e-05
4.268705672738151e-06
4.198551887596257e-06
1.1851739913331716e-05
1.216054116526601e-05
1.2587630829797106e-05
-3.723989000647954e-06
1.28873093627648e-05
1.3354215525611953e-05
1.4775455784150146e-05
1.5407052176874366e-05
1.454919994118763e-05
1.3553415908906892e-05
-2.1407632544313653e-06
1.3993452508871258e-05
7.155379906133004e-06
7.31606387982483e-06
1.4191736686827912e-05
1.4504329381572448e-05
1.093775566288427e-05
1.4828177594498927e-05
5.7677056678593685e-06
1.0573418564971528e-05
1.7565401886687502e-05
1.6374673560283272e-05
-1.9745378607462466e-06
-2.4376491819398468e-06
1.654977320297996e-05
1.672201771133891e-05
1.7344741544510365e-05
1.7368863531411017e-05
1.695272997592188e-05
-9.507412482418992e-07
-4.4809680777204984e-07
-8.966023008802101e-07
1.4196039056235112e-07
-8.596047004503314e-06
-9.20709242253097e-06
1.7039358206912128e-05
1.7186976261482545e-05
-6.356167360499967e-06
1.5339069041819764e-05
1.6987521219367043e-05
1.1510578668473678e-05
-1.67450940245569e-05
-8.392833184096505e-07
1.7593010425933943e-05
1.755769072468095e-05
1.118168185312147e-05
-1.0652583448164137e-05
1.7448539454974038e-05
1.749968397719229e-05
-7.848091538186492e-06
1.4097872626845851e-05
1.6221539975420252e-05
1.5345489138418774e-05
7.895525640625983e-06
1.731093637100767e-05
1.107005207929861e-05
1.7311151628951512e-05
1.4396356804166493e-05
1.3808564713593937e-05
-1.6539608183732758e-05
1.7053889383364912e-05
1.5263106131976057e-05
-1.845234092579241e-06
1.4429714079753397e-05
1.6801461783333544e-05
-1.17097088917853e-05
1.649199972029326e-05
1.640074082896526e-05
9.780287125772866e-07
1.6083464495340342e-05
1.599690788278467e-05
1.5922601777180256e-05
1.0124131088753378e-05
1.5696785938399322e-05
1.538410618677082e-05
-1.3475707457867688e-05
8.104498381663616e-06
-1.3258508924263748e-05
1.2607142503841355e-05
1.4858022021500511e-05
1.3836559700552446e-05
1.3345797071822641e-05
1.2836913611345135e-06
1.3125746291451775e-05
1.5694329542748872e-05
1.2878614711017678e-05
1.2472555990146336e-05
1.5759526968774247e-05
-1.2080582017924413e-05
1.1625822317027015e-05
1.1294456393664549e-05
-3.9729743575451936e-06
-5.527121265154414e-06
1.0789692802922798e-05
1.0323429729238555e-05
6.878185767727449e-06
1.0011967319498988e-05
9.595708350740753e-06
-1.188502957993498e-06
-1.6410874093879026e-06
-1.4181200360786818e-06
9.29693774165308e-06
8.872149139347315e-06
1.4579626035156095e-05
-1.6281765564026617e-05
-7.2704793944111274e-06
8.68101671893687e-06
7.3343335410307895e-06
8.68690637188694e-06
6.0991554926461895e-06
-7.158341434025663e-06
-6.5276895485604326e-06
8.177743423517667e-06
-7.768552291567744e-06
5.518579865793877e-06
4.888208970745176e-06
4.196294303583806e-06
9.177303175761799e-06
3.588209884626555e-06
2.912909307820065e-06
2.064704682831591e-06
2.221075597187946e-06
1.5361602532223594e-06
-1.3954011447007578e-05
-1.4460024447103586e-05
8.62522368723303e-07
3.665033196484318e-07
-6.59056764190361e-06
-1.5367705094357816e-05
-7.33700283379917e-07
-3.6780473444480842e-06
-1.3026170935072434e-05
5.393616980535861e-07
1.0541544459771389e-05
1.0261549405698311e-05
-4.407073932305914e-06
-4.846401457172167e-06
-5.3425178904171175e-06
-6.002136105075642e-06
-1.2950689274645559e-05
-6.56590017609437e-06
-7.203268187899025e-06
-1.6210171091361912e-05
-7.759263934988385e-06
-8.035661751673541e-06
-8.487196215250831e-06
-8.971906422292758e-06
-9.318007178291191e-06
-1.5946582199235913e-05
-9.762444365767057e-06
-1.0214906294986521e-05
-7.69591580298951e-06
-1.2356286765241146e-05
-5.82114010226076e-06
-1.2475750845981933e-05
1.0252253035671305e-05
-1.264982259384517e-05
-1.3308226190259909e-05
1.3046795107387333e-05
-1.65293738024725e-05
-1.7321972069104957e-05
8.14262675388012e-06
-1.3678189663468521e-05
-1.3972649055376774e-05
-1.4306619048277193e-05
-1.6854034366312223e-05
-1.464431174685165e-05
-1.499424040680816e-05
-1.534307959621091e-05
-1.556610551711355e-05
-1.565944449679251e-05
-1.594226562662896e-05
-1.6098246112694048e-05
1.4308187535754196e-05
-1.6542774048588706e-05
-1.692893729626825e-05
5.223820345716413e-06
-1.713216652648442e-05
-2.4186889309286257e-08
-1.543200634173836e-05
-1.7216181278184e-05
-1.7156789139491935e-05
-1.7445642897956876e-05
-1.775354981385888e-05
-1.7498343791442343e-05
1.3053879588220593e-05
-1.5454250622586335e-05
-1.4992468503963069e-05
-1.1966961758894457e-05
-1.2494873601087284e-05
-1.4861708964020172e-05
-5.0324901516500606e-06
1.741160094837555e-05
1.5012988677477436e-05
-1.3948802636922484e-05
1.751196972412486e-05
-1.3783663584316717e-05
1.7367684123067547e-05
1.3172373404752321e-05
1.225989632652567e-05
-2.1421878137737262e-06
-1.1945694678967587e-05
-5.491021270264133e-06
4.86601896009725e-06
-3.3733342334377923e-06
1.6960503208573484e-05
-1.6938635095933579e-06
5.798254300743075e-06
6.273794753225216e-06
1.6952170849528683e-06
3.3287322409889737e-06
1.0864417226674337e-05
1.679597719329712e-05
1.640001358295256e-05
1.6336288959570092e-05
-1.3822041210449108e-05
9.440855039390617e-06
8.965810641047207e-06
-9.80131413804129e-06
-9.219712829502115e-06
-1.666080879952425e-05
-1.679058971012417e-05
1.6775510004252915e-05
1.69519415588509e-05
-7.407740422850564e-06
-5.149801442049224e-06
-9.661465442500386e-06
-8.448700253407652e-06
1.3980836885067503e-05
1.6638760861486844e-05


==> output_bu_20240409/example9/nPred5/stepSize0.02/gfsetFinal.txt <==
3414
-9.594894029857456e-07
0.009863365645396678
0.006573153531891691
0.019735670496269925
0.01710867895890231
0.029628153532961943
0.028628112368652966
0.03954816426647211
0.03824582012209366
0.0495114253335138
0.04910045271535481
0.059512158382297294
0.05979525100177727
0.06958580336138193
0.07294735381448539
0.07971704918535305
0.0865885538101366
0.08992575958002909
0.09488982221395711
0.10022700195730198
0.11204487147853244
0.11061714149607033
0.11869782930894669
0.12112645314597192
0.13377917940123193
0.13173949098034066
0.14226543892742097
0.1424912833927812
0.15979527838521967
0.15337985402537826
0.17289661454245095
0.1644098463375709
0.18273310613364324
0.17560434919407417
0.18931082891336057
0.18696851545240134
0.2074053400651503
0.198512673603512
0.21700684978199278
0.21024862619861875
0.23870827871050965
0.22218634454706312
0.25116003449389585
0.23435166290072645
0.26667824524413
0.24671573728555296
0.2800048611258456
0.2593329997605194
3.5904009731166098
4.1312850501726714
3.4718320180056494
0.2722084396804797
0.3019080048586245
0.2853378970304475
0.32393202168550744
0.2987363393115917
0.33780232120985965
0.31243908147449817
0.34394950814099523
0.3264268346098884
0.3760652580796398
0.3407327402227967
0.3740502878966088
0.35538031863365727
0.3934781821345228
0.37035492646603846
0.40086622539167877
0.38569819714438836
0.42817749226736884
0.4014222689525732
0.45390992004369235
0.4174894773523902
0.4731670254018905
0.4340256763882939
0.4509394545789711
0.5057502550960686
0.4683015346570619
0.5241487093366181
0.48611008667435646
0.5399133102216317
0.5044053628840993
0.5452659821981679
0.5231899320407334
0.56294771427847
0.5425003681123234
0.6041268447025151
0.5623173662591997
0.6344280062482184
0.5827047860710426
0.6323973768155114
0.6036962632420839
0.6487959441999723
0.6252518198238097
0.692396834765489
0.6474867005818704
0.7169533637422797
0.6703223314681909
0.7249813315653157
0.6937999332227597
0.76586102799863
0.718232331645252
2.122299899333659
2.5447315894788387
2.7777409388940177
0.7431273423611622
0.814825629819374
0.768963512459716
0.8373505819187604
0.7955831930848077
0.8498196102114374
0.8230794066161946
0.8978517153803397
0.8514458141429431
0.937716987670815
0.8807794605276491
0.9599088225159988
0.9111429468744
0.9689316747154438
0.9425029136763566
1.0233468443002671
0.9749996508628138
1.056533614507398
1.0086898136273694
1.071442545722099
1.043573638749239
1.1218997246022722
1.0798586171348241
1.1398766471076514
1.1174669585170283
1.1967093828726927
1.1565787953532989
1.247648862581544
1.197361639956273
1.2734546961145585
1.2393301635067593
1.3339566358300516
1.2841827357529436
1.1552217584895357
0.13650853078197042
-0.10611925038999213
1.3300284613282038
1.4181817084269293
1.378481958898708
1.4736800478206378
1.4289503381885555
1.5401621896420679
1.4814909133273908
1.5657616498088196
1.5378341327415406
1.596116088829075
1.6723838139289293
1.6581158181775786
1.7416751592605249
1.721668673723739
1.8742190897006987
1.7912349308161335
1.500670703861759
1.7963590060179901
1.3815468086118412
1.862772634773121
1.9185858382499403
1.939182737684307
2.0011344839834506
2.0195530243940674
2.10055710966786
2.1050308746697426
2.1793194045185147
2.1957879166904855
2.2439151947246208
2.2927276687334994
2.351535850268971
2.3964194024318997
2.4474236523077213
2.5075303270070846
2.5309545554053194
2.6269193920873124
2.665155533657267
2.755421512476472
2.7980263942106736
2.891440156801791
2.981007200403561
3.0437831197851386
-2.5693251139217606
-2.7536953731154683
-3.105385196361086
3.2077551742396504
3.210350591924673
3.3893250647243067
3.4052206904733393
3.5868159666128956
3.668849504901064
3.8118968096224224
-1.2783510396671096
-1.2095330733340677
-1.6998620241428828
4.063257397076632
3.9730880960220465
4.350829252674239
4.20774034892704
4.68512592876559
4.4943573916355275
5.082247956434648
4.833380593646398
5.560862228921295
5.2461367818277225
6.165729314775612
5.724045326057959
6.7863266582581
6.347385573687235
7.001846106881122
-1.7044065866936406
6.990852205617263
6.79329369460099
7.00189929724906
6.903124988463252
6.999820297430587
6.906183865734717
7.0002670538980105
6.904734509408626
6.999935801854807
6.9284216146166635
7.0002352248196615
6.926698388943019
6.999914219289186
6.9143314564076785
7.001734931801846
6.991977972996917
6.894090630027821
6.997711650757358
6.842162855832304
6.7924138103819836
6.639381627230159
6.161842014303418
6.033807548533818
5.562629320238043
5.6124522810929784
5.081829789256225
5.152048656864347
4.685030013152035
4.760991059012795
4.351099028360997
4.46167974348283
4.063044472302469
4.20099562720168
3.810908180035002
3.9775450402084958
3.588681367014437
3.7818714547867693
3.3888256450214578
3.569409844820308
3.2075717633162313
3.3503796440972056
3.0429975878125557
3.2145890006089726
2.893030705253832
3.059538194696075
2.754882191289168
2.9038351968868263
2.626752246964461
2.7546925610578654
2.507575238134526
2.66296473204601
2.396415879899795
2.5380814537048133
2.2927534413969646
2.464134750305668
2.195912358492014
2.3557153366036023
2.104964475694813
2.2436722200597705
2.0195830494466076
2.1387125025438234
1.9390835243621638
2.077192647938699
1.862912356897452
1.9844852509944257
1.7908319425669967
1.9327513119873063
1.7225214550786805
1.8487604802319937
1.6575579243612848
1.79991366848391
1.5964557219273472
1.716800807129086
1.5370251640811616
1.642978736105736
1.482116813141265
-1.156429719425487
1.4290070752602297
1.5804651392279991
1.3782622382254301
1.4944930904977758
1.330390906445621
1.4634322326268807
1.2835131648345077
1.3755464789932783
1.239787186857786
1.1973351209727092
1.3175030987824028
1.156571377645792
1.2683810517115854
1.117437051895206
1.209010802750186
1.0798151857283453
1.1953636417319184
1.0436017450925668
1.1684840465972737
1.0087011053536843
1.1313659300429002
0.975022592167367
1.0771572368706608
0.9424955359400133
1.02481628017469
0.9111151392529275
1.0126702481104664
0.8808078752126997
0.9801684293674919
0.8514545154042581
0.942956269571209
0.8230554846035378
0.9031264307486961
0.7955813873273551
0.8917141511140074
0.7689576596698836
0.8527258142815982
0.7431602518533902
0.8438532568189387
0.7181555446807488
0.8101147184659426
0.6938759122495389
0.7721298576324757
0.6703263960010809
0.733736308809703
0.6474454496980748
0.7245293105576573
0.625316944060106
0.705074304233539
0.6036329691580995
0.6683741406653378
0.5827093613232985
0.05109334223350269
0.25682573009410403
0.3831822621791735
0.5623454536959873
0.6409455856167723
0.5424840704692064
0.6165970551177878
0.5231823780539551
0.5831204539947415
0.5044322289607893
0.5771493404863101
0.4860860082276641
0.5450892202208925
0.4683041601143219
-1.3676230443496296
-1.1791158585230328
0.450957398081862
0.520416666896945
0.43398988475814004
0.4887360739643604
0.41752325100205623
-0.8091766005850879
0.40140738425607453
0.47610018493102424
0.38570051268781474
0.43861078795928937
0.3703618902700949
0.43173344807756053
0.35536135882426306
0.4057735636640171
0.3407553661481093
0.32641825779125994
0.38450200726930056
0.3124361829282713
0.3571541526581251
0.2987419210220026
0.3516357389395424
0.2853325006337872
0.33459127499479924
0.27220420847721977
0.309118123397005
0.2593398601618723
0.3028207199593994
0.24672109430755207
0.28956872863900573
0.23434149553922232
0.2742930126602702
0.222187713388145
0.26222317377828763
0.2102501688336737
0.2406803309190112
0.198515254952529
0.23291669117081365
0.1869638306180023
0.217339607754509
0.17560630821328582
0.20002065412218184
0.16441235755337813
0.1953711657490106
0.15337592767108185
0.17788103206028782
0.1424905086223564
0.16961351648825648
0.13174367783218977
0.15292261134543608
0.12112299426060438
0.1451844945167153
0.110619738691009
0.13034505451527828
0.10022597442038665
0.12291079539863474
0.08992683042886791
0.10810851259933157
0.07971919446633212
0.09960703099826348
0.06957428749622865
0.08691506315314003
0.05953026553640066
0.07286987226907332
0.04949617260633969
0.06393888959590328
0.03954755033768559
0.04825917399472199
0.029644419162349913
0.8318776334627953
0.8914614355034782
0.7000658712590647
0.019732160366806067
0.03209580148491542
0.009851509715228905
0.017970483977579232
4.877147244515149e-07
0.0014024339564264047
-0.009846746410320835
-1.4244363424392532
-0.019740736939607945
-0.013497156248627058
-0.029597892005206145
-0.025815556272165578
-0.039550996810777554
-0.039321952190023164
-0.04948724670086892
-0.05576302509848747
-0.05947795565843666
-0.06956532282428712
-0.07206367234035578
-0.07967549045375104
-0.08193514390337145
-0.08989300965840481
-0.09469296755485271
-0.10017710931884644
-0.10381257943045913
-0.11057433650168426
-0.11871668414683333
-0.12107169171652249
-0.13329050489456035
-0.13168374822711593
-0.1412884800933532
-0.14242848284078333
-0.15723916243746947
-0.15330731465024033
-0.16499702536233143
-0.16433877272126501
-0.1838173034645069
-0.17552021473636203
-0.1907157541744746
-0.18688540421634459
-0.21051658978124022
-0.19842097060207659
-0.22299848595736402
-0.21014832624877056
-0.2289146780495664
-0.22207923634811658
-0.24914063018661503
-0.2342357716411189
-0.2663842822317169
-0.24660048415803568
-0.28360841633462036
-0.2592056391133544
-0.2857971884393804
-0.2720711394097447
-0.30649065130224357
-0.285186007015705
-0.3157440450386769
-0.298592172592762
-0.33904756263233315
-0.31226947849500153
-0.3537411203671147
-0.3262543740612107
-0.3567088250249292
-0.340558086961897
-0.3798045019871873
-0.355181070620059
-0.3885413274143434
-0.370159796729345
-0.41644272800340765
-0.38548309131249187
-0.4342455379798961
-0.401180374404477
-0.44014129278666825
-0.417287292449756
-0.4781008478197161
-0.4337382215493104
-0.4968373495764367
-0.4506874522041361
-2.5940733390939505
-0.4680107311120965
-0.5191774743944645
-0.48582735198418137
-0.5235409296967088
-0.5041047357499238
-0.5562944668835993
-0.5228242107524549
-0.5849949099498842
-0.5421847957517176
-0.561940997990745
-0.6211288352348374
-0.5823340332125737
-0.6267860738990614
-0.6032861481659058
-0.641741945215099
-0.6248428361834196
-0.6769089803002659
-0.6470246536828866
-0.7040891493989426
-0.66985345379704
-0.7323135494196094
-0.6933899399139546
-0.7413625318054496
-0.7176311873150164
-0.7793769806323937
-0.7426167574877692
-0.8032246327788392
-0.7683767292910281
-0.8276148536575424
-0.7949872456748173
-0.8424291690620506
-0.822446545523552
-0.8878434307562801
-0.8507913218372065
-0.9268007829601235
-0.8800677286691918
-0.9648207221167006
-0.9104051388322975
-0.9665824588169337
-0.9417353439763136
-1.0160833296564065
-0.9741789489183483
-1.0497379986838533
-1.007841527316613
-1.063726503477527
-1.0426608482196458
-1.1152668240794905
-1.0788857793775528
-1.1364988445576023
-1.1164333639811583
-1.194071966041926
-1.1555282957016024
-1.2164960322736307
-1.1961293683465566
-1.2776236973273472
-1.2384974141982816
-1.3004203977180775
-1.2826075985311267
-1.3587556967133194
-1.3287734606554724
-1.386471194022458
-1.376899835118042
-1.4578673696270092
-1.4274457115779333
-1.4894814527721054
-1.4805206329354985
-1.566219780805515
-1.5353015321089623
-1.6347850513518896
-1.5946797359734182
-2.0455314936562914
-1.6555872777918914
-1.7266105447019975
-1.7205301793802927
-1.7960368902216322
-1.7887930654468491
-1.8715757999536142
-1.859780145041525
-1.958999775566042
-1.9370470292278452
-2.0167376983042526
-2.0881186939985352
-2.102146474055022
-2.15043825149559
-2.192566947047968
-2.2546441359990235
-2.289217496301682
-2.318457789215096
-2.3928134998349777
-2.4293413943708635
-2.503550182820598
-2.5525049659392254
-2.6223516111927885
-2.6504916263115788
-2.749843275293169
-2.7880918632036833
-2.888799380703587
-2.933892137271042
-3.042554208235292
-3.048964564965592
-3.2093907853987136
-3.2123162482410605
-3.39023869957776
-3.3954189671922888
-3.5895949755256207
-3.579928376726794
-3.8121661114766767
-3.784780107019381
-4.064400132570653
-3.976068255244695
-4.3525421701301825
-4.208974574752248
-4.686501432610507
-4.488755087893597
-5.083556632983508
-4.789037513005157
-5.564130394974388
-5.19254520407774
-6.16450919430123
-5.673402195309551
-6.792438185887249
-6.07301004524612
-6.998519027641536
-6.606694611198769
-6.9918160099922835
-6.86047986685504
-7.001746718784263
-6.915954244088667
-6.999869342354883
-6.925755757657154
-7.000313800484341
0.038107664423680854
0.14525436297917368
-0.11693322675724466
-6.999909518420012
-6.913294827980683
-7.000274264051076
-6.9155406952798835
-6.999865421807178
-6.885696864749705
-7.0017415421872
-6.903376364532485
-6.991888574236796
-6.998617279321776
-6.8676667673000305
-6.794994058595153
-6.574279480549133
-6.163922497857846
-6.004389922793553
-5.5610583581737485
-5.35263875055596
-5.084653547623766
-4.686641525665312
-4.876022504443648
-4.352677787258788
-4.501121918366192
-4.064707141161816
-4.184923965462144
-3.812138098521622
-3.943581739124082
-3.589821764906924
-3.740237208330576
-3.390305925666398
-3.5658552111036874
-3.208724753086077
-3.3742331038094733
-3.0441391126576565
-3.1867909427149312
-2.8941935720979672
-3.0612183563935123
-2.755934956236716
-2.911272489794475
-2.6279195835764115
-2.7639824089684044
-2.508667398384771
-2.652116911994906
-2.397438047482096
-2.533446332980924
-2.2937263306127678
-2.422789782646119
-2.1968004828249703
-2.345083715387681
-2.1060151085011265
-2.2562904738903518
-2.0204998336396067
-2.1508067247858245
-1.940015593822963
-2.093888292524213
-1.8639634542633494
-2.011202772553225
-1.7915160663159273
-1.9046864503681764
-1.7238596353233941
-1.8625386457078543
-1.657911017977815
-1.7592860462459645
-1.597083562112385
1.711103444588912
2.0874764555532184
2.044018139433435
-1.5384954266479474
-1.6909189235511737
-1.482879133167041
-1.5990433158247497
-1.4293284865768139
-1.5654344449046098
-1.3773116678665709
-1.5023160860391755
-1.328452890916427
-1.4513321425502803
-1.2825877689661336
-1.384881177809069
-1.238449733778242
-1.3579000968088315
-1.196103592798763
-1.3083271624968003
-1.1553643452213622
-1.249482133285759
-1.1166101233835515
-1.218073026292767
-1.0785860014146373
-1.1580454980588608
-1.0426548158727114
-1.1209047617822312
-1.007850826911622
-0.9740968446841981
-1.073182304580658
-0.9417211570355619
-1.067066845582735
-0.9103653409689372
-1.0196291881940847
-0.8800408861474062
-0.96523955311468
-0.8507563282370909
-0.9550783796131461
-0.8224071871214251
-0.9261787170824302
-0.79495748445944
-0.8901876524584799
-0.7683523244281149
-0.842275025061711
-0.7425828579484004
-0.832869761522964
-0.7176125009323343
-0.8165060438638564
-0.6933607103492836
-0.7843622074381206
-0.6698359749423203
-0.7391574291956404
-0.6470036505769863
-0.7258255842061752
-0.6248086553363849
-0.6909327000324942
-0.6032649300773584
-0.6827051134738422
-0.5823080778510923
-0.6490157388073995
-0.5619494992845654
-0.6408943475324704
-0.5421181677798328
-0.6136881158845032
-0.5228766829749905
-0.5917933850371488
-0.504049159084067
-0.5582807244320592
-0.48580585621116246
0.784007312539124
0.7910656314461403
1.0547600370562549
-0.46801567704194175
-0.5372232392230657
-0.4506566811107785
-0.5197922938790637
-0.43375945882762573
-0.49558582602735446
-0.41724095099020037
-0.4686632290006489
-0.4011836440287227
0.5471385020283627
0.8194088378245277
0.7266114131076729
-0.3854690685609033
-0.4447261939810352
-0.37014654019070414
-0.41732018259755993
-0.35517767525857863
-0.4092261228519685
-0.3405354198014166
-0.3855324771201299
-0.3262593447975979
-3.8903073175668412
-4.724817596255383
-4.346212318375253
-0.3122577100904212
-0.3637603151654187
-0.29858489726147897
-0.3453886647887559
-0.2851732578793673
-0.32442464090186074
-0.27205767875195747
-0.3117970942227468
-0.2592192664400997
-0.24658054352009842
-0.29086738282233543
-0.23422935404490458
-0.26840356125375253
-0.22207835123989844
-0.2629799409707414
-0.21014348797033205
-0.24596509365008243
-0.1984138145371138
-0.2256353785786604
-0.18687874729971238
-0.215872874687292
-0.17552462495336354
-0.21152093349161338
-0.16432733004162642
-0.19534896886591496
-0.15330449499108034
-0.17672208476376308
-0.14243574006388923
-0.17089563733171806
-0.13166931244746494
-0.15700353737037984
-0.121065299798511
-0.1384457224042464
-0.11058312628077635
5.016784001771807
4.91521002072404
5.663764090776687
-0.10016949031720122
-0.12435446002108623
-0.08989128411261836
-0.10854254287487416
-0.07967599377681797
-0.09862980584791557
-0.06955474986293057
-0.0835105020916055
-0.05949206632145614
-0.0751064236401451
-0.04948202613146846
-0.06204969269538743
-0.0395350306354263
-0.04937719994001694
-0.029615791979903917
-0.03972949844530821
-0.019725002156876954
-0.028311332897008094
-0.009858154818551092
-0.01527996362737012
-0.004442825484302329
0.01841066132383765
0.04486282292990616
0.0680253911233739
0.9829646217465084
0.09371543240901235
0.11439127272054594
0.4117873632968806
0.14703687071381566
4.788028126443524
5.811761663322444
0.16792655749909627
-0.7892266936712902
-1.0474409793161628
-0.8549627741375624
0.19906850962389336
0.2068971584537812
0.2194026730729911
-1.0167305992998616
0.25957193049948135
1.348926152971543
0.2994026864075947
0.29998315086494587
0.3219865703647996
-0.22800048157382097
-0.2653147297752223
-0.11738988828672273
0.3292703086839908
0.36362358532883116
0.3885889235776727
0.3995026173354946
0.47019484582603277
0.44392339243878504
2.3847676357685925
0.4523854779585859
0.4996927085902849
0.5401716811928023
1.713041670539091
0.6348639268099397
0.6039174488127176
0.5978060132489871
-0.8287318025012906
-0.8639980236712448
0.7142032664280098
0.7436553098587595
2.484888500933487
-3.0950189178575767
0.8131214397785539
0.8200703846152302
-0.26015937254430654
0.8882750234972622
0.9025286258276629
0.9510859987255234
0.9536889814934876
-3.9122734071099683
1.0433830128247485
1.0883327629874426
1.0834128067284872
1.0084146554428464
1.0923429043967414
1.1637270151281718
1.2099150104481575
-2.7197285855868505
-2.7481246311436367
-2.347371585960446
1.280877577560868
-0.9199813553885395
-1.2100938236407828
-0.5858040238755234
1.3457644496718046
1.4267450717778978
-1.4144635113025508
-2.817174142180947
1.5318898564598078
1.5769327486752858
1.6806329168807934
6.784534226432401
4.858020751171106
5.9194797207184315
5.590410617741403
1.902590849694955
1.0658226120733378
1.9003961121389221
0.5602831222994158
0.6568131073435352
-1.5703021857379893
-2.0184802647884017
2.035039184551748
2.185920750194529
2.3083732777384958
2.3951547301445553
2.9444852504614847
3.1156200079403775
3.4985152758991003
2.5307054594212635
2.6386719724576393
-0.645581637869778
2.835391637816431
3.009775596351876
-1.3797742696013278
-1.8084978838940304
-1.413384358153531
3.212585918899507
3.5091528836029813
3.420886400483077
3.735112945997447
1.3279922216219182
1.778221914079369
1.3531254693405206
3.944171529565823
0.8218634570713182
2.0460476568276738
4.311228852202861
0.7394350406400615
0.7368325072768793
4.691892462435059
5.046240760731883
5.530185589299095
1.7681666394845084
1.9357818212205224
0.5831243441764098
6.271888596791492
2.2567051245738106
6.758806550754066
6.8187813456794695
6.851293300516527
6.893411231164973
6.848635252504612
1.441434470559621
6.1581959430226325
6.27001812289431
6.293052910451449
6.704829093948164
6.709344216206741
5.430377144294104
-1.1836056837046751
4.881932594648492
4.439920396126288
-0.17505523641496112
-0.3370071103284767
4.0840372045035584
-0.06927863662541339
3.8394268281669333
3.460423247479159
-4.204967177954368
-4.251817617308319
-4.813571996429361
3.271474446125384
3.056688371320023
2.868285490879687
2.8027049938729154
3.345030144319149
2.6820737076200882
-2.6944257608014706
2.6001668075448623
2.3937359406985395
2.2561449696077194
2.108637017054111
-3.8595493446494182
2.000569703627327
1.5469092184518078
1.8730689221902643
1.7713751238510866
1.6719824706473292
1.5376648322056718
0.4672348235015568
1.3242299876421368
1.413887449826629
1.3269637485214094
1.276370319874919
1.2171963008222775
1.126516161857338
-3.7776704172807185
1.1175674049649498
1.0507351909207951
1.0190008710675227
-5.08716814980075
0.9811671951926564
0.9398588166507297
1.128372806481829
0.8999543132751797
0.9267006291513673
0.8753390403185998
0.8073318882853038
0.8133217817678678
3.853257704432193
3.6939515059524473
4.298257714079739
0.7884940664648766
-1.1010203778263603
0.7286470367136298
-0.41901922660250446
-0.47886639172392154
-0.5947141895787392
0.7134138874177777
0.668059010476834
-1.686003267184498
0.639933349885678
6.3128659623843495
0.6078852888501776
-0.5029839984441904
0.5793397037067199
0.5942802654118884
0.513294088439187
2.0899499479221295
2.150079933961186
2.509373381735868
0.4974688932850202
-0.07667299814268337
0.40869988150646147
0.41871926364709117
0.5532902249274664
0.3562043495419965
2.7347536216158885
3.211744195100708
0.3479924948625346
0.3212578643050845
0.3160742507004723
0.2875863043599734
0.6078574523708973
0.2547204024943131
0.23557979619864963
-1.5940872202786651
0.20621621395477152
1.06490704927318
0.9917771337514096
0.17831801117332416
0.1567048875888483
4.041603398399755
0.1283482206743014
1.156119820649207
0.10899574972329173
0.08511198096288346
0.07199138872453663
0.05037813541738458
3.376114660264715
0.03416355495471231
0.007902155060470288
4.282528562315489
0.4738318387075943
-0.027174301479378705
-3.6872673589615896
-3.8366230542935775
-0.05637078251637019
-0.6927904619324926
-0.11635105929785221
-0.09647912435201766
-3.201538102727762
-2.4527909780300194
-1.2297098109843276
-1.851926419284518
-0.14261127605519122
-0.1623307080012121
-5.15344997169029
-5.442400630636784
-4.487154713010903
-0.19169690054338293
3.1975345970448426
-0.2287845549110564
2.5049496634853408
-0.2794258117099055
-0.2690287023044666
-0.30254555290016527
-0.32855480120949593
-0.3431678918966413
-0.3759429428648593
-0.31981260621588264
-0.4087726338601345
-0.4149613906858085
1.7694389964512616
1.9122996294445964
1.3522861087654834
-0.44848218876473567
-0.49165595847635374
-0.508648021377987
2.657993923403168
1.800437125230557
-0.6080190837527848
-0.5855107851808279
-0.5896573322772947
-0.652942228532865
-2.1583292130598295
-0.722069629568284
0.03690446680780785
0.07417232895989061
0.004984048915863556
-0.7663014618746291
-0.8256986178996732
-0.8449885356557467
-0.8894222909821966
-0.8953201191994626
-0.9429639606703192
1.1576878378830178
-1.0145125833783633
-1.1321833610977312
-1.0928383387033025
-3.3605668551110703
-1.162111540555519
-1.1765036273005869
-1.6407355203504934
-1.8043546547707046
-2.081830336460799
-1.2602139738683715
-1.3496711972506412
0.5832657899201712
-1.4266536526696936
-1.5241480072827123
-0.3413615616339028
-1.0562867221628134
-0.34108716929488403
1.7692787490979036
-1.6170093761955429
-1.7335561336461627
2.4617280627745264
-1.8233260384895233
-1.8811995898664657
-1.984993628462501
-2.0346295256373343
-5.0626755597644
-2.4402025380220347
-2.331311195121773
6.600355481202479
6.130543885346353
-2.5871333528869074
-2.770152743698342
-2.9828881701286067
-3.1672645963745434
-2.3541636085344315
-2.862013839861088
-2.2451441858511387
-3.4763025937527634
-3.6207141510068857
-3.7881754245568633
-4.049683223036828
0.39463880617596536
-4.485053318058786
-4.939343876656666
-5.438715247664551
0.37772976988780715
-6.008287949888258
-6.566384382745758
-6.787241994086717
-6.858704635435752
1.0406311579194798
-3.543599078020246
-3.4092706458227138
-2.857361553442899
-6.82093883687859
3.533954438799406
-6.783775634221919
-6.7888164978115055
-6.4862555224454175
-5.911330814878159
-5.473039876806857
-1.2058856814300574
-4.067992956868275
-4.332990536373942
-4.653996790801279
-3.813777194275658
5.505394378064568
-3.6229404163191194
-3.2966700149918293
4.810544777229858
4.68979686048152
-3.0842056181749866
-2.8598514233476138
-2.680534377202931
-2.5360863295874223
-0.25771222482915934
-2.4487006192904244
-2.291841195505035
3.12739603758886
-2.1827419347384684
-2.037143199109763
-1.9744031231146313
0.1963841435594227
0.3587417052195688
-1.875768819973209
-1.7449841265083637
-1.6567889724366618
-1.6065305537208168
-1.5093918270839224
-3.0758689945072706
-3.4552325461557825
-1.4514373015827857
-1.3562670937741745
0.6387450378795356
-1.2793241974690013
-1.2536426613931158
-0.35165307764382764
-1.0801445152567526
-1.1866724002132885
-0.7211350035114443
-1.0890422868773584
-1.0284009235842355
-0.9415037419132896
4.211801683287295
4.78344127812187
-0.9506678789192295
-0.9169370560420302
-0.8266231234598435
0.5481080016076495
0.8662565629504032
-0.7798036458201426
-5.015742082848871
-0.7356755853603321
0.2995304867125414
0.4145446640256448
-0.7186540544999825
-0.6742255540037486
-0.657363696024616
1.5739750171409361
1.3386449761358914
1.723942522645012
-0.6076995264062237
2.1457627136695376
2.263578765647351
-0.6113917162248993
-0.5686737421478443
-0.5531528993772007
-3.931398658956824
-4.642446904279535
-0.5237178874662568
-1.9133480735349848
-1.3454374640767723
-0.48391988509416645
-2.2294029398079136
-0.4566010342897406
3.310382685515685
-0.42656452163460284
-0.39842611730888
-0.3862426438897097
1.6715524339738193
-0.291767847435402
-0.3149656847866404
0.16251814424281796
0.3151256692262342
-0.2591466327241491
2.2423137120360495
2.7999444605686405
-5.776424387366383
-6.28252252770788
-5.904191143080547
-0.23819022616337937
-0.20480925380029139
-0.1978304963906341
-0.17407359076727894
3.486565701889554
-0.1640568176372734
-3.8986551259032227
-0.12935246180019194
-2.2505843903316074
-0.09842131329601118
-4.360881051489069
-4.88385524297086
-0.08478030636212
-0.05767832634691911
-1.0612988141386537
-1.22726742069242
-0.04103099950794968
-0.020104017839351132
0.5734030975079463
2.6038300790825706
0.007506135411924665
-0.0679342526222597
0.0731180103653852
-0.003576864744721935
2.6792174548620484
0.08592671813435933
0.1408930417083102
0.16308536381417704
2.463677397634011
2.6689744984736534
0.22015374934663196
-0.7378227317756721
-0.839120231105777
-0.660656322722247
0.2237616293132122
0.2676381215602583
-1.506487066928822
-1.8860623464758786
-1.7531486472795907
-0.4444231206431207
-0.5378499348894764
-0.6778998968929597
-6.611484042411128
-6.337528447844584
-6.729987601742994
-1.3012919571578907
0.32134180842293625
0.36947750378416105
-1.274433311795958
-1.4342613397766506
0.38842460282451996
2.9505955858654795
0.4500969687277201
0.478744926357206
-1.2619071791877037
-1.376013587002793
-4.63272116607684
-4.214387386422346
0.5429761779772371
-1.2773660879885078
-1.411082335552094
-1.5852789471533077
-0.3549479078193173
-0.33996593975708883
-0.43527560511799857
2.1704649684929254
-2.6921899852274986
-0.31427134361117093
-0.31988496615922957
-3.757649047219918
-3.906214390816049
0.7846916285235817
0.72521000627675
0.8674881053690215
4.611405768151516
-6.3968376787787316
-6.2096103532713744
2.2687483768344276
0.9637463489770648
3.8017879804086783
0.14190296864309013
0.06046719146899354
-1.4138576884230325
-1.392523398640114
-1.6136008116110407
1.077015771276146
1.2421809533609767
0.5921642238056077
2.721083113472368
1.3750648769836131
1.4383018598469444
-3.0274143785488277
1.5374185748440632
-0.735352164933829
1.6693090863391393
4.014003387784254
1.7728528583501002
1.593073560061302
6.47986521316825
2.502467847362006
2.5961144252113693
0.5358187589717943
2.6527752582672464
1.014902098358097
2.820674536212772
0.21830145922628566
2.1474254641014507
3.0231343460219557
3.2963459160794586
1.8065819319630207
1.7887417623481092
3.623566895327475
1.0953878747703665
1.1383937832218032
1.557524707490956
-2.7585729021912746
-2.5829732781701726
-3.0503765313445856
4.142937788561581
1.1782044789046042
-3.3102716212027534
4.620320338612028
5.072154658740238
-2.0402151220103355
-2.484983305679845
-2.361684706575434
1.107278652887417
1.0318476248514474
5.655616168960123
6.2524482114708935
1.4172984399486521
1.301988271379971
1.583681568300243
6.676036637309145
6.7780930885448925
6.84909795369988
-0.3624854414914154
-0.3175651292438676
0.46974191567331475
0.41239409987552134
1.958520134207077
5.73547176910167
5.080261173704715
5.470364778791487
4.452002109980651
-2.925091427064407
-2.8533644113417074
-3.627569695581424
-3.355779715449957
-4.768273883077306
-0.852131590304939
-0.9727272209286273
-2.124993241669919
3.5645118581837094
3.200952078111089
2.3030004754317157
2.92214916847042
-0.9806010219396607
2.5219563063491566
1.4476939410152225
0.3832710862852543
2.269270894483673
1.8505323359848846
2.189117417333932
-0.056612102551883974
2.1347872390207225
2.071573017936389
1.9028066578834075
-4.662341146247514
-0.7829289175479676
1.7456747715027907
3.195778666189317
1.5438528641618314
1.2480371070870513
1.3694748250090012
1.2890543106789139
-4.107091272579408
4.418610175827941
1.1960825178619998
1.1735342787021485
1.0811088653432763
4.154334651604259
1.0425969222006461
0.933583345872659
0.780880404272782
0.6277961038038217
0.8517165322953881
0.9261518436477479
-5.437634922550884
0.8382810925038453
3.1904067911442717
-2.6941568826743314
0.8297755796962367
0.7799473125205214
0.2639373414832274
0.7128723107579208
-3.092846841535441
1.485507691882587
-0.1064336883562803
0.43058191316380273
-5.581227099164499
-5.462749044869749
0.39596623030338196
0.35731417694735834
0.17825245448445068
0.15076852174676975
0.3075905562860394
6.348599529467433
6.659551610886111
6.315237555785027
6.793043214989213
-2.690671953056874
-2.420243215461181
0.2728737772820027
0.23585645829179555
3.3951192855499546
-0.6277443753060759
0.23245310389129337
1.3355947012262637
-0.05444408277662307
-5.857820682122572
0.1071041536778074
0.07016664314026587
-1.410395227049719
1.6258174224682864
-0.012576482824351552
-0.13436212745196852
2.0805666464476524
-0.8430896087489002
0.39566922900866386
0.499551360903842
-2.809837513093802
-0.18253490157528715
-1.6580279063631982
-0.20507227841144182
-0.8363753123050516
-0.9611104804677215
0.22196342038780592
-0.2527037008518924
0.6830447727696048
4.7236048200456
0.8499752066925486
-0.3342597174725042
-1.4309573619241374
-0.38648442966037655
-0.4086678491253601
-6.087191953312662
-0.47957084958263657
-0.49580843424847354
-0.5093175405725421
2.0104515131015304
-0.5411908929133743
-0.6014094037290681
0.4162196271001091
-2.20837434604521
-1.1235295631819184
0.7166924792623764
-0.6903089440314111
-0.8713385610122181
-0.9688495736277486
-5.537927050264218
-1.0257588435139857
-0.5176549966677871
-1.0324380346709205
-1.142476783799533
0.5582131688976952
1.473237582251444
-1.3077863866176562
-1.3379685098112055
-4.577489554962995
3.8746970962195553
-1.4984216375959367
-1.6126717460055693
3.1265986441128484
-1.6424142530576127
-1.7495355833319193
-6.618596613509256
-5.997532433416898
-6.2835555952339215
-1.8198914252589558
-1.9671823689663959
-0.4646068425780959
-0.45411484865002044
-2.7842789153257814
-2.0721628684518225
-2.4209047740075262
2.038850553629019
3.6026207779508725
-2.6370538804156407
-3.15996219918863
-2.3096194976761324
-2.366943164098697
-3.047790680138443
-3.28888544254635
-3.710609915457921
-2.285789005546009
-3.8752290410317305
-4.310394230329756
5.1928427857607105
-4.823552116541498
-5.42113094644494
-0.6392140480721901
-0.7179971717032305
-6.125255989385009
-6.5842609534648995
-3.306145610841002
-0.643283320982703
-6.72407441561653
-3.969790575562429
-0.9959638459977476
6.741911898929727
-1.8083442660980598
-1.952173630427721
-3.5158320277844237
-3.3122920462074283
-3.0649838439591854
-2.7941348118385774
-1.172313163425668
-2.601972667209162
-2.4282528911956534
-0.2445962014595714
-2.2554217255108666
-2.1744503497682945
-1.998304082207585
-1.8203060456785758
-1.761345000183516
-0.5180521559293995
-1.6455251362480143
-1.5401176585073613
-2.6596119631964794
1.3222908622780056
3.0043300045812744
-1.108071246034133
-1.7804858041559743
-1.1131110573280838
-0.9525857383992339
-0.15687747012792871
-0.34209193033818536
-0.0811390116684185
-2.352322349989533
-0.89117545542707
-0.8526311982176669
-0.7884243694661204
-0.16137009799276417
-0.7232421976198001
-0.6802386849225516
-0.6143702339226024
-0.5789354391288607
-0.5714540963969246
-0.5120302804684799
-0.48441159749506163
0.6007302858803438
-0.4020156227458493
-0.30932492966268693
3.855580089863919
-0.25575366962409996
5.668000166126421
-0.6256803629803733
-0.218682458256947
-0.17873270905184824
-0.12752596575609687
0.0010435089338044787
-0.026392793191584624
-1.0428349917727953
0.6096177740491747
0.6857168501394573
1.249469791063038
1.1086601647565715
-0.754661637523903
3.9659152384976597
-0.08724823635920126
0.6949221948914066
-0.9159435762108687
0.02483324149782482
-0.9478433157219947
-0.05547627288066689
-0.5352811282275571
1.4134254871353595
-5.395554468821929
-1.2647239790349034
-3.7443533349742335
-3.4426025322857363
4.144771898285557
-0.14004741999600398
5.545391093430653
2.843813694542417
2.7495732855756234
-5.2052357225750185
-4.102014038852598
1.5099110179370183
-0.23671108472224112
-0.3396596273412259
-0.385867716164211
-0.3632524184492076
-1.9826115083356894
-2.033959022929747
-1.7623134498594752
-1.9330496481951454
-0.25657058993846454
0.1380782927925411
-0.047207200219541466
-0.17461221287326983
2.372188648431919
3.181254824872784
-2.2258767268899127
-2.092504347191512
0.9290153342024129
0.3097348949468342
-0.9999998790223755
-1.0001117994167414
-0.9450912294330697
-1.0004471600094058
-0.9527934250188049
-1.0010065067271507
-0.937967040983493
-1.0017891667250967
-0.9479278758762861
-1.0027957937343115
-0.9376912857682376
-1.004023993530585
-0.95113676395635
-1.0054802282434872
-0.9358781955199929
-1.0071487203472171
-0.932273498568512
-1.0090516123733022
-0.9558671042658822
-1.0111644797509711
-0.9406642233723967
-1.0135091306232662
-0.961013776815751
-1.016066829261123
-0.9546586853517677
-1.0188493787299644
-0.9676111291588387
-1.0218503699050068
-0.9524758748613298
-1.0250680230483984
-0.9580413093026702
-1.0285040958738159
-0.9685756444810785
-1.0321609703367791
-0.9837870533273607
-1.0360298848771248
-0.9729740571428439
-1.0401190352072414
-0.9865266289309026
-1.0444182156996742
-0.9727645773099285
-1.0489348242534084
-0.983170565367543
-1.0536626132700895
-0.990420891064808
-1.058592227917685
-1.0032412710806133
-1.0637507343904142
-1.15985732529455
-0.8467572338954698
-0.9328486875007072
-1.0691059667102576
-1.0078839521683247
-1.0746706195643434
-1.0081329757715458
-1.0804393475369225
-1.0162623023553472
-1.0864238895115303
-1.0346925216859757
-1.0925948977211868
-1.0183094792090177
-1.0989870185922679
-1.0471309182667032
-1.1055676191154489
-1.0471637535057707
-1.112354702241587
-1.0636334112264694
-1.1193374928691673
-1.0545893144078544
-1.12651822809187
-1.0559096167082764
-1.1338776831117516
-1.0709691155097487
-1.141460436781727
-1.1492073253870287
-1.0758967888380546
-1.157153243556105
-1.0883555832663525
-1.1652820896938176
-1.1013552948939889
-1.173601071730403
-1.122293166618522
-1.18210181149753
-1.1293422442046146
-1.1907870185392775
-1.1161257385918302
-1.1996362228709545
-1.1227424723606931
-1.208680035586904
-1.1524369391569793
-1.2178924380428913
-1.1650016666353507
-1.2272760470356707
-1.1552331917143879
-1.2368242409366867
-1.168930882369464
-1.2465536292648076
-1.1919713094299706
-1.2564257821444227
-1.19767997832803
-1.2664877438494924
0.7962578452593466
0.5698858363106138
0.6879460084199301
-1.2766870824257996
-1.2004369408246878
-1.2870510636760808
-1.2203808056823022
-1.2975726648312444
-1.2425513234893697
-1.3082425381590452
-1.2377568533648062
-1.319057371794875
-1.2441915396780403
-1.3300181159910425
-1.2624820548695268
-1.3411273596641904
-1.287585442185741
-1.3523682692885999
-1.284236007740722
-1.363743768573425
-1.296312847574935
-1.3752585798587522
-1.3190679699858308
-1.3868909233887559
-1.319184841740633
-1.3986558623274408
-1.3414514314552923
-1.410536488679859
-1.3418790040298085
-1.4225262739810065
-1.352934487324539
-1.4346378082263453
-1.375205629057054
-1.4468370819308365
-1.3859858295888319
-1.4591563597352362
-0.010256137605122995
0.016022224097482936
-0.013631444872644897
-1.471551504633147
-1.3935864724211589
-1.484042933467935
-1.4110057617637188
-1.496606582020737
-1.4258386676877248
-1.5092488354302667
-1.4600655458679352
-1.521952588543724
-1.534700720940345
-1.4542147805506884
-1.5475065151917415
-1.4706580826645363
-1.5603116070458447
-1.4818766852449266
-1.5731483447575003
-0.9599330021916741
-0.7575248808788434
-0.8808063051533168
-1.5859823462417761
-1.527873910351197
-1.5987857574634805
-1.5311513095226699
-1.6115430872316472
-1.5369209213777244
-1.6242205261505864
-1.5498151433693417
-1.6367897069534287
-1.5768778077984547
-1.6491964507359658
-1.5769830268535892
-1.6613896061354823
-1.5912423033117107
-1.6733066685025122
-1.614279900552333
-1.6848560916220234
-1.6102956942443662
-1.6959383251856315
-1.6187672538969593
-1.7064692995577895
-1.6407852432627898
-1.7160870631761185
1.245639985225045
1.2872018916688412
1.1082721756339002
-1.7246719709680958
-1.6393989691292896
-1.7317581935382003
-1.6439273440191375
-1.736964507453059
-1.6572302648229715
-1.7391693552844796
-0.5797154994788776
-0.4346387937053986
-0.39617478434100906
-1.7373389194403044
-1.6544629170534642
-1.7292969899991775
-1.6618850424972675
-1.7110767606813093
-1.6348228352500271
-1.6757827279360686
-1.6192883608451882
-1.6056498820986178
-1.5840880258538732
-1.4620569414598488
-1.5101686994687793
-1.096269199449468
-1.3547062406697006
-0.5957739526655822
-0.5488796488971492
-0.39424328953724
-0.8142697911195619
-0.2635493411462947
-0.5096063187187223
-0.15632930899066735
-0.3790937459113202
-0.07646307010893741
-0.22163312686029188
0.00023359641654031199
-0.05124654168061582
0.07579372545906475
0.1590454846036802
0.15818358726754106
0.3680927422277408
0.2579803187338277
0.4057589260935928
0.5723551992991927
0.5876289203356856
0.8219664057795527
1.0965750848556333
1.1263332832526665
1.46250746308502
1.444483524390768
1.6054226357170052
1.5392626479469198
1.6758267599049754
1.5856869950765637
1.7110901095438154
1.619313108948816
1.7292709925982463
1.660177906297114
1.7373592238567952
1.659933493734982
1.7392177513615865
1.6725928894604942
1.736883346798397
1.6524722890722017
1.7317720630412334
1.640975530131148
1.7246793540621346
1.6657496383683241
1.7161077147727377
1.644531471207088
1.7064307889677959
1.636162363640685
1.6959485520029811
1.629396795283064
1.6848590150555527
1.6345110862455765
1.67330626266663
1.613625102718486
1.6613880595322672
1.6122419450068108
1.6491972265054078
1.5793807385817518
1.6367879750367282
1.5671217935251218
1.6242230766328036
1.5603402380870253
1.611541764266213
1.5651264281432316
1.5987866957066204
1.5441693479959775
1.585979433837878
1.5417529523054923
1.5731531709418505
1.5166983119112323
1.5603164589696492
1.5130964298462954
1.5474989975592388
1.4875113474151143
1.5347034052937631
1.4854469186168984
1.52194870029137
1.4618998823698293
1.5092495467460842
0.012731383535529002
1.4966111168338347
1.4353044033202693
1.4840372407727347
1.438124991821193
1.471556951562173
1.40932835002139
1.4591467332273231
1.402528102569221
1.446845709385102
1.4346332645188171
1.383625922089401
1.4225307404741776
1.3693611675919422
1.4105324324437767
1.370322686290588
1.3986537560382113
1.344941559684593
1.386893573622421
1.3259331377258867
1.3752582878257447
1.3114472384953224
1.3637472260525927
1.3088872717557078
1.3523659249115143
1.3119610596344895
1.341125764023549
1.288876074099996
1.3300211997811864
1.2771936246060696
1.3190593441102092
1.2671890143319373
1.308238022251438
1.2659897685706136
1.2975735414595722
1.2436624264525222
1.287049198104372
1.241873536106451
1.276690535807025
1.2159764040476044
1.2664823320335987
1.208092418960323
1.2564342658660628
1.2031737676733363
1.2465472172912269
1.207511784324727
1.2368268975608456
1.185314078036813
1.2272797622912446
1.1669552464202302
1.2178834874204079
1.1586113195882606
1.2086832848816857
0.41080900165274586
0.3110410157283081
0.40380443114312636
1.1996419805724117
1.1434551230002272
1.1907848799068819
1.131208827440935
1.1820963737960144
1.135111044987607
1.173608404464257
1.1107144602458867
1.165274873421737
1.1017576282510648
1.1571565435928326
-0.7294011337996523
-0.7011879007076948
1.1492142968176393
1.0861469125951169
1.1414446038447785
1.0783543028156188
1.1338883112239377
0.04474633884120347
1.126518600399013
1.055142946624218
1.1193312295394298
1.0697435851175894
1.1123614519120466
1.0472732621323786
1.105559153044222
1.0420533467430348
1.0989905232918344
1.092601566982333
1.0292273734806676
1.0864173199837799
1.0391068232436786
1.0804429402612643
1.01761524202364
1.0746716050808218
1.014888964909388
1.0691026291249475
1.0243720658854238
1.0637471518987103
1.0067854533371328
1.0585996877438888
0.9997641575013297
1.053659952071563
0.9931608851024918
1.0489346844646206
0.9832814291463758
1.04441714762988
0.9971263258897384
1.0401186738362689
0.9820990931483251
1.0360318086222529
0.978967419991603
1.0321570493450356
0.9852271256198528
1.028507557832924
0.9635529963545089
1.025066623490906
0.973846740035706
1.0218505659281245
0.9594286015360228
1.0188469880017241
0.9700915461628735
1.0160697562908736
0.9537980075569812
1.0135052086207896
0.9604996681807417
1.0111689395491017
0.9398375880150398
1.009047421375441
0.9534077392219446
1.0071532923768554
0.9394729716889084
1.005477284929311
0.9413918468822281
1.0040224676252223
0.957303911563884
1.0028024301648892
0.9405649008377839
1.001778313899447
0.9373968488641469
1.0010135404516847
-0.8339716908703185
-0.7405311460371576
-0.8601089993635707
1.000448121129333
0.9301876049951967
1.0001171381382719
0.9234116864926579
0.9999910582190148
0.9398652471044407
1.000116588726949
-0.019225706372550135
1.0004465338523705
0.9213161536610817
1.0010054487819549
0.9398515107334073
1.0017956518985316
0.9269915278605316
1.0027815872199088
0.9376428508865425
1.004028517297658
1.0054702489657747
0.942585327217547
1.0071468474335132
0.9581382183155392
1.0090406950040502
0.9513589992891468
1.0111577226029036
0.9640123866247895
1.013498571734305
0.9495227316477323
1.0160525629601451
0.9469939941010508
1.0188345987686465
0.965608791866736
1.0218290687815614
0.9541581836718058
1.0250490150773068
0.9726623775514268
1.0284796256011437
0.957120822582559
1.032134371237995
0.9766573446121894
1.0360018921785612
0.9624373333996781
1.040081957144264
0.9742777200497607
1.0443830285215288
0.9920584528878124
1.0488932834230709
0.9815827862781206
1.0536192859121083
0.9832800506872373
1.0585451701872441
0.9873247463307383
1.0636967613234678
1.0095211909484558
1.0690450902367896
1.0033432221923095
1.0746102730823561
1.0166068848093859
1.0803764404004297
1.0104170746755758
1.0863452198098367
1.0203462401334338
1.092526477991888
1.0422060772858917
1.098901331963544
1.0364627082991837
1.105484220630907
1.0518866058076146
1.1122632162305526
1.0419582732211226
1.1192348199591442
1.0518839918547942
1.126414295266603
1.0709469987198525
1.1337817215616157
1.0583759045601957
1.1413263492496997
1.0738279500016994
1.1490932008818644
0.003131261886077184
1.15702049268831
1.0892959232578434
1.1651509004343055
1.113486333580347
1.1734652054457575
1.107622513237226
1.1819442199019654
1.1207460162706082
1.1906357345798784
1.1994765895042452
1.126392473895904
1.2085115820245278
1.1510860542423027
1.2177166099845835
1.1652208587410715
1.2270925041314704
1.1625042460199313
1.2366400787325609
1.1718450322874667
1.2463484080837968
1.1799112854041485
1.256231067232144
1.2011169393159216
1.266268323522566
1.1988114656026954
1.2764692515812996
1.2130135703477098
1.2868237226056711
1.2267371101933233
1.2973371731997716
1.2447865177529045
1.3079982698736095
1.2393528321268497
1.3188101052140422
1.2474850202367678
1.3297567815849407
1.2564125644324227
1.3408607404024686
1.2858654314361144
1.3520935247193782
1.283936341708228
1.3634611716304537
1.2979846402300856
1.374967585223941
1.3215065295543587
1.3865923309672998
1.323154976844951
1.398349970920439
1.3425265650449216
1.4102165673187035
1.339693028356071
1.4222090641081433
1.3630193656017067
1.434299735472752
1.3634401096257722
1.4465060730099113
1.3889890525234758
1.4588018993073053
1.3922291101703685
1.471199640433221
1.4150879955461013
1.4836765367407083
1.4138224659032024
1.4962407322364486
1.4390841999878508
1.5088737204755256
1.4385024828450308
1.521564443468951
1.4614772868977888
1.5343143969429744
0.041342033260588475
1.5471007663448684
1.4774039896294158
1.5599143365610177
1.4925720974002241
1.572743611253708
1.5081034133264373
1.5855696421122978
1.5290766295273737
1.5983664509950264
1.6111197322100728
1.5334624944335014
1.6237989266035997
1.5610714560080627
1.6363631900884557
1.566524285359305
1.6487740465811052
1.5919820624972383
1.6609690679426465
1.5896689807951627
1.6728909853876308
1.6001778274794682
1.6844569847484896
1.6199417075601863
1.6955670573468054
1.6119666723952026
1.706033174280574
1.6294168702426202
1.716226586963571
1.6509905229845916
1.7247094517734372
1.6412233555229276
1.7318009489198554
1.6402483768459266
1.7369212009005845
1.6613717001485395
1.7392232581697074
1.666224018277349
1.7373352506265052
1.676169017756678
1.7292122120677562
1.6545599477487352
1.7109894331085027
1.6546619121482444
1.6756291915565524
1.6200320052761437
1.6051401443864433
1.5851477607056148
1.4617269050541069
1.5303369355501237
1.0954185228238231
1.433267642323121
0.5884549835806283
1.162975784995338
0.4031867512692979
0.7340459856836116
0.2588785272241334
0.4901206588226438
0.15821080900457649
0.32450708286246543
0.0759976366742109
-0.5245476027433571
-0.4073158276703291
-0.4220510942539241
-0.0005676382239800707
0.05430236930486646
-0.07520408499522656
-0.1041096418414979
-0.1586977983603509
-0.28167331155931324
-0.25807667477662
-0.43961746084330466
-0.4042352474533796
-0.5872228977879895
-0.7266015781865894
-1.0928040437283528
-1.1741001308871895
-1.4621276595734543
-1.4547629665260324
-1.6057577489192447
-1.5856716372961042
-1.6754386589079562
-1.710991421415096
-1.6161731116719502
-1.7292005010797566
-1.6392960838206754
-1.7373186342685787
-1.6543272252547592
-1.739229626291197
-1.662850353315176
-1.7369117748734813
-1.6793150531243897
-1.7318049023477315
-1.6567968918695382
-1.7247377188618473
-1.6404963819239509
-1.7161758728365082
-1.6608042224372583
-1.7065103917880575
-1.6381427356748743
-1.6960399715337013
-1.6261583344762265
-1.6849579106540817
-1.6314897627879785
-1.673413096639592
-1.615827181750072
-1.6615084330184013
-1.6095644101318571
-1.6493208171172302
-1.6049757903970807
-1.6369208435019647
-1.5804920890422833
-1.6243618141919753
-1.56579542035328
-1.6116876243983385
-1.564754929371425
-1.5989381231527804
-1.541357506525135
-1.586139289346036
-1.5276902741897185
-1.57331499912276
-1.5312011574569284
-1.5604883056904308
-1.5051913914931307
-1.547671190386843
-1.4880766688257332
-1.5348847035664652
-1.0546929214152203
-1.0130754941926083
-0.9022707084274736
-1.5221366022934677
-1.4618490317021744
-1.5094354682729363
-1.465230148817441
-1.4968073861101177
-1.4418019024810664
-1.4836570238651894
-1.4281486137764339
-1.4711818386924713
-1.4106601838652657
-1.4587841602917584
-1.4127899379225641
-1.4464873305279837
-1.3879034107057526
-1.4342865838991994
-1.3762769618432387
-1.4221883347442443
-1.3775151886852104
-1.4102057620532686
-1.3585475773875748
-1.3983282104654056
-1.3463820732291323
-1.3865802485149812
-1.3231806352390048
-1.3749522007824904
-1.3634443750296985
-1.3185759106300465
-1.3520823701180007
-1.290294161853475
-1.3408459571325633
-1.2832616069502925
-1.3297459514790069
-1.2870942779093093
-1.318794987291375
-1.2616839147616707
-1.3079857759634308
-1.2470408718207309
-1.2973253205767965
-1.2397805701855484
-1.2868118172919158
-1.245548899627627
-1.276456076448303
-1.2231487166839867
-1.2662596490143951
-1.203471863998572
-1.256220282804396
-1.1948406378608432
-1.2463390604791138
-1.2022962473882155
-1.2366307807982175
-1.1818498828649033
-1.2270799381892716
-1.1833826664479898
-1.2177092004042613
-1.1634962216682507
-1.2084997641143667
-1.164954383532752
-1.1994752225752578
-1.1440206669371482
-1.1906190866396262
-1.1367208009058392
-1.1819504256089401
-1.123473286569256
-1.173446398075117
-1.1175851465718751
-1.1651459486673306
0.6433301095931875
0.5195958367405568
0.4581359861254937
-1.1570175150771986
-1.1004099966903207
-1.1490815171377275
-1.085641093954824
-1.1413365583029236
-1.0786590634782338
-1.1337631832376465
-1.0703781662175311
-1.1264103639125738
-0.6129509427237358
-0.5482715031378305
-0.47231995546497585
-1.119234016860028
-1.0603056127789623
-1.112254147910136
-1.0652654017993346
-1.1054837453615007
-1.0470059970819336
-1.0988909182277293
-1.040194607586791
-1.0925253312004222
-0.38231192055254515
-0.20738693323140647
-0.5133886141754677
-1.0863445439151136
-1.0303753428394558
-1.080373041079734
-1.0230826453976642
-1.0746077424935594
-1.0215473940671926
-1.0690344863829404
-1.004387334638637
-1.06369772638594
-1.0585477878807434
-0.9970309046034284
-1.0536110694543057
-1.005835981289993
-1.0488934958546399
-0.9866310144472815
-1.044379575838021
-0.9813666402501429
-1.0400827397582728
-0.9942175001230579
-1.0359963602418845
-0.986944708825661
-1.032134410052822
-0.9642538688881571
-1.0284806505887185
-0.9659491232332621
-1.0250445166491333
-0.9800240209477178
-1.0218306590333999
-0.9603339655195176
-1.0188381128871615
-0.9554281210083537
-1.0160449017735687
-0.9552575741378888
-1.013500263120973
1.0801669928829287
0.8240394252854931
0.783085193141156
-1.0111577175387796
-0.9420735878311898
-1.0090403905501224
-0.9544278032333521
-1.0071468669798052
-0.9405684655040829
-1.0054701606687464
-0.9547516282599896
-1.0040240090381025
-0.9363698365141047
-1.0027923616402898
-0.9341967487867847
-1.0017874174336707
-0.9503934643321338
-1.0010063979561188
-0.9365132273315991
-1.000447856969648
-0.9334727135888771
-1.000110976056329
-0.943599092972527
-0.957952955838736
-0.8798977079869353
-0.8587189798111964
-0.877034450221076
-0.04030901526637436
-0.8473888089127493
-0.8738208455078442
0.05034459297964912
-0.8817412287835211
0.5729055017395441
0.4480091563778847
-0.8921181917481523
0.6662966900512753
0.5653039370616488
0.5662297278339518
-0.8766218413545601
-0.9035207494943677
-0.9212259421367203
-0.6385328371935087
-0.9001785087308729
0.021730335504344837
-0.8922123431895127
-0.9263216476254807
-0.9306246962325665
0.6148209184389761
0.42474615552909023
0.5960517386124319
-0.9545408130096189
-0.9401912262747977
-0.9445165648195878
-0.966377781190967
-0.9190780693043173
-0.9772523413451829
0.009736936609293784
-1.0020145182731754
-0.9838213144470633
-0.9862304915553788
-1.3791927798100088
-1.0499428454348778
-1.0346622886533934
-1.0059761262721694
-0.6488896468171231
-0.5194909280983803
-1.0444629595038561
-1.0790683438528195
0.051052070681960514
0.04235566204975731
-1.0849170343720045
-1.121549832738604
-0.04432323648382396
0.36902273103309213
-1.111502295276217
-1.1286937081731412
-1.1712004499801814
0.012883811707768833
-1.1512391735199774
-1.1721591640782396
-1.217066063984544
-0.41080972608764244
-0.5700787062680017
-1.213066518389377
-1.2383069500495996
0.9760886327309162
0.8544091373009634
1.0318033047929012
-1.2565486613218348
0.30659376931276544
0.2260316822878321
0.20434302931658216
-1.2757896416520296
-1.2866235327029434
-0.058224989006126195
0.0886801742171073
-1.2956448730162677
-1.3298266316186462
-1.3316477554997006
0.651891862607836
-1.0718373550742495
-0.8816937912908093
-0.6796057907972964
-1.4073644857441236
-0.7106060651661485
-1.3356555427492651
0.6155009649961035
0.5008440911558691
-0.7232491075775364
-0.6241211308446389
-1.4673538063010045
-1.444635162795505
-1.4478411320612874
-1.488675827471727
1.0941058612865258
0.9221256151852042
0.9385769504679397
-1.5037227886129136
-1.5422569235216907
0.6750089856576749
-1.5284972431115915
-1.5478849783039064
0.765326866446122
0.6084547343584001
0.650581015300086
-1.5508238366233373
0.05206187272155377
-1.5464647080663274
-1.520029684922691
-0.7755210471984822
-0.5267955450450729
-0.6420358811707
-1.5738923446919055
-0.07617114493672474
-0.06176826761829208
-1.5489999490312703
-0.7448192656565527
-0.6716145404337824
-1.5292780537044275
-1.530046587453264
-1.46742568564403
0.8876324223754928
0.698178045552848
-0.8078977438084701
-1.2937172590883637
-0.023833504764127166
-0.7724321352089452
-0.43651350893536084
-0.1488190185106539
0.0895148765859289
0.35999071490311557
1.334469767150824
1.3314928722579078
0.8118658447656046
0.40704919543537277
-0.1571459231356834
0.8824738128846209
1.4819939811242813
0.7824645262086786
1.5077743681851306
1.573935122261311
-0.5514670503522359
-0.45970935549998
1.5727554665457615
-0.5506252434868024
1.5065234118858302
1.5646830431935235
-1.1420187636841992
-0.976086892260922
-0.9286006236986163
1.5430694413945027
1.5586788265674618
1.549311837695618
-1.0417218890280358
-0.7417547312049154
1.5345252520830204
-0.05267377502095542
1.4674037969508003
1.490903786808483
1.4802868210980196
1.467617084545193
-0.0540048250572411
1.4342260845746748
0.06484041058775966
1.4020635187439388
1.369421754938389
1.348056958821937
1.337116520721465
0.9477028602794018
1.302884086928878
1.3004706385610727
1.258124205741253
1.2420630050788382
1.2323314741354356
1.243995847871278
-0.1562621303589042
1.208957467891385
1.2116015428563898
1.1871779198696217
-0.41627334825639684
1.1658762479707363
-0.890962953933661
-0.77787769871746
-0.8540833082418756
1.1445787074943403
1.133047478403586
1.1474409213337704
1.1045530026020203
1.2550918380245093
1.1419988656862738
1.0667736598993502
1.0784176557334793
0.7258485812335005
1.087753000662814
-0.7197093856431783
-0.6014414635519574
-0.6193789933346785
1.0625746439240287
1.0552055945701682
0.08249115863867804
1.0335136440480146
-0.18093994222071477
1.0163928833580134
0.08251006663449457
1.0035070512097903
0.946710648721349
0.9882802769589976
1.03795734098909
0.9185929427837514
0.922190506942034
0.9587073091287958
0.8724397153825887
0.9290055919104038
0.9592085670580798
-0.7617769055252911
0.9597892073639519
-0.8573211258325003
-0.5342075472071109
0.9329440521680206
0.9376156878900216
0.9120547737919587
0.9127581883556167
-0.6705605323749643
0.9248312405194298
0.9120161649206507
0.7961212869219693
0.8958659312890381
-0.8653217799530988
-0.9531356571445292
0.8915060098846502
0.8770651882469954
0.9132791400148423
0.8698926327099568
-0.9286720696613757
0.8598620960335094
0.8904144390197353
0.8601500133086314
0.8710236039310931
0.12590017649159024
0.8450765868658774
0.8481179030854749
0.15524742881666026
-0.7545623994855799
0.8540299458927691
1.0591040016760112
0.8263709048721969
0.8573907403986922
1.0479252495295854
0.8999601727671973
0.8879518049322009
0.9356247149198101
0.15980056398152478
0.1349696304843557
0.21236445111816932
0.8675920471648122
0.8824725203687408
0.9317955971630079
0.604550517931805
0.8272950333952569
0.8971790272912475
1.1590553696221297
0.8921388800223039
0.11338474734611935
0.8517257845744262
0.9175183363422447
0.9067073239162432
0.9054859840100006
0.9303364305844875
0.935059108545893
-0.08266769067550268
0.943064920478926
0.9738825559195187
-0.36226550072361163
-0.2213292320274148
-0.2820796533626584
0.9766436712671089
0.9755474928741235
0.9998848873328823
-0.21171110516308178
-0.1164808587162841
0.9505993405098727
1.0131848891032555
1.049210448715197
1.033159146248487
1.4624617332315173
1.0816054709388696
-0.7704223169430908
-0.635119635964553
-0.6766196277489602
1.0980092434772388
1.0897350108146753
1.1203559658136224
1.1349038427397269
1.1656307462585278
1.1714445666207047
-0.17751270700892555
1.1656023081323832
1.1374544946270102
1.204641192750033
0.2034417196530495
1.214114860732091
1.2536670405500865
1.0238763946600897
1.059562364350194
0.8762327051345009
1.2613444465990893
1.2797822778705437
0.7043699105713109
1.312126556953099
1.3354627461254087
-0.13503891766499126
-0.17868881553368013
-0.20485878391705148
0.14288446799985405
1.3622215744289772
1.3749563395113893
0.21878044195942073
1.3925162449527373
1.4205146588008362
1.423105453655908
1.4570316305203106
-1.51000668334837
1.516376656563991
1.4735113222584415
0.6076220570495491
1.0836218892820912
1.5219239512055318
1.5149589074452743
1.533321703684669
1.5605305008922004
0.5249242286069267
0.3322272488468037
0.360248755507443
1.5035422777229306
1.5669677731392928
1.5885210773258545
1.5775417817623867
-0.7694225191586853
1.5561727368007299
1.5159575622610673
1.4910885924176374
-0.7014176708586183
1.3703043126788828
1.100294014797856
0.6949641216986772
0.2790786284258418
0.5563869275016358
0.6647926136942549
0.41662508019399336
0.682683677951805
-0.17705368383022027
-0.002452283060788165
-0.5414683802320885
-0.7502342201684938
-1.1417324328118224
-1.4050403832496876
-1.4922246298487456
-1.2389058341945502
-1.5635392937828236
-1.5648242178592056
-1.5197132864081508
-1.594508076485152
-0.34911587479902817
-1.5261587513995678
-1.5613645902690207
-0.7694097749240835
-0.4027869775820386
-1.5442737442489398
-1.5420141880785558
-1.5435800280333933
-1.5374913327210549
0.13485688222102316
-1.4947584914136287
-1.4853535112427325
0.23500672682719484
-1.4588016717989607
-1.4585737322193204
-1.4186938858799458
0.5025765492405091
0.559856675091605
-1.3922341449796614
-1.3808032525200802
-1.371013798658852
-1.3399405442097827
-1.3342676933412805
-0.5577672762566318
-0.6729545344435117
-1.303160242489686
-1.2995241435806744
0.10049505551402882
-1.2965238408160795
-1.2645481165768395
-0.9280741330515142
-1.214199998109914
-1.1988742504988072
-0.2658474956383297
-1.165492859030289
-1.1544463760802914
-1.175808130928705
1.3061213118396793
1.2828548955501837
-1.1284470432617912
-1.1065600945155074
-1.1296910058205405
-0.42361685948136146
-0.28847624139483347
-1.1138056981200228
-0.02799233888015308
-1.0956015626588362
-0.731247422883909
-0.5666405065653187
-1.065774501838784
-1.0672722356008666
-1.0467594884377203
0.7886960649385224
0.8122165722626817
0.6459462176376265
-1.0536946399434342
-0.532444258600793
-0.35250563339368446
-1.0141228517380243
-1.0177781365117322
-0.9981550298918987
-1.3517294713988786
-1.2060470791562743
-0.9863692129772789
-0.20076272082627017
-0.2711380829400113
-0.9874008313418218
-0.10922219418886146
-0.9737644149110816
-0.056311308740794014
-0.9699606233586622
-0.9711681500230669
-0.94268316056783
-0.6890773391094793
-0.9170873273892386
-0.9316072342725152
-0.5474640544042535
-0.49852061188755836
-0.9143756254152802
-0.6527211861857414
-0.41031522402723597
1.2205825285633642
0.9474927470664225
1.0226332628185544
-0.8882815426320538
-0.9147304042213106
-0.8798580659456214
-0.8905240435277142
1.3170807138848075
-0.8632729058157973
0.12358946626935689
-0.8728063738389856
0.9437154384536673
-0.8841334751553988
-1.423374471518916
-1.372757606848966
-0.8466861252873149
-0.8747429689392134
0.8982517815192639
0.891713248214615
-0.8475051438283656
-0.8695917489291272
-0.992290643797381
-0.703822366844157
0.6385838349935608
0.496717220565134
0.5595316595777287
-0.8978227281770838
0.36876350347944076
-0.768807270421272
-0.7718871031237883
-0.8029125348552766
1.223935438951953
1.0750253678172477
-0.7492769280710347
0.8240995841624137
0.711943676204561
0.7900283896604302
-0.8049926195226487
-0.8213408102440709
-0.9474483587282894
-0.8019578513468925
-0.9576257125788467
0.5676088557788439
0.5993742794485013
0.4341638569436434
-0.47039571323693374
-0.8412476143742367
0.3410130525825805
-0.11154274215934165
-0.8127104061767064
-0.8465455358541051
-1.1043762154996928
-1.0873088398353095
-0.8774395286780022
-0.119383635199026
-0.8493289752462909
-0.8661157041722152
0.5913059424717677
0.4496112318361665
1.251554649269041
1.1206444565456597
-0.8983541644987556
0.9549244043590305
0.9990904949963996
0.8723962775613648
-0.8542134594653784
-0.827729520489466
-0.7623439463041035
-1.3643754968169226
1.4046892608568025
0.6197123652051476
0.5329784119678264
-1.1301529211278667
-0.9483110544512213
-0.958852377581426
-0.9437412145961959
-0.9723691259620411
0.04463199876145707
-0.3731695939807776
0.6133887038138215
1.1407967524026714
-1.0261820989324661
0.2828737503422313
0.6499951058996281
0.6917814706311388
-1.2163464916431121
-1.1720630200484976
-1.0989039449618598
-1.0229667745296147
-1.1220831886727747
-0.12342648031196761
0.9625140939679274
-1.1085283133171573
-1.143468536993204
-0.15409522992069935
-1.1729918653120157
0.5298288544620138
-1.1880819025117024
-0.1665705964391918
-1.218544054473401
1.2465795294240043
1.005710229209854
-1.2713150392372905
-1.32876937563788
0.8245201812199152
-1.38868286004742
0.17460399191261802
-1.409952497521082
0.6364223642307679
0.48334929097895596
-1.4429622408593827
-1.4097519592608188
1.1164044630941847
1.001044483723088
-1.3828559321252518
0.7124685328693
0.6075793281809938
0.5253290542586484
-1.26869858142738
-1.2469910722232413
-1.0773147288684253
-1.4664505464675928
0.7489858449307681
-1.1318273174315197
-1.3506170974969967
-1.4038716745540536
-0.9821267444491467
-0.8007922183577799
-0.9809492874551515
0.9459299400290311
0.8935174067984313
-1.3413848016506078
-1.1754895626171524
0.9987759994992568
0.9534052401259354
0.8718426241584348
-0.7438215866934366
-0.27401624926892393
0.12728314322300283
-0.5676473982487196
-0.6847167734714583
0.7388058149390627
0.7309434671521406
-1.2183864909032138
1.3220709548712837
1.368465241100513
1.171740293818535
1.4392953151104593
-1.3123182475985589
-0.7873806338108074
-1.3027764893236715
-1.2929694078518204
0.12946389709397804
-0.8382268288114888
-0.7401170874988567
-0.8510919962586171
1.4257364916321296
1.4426105299480492
-1.1326317229379983
1.4418845261138722
0.69337791654029
1.3728464030033556
0.6861707738027719
-0.19911869594258216
1.373459634323628
-0.8555713269971574
-0.7654643043995679
-0.2848709525408215
1.3387291098543694
1.2772604471404596
1.2645480433139848
0.4939997213135317
0.9411339939146924
1.2447713893070695
1.306506764189685
1.189975842675546
0.7839865282174845
1.1570640254007851
1.1386339030482069
0.32227240814993957
0.37192829009209866
1.1254414063105456
1.075356410134385
1.0743918439417504
-1.0980187338313643
1.0422756953415255
1.0565806129036828
0.7953794095906406
0.8677628913509429
0.6867751525210786
1.009808228373852
-1.2069621018057588
1.0055202812282957
0.42599695432923124
1.100549371802031
0.9563164362185318
0.938676482806439
0.19035825502988418
0.9473583451288956
1.2643691016379741
1.1449553937300982
0.8029912472714064
0.8608573345166841
-0.9177736194651642
-0.6309655900464208
0.840763599652379
0.8277420289459965
0.7721274618113785
0.7500600629054907
0.8280454246432639
-0.9837346382724147
-0.5766468968035179
-0.8098315984485903
0.14813747059071813
-0.4384366754387169
-0.6645662502579877
0.805897302437144
0.7959863719247225
-0.2661061673487888
0.746250466613221
0.7315391745705502
0.2844950242812956
-0.6435380411009621
-0.16094038036155042
0.7950162148866595
0.7752610005109491
0.3079057893282025
-1.0052153399527504
0.7558450746214376
0.8082114339391916
-1.3319377428743777
0.9709430031576184
0.6777726520016161
0.5624402127963797
0.5136381865096061
0.7916097579051198
0.4953484579974314
0.8197028526288478
0.8215677377767728
0.8637182590744491
-0.6600477856682997
0.7920418845222136
0.7635838054279811
-0.08271052101031143
0.8198867078181594
0.832806402795889
-0.875412241865183
0.801213850141125
0.829094014660561
0.2847660621889575
0.7907087966409658
0.83120541960808
0.8719466133285515
0.3148038036600586
0.8972974381261419
0.8922595215435366
-0.3467712304370512
1.359638051851821
-0.8050445234669814
0.2753995477317409
0.9542470538360953
1.0122358697119598
1.0082687272535378
0.23040535490527472
1.0316362931108316
0.6920951707513003
1.0812529411948382
1.0691287154411089
0.8689560701401259
-0.5027046577660438
1.1064538124429293
1.1668876692459194
-0.71713669241486
-0.4288057681393989
1.1589231890510088
1.180459855549122
0.7581567526031427
1.2371024494936307
1.255962524285432
-0.9045601576666155
-1.2837134473533087
-1.0557009071437897
1.290315697528041
1.2848715889041493
0.4643906528615108
-0.8420346453964523
-0.9359363945472732
1.3209248064894428
1.3738931574674178
1.138270743383646
0.5164585870948
-1.1126614962961927
-0.9091335137218257
1.1599342043521343
-1.1264896835021625
1.403945243014081
1.4352478255056476
1.3262617487268757
0.707029105077735
1.474410545622044
1.4333153805538101
0.2128359549482978
1.4058038478264199
1.3883088175011682
-0.4102875536260517
-0.4905778736850568
1.2276699954480557
0.9176742097615672
-0.3123964529601159
-0.6977069235405444
-0.40178928220551335
-1.4869875336228027
-0.3616837368626231
0.5500711281781717
0.8663696580919278
0.7149106916486508
-1.4435940039266262
-1.4322480245475597
-1.4467187110437625
-1.435378687017569
-0.8643074087168026
-1.3891079921115932
-1.3689328800500196
-0.6095718376484588
-1.343666092668315
-1.2846762734576593
-1.281793075389639
-1.2875815835038738
-1.2377033815191902
-0.7425043138799402
-1.2241198031481486
-1.2053835778445101
-0.24233980750459094
-0.4073874861618495
-1.2034189538483637
-1.0647271315513902
0.35329733523179413
-0.9939961147705965
-1.0332303626173893
0.2744227889050705
-0.7320871601649447
-0.73606979767398
1.2382812351813826
-1.018877958241398
-0.9909597392669488
-0.9795060202318222
-0.6842918947614418
-0.9598927608399835
-0.9139845904128902
-0.9197012258776154
-0.9081391022985403
-0.8699337614855023
-0.891713454997982
-0.8724178578041971
0.4320393688526633
-0.8409093394726983
-0.8104826713456572
0.6992918269101137
-0.8105121125324348
-0.01547933562166607
-0.782817184301847
-0.7849687992006934
-0.7602589209230165
-0.7876091767383722
-0.817554830466817
-0.7692624327569303
0.4180158469413084
-0.892454907028376
-0.9200872013417881
-1.044723761045112
-1.0681682370856167
-0.7842883585614462
-0.654728674684892
0.7683848722022953
0.9107017054986882
-0.8704094356349421
0.7659744881557623
-0.9107143956787713
0.7524983300995601
0.33371039959862947
0.4175184795478154
-1.3872053254514998
-1.0356532866869002
-0.8198900780716851
1.2672198221866493
-1.328775648661944
0.6910091370180534
-1.2021668074697025
1.335837011739525
1.2508554309688402
1.2257072351830118
1.329920216084785
1.0522751638465115
0.7131032686818459
0.6958017430153663
0.7373611230155149
-0.3500671737368584
1.1103190261406917
1.1881649967524053
-1.1226544338772446
-1.1231807006761776
-0.686453030155378
-0.6793897047571866
0.6550720276226498
0.728746750736123
-1.2201420996955894
-1.3148377281962833
-0.3740335786380805
-1.173107245221769
0.8576214534546779
0.7114208090319382


==> output_bu_20240409/example9/nPred5/stepSize0.02/t_all.txt <==
21
0.0
0.00336
0.00168
0.00627
0.00398
0.0103
0.02076
0.01553
0.02812
0.02183
0.03702
0.0578
0.08449
0.11801
0.16071
0.21681
0.29363
0.40305
0.56398
0.80835
1.0


==> output_bu_20240409/example9/nPred5/stepSize0.02/t_nonsucc.txt <==
4
0.00336
0.00627
0.02076
0.02812


==> output_bu_20240409/example9/nPred5/stepSize0.02/t_succ.txt <==
17
0.0
0.00168
0.00398
0.0103
0.01553
0.02183
0.03702
0.0578
0.08449
0.11801
0.16071
0.21681
0.29363
0.40305
0.56398
0.80835
1.0


==> output_bu_20240409/example9/nPred5/stepSize100.02/gfsetAfterIt0.txt <==
3414
-9.80445382438797e-15
2.78907722191005e-07
1.5305298328533658e-07
5.577581671935077e-07
4.132616732352145e-07
8.365494948054467e-07
6.812232093296898e-07
1.1151599185353835e-06
9.561538408205406e-07
1.393542571621888e-06
1.2176820034005048e-06
1.6716220963456326e-06
1.4972958430237475e-06
1.949335728801211e-06
1.7558268071902448e-06
2.226618396767987e-06
2.065512386096455e-06
2.5034074419451454e-06
2.342338577099648e-06
2.779640857150292e-06
2.6319262804616205e-06
3.0552575961688295e-06
2.8933535443827544e-06
3.3301972594704855e-06
3.154796975443627e-06
3.604399944072059e-06
3.422567081547193e-06
3.877806198920311e-06
3.6757569277651775e-06
4.150356414905783e-06
3.98106816581309e-06
4.421992498487144e-06
4.263713747258057e-06
4.692650822240335e-06
4.516787789442953e-06
4.9622886794335505e-06
4.757629842024607e-06
5.230782464747359e-06
5.046107464062044e-06
5.498316873897053e-06
5.289901169437572e-06
5.763896272978351e-06
5.569023958934133e-06
6.027341091412212e-06
5.891777472623447e-06
6.290340068230852e-06
6.222880960099769e-06
6.552477667534889e-06
1.5756615562940074e-05
1.4404990561151982e-05
1.4516226365613485e-05
6.813044096219176e-06
6.560975486161523e-06
7.072157651930111e-06
6.863257085578842e-06
7.329709242712485e-06
7.136161685144758e-06
7.585651049889687e-06
7.410155902553338e-06
7.839917934070782e-06
7.6190194842303965e-06
8.092447893284937e-06
7.920623402268416e-06
8.343180599905901e-06
8.135586478459534e-06
8.592042544880476e-06
8.388594134569332e-06
8.839009261817277e-06
8.576383327463544e-06
9.083868758168482e-06
8.84641127072039e-06
9.327117193007286e-06
9.173207210881896e-06
9.566572546501691e-06
9.803108187881238e-06
9.491660264723142e-06
1.0039508888901396e-05
9.780192905426831e-06
1.027398402146481e-05
1.003690273747575e-05
1.0506047089584084e-05
1.0291193221966529e-05
1.0735749520445202e-05
1.0486199797472503e-05
1.0962998943645377e-05
1.0650038032028535e-05
1.1187737122986076e-05
1.0898991339735017e-05
1.140991839004822e-05
1.1176693382458488e-05
1.1629415966918282e-05
1.1383771479572845e-05
1.1846423178735485e-05
1.1544255153660312e-05
1.2059930004779639e-05
1.1787561254828944e-05
1.2270584701128322e-05
1.204286050934141e-05
1.2479603657152067e-05
1.2290760368942723e-05
1.2685889233456022e-05
1.220586928339249e-05
1.0849756660233434e-05
1.2198669324208927e-05
1.2889204904064298e-05
1.253497597160414e-05
1.308954603404319e-05
1.2788924875684868e-05
1.3286848648991751e-05
1.302594418100398e-05
1.348106265987317e-05
1.3167010342262904e-05
1.3672153209594412e-05
1.335630143142429e-05
1.3860021510312645e-05
1.3575505999022386e-05
1.4044822854000378e-05
1.3799456801025004e-05
1.4227777643377072e-05
1.3935508763773628e-05
1.4407439008451732e-05
1.412012168977636e-05
1.4582869663852719e-05
1.432798726797028e-05
1.4755164578737257e-05
1.4453669634792798e-05
1.4923980673574064e-05
1.4651975464723305e-05
1.5089364246633597e-05
1.4778098456882565e-05
1.525126333974721e-05
1.4948391906331641e-05
1.540964055754993e-05
1.5154286506978245e-05
1.556451235441922e-05
1.532408275785337e-05
1.571567686958694e-05
2.7811897262580045e-06
4.839834220402928e-07
-6.84270296133646e-08
1.5863768016093573e-05
1.5503077675188507e-05
1.6011766261332665e-05
1.5687573912956093e-05
1.615510551956262e-05
1.5872990999071317e-05
1.6291923734769865e-05
1.6098365571541186e-05
1.6425789275717855e-05
1.6555716237464882e-05
1.61738570595586e-05
1.6681946128671284e-05
1.6345383580650255e-05
1.6804392169915408e-05
1.6490184810994544e-05
1.692305735402906e-05
1.2453368553099222e-05
1.129543435184403e-05
1.1522956666577424e-05
1.7037922827735604e-05
1.6772441010728022e-05
1.7148973963256965e-05
1.684422574343076e-05
1.725620720663666e-05
1.692713896362791e-05
1.735957538788493e-05
1.7035204960949023e-05
1.745919930721684e-05
1.719723322056598e-05
1.755457283903569e-05
1.7246558256983816e-05
1.7647537735840514e-05
1.7351600756991195e-05
1.7739494066685537e-05
1.7491649732169057e-05
1.7825231668759856e-05
1.7521446987617323e-05
1.790466745541468e-05
1.7600038321292267e-05
1.7980733981598428e-05
1.7722237555909413e-05
1.8052626679096185e-05
-1.538884145459412e-05
-1.5695956801113417e-05
-1.5497159672150245e-05
1.8120543857357047e-05
1.7789894205345815e-05
1.8184413726702658e-05
1.7865527163903058e-05
1.8244235978810948e-05
1.7956134940727746e-05
1.8299989922793547e-05
-7.978468530938878e-06
-6.247007945459366e-06
-7.198577509185886e-06
1.835165898268906e-05
1.80339011442521e-05
1.8399223975158777e-05
1.813351063360897e-05
1.8442664783475112e-05
1.8117304153904146e-05
1.848195978434285e-05
1.8180462019748806e-05
1.851708593541217e-05
1.82409166401126e-05
1.8548018545933292e-05
1.8303332227646622e-05
1.8574731751515422e-05
1.8314001967944983e-05
1.8597196581491074e-05
-8.864335376362182e-06
1.8615388048372315e-05
1.8328861528198616e-05
1.862925865013021e-05
1.839805469595992e-05
1.863883736849793e-05
1.8357077759716378e-05
1.864386018631567e-05
1.8366635111281437e-05
1.864514964318729e-05
1.839079701276112e-05
1.864386018627267e-05
1.8405283759799638e-05
1.8638837368384142e-05
1.8360983108108326e-05
1.8629258650226407e-05
1.861538804840312e-05
1.834509893670953e-05
1.8597196581844148e-05
1.833520411670978e-05
1.8574731751393903e-05
1.8355352131574184e-05
1.8548018546068618e-05
1.827591284309039e-05
1.8517085935144077e-05
1.8291612696595805e-05
1.8481959784249786e-05
1.8185741755648273e-05
1.8442664783535184e-05
1.8156334944726164e-05
1.8399223975134786e-05
1.8190585846538365e-05
1.835165898267717e-05
1.8112322519865905e-05
1.8299989922778615e-05
1.8101725720070682e-05
1.824423597858496e-05
1.7975176074117688e-05
1.8184413726903733e-05
1.7884340110821658e-05
1.8120543857312757e-05
1.792687356886426e-05
1.8052626679287042e-05
1.7810870145934392e-05
1.7980733981808207e-05
1.774171457665288e-05
1.790466745553529e-05
1.767179728346428e-05
1.782523166865855e-05
1.765095651781551e-05
1.773949406671709e-05
1.7528897623474534e-05
1.764753773568269e-05
1.7482659537079667e-05
1.7554572839296453e-05
1.7306675915779157e-05
1.745919930726572e-05
1.720157285409443e-05
1.7359575387897783e-05
1.7118700567458135e-05
1.7256207206641973e-05
1.7090327573768414e-05
1.7148973963215077e-05
1.6953555271146854e-05
1.7037922827912038e-05
1.6891607155469003e-05
1.6923057354190462e-05
1.6729225008043243e-05
1.6804392169877807e-05
1.665080845759982e-05
1.6681946128647333e-05
1.647367305431105e-05
1.6555716237272812e-05
1.639647779693784e-05
1.6425789275704858e-05
1.619026873152349e-05
1.6291923734751105e-05
-2.4610684975561936e-06
1.6155105519527995e-05
1.5980787697512617e-05
1.601176626140765e-05
1.5887745818098732e-05
1.5863768016133404e-05
1.56666587367162e-05
1.57156768695054e-05
1.5491545032591248e-05
1.5564512354248107e-05
1.540964055745899e-05
1.5285376502977816e-05
1.525126333972703e-05
1.5105691299099316e-05
1.5089364246622634e-05
1.5002190560567556e-05
1.492398067378063e-05
1.4798320545839354e-05
1.4755164578808183e-05
1.4606162759375695e-05
1.4582869663845268e-05
1.4418438771414187e-05
1.4407439008564601e-05
1.4269097723632451e-05
1.4227777643274157e-05
1.4151781442585249e-05
1.4044822853911392e-05
1.3939439847169105e-05
1.3860021510386042e-05
1.3750185169854978e-05
1.3672153209417459e-05
1.3557504436020428e-05
1.3481062659946125e-05
1.3415356006818046e-05
1.3286848648952111e-05
1.318919062883629e-05
1.3089546034050369e-05
1.3031192780557044e-05
1.2889204904023692e-05
1.2773097784724673e-05
1.2685889233583118e-05
1.2569416938664168e-05
1.2479603657139748e-05
1.236367521162941e-05
1.227058470121384e-05
1.222364403587976e-05
1.205993000481726e-05
1.197797690582217e-05
1.1846423178667511e-05
1.17170029477633e-05
1.1629415966923375e-05
1.1440188204069248e-05
1.1409918389967779e-05
1.6919617662057748e-07
9.009010751983537e-07
1.909569000510702e-06
1.1187737122853919e-05
1.113594535863976e-05
1.0962998943604228e-05
1.0871163786547457e-05
1.0735749520444212e-05
1.068647544186844e-05
1.050604708967098e-05
1.039845412621655e-05
1.027398402155182e-05
1.0085541922859217e-05
1.0039508888979079e-05
-9.765222568041947e-06
-8.990430445526479e-06
9.803108187869175e-06
9.735671814124668e-06
9.566572546452793e-06
9.377626968835868e-06
9.32711719303702e-06
-1.6221709128842914e-06
9.083868758148097e-06
9.021687139124303e-06
8.839009261823635e-06
8.816541131742402e-06
8.59204254501197e-06
8.518186705899182e-06
8.343180599902615e-06
8.198706178744246e-06
8.092447893243093e-06
7.83991793403601e-06
7.831939799683032e-06
7.585651049756901e-06
7.616402338456889e-06
7.329709242729702e-06
7.321333584994146e-06
7.072157651893265e-06
7.078574507877567e-06
6.813044096270102e-06
6.844231643172348e-06
6.552477667496592e-06
6.587340891068263e-06
6.290340068126176e-06
6.333956487471667e-06
6.0273410914830036e-06
6.043606986968513e-06
5.763896272982366e-06
5.7675641914215665e-06
5.498316873941486e-06
5.550536010157205e-06
5.230782464694064e-06
5.271343118879745e-06
4.9622886793812445e-06
4.9861112719761465e-06
4.6926508221846935e-06
4.747165170232771e-06
4.421992498485555e-06
4.477893671990409e-06
4.150356414863654e-06
4.209850790154241e-06
3.877806198954075e-06
3.922687748779171e-06
3.6043999440902373e-06
3.674845969623167e-06
3.33019725945557e-06
3.4065623811910804e-06
3.0552575961538357e-06
3.1433638902584098e-06
2.7796408571928397e-06
2.8472837741848336e-06
2.5034074417713334e-06
2.5847366079528955e-06
2.2266183974187025e-06
2.2944477694282213e-06
1.949335726719691e-06
2.0056448490139945e-06
1.6716221029595953e-06
1.7605099310080877e-06
1.393542551010724e-06
1.4784135018027211e-06
1.1151599800806395e-06
1.0900269695159469e-06
8.365493223751385e-07
8.987870968217543e-06
8.271026891632773e-06
8.619835305777407e-06
5.577585964933336e-07
6.901474281767637e-07
2.7890692070375494e-07
3.3233314714262e-07
-9.32802669955808e-15
-2.9193539859683214e-08
-2.7852612230879005e-07
-2.8956848144903845e-06
-5.570758642271297e-07
-4.0510603519819107e-07
-8.354933183717221e-07
-7.075172782903546e-07
-1.1137634725315122e-06
-1.0264681868263355e-06
-1.3917936803397823e-06
-1.4165790842119296e-06
-1.6695257802382498e-06
-1.9468914025344235e-06
-1.7877435504053174e-06
-2.2238275456977926e-06
-2.0720306458697e-06
-2.50027112958643e-06
-2.334935575955241e-06
-2.776160492896138e-06
-2.592042495315075e-06
-3.051434686013977e-06
-2.845689714928541e-06
-3.3260334718140228e-06
-3.156900403391839e-06
-3.599897065928779e-06
-3.431010849107646e-06
-3.872966184733539e-06
-3.683360714304351e-06
-4.145181179052443e-06
-3.964893907171485e-06
-4.4164846646943945e-06
-4.212342880039039e-06
-4.686810814381742e-06
-4.505717851473132e-06
-4.956125830766481e-06
-4.748279181966185e-06
-5.224272457093729e-06
-5.052570918960431e-06
-5.491564507888744e-06
-5.320452392701675e-06
-5.7565132729750736e-06
-5.55752192299938e-06
-6.019620199824693e-06
-5.817181872861012e-06
-6.282627078239662e-06
-6.110879376327112e-06
-6.544365185001623e-06
-6.370881186333693e-06
-6.80464742128619e-06
-6.604938223506877e-06
-7.063449092924254e-06
-6.863523622370063e-06
-7.320700285076468e-06
-7.109754183643024e-06
-7.5763425122402844e-06
-7.389704001972867e-06
-7.830313665030311e-06
-7.661873260144131e-06
-8.082550737106515e-06
-7.874274396155343e-06
-8.332994596519622e-06
-8.12665361458391e-06
-8.581568161375684e-06
-8.325237746559684e-06
-8.828260461109155e-06
-8.602495909960173e-06
-9.072808687710787e-06
-8.86536018149188e-06
-9.315901337513383e-06
-9.098734700015195e-06
-9.554629437143178e-06
-9.412987940940433e-06
-9.790899560022198e-06
-5.441498972562966e-06
-1.0027515985318519e-05
-9.763452901654737e-06
-1.0261602621544468e-05
-1.0025652134608499e-05
-1.0493445724327604e-05
-1.0212689000077346e-05
-1.0722887162633444e-05
-1.0537443449585813e-05
-1.0949891854478191e-05
-1.1174384452100365e-05
-1.0824524295410228e-05
-1.1396330204958563e-05
-1.110235864877309e-05
-1.1615576010804456e-05
-1.1325207111540438e-05
-1.183241068111944e-05
-1.1497777686680331e-05
-1.2045465906303249e-05
-1.170643501654626e-05
-1.22559323222332e-05
-1.1912665198383237e-05
-1.2464991935425325e-05
-1.2165003703816128e-05
-1.267099701130563e-05
-1.2324072668722754e-05
-1.2874124661976447e-05
-1.2540843611677705e-05
-1.3074257892426697e-05
-1.2758154071672438e-05
-1.3271365852431524e-05
-1.297444773888302e-05
-1.3465379583307119e-05
-1.3091426862342066e-05
-1.3656307172628055e-05
-1.327629506531961e-05
-1.3843896557803861e-05
-1.3460208040910079e-05
-1.4028877391549387e-05
-1.3711453196316925e-05
-1.4211729017577739e-05
-1.383808198215133e-05
-1.4390909931659814e-05
-1.4029416683312919e-05
-1.4566267274103617e-05
-1.4242591641128438e-05
-1.4738385823048511e-05
-1.4369856473170525e-05
-1.4907060980162478e-05
-1.4563145017052097e-05
-1.5072298948536903e-05
-1.4653662132538025e-05
-1.5234069794568217e-05
-1.4861658102718173e-05
-1.5392288936279116e-05
-1.4969632411228683e-05
-1.5547141197230068e-05
-1.5190925530808623e-05
-1.569779640030374e-05
-1.528962775245668e-05
-1.584724497074585e-05
-1.547922976403612e-05
-1.599524763111033e-05
-1.5563880244813972e-05
-1.6137078251210045e-05
-1.5775799786320746e-05
-1.6274190726869127e-05
-1.5809030748453402e-05
-1.6407874383154393e-05
-1.6019357653780734e-05
-1.653775680532616e-05
-4.423916540654749e-06
-1.6663914621151598e-05
-1.6205033637453044e-05
-1.6786305921663827e-05
-1.636568136682014e-05
-1.690492083877141e-05
-1.6555037217115274e-05
-1.7019748139063505e-05
-1.6702442144799753e-05
-1.7130756761912792e-05
-1.72380026812415e-05
-1.6757732809453746e-05
-1.7341217576525345e-05
-1.6954384152485407e-05
-1.7441351144914078e-05
-1.7065551894347727e-05
-1.753479498610899e-05
-1.7218252108364262e-05
-1.7637541236775078e-05
-1.7289348245562948e-05
-1.7703823256483617e-05
-1.7396394683436623e-05
-1.7880953260776167e-05
-1.7535370611655457e-05
-1.760899084383383e-05
-1.7444464860799696e-05
-1.9002264786245598e-05
-1.8170015041369626e-05
-1.9080855149667522e-05
-1.8769400463616725e-05
-1.7825922038069386e-05
-1.803231002389171e-05
-1.8244731042650765e-05
-1.7660135293914723e-05
-1.8209161162264267e-05
-1.795509448099951e-05
-1.8290385537211195e-05
-1.80199560733278e-05
-1.8335104178040977e-05
-1.8081781779097884e-05
-1.8384425627911604e-05
-1.8101782557652812e-05
-1.8427296887585288e-05
-1.817465851636303e-05
-1.8466655767547725e-05
-1.8168098610663295e-05
-1.850168578220626e-05
-1.8219374219222253e-05
-1.8532575274638505e-05
-1.8317738475050242e-05
-1.8559241203161444e-05
-1.8286581116040976e-05
-1.8581671189671262e-05
-1.829634815842208e-05
-1.8599832083424575e-05
-1.8345056598002108e-05
-1.861369345828373e-05
-1.8374569904346446e-05
-1.8623225123197374e-05
-1.833304654395845e-05
-1.862838373884464e-05
3.3702296959314854e-07
8.693772494771493e-07
-5.965147630103417e-07
-1.8629169086182793e-05
-1.8277767169404217e-05
-1.8627368843857078e-05
-1.837827596310223e-05
-1.862248208611571e-05
-1.833201904104589e-05
-1.8612878140273307e-05
-1.834396012433962e-05
-1.8599037293679486e-05
-1.858087242325209e-05
-1.8309002766852313e-05
-1.8558446378693124e-05
-1.827551373305085e-05
-1.8531779815888027e-05
-1.825224624241097e-05
-1.850090263877109e-05
-1.8240399124989408e-05
-1.846584023642458e-05
-1.842661720143557e-05
-1.816249343778241e-05
-1.8383256373831246e-05
-1.8106823558384916e-05
-1.833577921827256e-05
-1.806392711615759e-05
-1.8284205631969568e-05
-1.8026098368040743e-05
-1.8228554788358844e-05
-1.803465930287395e-05
-1.816884249074727e-05
-1.7909669357251064e-05
-1.810509151386054e-05
-1.779474225565775e-05
-1.8037293614590462e-05
-1.7839918909466395e-05
-1.7965551682850114e-05
-1.7700401783688032e-05
-1.7889550805401497e-05
-1.760898944859564e-05
-1.7810529126776425e-05
-1.757810140200876e-05
-1.7723938769645556e-05
-1.747786201876076e-05
-1.763213777445696e-05
-1.739585296417012e-05
-1.754033225134577e-05
-1.7332102238024757e-05
-1.7444866670978006e-05
-1.7198384810604483e-05
-1.734549538848759e-05
-1.7079188624592423e-05
-1.7242284223779002e-05
-1.7028689197056352e-05
-1.713528074935173e-05
-1.6909171616992668e-05
-1.7024297582868203e-05
-1.6617263777723267e-05
-1.6910105692929475e-05
-1.6690310142361796e-05
-1.6789892072624413e-05
-1.6507171528718854e-05
-1.6674185722770106e-05
-1.637619176133856e-05
-1.652389741282069e-05
1.3596937532114844e-05
1.3903952205137586e-05
1.2998961241850124e-05
-1.648444943572436e-05
-1.6187788058831763e-05
-1.6015292377364756e-05
-1.6033822701866356e-05
-1.7125715840213524e-05
-1.6136347925640046e-05
-1.6970441733110934e-05
-1.676569389396185e-05
-1.5586060587399324e-05
-1.5995182225495214e-05
-1.576629935665234e-05
-1.5460872363830652e-05
-1.5527740260473446e-05
-1.538439237084675e-05
-1.5396331326543004e-05
-1.5143718712587978e-05
-1.523187170090114e-05
-1.5056384872545766e-05
-1.5071772731041855e-05
-1.4856834932177928e-05
-1.4906098527837831e-05
-1.4673128844085022e-05
-1.4737548829242545e-05
-1.4432751422871153e-05
-1.4565407860229873e-05
-1.4390062678464384e-05
-1.427802208978127e-05
-1.421090420952805e-05
-1.4030750210408552e-05
-1.4028058485663387e-05
-1.3857531769302521e-05
-1.3843068289574241e-05
-1.3741218607273267e-05
-1.3655493276778606e-05
-1.350594445063794e-05
-1.346457405332371e-05
-1.3311441588499266e-05
-1.3270570617874078e-05
-1.312663528276331e-05
-1.3073472661072504e-05
-1.299941590445736e-05
-1.287335011416256e-05
-1.2777403203319607e-05
-1.267023212606516e-05
-1.2549283109659234e-05
-1.246424146036408e-05
-1.2334861402151236e-05
-1.2255179770213812e-05
-1.2203493110903372e-05
-1.204472302994704e-05
-1.196274617102349e-05
-1.1831690997862762e-05
-1.1794287831308803e-05
-1.161486519495265e-05
-1.1570639191573068e-05
-1.1395632323360348e-05
-1.1389461271112326e-05
-1.1173698670306195e-05
-1.1133099270208588e-05
-1.0949218688930942e-05
-1.089433638717117e-05
-1.0722226569746519e-05
-1.0623969837645895e-05
-1.0492798538598453e-05
-1.0348605368953567e-05
-1.0260966736779628e-05
6.60341997799362e-06
5.3696351480771175e-06
5.901942240114181e-06
-1.0026900052498203e-05
-1.0022804672301135e-05
-9.790272562916167e-06
-9.739618205393731e-06
-9.554016078878402e-06
-9.4603804322693e-06
-9.315325320167806e-06
-9.150527466859977e-06
-9.072240676109834e-06
4.8920929675815116e-06
5.988651629755029e-06
4.578937535538645e-06
-8.827708436695028e-06
-8.8138383797794e-06
-8.58103023239631e-06
-8.584993918052373e-06
-8.332471479383058e-06
-8.303346280920018e-06
-8.082042455729902e-06
-7.968468521907762e-06
-7.82982042681133e-06
-1.0959511262994115e-05
-1.0835479204802882e-05
-1.2428671734544662e-05
-7.575864463000478e-06
-7.614617551947643e-06
-7.320237622370402e-06
-7.320980553092467e-06
-7.063001858564352e-06
-7.046937081086082e-06
-6.804216204929105e-06
-6.710409275762573e-06
-6.543948564973535e-06
-6.282230973072291e-06
-6.328886680607956e-06
-6.019223697495609e-06
-6.074590617235361e-06
-5.756134123359029e-06
-5.791104724087429e-06
-5.4912177374223005e-06
-5.493679986068374e-06
-5.223938135493945e-06
-5.2764996680616685e-06
-4.955809337328722e-06
-5.042864818954519e-06
-4.686510900848886e-06
-4.751627844373612e-06
-4.41620181024066e-06
-4.46081215373465e-06
-4.144915405266484e-06
-4.229044819898508e-06
-3.872717626353868e-06
-3.960989557691283e-06
-3.5996658212582638e-06
-3.6388572444942623e-06
-3.325819641065324e-06
-3.264405034662698e-06
-3.051238360970703e-06
1.5897811859163634e-05
1.4685760065089535e-05
1.5008385356227372e-05
-2.7759817591244797e-06
-2.8988195971914476e-06
-2.50011006473661e-06
-2.621708239299027e-06
-2.223684221032546e-06
-2.3288903114317953e-06
-1.9467658763424427e-06
-2.0547225584625154e-06
-1.6694181168416027e-06
-1.7858754580833561e-06
-1.3917038874790606e-06
-1.4720324625491792e-06
-1.1136916930533964e-06
-1.2121197205131603e-06
-8.354392594139968e-07
-9.389473694922799e-07
-5.570403729494923e-07
-6.458493180373054e-07
-2.7850736770018777e-07
-3.52824016201034e-07
-1.0901275997913248e-07
3.8141016593360394e-07
9.371551407714515e-07
1.4557420313477225e-06
2.140362088241521e-06
1.8854793682127828e-06
2.357226270492276e-06
1.1470689284263519e-06
2.906763581666262e-06
1.336387352920955e-05
1.354643151088126e-05
3.3499964159970513e-06
-7.1006299319390534e-06
-7.248564655140185e-06
-6.409722424188623e-06
3.7637321131665093e-06
4.124805333451609e-06
4.473944242288328e-06
-7.596430318003889e-06
4.89177525947215e-06
3.152330385741096e-06
5.314548846206853e-06
5.683869781336415e-06
6.003021995646093e-06
-2.4482157888296986e-06
-1.7867660995104658e-06
-1.4922713210107174e-06
6.32507237565171e-06
6.59449439355475e-06
6.941650953469269e-06
7.294444831653728e-06
7.493538471979382e-06
7.888273083281867e-06
5.370513011538653e-06
8.231821708533178e-06
8.478113444629749e-06
8.809179491769505e-06
1.577228476919528e-05
1.0181507594441298e-05
9.813550571645287e-06
9.481811689700546e-06
-7.024313139659273e-06
-5.867742906892275e-06
1.0579601493675012e-05
1.1065875725142838e-05
5.6085064116808885e-06
-6.6667812147319145e-06
1.1435305631838768e-05
1.1821271219396794e-05
-5.58511552386389e-07
4.395715171358578e-06
1.2085275659850325e-05
1.2398486440890419e-05
1.2783397993369153e-05
-8.29089159138634e-06
1.2919879802943806e-05
1.322410736497644e-05
1.356791351133002e-05
5.465723926869137e-06
7.444768795386829e-06
1.3748283557751979e-05
1.4050915014794456e-05
-1.3975326795570249e-05
-1.321686193524286e-05
-1.383832251889681e-05
1.433249639145892e-05
-4.3381172682787335e-06
-4.235134569069662e-06
-2.2247073448479465e-06
1.4584309446660051e-05
1.4812429763695854e-05
-3.250114674473181e-06
-6.53750852379277e-06
1.5021432173671169e-05
1.5314457058279956e-05
1.545537216135476e-05
1.8012394925714662e-05
1.600843249471278e-05
1.5671741060109242e-05
1.458440914514844e-05
1.611620934476574e-05
8.822679713216214e-06
1.5736034379459528e-05
4.8561861974283335e-06
4.341741362663067e-06
-1.0344618953545814e-05
-1.0535470723062852e-05
1.6527938768106114e-05
1.650094779731602e-05
1.6598896351995258e-05
1.684410465506056e-05
1.5097016844636432e-05
1.4210766041886631e-05
1.4612765462913109e-05
1.698317105759824e-05
1.7212027882003422e-05
-6.404486917384949e-06
1.7228618908792964e-05
1.7332038778490516e-05
-1.0205376516349978e-05
-9.809300412584053e-06
-9.18033835689988e-06
1.7399925343700438e-05
7.70021516910911e-06
1.7493061723511813e-05
1.7429432840020335e-05
1.0286932223973044e-05
8.87044551757863e-06
8.947594297361249e-06
1.770878627828376e-05
1.868900334235004e-06
4.524614573712831e-06
1.7760957332312852e-05
7.632598176953768e-06
6.847490145957666e-06
1.780725543272835e-05
1.7941525997423274e-05
1.7958299257861696e-05
1.2428228766216535e-05
1.107897786445043e-05
7.220469551722678e-06
1.7964555620725047e-05
4.947623036837867e-06
1.8052987885392656e-05
1.8034837342059887e-05
1.806445329640531e-05
1.8149850339611986e-05
1.8073225107733565e-05
1.5147365634287645e-05
1.794916746629514e-05
1.6005169688588634e-05
1.4824424502921307e-05
1.6051712693364098e-05
1.8041017246042446e-05
1.792003355581109e-05
-9.77060914066673e-06
1.7797725913394332e-05
1.786538245333955e-05
-1.4489570486129722e-06
-2.1558295164686135e-06
1.7753430552212553e-05
-5.704532497993584e-07
1.7421512981775837e-05
1.7550542870128912e-05
-1.5967856299914813e-05
-1.5141999947900569e-05
-1.5254601368611443e-05
1.741955270562926e-05
1.7423813404841345e-05
1.7320517373462692e-05
1.4678340081925141e-05
1.318914824837124e-05
1.718538823955707e-05
-5.795882733016127e-06
1.684347187930536e-05
1.6849613660147316e-05
1.673041971757007e-05
1.6590996350839275e-05
-8.239870388944185e-06
1.6344195468474954e-05
3.750400288855551e-06
1.6066514978949487e-05
1.578029509172004e-05
1.5565718368887302e-05
1.530396193149677e-05
7.742723411426189e-06
1.4754702074240032e-05
1.4881510005279687e-05
1.444233219493124e-05
1.4221304521922818e-05
1.402691923460879e-05
1.3900586532112542e-05
-8.913678993863295e-06
1.3599793806976036e-05
1.3428303998390479e-05
1.3143574615804679e-05
-1.2807002416664499e-05
1.2834522013612627e-05
1.0043933607983623e-05
9.66641530974154e-06
9.54643141220614e-06
1.2450262301600422e-05
1.2149767879272852e-05
1.2002323244290534e-05
1.1632197351292209e-05
1.634866028779535e-05
1.5765235972604987e-05
1.562942004324688e-05
1.1282906404745906e-05
-8.988759397673828e-06
1.1064317603989996e-05
-4.8135661934005556e-06
-4.145828768351698e-06
-5.2685842729849625e-06
1.0743650342705353e-05
1.0417335362914356e-05
-3.82324962633005e-06
1.001335503788396e-05
1.4021535209030686e-05
9.638773979842099e-06
-1.0512908048185566e-06
9.319263474830583e-06
8.800826293638769e-06
8.581049908536234e-06
1.3981158645267525e-05
1.3201100801300976e-05
1.3625096512415158e-05
8.153006489788072e-06
-1.6455379168837557e-06
6.988652718206801e-06
7.408625943664304e-06
6.50200521809397e-06
6.7073003394929814e-06
1.3400239256534037e-05
1.1517904720835656e-05
6.357007974419444e-06
6.0881450314134865e-06
5.773274879253863e-06
5.416621234957329e-06
5.962781985658548e-06
5.040701984002135e-06
4.651363215915978e-06
-1.0992337334433915e-05
4.103691633797358e-06
1.0342558792104385e-05
1.093811682274554e-05
3.5610028617499007e-06
3.088454941172949e-06
1.4778139335184109e-05
2.5184994376079237e-06
1.1209722363714556e-05
2.036499282392835e-06
1.6894932057920153e-06
1.2709579677539202e-06
8.748359038376457e-07
7.948668445166053e-06
4.5957680802360004e-07
-3.786768600009049e-08
9.883658754896462e-06
5.708018596483578e-06
-7.005656639221845e-07
-1.6177757297728407e-05
-1.4728382203422662e-05
-1.2265429047721019e-06
-1.0478484118766128e-05
-2.5204942242369236e-06
-2.097157701407147e-06
-1.46794205799085e-05
-6.69915357344401e-06
-3.4821944666890278e-06
-5.896183560425844e-06
-2.8837807634861097e-06
-3.295402167933359e-06
-1.5762305948409618e-05
-1.4448050554900496e-05
-1.5233459783242637e-05
-3.8600962016619814e-06
1.5601514705676126e-05
-4.4096704047090344e-06
6.222421043493688e-06
-4.7896191684152e-06
-5.259902914441546e-06
-5.577141424570533e-06
-5.913981815483261e-06
-6.329189733340908e-06
-6.764217541879503e-06
-8.160539826171086e-07
-7.199311019961484e-06
-7.60118866961119e-06
6.949045012971924e-06
5.776204016069195e-06
5.10122322370455e-06
-7.969163133906377e-06
-8.340627054008052e-06
-8.736028720740266e-06
7.49020675223538e-06
4.5203363202172404e-06
-9.00961436033749e-06
-9.488505890279374e-06
-9.851227160112424e-06
-1.0093078925462508e-05
-1.62772746745132e-05
-1.0959343954093415e-05
6.828081949490511e-07
9.061164700452113e-07
1.272714938189251e-07
-1.1300621157414282e-05
-1.146967777286437e-05
-1.1859411109435065e-05
-1.2140990147091783e-05
-1.2432932541720826e-05
-1.2655235586005334e-05
3.445948917995804e-06
-1.2801343669311325e-05
-1.2875617026463704e-05
-1.334687503188449e-05
-8.97568187077551e-06
-1.3578931384591452e-05
-1.3911505667047408e-05
-1.2832438226563809e-05
-1.3358266892637095e-05
-1.2459259939964204e-05
-1.4136453885388338e-05
-1.4406366567583785e-05
5.989889411782915e-06
-1.475099924384759e-05
-1.5006158050104329e-05
-9.855008832876287e-07
-3.2991338062574526e-06
-1.1849927692534304e-06
4.924765583055755e-06
-1.5298535739343227e-05
-1.538693497677448e-05
7.187943650321541e-06
-1.561515278365952e-05
-1.5930393423866668e-05
-1.605872291159228e-05
-1.631194505497553e-05
-1.783027969312267e-05
-1.678801074556498e-05
-1.6437609105931703e-05
1.696140951299756e-05
1.6970629338818877e-05
-1.6935601390039757e-05
-1.6901413607224333e-05
-1.7575529154562294e-05
-1.783406353891078e-05
-1.0081839462277066e-05
-9.524422779055036e-06
-8.318101789902383e-06
-1.776338547656722e-05
-1.7785526477299704e-05
-1.7860294996666267e-05
-1.7818714577807615e-05
5.152145749336005e-06
-1.789056727555083e-05
-1.7911987724590454e-05
-1.8048694501349534e-05
4.3982005356698045e-06
-1.7966388570679875e-05
-1.802938732912985e-05
-1.8023576203285e-05
-1.7662895123104817e-05
7.0175764623391316e-06
-1.337260111802958e-05
-1.125443523055545e-05
-1.2197843470891717e-05
-1.8032918283127458e-05
7.522607350994725e-06
-1.7967187622594018e-05
-1.8006504655732388e-05
-1.795785136563525e-05
-1.7856498373916737e-05
-1.7946065882232016e-05
-1.4012664211040079e-05
-1.7690535217672612e-05
-1.776213651095675e-05
-1.7727605784897256e-05
-1.7715607548627187e-05
1.2756072748655517e-05
-1.7400801886033557e-05
-1.7457902093116273e-05
1.4538617517989341e-05
1.2245960425677593e-05
-1.733816981554541e-05
-1.7163824703472134e-05
-1.7137637073398106e-05
-1.6970772073904885e-05
-9.067332077040159e-07
-1.675602236127872e-05
-1.664973903156416e-05
8.590388859515566e-06
-1.6518731767578085e-05
-1.6049790699487244e-05
-1.5694835407977227e-05
1.5427871663424125e-06
2.996172662743225e-06
-1.5507119087026308e-05
-1.5428562412532197e-05
-1.566473630980201e-05
-1.5605956915093317e-05
-1.542511817422378e-05
-1.142899968546344e-05
-1.2687513027131759e-05
-1.5098225120900821e-05
-1.4763068151822446e-05
1.7168412873400951e-06
-1.4568923007468062e-05
-1.4302708036637002e-05
-6.391779197723184e-06
-1.3475234860235645e-05
-1.3620771877793837e-05
-2.682075969126714e-06
-1.3102014189249884e-05
-1.284885244715707e-05
-1.274747814438005e-05
1.6679135063089138e-05
1.6781291169368873e-05
-1.2377411696258057e-05
-1.2065902227765797e-05
-1.1933402533567579e-05
3.250490087666186e-06
3.570328676872066e-06
-1.159369147727344e-05
-1.0614706981091263e-05
-1.120858555699949e-05
3.769851617093958e-06
3.582351631812598e-06
-1.0800896650524023e-05
-1.0547970191408413e-05
-1.0256974518313166e-05
1.1108764372454352e-05
1.0725450103741964e-05
1.0077653525330198e-05
-1.0019515727869588e-05
9.903201124696035e-06
8.140458036785885e-06
-9.669207833255063e-06
-9.40130131550037e-06
-9.074446735658733e-06
-1.6775102487495495e-05
-1.629558628165281e-05
-8.730104059918429e-06
-5.880896977574027e-06
-4.930149137066932e-06
-8.391788069493468e-06
-5.620882173038264e-06
-7.979003564472145e-06
7.2956193490918004e-06
-7.625939655250017e-06
-7.351370011380149e-06
-6.928587125843396e-06
1.03999877319766e-05
-5.482830679228421e-06
-5.960013364492556e-06
1.337113252820942e-06
2.3138720345882834e-06
-5.048277016816615e-06
1.1190020086639325e-05
9.964259020700665e-06
-1.7273604792371422e-05
-1.692098653631345e-05
-1.647245033413809e-05
-4.504405222416161e-06
-4.164272915245901e-06
-3.758728394286693e-06
-3.41077972247551e-06
1.6514173300179682e-05
-3.007383114599483e-06
-8.853513107639353e-06
-2.544822278010177e-06
-1.3155787833763254e-05
-2.0455153406311377e-06
-1.720597360063865e-05
-1.7194586697962174e-05
-1.616699215929297e-06
-1.1758485602074079e-06
-1.047010656534462e-05
-1.090929577378392e-05
-7.702446047400984e-07
-3.761054937817264e-07
9.130913567711358e-06
1.2230202782171761e-05
-7.553086107621947e-08
-6.837373181007717e-07
5.318516350801733e-07
-5.339445277771018e-08
9.131343562706228e-06
1.44242503232491e-06
2.1196014001846485e-06
2.588019070340709e-06
1.551349880580921e-05
1.4785839272726523e-05
3.0790488695959624e-06
-8.354605908471577e-06
-7.739446957123346e-06
-7.695232813703219e-06
3.574107725876884e-06
4.254596415477948e-06
-1.2338604010842101e-05
-1.1983357009070554e-05
-1.2965422436879492e-05
-3.807538765588047e-06
-4.802762953468232e-06
-4.257311499945965e-06
-1.687368916193423e-05
-1.5929113360395672e-05
-1.627735914425739e-05
-3.465737930550864e-06
4.812838407033517e-06
5.670397475042351e-06
-1.306438343740193e-05
-1.3310415225049253e-05
6.152745984556404e-06
7.054594644993182e-06
6.539457583774511e-06
6.991659810218305e-06
-8.192426449284242e-06
-7.2155653720650515e-06
-1.691780509594686e-05
-1.643385754892131e-05
7.908772873441374e-06
-1.1578158102311523e-05
-1.2266238424346361e-05
-1.1611149021534946e-05
-5.588438342349986e-06
-5.1254971489927155e-06
-5.4214849577251365e-06
1.6054191382027883e-05
-1.629008809801087e-05
-3.2978437117611496e-06
-2.807515848451771e-06
-1.5699614947430637e-05
-1.479635545585353e-05
1.0076880735391872e-05
9.61566708042125e-06
1.0562542278168402e-05
9.690684415778074e-06
-1.4438990982022402e-05
-1.543430422977948e-05
1.4867492501893506e-05
1.1530901442968351e-05
1.0150532577865827e-05
1.5308008759687316e-06
6.322289642654213e-07
-1.4219550875607568e-05
-1.3867353599555778e-05
-1.3791752031888892e-05
1.1855539240122343e-05
1.3208598226678653e-05
1.577554727375714e-06
1.4106442091021053e-05
1.3406269358774943e-05
1.380284677448517e-05
-7.487458563053822e-06
1.4194046276563038e-05
-5.525929159275734e-06
1.4506266677066671e-05
9.603517169426698e-06
1.4855635237568372e-05
1.4795419285319292e-05
1.7545042005328444e-05
1.5774426394716822e-05
1.6143419580756747e-05
6.983391593914782e-06
1.6482869624792982e-05
3.1003513315648106e-06
1.6678587525419824e-05
2.3384327625521913e-06
9.365575617308077e-06
1.6884167483065153e-05
1.6809717452571732e-05
1.4206014276391602e-05
1.3333670207320276e-05
1.6850529356448984e-05
8.941684448305234e-06
8.002929450957045e-06
8.463171733881517e-06
-1.5936710215422e-05
-1.577775000758761e-05
-1.5113648355661339e-05
1.7336008196749873e-05
9.550176948794886e-06
-1.55566732644535e-05
1.712751260669458e-05
1.7453657818306846e-05
-1.3564205605255505e-05
-1.253769363151268e-05
-1.364154883119127e-05
1.1241982047194834e-05
1.0467004723133292e-05
1.7527252034410178e-05
1.7539909610495096e-05
1.2629689926634747e-05
1.1963463113603527e-05
1.1883865267399132e-05
1.759271358059187e-05
1.7638663062644778e-05
1.7787141729019794e-05
-3.1471258971889923e-06
-3.6371035835065806e-06
5.439125287318933e-06
4.932382000789765e-06
1.5064323516692715e-05
1.742289177607691e-05
1.732936135933665e-05
1.669369922283709e-05
1.732396246119396e-05
-1.6169072250443313e-05
-1.291105104617605e-05
-1.6529834270225616e-05
-1.6399005934216894e-05
-1.0724357409713695e-05
-9.062086013163745e-06
-8.492629635288402e-06
-1.2712340710492545e-05
1.7010989125013772e-05
1.69732161044764e-05
1.4790924691994007e-05
1.6857589590308936e-05
-8.240498359771748e-06
1.6325038496475763e-05
9.782519376409438e-06
1.1463411469398696e-06
1.6196677081071513e-05
1.2256497917533336e-05
1.2107954718710372e-05
-1.8039511421298007e-07
1.5918131549828186e-05
1.5517393756484372e-05
1.5281340246457133e-05
-1.32358805654021e-05
-9.842753987052511e-06
1.4987693580269526e-05
1.633553057907849e-05
1.43391014930814e-05
1.0125614553686559e-05
1.3775112824762002e-05
1.3471838713628191e-05
-1.1150719281922084e-05
1.1811749886640325e-05
1.3130660849804227e-05
1.266541258008867e-05
1.2352578706122963e-05
1.5746805658014872e-05
1.1932576375218029e-05
1.1655428214043898e-05
8.357908748107724e-06
8.124079555638924e-06
7.519978795543128e-06
1.118569708457896e-05
-1.6745724909673565e-05
1.079946105417316e-05
1.0538833832234943e-05
-1.4854657093612248e-05
1.0291592046366343e-05
9.835566080509651e-06
6.472492570188051e-07
9.524831715456639e-06
-1.6622191577187343e-05
1.3915551325544666e-05
-1.9452145444375965e-06
6.422155698639541e-06
-1.548186342129209e-05
-1.4264579805248232e-05
5.916303093974402e-06
5.4127446587954595e-06
2.640132882478885e-06
2.1014103576300715e-06
4.8430522616028535e-06
1.711856125825283e-05
1.7039301303426413e-05
1.6473682012036147e-05
1.7225272024040197e-05
-9.941779163599926e-06
-1.1466413256728146e-05
4.232365335469775e-06
3.732735664312358e-06
9.423341163118656e-06
-7.048897624418843e-06
3.150100207181396e-06
5.125136443883105e-06
-5.679358414118764e-07
-1.2835931701685078e-05
1.5818840302367965e-06
9.191967587089843e-07
-5.905347990153631e-06
1.3056717367363932e-05
-3.7656239510728565e-07
-2.434099949211446e-06
1.5791362386821233e-05
-1.0395765824707577e-05
4.220722259979358e-06
3.852026293325334e-06
-1.0866328671796572e-05
-2.9835288647979173e-06
-8.44468240006613e-06
-3.484245519427612e-06
-8.865975562763934e-06
-9.786711165678251e-06
2.4369523523748316e-06
-3.996292984299456e-06
7.3045271388697056e-06
1.0094051130343544e-05
8.92900204488355e-06
-5.216977618657604e-06
-1.1481418610528793e-05
-5.540413610067244e-06
-5.983904789336948e-06
-1.3991354502787445e-05
-6.3668097486759365e-06
-6.922853009440415e-06
-7.4812538641321196e-06
7.314892270635899e-06
-7.969560873412868e-06
-8.407746774401122e-06
1.9591870103237067e-06
-1.5819794509970756e-05
-9.9316508869015e-06
2.785799543779763e-06
-9.466394136566988e-06
-1.0910690902854876e-05
-1.1192333333472716e-05
-1.2559507788128297e-05
-1.1619664384112463e-05
-5.619698280822518e-06
-1.2082818667319164e-05
-1.2298144971842094e-05
7.647215429131536e-06
7.725863355979562e-06
-1.2974278859358048e-05
-1.3491909213099937e-05
-1.394543907094295e-05
1.1458370670954386e-05
-1.3689891775645825e-05
-1.4008037440171813e-05
1.3102444644438228e-05
-1.4440350343621858e-05
-1.4668188294787706e-05
-1.7521587702347546e-05
-1.7411160059697443e-05
-1.6797955628188085e-05
-1.4913199645730694e-05
-1.4924752198890799e-05
-3.0767265120235447e-06
-6.501680225555656e-06
-1.3844350035984676e-05
-1.545758021429265e-05
-1.5844462751803147e-05
1.4594286080529003e-05
1.1889114585560616e-05
-1.502034778415157e-05
-1.4140664462112392e-05
-1.4594353691827868e-05
-1.4616828855417935e-05
-1.717136716028441e-05
-1.7543476604735764e-05
-1.719772251526143e-05
-1.158125640974905e-05
-1.7435494767149734e-05
-1.7408843193807707e-05
1.1707832049082817e-05
-1.7541649638785695e-05
-1.7630148508542922e-05
-3.4501976129409624e-06
-4.7599496464302206e-06
-1.763511406653849e-05
-1.748905257290261e-05
-9.508537342136254e-06
-6.436926738595012e-06
-1.7565709245905958e-05
-1.7353642758349578e-05
-4.777382067513231e-06
1.761527610988507e-05
-1.1974122603557168e-05
-1.1060709722023665e-05
-1.702393406565234e-05
-1.703632201263442e-05
-1.6881964764214636e-05
-1.6668857689112058e-05
-1.0697173216633031e-05
-1.6358095811833397e-05
-1.6286298514424076e-05
-2.376056601525472e-06
-1.6012381129077905e-05
-1.5446295214104787e-05
-1.5124502075570026e-05
-1.5116824294799199e-05
-1.4937684482717779e-05
-5.919698550409643e-06
-1.4757187418937127e-05
-1.4500106454828266e-05
-7.861987542302302e-06
6.3395118749475915e-06
1.5730074853112397e-05
-1.2291907246966104e-05
-7.3106895109224346e-06
-1.1698681203348428e-05
-1.1547217814798251e-05
-9.110113741818191e-07
-4.235491452601086e-06
-1.20788950721991e-06
-1.5281651417801077e-05
-1.1173384638090373e-05
-1.0741730030835287e-05
-1.026739402031765e-05
-1.910378905306253e-06
-9.742087303726085e-06
-9.102296914037826e-06
-8.68048456912801e-06
-8.338944599904091e-06
-7.868921027447299e-06
-7.559367247855602e-06
-7.083617201364632e-06
3.31026502138842e-06
-5.98933540709735e-06
-4.6294350765821715e-06
1.3495713737416576e-05
-4.025103827467953e-06
1.1866709074689633e-05
-7.294394977754636e-06
-3.342683778177188e-06
-2.5739133356978e-06
-2.0656138601836038e-06
2.8401673869574357e-08
-4.541027886338162e-07
-5.854612411600769e-06
8.293947903391483e-06
9.164044392259277e-06
1.2619678038893014e-05
1.2384350487661167e-05
-8.138672618594816e-06
1.315681073547485e-05
-1.4997975485161472e-06
9.075148495353926e-06
-9.6952666424927e-06
2.368408660874039e-07
-1.0300911375827206e-05
-9.944533993447193e-07
-2.8448040077128588e-06
6.950985184651331e-06
-1.7484912556528465e-05
-1.2463394733777839e-05
-1.3934206202589553e-05
-1.695118884885098e-05
1.6753039468759807e-05
-2.040328405296333e-06
1.678875251369729e-05
1.6320916952540586e-05
1.5824124446963147e-05
-1.7057516965460738e-05
-1.7022385773871836e-05
1.3259797995136106e-05
-3.1915998131069363e-06
-4.09402986272419e-06
-4.9130214182818805e-06
-1.7906249769504025e-06
-1.3915971455478478e-05
-1.4423238425019715e-05
-1.4197033482878553e-05
-1.437090471827039e-05
-3.024921797359718e-06
1.6714195564845712e-06
-7.439369960770188e-07
-2.5819165235769384e-06
1.5396557197366517e-05
1.6338131844135244e-05
-8.48142944311821e-06
-1.4542459415914591e-05
9.741487051545986e-06
3.7033044783280077e-06
-1.8636961083429613e-05
-1.8646053978877585e-05
-1.8401518084561507e-05
-1.8638249727495946e-05
-1.8430857384984165e-05
-1.8629416032768566e-05
-1.8367999095503996e-05
-1.861534590506473e-05
-1.8394587595330943e-05
-1.8597207864985585e-05
-1.833187270144475e-05
-1.8574728731058653e-05
-1.8351441033922108e-05
-1.8548019354474992e-05
-1.826869726036298e-05
-1.8517085718879998e-05
-1.821333708877117e-05
-1.8481959842122533e-05
-1.8259313185857462e-05
-1.8442664768060624e-05
-1.8157703865293127e-05
-1.8399223979261202e-05
-1.8189438016511694e-05
-1.835165898163023e-05
-1.810849785656438e-05
-1.8299989923023618e-05
-1.810716192845076e-05
-1.8244235978534548e-05
-1.7988486358820183e-05
-1.8184413726938858e-05
-1.792631767344498e-05
-1.8120543857284507e-05
-1.789413534852891e-05
-1.8052626679266253e-05
-1.788023924187677e-05
-1.7980733981766317e-05
-1.77604418683386e-05
-1.7904667455548625e-05
-1.7714748581787287e-05
-1.7825231668665845e-05
-1.7566836114857083e-05
-1.773949406670785e-05
-1.7496086560840777e-05
-1.7647537735632026e-05
-1.7405230106527406e-05
-1.7554572839328532e-05
-1.731602063500406e-05
-1.7459199307335633e-05
-4.655477637257788e-06
-4.330116203445432e-06
-5.538887703705657e-06
-1.7359575387816783e-05
-1.717283084773193e-05
-1.7256207206675712e-05
-1.7032753440090044e-05
-1.7148973963221474e-05
-1.6934115864149988e-05
-1.7037922827986563e-05
-1.686964073892857e-05
-1.6923057354124326e-05
-1.6669530600565434e-05
-1.6804392169940172e-05
-1.6645699030984055e-05
-1.6681946128666466e-05
-1.6509412815236683e-05
-1.6555716237242035e-05
-1.6428233648914136e-05
-1.642578927575417e-05
-1.6257411296356115e-05
-1.629192373473501e-05
-1.6080052026102558e-05
-1.6155105519548716e-05
-1.5920363095162237e-05
-1.6011766261372994e-05
-1.5863768016142914e-05
-1.569498344494539e-05
-1.5715676869445172e-05
-1.5536328566671363e-05
-1.5564512354274115e-05
-1.5396153327752445e-05
-1.5409640557393323e-05
-1.5298789033027058e-05
-1.5251263339786113e-05
-1.5162062881157224e-05
-1.5089364246649133e-05
-1.4939464376236622e-05
-1.4923980673824257e-05
-1.4730736789422108e-05
-1.4755164578849303e-05
-1.464005568692371e-05
-1.4582869663798126e-05
-1.4494495029417474e-05
-1.440743900854476e-05
-1.4268464277605283e-05
-1.422777764328582e-05
-1.4073417583296776e-05
-1.4044822853944799e-05
-1.3937118577107427e-05
-1.3860021510292592e-05
-1.3678186842392807e-05
-1.3672153209437877e-05
9.679515869111575e-06
8.901637246484822e-06
8.049982962882763e-06
-1.3481062659962704e-05
-1.3397491730043212e-05
-1.3286848648964017e-05
-1.3192375934076925e-05
-1.3089546034070494e-05
-1.3031760928616103e-05
-1.2889204903979095e-05
-1.2799480059966238e-05
-1.2685889233601846e-05
-1.2565782929547173e-05
-1.2479603657169836e-05
-1.2374336287614441e-05
-1.2270584701177274e-05
-1.2217517546789384e-05
-1.2059930004856936e-05
-1.1966178380099959e-05
-1.1846423178659164e-05
-1.1754141184533345e-05
-1.1629415966962101e-05
-1.1582597201593769e-05
-1.1409918389960924e-05
-1.1349495506939949e-05
-1.1187737122799089e-05
-1.1168159057064058e-05
-1.0962998943634435e-05
-1.0914434724831488e-05
-1.0735749520418154e-05
-1.0647030226700867e-05
-1.0506047089691322e-05
-1.0444501206055637e-05
-1.0273984021560685e-05
-1.014773194040003e-05
-1.00395088889919e-05
2.0011007914099078e-07
1.9865133789922364e-06
-6.588051047090136e-07
-9.803108187850552e-06
-9.797493683141367e-06
-9.566572546477854e-06
-9.510627949715012e-06
-9.327117193015604e-06
-9.212532554782336e-06
-9.083868758187785e-06
-8.976546278567358e-06
-8.83900926179806e-06
-8.592042544996433e-06
-8.644141931878814e-06
-8.343180599907944e-06
-8.351764496731832e-06
-8.092447893273168e-06
-7.891898424233097e-06
-7.839917934026491e-06
-1.128702253555909e-05
-1.0871118667985858e-05
-1.2007562287259584e-05
-7.585651049778178e-06
-7.624443120386352e-06
-7.329709242727938e-06
-7.3772942595301724e-06
-7.072157651914167e-06
-7.085308004456226e-06
-6.813044096245993e-06
-6.835059813945382e-06
-6.552477667489798e-06
-6.593205347371442e-06
-6.290340068126542e-06
-6.3256532456550775e-06
-6.027341091483703e-06
-6.062851470595352e-06
-5.763896272970909e-06
-5.824914099959111e-06
-5.498316873926216e-06
-5.544451354734725e-06
-5.230782464708012e-06
-5.253796228488737e-06
-4.962288679387105e-06
-4.8790967469244664e-06
-4.692650822196721e-06
7.480965784485193e-06
6.6557360545109915e-06
6.013567424445967e-06
-4.421992498504054e-06
-4.501276417725948e-06
-4.150356414854406e-06
-4.177656508082617e-06
-3.877806198970892e-06
-3.794493643771242e-06
-3.6043999440560816e-06
-1.2878826075751138e-05
-1.2793438944302095e-05
-1.1155614430272338e-05
-3.3301972595608207e-06
-3.4247118740922327e-06
-3.0552575958356037e-06
-3.159523471562787e-06
-2.779640858294964e-06
-2.860413605052327e-06
-2.503407438071307e-06
-2.5659280354486492e-06
-2.2266184097134408e-06
-2.260579278858768e-06
-1.9493356865214176e-06
-1.989685981578877e-06
-1.6716222317463289e-06
-1.6400679754665855e-06
-1.3935421499911893e-06
-1.1438754770455028e-05
-1.1151611786144516e-06
-1.2628480415311685e-06
-8.365459647759028e-07
-9.706622402314063e-07
-5.577669558256154e-07
-6.942823176309443e-07
-2.7889131403523343e-07
-3.837538128778997e-07
3.908970352224229e-20
-7.88562960744737e-08
2.788913140347582e-07
2.8438756818674206e-07
5.577669558219126e-07
6.387307256741483e-07
8.365459647802365e-07
1.1151611786159652e-06
9.497866073326748e-07
1.39354215001786e-06
1.250893447475804e-06
1.6716222317356033e-06
1.5195376708627396e-06
1.949335686535581e-06
1.7750946300761774e-06
2.22661840968155e-06
2.051333992035075e-06
2.5034074380582417e-06
2.3099174838567612e-06
2.7796408583039944e-06
2.618012313976166e-06
3.0552575958317535e-06
2.901378117893212e-06
3.330197259558461e-06
3.1509192202364162e-06
3.6043999440533673e-06
3.4028938071394713e-06
3.877806198922634e-06
3.642522903926945e-06
4.150356414900092e-06
3.938662160302897e-06
4.421992498493306e-06
4.242496229555059e-06
4.692650822245893e-06
4.473573442844715e-06
4.962288679445116e-06
4.749946378093733e-06
5.230782464743573e-06
5.043830726440008e-06
5.498316873894758e-06
5.3263350216217815e-06
5.763896272981238e-06
5.549797405184399e-06
6.027341091429551e-06
5.817967784813759e-06
6.290340068219682e-06
6.0526502368668755e-06
6.552477667508341e-06
6.338264916221193e-06
6.813044096250921e-06
6.628839255287761e-06
7.0721576519164655e-06
6.886880507304249e-06
7.329709242709837e-06
7.111262352170942e-06
7.5856510498563374e-06
7.378877848079759e-06
7.839917934101364e-06
7.608410686008406e-06
8.092447893255196e-06
7.872916960626826e-06
8.343180599896005e-06
8.108788526386575e-06
8.592042544896596e-06
8.383148867560026e-06
8.839009261790758e-06
8.697960483213365e-06
9.083868758177392e-06
1.0256311132262479e-06
9.327117192995287e-06
9.019668565748886e-06
9.566572546522396e-06
9.320707555852229e-06
9.803108187875272e-06
9.55389237460415e-06
1.003950888893995e-05
9.908626987265018e-06
1.027398402144759e-05
1.0506047089628889e-05
1.0223266615709318e-05
1.07357495204039e-05
1.0482758269365387e-05
1.0962998943625973e-05
1.0734067142810664e-05
1.118773712295352e-05
1.0905884198563857e-05
1.1409918390016148e-05
1.110752823456696e-05
1.1629415966955723e-05
1.133834741112476e-05
1.1846423178751965e-05
1.1599483210217402e-05
1.2059930004769986e-05
1.1836210544620163e-05
1.2270584701098739e-05
1.1997920881054626e-05
1.2479603657236164e-05
1.2208617257432581e-05
1.2685889233437505e-05
1.243962248089307e-05
1.2889204904048276e-05
1.2650234922392402e-05
1.3089546034031571e-05
1.2808008841789875e-05
1.3286848648971085e-05
1.3021141979976395e-05
1.3481062659919772e-05
1.317841519122601e-05
1.3672153209574639e-05
1.3393654278071085e-05
1.3860021510278862e-05
1.3621666100979255e-05
1.404482285404234e-05
1.3823111964900513e-05
1.4227777643330373e-05
1.3964413499840307e-05
1.4407439008461826e-05
1.4150249175510683e-05
1.458286966380433e-05
1.4396675596583833e-05
1.4755164578745536e-05
1.4899450116017845e-05
1.3156445751211159e-05
1.4539465120868515e-05
1.4923980673647522e-05
1.4619514751491821e-05
1.5089364246592123e-05
1.4812357613527134e-05
1.5251263339784088e-05
1.5010408541901525e-05
1.5409640557520344e-05
1.5129418181871325e-05
1.5564512354405733e-05
1.5358217056771873e-05
1.5715676869566677e-05
-1.2531786988439593e-05
-1.319248636040033e-05
1.5863768016123877e-05
1.5566792072438037e-05
1.6011766261290625e-05
1.580418984710974e-05
1.615510551959985e-05
3.780141834721793e-06
1.6291923734698728e-05
1.594780358574181e-05
1.642578927576485e-05
1.6160832547444516e-05
1.6555716237495118e-05
1.62564607198221e-05
1.6681946128661038e-05
1.643916860062955e-05
1.6804392169852708e-05
1.6923057354049584e-05
1.6600670124369343e-05
1.70379228276879e-05
1.6770615887153174e-05
1.714897396326113e-05
1.6835038865087432e-05
1.7256207206585456e-05
1.6953217728371474e-05
1.735957538794593e-05
1.710776158374658e-05
1.745919930723539e-05
1.715940171409015e-05
1.7554572839034716e-05
1.7246159078448213e-05
1.764753773583833e-05
1.734473862881427e-05
1.773949406672037e-05
1.742880047577588e-05
1.782523166880991e-05
1.7576773929442298e-05
1.7904667455367418e-05
1.761299386660186e-05
1.798073398157671e-05
1.7700102694896874e-05
1.805262667905131e-05
1.7815045962353103e-05
1.8120543857277697e-05
1.7816070753958797e-05
1.8184413726753385e-05
1.7933892778431165e-05
1.824423597869344e-05
1.794868498909995e-05
1.8299989923110134e-05
1.8055174422284978e-05
1.8351658981575617e-05
1.805332214951733e-05
1.8399223979068065e-05
1.8142700828857648e-05
1.8442664768724372e-05
1.8119957142789282e-05
1.8481959839411702e-05
1.822610364370643e-05
1.851708572961274e-05
1.821225729414494e-05
1.854801931482565e-05
1.8260923767550397e-05
1.857472887859822e-05
1.8352145033701984e-05
1.859720731361266e-05
1.831357998253041e-05
1.861534796353753e-05
1.833519054152256e-05
1.8629408345119377e-05
-1.4458152804805892e-05
-1.4281428995307266e-05
-1.5022610113315732e-05
1.863827843204879e-05
1.8320032322305928e-05
1.864594681878041e-05
1.831035450542715e-05
1.8637361069998503e-05
1.8368776262526126e-05
1.862618902786232e-05
-1.8565562275359288e-06
1.8623813012875255e-05
1.828661342211399e-05
1.861353599940993e-05
1.8345103095626926e-05
1.8599874283256837e-05
1.8279974349513126e-05
1.8581659757519772e-05
1.829027816882919e-05
1.8559244763455458e-05
1.8532572455969507e-05
1.82655941440446e-05
1.850169349796995e-05
1.8303124045882037e-05
1.846662773319459e-05
1.823765496406717e-05
1.8427401249294328e-05
1.8242090746503542e-05
1.8384036497209997e-05
1.8142014937330686e-05
1.8336555055956294e-05
1.806897409604429e-05
1.828497680511209e-05
1.8077603777044667e-05
1.822932092662353e-05
1.7974565345431142e-05
1.81696032589398e-05
1.797391537130554e-05
1.8105846475414343e-05
1.7841411291401365e-05
1.8038042751184434e-05
1.7836031293395623e-05
1.7966293456562134e-05
1.7696533679252162e-05
1.7890289372792357e-05
1.7635904586204136e-05
1.781124747149597e-05
1.762795933967421e-05
1.77246987577577e-05
1.748418976638389e-05
1.7632890222723313e-05
1.7371399202432155e-05
1.7541027901681555e-05
1.7270937166376443e-05
1.74455674478363e-05
1.7261352432560894e-05
1.7346181489445027e-05
1.712474602419593e-05
1.724297136181195e-05
1.7055916152374052e-05
1.7135924267372623e-05
1.6903865670850382e-05
1.7025058359547508e-05
1.679387255793428e-05
1.6910384925301247e-05
1.675155505144865e-05
1.6791915972289664e-05
1.659629805957429e-05
1.6669672540393397e-05
1.651506282063138e-05
1.654364497420907e-05
1.633832557510384e-05
1.6413943918712968e-05
1.6211659494384424e-05
1.6280238897614683e-05
1.6129899934248474e-05
1.614384613031167e-05
1.589085373988913e-05
1.5999969329593836e-05
1.5731852922056376e-05
1.5852235706792948e-05
-1.2382850880261113e-07
1.5705155248408014e-05
1.5539602641233457e-05
1.5554025326638113e-05
1.5441217817434923e-05
1.539945376423042e-05
1.5253765373386688e-05
1.5241311114894923e-05
1.5042129020853044e-05
1.5079669754213951e-05
1.4914541265557331e-05
1.4800013698200727e-05
1.4745992182486834e-05
1.4680416553161812e-05
1.4573943549226734e-05
1.453765296004867e-05
1.4398853718408196e-05
1.4332875194617703e-05
1.421920150186921e-05
1.4131202160000287e-05
1.4036573823047959e-05
1.3963541595284828e-05
1.3852348777033883e-05
1.3825039913535654e-05
1.3664689233808606e-05
1.3618048262207015e-05
1.3473910139812143e-05
1.3424106498486318e-05
1.3279984441875287e-05
1.3236366431759728e-05
1.308298295409381e-05
1.3078368538376141e-05
1.2882936932240479e-05
1.2871837901546826e-05
1.2679949579934874e-05
1.2641982943152597e-05
1.2473888307992177e-05
1.2423173420550967e-05
1.2265495345562106e-05
1.2268052492236735e-05
1.2055205603054414e-05
1.2061594187424715e-05
1.184175072882036e-05
1.1844870572361262e-05
1.1625138309926701e-05
1.1660622558215934e-05
1.1405948696277596e-05
1.1448208205122698e-05
1.1184103149775867e-05
1.1256472996014633e-05
1.095969600713616e-05
1.1045272365823949e-05
1.0732788854651433e-05
1.0831175636312147e-05
1.0503408531833008e-05
1.0615272563735175e-05
1.0271755826931533e-05
1.0381145746773011e-05
1.0037381014601846e-05
1.0162375719271283e-05
9.802239077531513e-06
9.940549050856451e-06
9.566086076925962e-06
9.739746104113444e-06
9.326140012407855e-06
9.484486369601497e-06
9.08347250278826e-06
9.243873667908971e-06
8.838913936720617e-06
8.988305766616722e-06
8.592325586222569e-06
2.9265808291489544e-06
8.343824794389794e-06
8.643794373725204e-06
8.093461035921342e-06
8.351445386811044e-06
7.841300699413298e-06
8.04999874240115e-06
7.5874072676975975e-06
7.647105748284659e-06
7.331836594392446e-06
7.074674180400881e-06
7.361230898205877e-06
6.81589321663143e-06
7.079230041190295e-06
6.555874635923861e-06
6.85949529346654e-06
6.293507177955763e-06
6.528282719054291e-06
6.033996645200843e-06
6.310325711322906e-06
5.763124396981586e-06
5.963660935935648e-06
5.5245645470613225e-06
5.632756716509787e-06
5.157463542244404e-06
5.453482262891512e-06
5.253407935137608e-06
4.897283600910899e-06
4.959693193958037e-06
5.167713180875879e-06
4.345465782295214e-06
5.159490584282052e-06
4.163645256756862e-06
4.483211293202971e-06
3.868170885676265e-06
4.196646557430292e-06
3.6011410505736393e-06
3.8035858407225494e-06
3.325711142040505e-06
3.5255085669533118e-06
3.0515181013169604e-06
3.2167983452973874e-06
2.7761389333796225e-06
2.9102116321980185e-06
2.5002766974482728e-06
2.5722664220245787e-06
2.2238260989235905e-06
2.236818882365255e-06
1.946891813727159e-06
1.971930177643383e-06
1.66952555007475e-06
1.6455541655924822e-06
1.3917941262401832e-06
1.352368617348719e-06
1.1137622062219283e-06
1.0299790060059129e-06
8.354968499890086e-07
7.884552311184201e-07
5.570670751906735e-07
4.203918561530507e-07
2.785425305672468e-07
-1.6034093381545714e-05
-1.470986825421045e-05
-1.4766323637569583e-05
-5.035025312132834e-16
3.1480456840332534e-08
-2.7852297436257475e-07
-2.4888411810710064e-07
-5.570320136197523e-07
-5.834902273440265e-07
-8.354426170162694e-07
-9.194751093764237e-07
-1.1136904945201384e-06
-1.3917042884933118e-06
-1.2721248985117552e-06
-1.6694179880682991e-06
-1.603198823670665e-06
-1.9467659165558977e-06
-1.8925314375858657e-06
-2.2236842087502585e-06
-2.250785966420717e-06
-2.5001100684570764e-06
-2.775981758027458e-06
-2.6069083061825824e-06
-3.0512383612913482e-06
-2.9438082163977644e-06
-3.3258196409826985e-06
-3.2519855366395196e-06
-3.599665821290473e-06
-3.524668497321341e-06
-3.872717626356903e-06
-3.761091030975824e-06
-4.14491540527586e-06
-4.025199856507097e-06
-4.416201810223841e-06
-4.335420795287881e-06
-4.686510900870638e-06
-4.597241635501151e-06
-4.955809337238405e-06
-4.876876574859846e-06
-5.223938135795749e-06
-5.207751212233758e-06
-5.491217736283077e-06
-5.4510139943505324e-06
-5.756134127896775e-06
-5.719997575381594e-06
-6.019223680347212e-06
-5.988352349438828e-06
-6.2822310381571304e-06
-6.207957551136108e-06
-6.543948317906442e-06
-6.474504980628305e-06
-6.804217142520033e-06
-6.749043210985059e-06
-7.062998301880217e-06
-7.013094290799076e-06
-7.3202511088249204e-06
-7.348212514771502e-06
-7.575813342698067e-06
-7.64536399523343e-06
-7.830014129510964e-06
-7.77027433420594e-06
-8.081308742500173e-06
-7.994678471550248e-06
-8.335249702573066e-06
-8.292785849683712e-06
-8.570514023257255e-06
-1.0148657878595544e-05
-9.019107671131494e-06
-9.549343986505109e-06
-8.867501182284155e-06
-8.650186694915661e-06
-8.92171780057262e-06
-8.785530629968294e-06
-9.88451404435622e-06
-9.596202157276515e-06
-1.014751653977645e-05
-9.929136805807979e-06
-9.644456686423871e-06
-9.456898034158857e-06
-1.0080046200976704e-05
-9.821259704779344e-06
-1.0260045198891422e-05
-1.0131162850762335e-05
-1.0506415196826409e-05
-1.038922454904113e-05
-1.0731785093279681e-05
-1.061329056243921e-05
-1.0959756617995834e-05
-1.0805034350572843e-05
-1.1183853755955904e-05
-1.1094336275314622e-05
-1.1405761391801854e-05
-1.1379433220537525e-05
-1.162491372470738e-05
-1.1841511680175949e-05
-1.1621524152179072e-05
-1.2054962325978094e-05
-1.1780210835543059e-05
-1.2265233754060135e-05
-1.2018730942447132e-05
-1.247359445053685e-05
-1.2259015354422307e-05
-1.267964424077908e-05
-1.2410980263789486e-05
-1.2882614727998095e-05
-1.2621769532131578e-05
-1.3082645601229284e-05
-1.2832036502118885e-05
-1.3279631628766962e-05
-1.3052727379869057e-05
-1.3473542525054844e-05
-1.3194055340475278e-05
-1.3664305628347283e-05
-1.3361246751294754e-05
-1.3851954456520658e-05
-1.3555614357533213e-05
-1.4036149907304856e-05
-1.3792743685092808e-05
-1.421876079159427e-05
-1.3949434656241668e-05
-1.4398412546278724e-05
-1.4151119344222656e-05
-1.4573484877879009e-05
-1.4272103542002597e-05
-1.4745520867905004e-05
-1.4480408484678214e-05
-1.4914056243138524e-05
-1.4601753648624225e-05
-1.5079171636252586e-05
-1.4796276258193612e-05
-1.5240799765569005e-05
-1.4971025918466823e-05
-1.5398930373065925e-05
-1.5199046630096595e-05
-1.5553486520823464e-05
1.4724797834303616e-05
1.443094091278118e-05
1.3347558732163251e-05
-1.5704614671352544e-05
-1.5378854617017007e-05
-1.5851643225699268e-05
-1.5532941655212094e-05
-1.599936326284182e-05
-1.5719106387813913e-05
-1.614326767708187e-05
-1.5922152211198226e-05
-1.6279638598169487e-05
-1.540950166227131e-05
-1.4390486816629493e-05
-1.4321998823671993e-05
-1.6413335379876323e-05
-1.6109813203882516e-05
-1.6543024837808477e-05
-1.6290554164941818e-05
-1.6669042016936624e-05
-1.638403205001676e-05
-1.679127504710855e-05
-1.6556253676050776e-05
-1.690973392606816e-05
-5.335016111207094e-06
-2.6958104489803283e-06
-4.274856611422444e-06
-1.7024397501196318e-05
-1.670997738881771e-05
-1.7135253899800433e-05
-1.6838789327502855e-05
-1.7242291437237985e-05
-1.6982992420575394e-05
-1.7345493451002055e-05
-1.7080465202799943e-05
-1.744486719125834e-05
-1.754033211165037e-05
-1.7226747895480556e-05
-1.7632137811985988e-05
-1.737410851277497e-05
-1.772393875949972e-05
-1.740096400773681e-05
-1.7810529129321596e-05
-1.750693519636222e-05
-1.788955080471182e-05
-1.765314309591711e-05
-1.7965551683074035e-05
-1.7708901162550497e-05
-1.803729361453703e-05
-1.771004132919806e-05
-1.8105091513922746e-05
-1.7806634208370623e-05
-1.8168842490699152e-05
-1.793136846684263e-05
-1.822855478838199e-05
-1.792384746957635e-05
-1.8284205631662322e-05
-1.7984694987897556e-05
-1.8335779219262526e-05
-1.807021701439074e-05
-1.8383256369903886e-05
2.4142590211603254e-06
2.810785898084563e-06
1.6741797521657595e-06
-1.842661721615971e-05
-1.8100459773638605e-05
-1.8465840181181826e-05
-1.819262334971957e-05
-1.8500902844557046e-05
-1.8189699743652912e-05
-1.8531779046513053e-05
-1.82843482174926e-05
-1.8558449252723968e-05
-1.8244360114480702e-05
-1.8580861686468078e-05
-1.827517946856142e-05
-1.8599077396166373e-05
-1.836062909494182e-05
-1.86127283793098e-05
-1.8328386484392817e-05
-1.8623041268473032e-05
-1.8328252326883066e-05
-1.8625281293555918e-05
-1.836852881077155e-05
-1.8440863141900503e-05
-1.8094062899000326e-05
-1.800965401946679e-05
-1.8004967203553267e-05
-2.4611742847600246e-06
-1.7850894083564844e-05
-1.785214378992129e-05
4.850456542128553e-06
-1.7796081356854376e-05
3.3405368359104574e-06
1.355692116621865e-06
-1.776465702332745e-05
1.4618989661285629e-05
1.3400876136861866e-05
1.4181837640470786e-05
-1.7602113931571705e-05
-1.761966338788812e-05
-1.7588176071890088e-05
-1.3882108267780695e-05
-1.734656646614022e-05
2.8727310730960463e-06
-1.711200403252867e-05
-1.7161276882038944e-05
-1.7040582909214122e-05
1.6189885436177954e-05
1.4802539367076997e-05
1.6403700350874783e-05
-1.6994020736724943e-05
-1.6805729862472633e-05
-1.6662670798357938e-05
-1.657248864474948e-05
-1.6186083824919276e-05
-1.629063486788517e-05
1.095220945499702e-06
-1.6191103485435212e-05
-1.5925931769128103e-05
-1.5680305514372256e-05
-8.808039679702503e-06
-1.495313907038782e-05
-1.5175246056017322e-05
-1.5297967132408666e-05
-1.4599347662591458e-05
-1.4242654047895933e-05
-1.4522499147157335e-05
-1.4249965327937769e-05
3.6627530491246423e-06
2.09567308252298e-06
-1.3865502688476953e-05
-1.3689354213997013e-05
-3.503683966508807e-06
1.3326179550902523e-05
-1.3291991587803495e-05
-1.2991565709011631e-05
-1.2802252045649722e-05
3.774680098313014e-07
-1.2452281881402015e-05
-1.2147278672972443e-05
-1.1977288365805858e-05
-1.336220207359753e-05
-1.3469229338960657e-05
-1.1632290739459514e-05
-1.1321702655581913e-05
7.533886286737472e-06
7.6103939010386635e-06
8.490560578803778e-06
-1.0944785634760329e-05
1.2377385738326245e-05
1.0460014886879349e-05
1.1140219802987003e-05
-1.05948660805403e-05
-1.0222667835583687e-05
-4.762044158720177e-06
4.425136723624293e-06
-9.784962333013229e-06
-9.483539835450099e-06
-9.103853944500826e-06
7.648346107447671e-07
-2.588952213240416e-06
-1.3259240410526507e-06
-1.923679180348221e-06
-8.084312952564822e-06
-1.359701217555028e-05
-8.355131601970505e-06
1.548852248303885e-05
1.4647176579071213e-05
-1.1903054338294736e-05
-1.064493223887906e-05
-7.486641365901428e-06
-7.1466433568727595e-06
-6.808335496164041e-06
-6.460551012635129e-06
6.329216149251791e-06
6.457867449253273e-06
5.459898586527126e-06
-6.089141969049112e-06
-5.745449707296869e-06
1.5234413962565385e-05
-5.35168782293301e-06
-4.9761228233641445e-06
1.2286470570793192e-05
1.0981830850980557e-05
1.2275700008629036e-05
-4.593509241504537e-06
2.0595518843332025e-06
-4.253300237843719e-06
-3.795396613101493e-06
-1.2490644254797184e-05
-1.1223945283867816e-05
-1.2578145622470763e-05
-3.4673612447978483e-06
-5.2255096088559195e-06
-4.101365984479004e-06
-3.0407981257048094e-06
-1.4939122781946338e-05
-1.4933721831430297e-05
-2.621796926038263e-06
-2.322865590078386e-06
-1.9191177020008e-06
1.0543319600000079e-05
1.053214377685031e-05
-1.5662642940893264e-05
-1.4350362635638291e-06
-1.5380110907172814e-06
-9.574447211507283e-07
-5.347963385092158e-07
-1.8211168498921047e-07
1.2437678609717447e-07
4.3078326674259674e-07
9.95051515207691e-06
1.506582106876576e-06
1.0129332481974163e-06
5.672515852400134e-07
-6.985489860362277e-08
1.1001867330708735e-06
1.990508501256594e-06
1.3002972021883136e-05
2.4346212153122497e-06
2.873304683544799e-06
-1.604886641595964e-05
-1.5059200848729019e-05
3.278114029252548e-06
-1.5937301506860057e-05
3.6256905970210915e-06
4.150645320706451e-06
-3.91269088405905e-06
-4.1313962087211e-06
-3.268676592445199e-06
4.496384714935215e-06
4.864323348053525e-06
5.248860417447424e-06
-6.854987646336222e-06
-6.3758054574856385e-06
5.669967578883579e-06
-3.351419806556746e-06
6.011281319680014e-06
6.443966910519425e-06
6.8207786994202e-06
7.2647613196552455e-06
-1.95405558906173e-06
7.685602334285658e-06
5.729306666302713e-06
8.186888375410804e-06
8.631054349039718e-06
9.050647906910673e-06
9.568953562694831e-06
1.6187614319294405e-05
1.0550144100271321e-05
1.0201018859538769e-05
1.0731835056046088e-05
1.1013149324395122e-05
1.1308487835201415e-05
1.1660891231739091e-05
-4.150093082861639e-06
1.1852143851654243e-05
1.2154473342790806e-05
1.2411241218941511e-05
-2.717599120267564e-06
1.2686377849111788e-05
-1.3839103908903069e-05
-1.3234220668571698e-05
-1.4111711886687724e-05
1.3047500358079128e-05
1.3351812846016595e-05
1.3649437017379091e-05
1.3783881532088293e-05
3.954771231522726e-06
4.473659916502826e-06
3.514132577458912e-06
1.400650139879901e-05
1.3389189855503614e-05
1.4306694597171055e-05
-1.626395084843168e-05
-1.556126906203157e-05
-1.540013939246121e-05
1.4478343254712598e-05
1.4758706775539163e-05
5.599627492979883e-06
1.4984968392861915e-05
-5.506716156003983e-07
1.5217597910004563e-05
6.521408330706618e-06
1.5423159580977818e-05
1.5467390823358122e-05
1.585093692769834e-05
8.912353301228317e-06
9.178830080374761e-06
8.070625129838618e-06
1.5995203573094883e-05
1.794146773269137e-05
1.6543175653806042e-05
1.6454878386790094e-05
-1.5790974173060955e-05
1.682005848551042e-05
-7.649120820388532e-06
-7.137527288642483e-06
1.6872773428967586e-05
1.7027514943804867e-05
1.70505404226547e-05
1.7212146941900017e-05
-1.5389513053736466e-05
1.7397274474794577e-05
1.7485007501362385e-05
1.1376295683350928e-05
1.7603099028752853e-05
-1.3349699465351052e-05
-1.3425980369274064e-05
1.7702082819787528e-05
1.776568959674405e-05
4.289765974780272e-06
1.786937165861296e-05
-1.2800953618126315e-05
1.7890169536545233e-05
1.8045352505023083e-05
1.7968914321344156e-05
1.802940834412735e-05
4.3395889786340986e-06
1.7937528866740777e-05
1.793866998687218e-05
3.1038551271833687e-06
-1.6086004758253045e-05
1.7949456000415745e-05
4.983476851189745e-06
4.976039760275006e-06
1.7916515182177056e-05
1.461790580795426e-05
1.7947388835551596e-05
1.7972781851484725e-05
6.361060930966171e-06
6.804639035420831e-06
8.240680653923502e-06
9.068898848943323e-06
1.7759829193435e-05
1.7707149519146418e-05
2.403120416145854e-06
2.4134274682905613e-06
3.943631845493642e-06
1.763440970777706e-05
5.49089862811769e-06
1.7458659915387636e-05
6.029738995147167e-06
1.7114504095651342e-05
1.7283335229268546e-05
1.7063800920196944e-05
1.6918643010806875e-05
1.6873894597026722e-05
1.6685753417306753e-05
-6.190276615293748e-06
1.6486156846191296e-05
1.64246931604812e-05
-1.077740119198765e-05
-9.201103036868241e-06
-1.1422755894409701e-05
1.619730255688811e-05
1.5937494747250333e-05
1.583152757900721e-05
-7.553423557077582e-06
-6.95881651535701e-06
1.529892873066078e-05
1.5314783884888826e-05
1.5180663886916389e-05
1.4871961031577726e-05
7.586076726393211e-06
1.4367586546715843e-05
-1.757575963445361e-05
-1.677536522534464e-05
-1.702472627629074e-05
1.406101246047601e-05
1.374147483279121e-05
1.3611758304073399e-05
1.3326625697167413e-05
1.3158410961494498e-05
1.2915680255850457e-05
-9.793296298492638e-06
1.2625497269090417e-05
1.2220665389304354e-05
1.2074594611913003e-05
5.1968976944994145e-06
1.177669335047556e-05
1.1524600078338586e-05
1.0730089829079419e-05
1.0145310803052613e-05
9.550060789767304e-06
1.1185935698848927e-05
1.0779873536477935e-05
1.5568719347138917e-05
1.0389259031313085e-05
9.951467121567452e-06
-8.637089024891399e-06
-9.816632699580592e-06
-1.0788491598800383e-05
8.492670684531134e-06
9.597547378882871e-06
9.18442342315017e-06
7.898332805116452e-06
8.969577422598566e-06
8.630967549534777e-06
8.326688839950297e-06
7.990889483658063e-06
-2.4234537289530984e-06
6.861574047492394e-06
7.224055526107597e-06
6.106387679263477e-07
1.224407457948897e-06
6.579201057489545e-06
6.305741247351469e-06
5.575607895585238e-06
5.112337292336153e-06
9.26633193273329e-06
7.1666807570633325e-06
8.86128596159282e-06
4.392766381852279e-06
3.843078420392358e-06
3.59147736658161e-06
3.2071158084389997e-06
-1.642056166620291e-05
2.6596975703700086e-06
2.1250048629923648e-06
1.7727481113132168e-06
-1.6389920508585258e-05
1.3133054429194075e-06
8.884898952788226e-07
5.427627636083986e-07
-1.3226387030333293e-07
1.3718720828542665e-05
5.5747838695983706e-06
6.080527350719294e-06
7.405725747044392e-06
-4.1369785711436534e-07
-5.031026018646422e-07
-8.453916961783959e-07
-1.1342778471344969e-06
-1.4547929806203468e-06
-1.7964804248874504e-06
-2.1035701175586754e-06
-1.1389090118358485e-05
-3.452420882557102e-06
-3.1384179243684633e-06
-2.8118575737417996e-06
-3.771763708963245e-06
-1.9007373840797125e-06
-4.161211373814395e-06
-4.652129795419511e-06
-3.1153201963424415e-06
-3.641181040879222e-06
-5.1537789259835825e-06
-5.616646416858587e-06
-5.981034058998369e-06
-6.309202228634976e-06
9.002851375561909e-06
-6.730314394598536e-06
-7.177955529782052e-06
6.416670806593585e-06
-7.691859847146205e-06
-8.193136149218023e-06
-8.688842425256048e-06
1.578744929258419e-05
1.5797235516296757e-05
-9.157870314542184e-06
-9.562579064138925e-06
-9.804323938450233e-06
-9.391797762646093e-06
-9.61773951852972e-06
-7.4088574972960115e-06
-6.134708185000288e-06
-9.981824855331756e-06
-1.041291191777512e-05
7.990394466537891e-06
-1.07602736162753e-05
-1.1052991597263244e-05
-1.6844262992570182e-05
-1.2024940407805825e-05
-1.1604522564294812e-05
-1.2058452117626602e-05
-1.2199712059203685e-05
-1.2507827952112451e-05
-1.2827634524204368e-05
3.2897588434050843e-06
2.5427044077442233e-06
-1.2966314116385822e-05
-1.318323686083297e-05
-1.3591119160685763e-05
-1.4356542137598654e-05
-1.245041855755093e-05
-1.389676169586993e-05
-2.5712144857611007e-07
-1.4220124701254437e-05
-1.6739095630133424e-05
-1.574117743130658e-05
-1.4423800224666657e-05
-1.4658758730673866e-05
-1.4821882182895371e-05
1.154849892642467e-05
1.2355394503384966e-05
1.1293867900463567e-05
-1.5068871556858866e-05
-1.015921152778115e-05
-9.456833018716273e-06
-1.5146483100852432e-05
-1.540495469577822e-05
-1.5545263649295864e-05
-3.7887164531260763e-06
-2.959219434946876e-06
-1.5749460562856053e-05
-9.101602250864327e-06
-1.1330787807667594e-05
-1.5998058643324505e-05
-6.370895665728197e-06
-1.618668204430329e-05
-2.952663044350866e-06
-1.636398864480136e-05
-1.6529446421927664e-05
-1.6625890546699884e-05
-1.1451968712428811e-05
-1.7159839693517205e-05
-1.7050659471214207e-05
-1.5898687999011344e-05
-1.523727840539267e-05
-1.735166139231853e-05
-9.664315836181416e-06
-8.333554469310341e-06
1.0523256487566149e-06
5.511446461183909e-07
1.151471732905277e-06
-1.7426298769112744e-05
-1.762762230599121e-05
-1.7602349360461366e-05
-1.7724330550226054e-05
4.496479021665255e-06
-1.7669338287436627e-05
3.0344886213238106e-06
-1.781852851498126e-05
8.972790392965234e-06
-1.7948853819147472e-05
-3.1934279741921476e-06
-2.670389278431281e-06
-1.785081557210881e-05
-1.8014608830917614e-05
1.3324137587841678e-05
1.2583046296166316e-05
-1.7935002136932863e-05
-1.8013845648574327e-05
-1.5472490454469738e-05
-8.482668803824989e-06
1.6801700454999105e-05
1.575242779275125e-05
1.6160583718037188e-05
-1.815863532164111e-05
8.377212176670476e-06
-1.7474980194647595e-05
-1.734104537690311e-05
-1.738512301988458e-05
7.120383907691547e-06
7.122713327349888e-06
-1.7094614571685507e-05
1.4758843795137306e-05
1.434586920547004e-05
1.5183188685804166e-05
-1.7269405330303667e-05
-1.7139118215222177e-05
-1.1292429426131381e-05
-1.0336223191612184e-05
-1.0334579422458337e-05
1.544130663510137e-05
1.539935776667936e-05
1.4132578766316285e-05
-8.434350619477921e-07
-1.2299212237012123e-06
-2.514658609043627e-07
-7.504071513515373e-06
-1.6877606614526214e-05
-1.6716816676906755e-05
-1.1659645293605922e-05
-1.1054313472054163e-05
-1.6634603509867708e-05
-5.314758878213862e-06
-1.63323408223088e-05
-1.617912452411728e-05
1.2613885124944538e-05
1.194000924331805e-05
2.464754244404189e-06
3.5992624170966117e-06
-1.580719256645386e-05
1.2340375996545914e-05
1.1698186188786957e-05
1.1351274053215746e-05
-1.6771285224734882e-05
-1.681670413181991e-05
-1.630800128093455e-05
-7.46616812194824e-06
6.726874262241221e-06
1.6126671728481304e-05
1.5505394409282467e-05
-4.696933561226815e-06
-4.861162625642541e-06
-1.4400152713202604e-05
-1.4739845379128765e-05
-1.3961380932672739e-05
7.444451842908293e-07
-6.041337641567101e-07
9.695207750927042e-07
7.993218136702392e-06
-1.3311522641343288e-05
5.200584728367156e-06
1.680356723705532e-05
1.7037198528252932e-05
-1.0644188601639736e-05
-1.0918397441573982e-05
-1.0334216437272343e-05
-1.2808125242914572e-05
-1.1670898479692815e-05
-7.893457270151245e-06
7.358112116776041e-06
-1.1182633194159849e-05
-1.0787098114601982e-05
-5.483360156854325e-06
-1.0273478169645638e-05
1.4491949751498657e-05
-9.735361036008841e-06
-4.175524288360835e-06
-9.234235652767944e-06
9.741135838904765e-06
1.0120935142308391e-06
-6.866233359688839e-06
-6.446590370434181e-06
1.5902751577573595e-05
-6.1223827909717345e-06
1.034279655841501e-05
-5.669375009394322e-06
1.667887446788187e-05
1.00913406447184e-05
-5.177623039512737e-06
-4.710379219055044e-06
9.531104539087863e-06
1.0051237067646209e-05
-4.149795920504896e-06
1.3538279897233988e-05
1.347253849511888e-05
1.1975013060607383e-05
-6.588311816110288e-06
-7.0941570723574554e-06
-6.287953888260756e-06
-3.272076564430331e-06
1.3148782940407279e-05
-5.581655230264868e-06
-2.698257006596606e-06
-2.2041038762091382e-06
-9.306243368785689e-06
-8.496838393603682e-06
-8.340396036202325e-06
1.2920975621994666e-05
1.342208888603685e-05
-1.7012319321285137e-06
-1.2015982694445494e-06
1.1431728440845886e-05
1.2060491799803933e-05
1.1256562283803742e-05
-7.204993052391579e-07
-2.5159783743751167e-07
1.2958098443962717e-07
-1.575691984091527e-05
-1.6514765111323905e-05
1.608693369942079e-05
1.631701798861799e-05
-8.60424001916471e-06
1.6394602084015519e-06
2.211649803865331e-06
1.8581459023694755e-06
2.8588275757627695e-06
-5.951675101115845e-06
-7.438235716909811e-06
-4.511453555145934e-06
-5.015985264790391e-06
2.0815715389476194e-06
-1.4317685483110453e-05
-1.3966784351623954e-05
-9.406926189726206e-06
4.1548220483156315e-06
4.787813025586046e-06
-7.907314150045691e-06
5.354246116277592e-06
1.373088813884671e-05
6.4637913701385344e-06
1.2223004415417679e-05
-1.073099409988329e-05
7.13357861689811e-06
-1.0391559815252412e-05
-9.548210029698322e-06
-1.2886197961893031e-05
7.639531381858397e-06
8.043237720021191e-06
8.619144851478446e-06
3.4406606283352673e-06
1.4433511890710359e-05
9.201009646340452e-06
5.097417185177982e-06
1.0167255836457274e-05
1.2781989055979857e-05
1.0991513854845924e-05
1.1400027306812887e-05
4.2687056727371225e-06
4.198551887597622e-06
1.185173991333213e-05
1.2160541165266462e-05
1.2587630829797468e-05
-3.7239890006475336e-06
1.2887309362765167e-05
1.3354215525612263e-05
1.4775455784150505e-05
1.5407052176874617e-05
1.454919994118804e-05
1.3553415908907236e-05
-2.1407632544318663e-06
1.3993452508871548e-05
7.155379906134246e-06
7.316063879824371e-06
1.4191736686828229e-05
1.4504329381572756e-05
1.0937755662884318e-05
1.4828177594499204e-05
5.767705667858983e-06
1.0573418564972108e-05
1.756540188668746e-05
1.6374673560283462e-05
-1.9745378607469226e-06
-2.4376491819405587e-06
1.6549773202980124e-05
1.672201771133906e-05
1.7344741544510457e-05
1.7368863531411067e-05
1.6952729975922018e-05
-9.507412482414303e-07
-4.48096807771509e-07
-8.966023008795076e-07
1.4196039056288118e-07
-8.59604700450345e-06
-9.207092422531163e-06
1.7039358206912273e-05
1.718697626148265e-05
-6.356167360499607e-06
1.533906904181945e-05
1.6987521219367148e-05
1.1510578668474347e-05
-1.6745094024556837e-05
-8.392833184101373e-07
1.759301042593398e-05
1.7557690724680982e-05
1.1181681853120627e-05
-1.065258344816404e-05
1.7448539454974024e-05
1.749968397719222e-05
-7.848091538186431e-06
1.4097872626845568e-05
1.6221539975420503e-05
1.534548913841909e-05
7.89552564062516e-06
1.731093637100757e-05
1.1070052079297828e-05
1.731115162895141e-05
1.4396356804166225e-05
1.3808564713593552e-05
-1.6539608183732765e-05
1.7053889383364794e-05
1.5263106131976372e-05
-1.8452340925786683e-06
1.4429714079753815e-05
1.6801461783333415e-05
-1.1709708891785505e-05
1.6491999720293116e-05
1.6400740828965107e-05
9.780287125766638e-07
1.608346449534014e-05
1.5996907882784455e-05
1.5922601777180063e-05
1.0124131088754313e-05
1.569678593839908e-05
1.538410618677059e-05
-1.3475707457867693e-05
8.10449838166339e-06
-1.3258508924263906e-05
1.2607142503841836e-05
1.4858022021500304e-05
1.3836559700552177e-05
1.334579707182237e-05
1.2836913611339521e-06
1.3125746291451516e-05
1.5694329542748652e-05
1.2878614711017426e-05
1.2472555990146015e-05
1.5759526968774474e-05
-1.2080582017924566e-05
1.1625822317026685e-05
1.1294456393664232e-05
-3.9729743575458195e-06
-5.527121265153704e-06
1.0789692802922423e-05
1.0323429729238211e-05
6.878185767728792e-06
1.0011967319498671e-05
9.59570835074045e-06
-1.1885029579938152e-06
-1.6410874093882026e-06
-1.4181200360791729e-06
9.296937741652794e-06
8.872149139347025e-06
1.4579626035155743e-05
-1.6281765564026664e-05
-7.270479394411598e-06
8.681016718936616e-06
7.334333541030528e-06
8.686906371887713e-06
6.099155492647587e-06
-7.158341434026073e-06
-6.527689548561024e-06
8.17774342351726e-06
-7.76855229156807e-06
5.518579865793533e-06
4.888208970744828e-06
4.1962943035833644e-06
9.17730317576108e-06
3.5882098846262873e-06
2.912909307819815e-06
2.0647046828327157e-06
2.221075597187672e-06
1.5361602532221123e-06
-1.3954011447007596e-05
-1.4460024447103581e-05
8.625223687230087e-07
3.665033196480975e-07
-6.590567641903647e-06
-1.5367705094357907e-05
-7.337002833802412e-07
-3.6780473444483506e-06
-1.302617093507241e-05
5.393616980539938e-07
1.0541544459770847e-05
1.0261549405697749e-05
-4.4070739323061995e-06
-4.846401457172428e-06
-5.342517890417355e-06
-6.002136105075859e-06
-1.2950689274645737e-05
-6.5659001760946075e-06
-7.203268187899266e-06
-1.6210171091361912e-05
-7.759263934988651e-06
-8.035661751673815e-06
-8.487196215251051e-06
-8.97190642229296e-06
-9.318007178291391e-06
-1.594658219923598e-05
-9.762444365767257e-06
-1.0214906294986687e-05
-7.695915802989588e-06
-1.2356286765241019e-05
-5.821140102260573e-06
-1.2475750845982052e-05
1.025225303567028e-05
-1.2649822593845313e-05
-1.330822619026003e-05
1.3046795107387201e-05
-1.652937380247251e-05
-1.7321972069104934e-05
8.142626753879787e-06
-1.3678189663468633e-05
-1.397264905537688e-05
-1.4306619048277295e-05
-1.685403436631222e-05
-1.4644311746851745e-05
-1.4994240406808228e-05
-1.5343079596210982e-05
-1.5566105517113608e-05
-1.5659444496792567e-05
-1.5942265626629017e-05
-1.6098246112694115e-05
1.4308187535754584e-05
-1.654277404858875e-05
-1.6928937296268284e-05
5.2238203457178285e-06
-1.7132166526484433e-05
-2.4186889308293666e-08
-1.543200634173845e-05
-1.721618127818401e-05
-1.7156789139491955e-05
-1.7445642897956886e-05
-1.7753549813858884e-05
-1.749834379144231e-05
1.3053879588219967e-05
-1.545425062258634e-05
-1.49924685039631e-05
-1.1966961758894398e-05
-1.2494873601087238e-05
-1.4861708964020266e-05
-5.0324901516494905e-06
1.7411600948375514e-05
1.5012988677477721e-05
-1.3948802636922611e-05
1.7511969724124878e-05
-1.378366358431685e-05
1.7367684123067527e-05
1.3172373404751965e-05
1.2259896326526376e-05
-2.1421878137739867e-06
-1.194569467896776e-05
-5.49102127026485e-06
4.8660189600967894e-06
-3.373334233437473e-06
1.696050320857342e-05
-1.6938635095928448e-06
5.798254300743677e-06
6.273794753225936e-06
1.695217084952397e-06
3.328732240988577e-06
1.0864417226675057e-05
1.679597719329696e-05
1.6400013582952355e-05
1.633628895956991e-05
-1.3822041210449025e-05
9.440855039390122e-06
8.965810641046802e-06
-9.801314138041543e-06
-9.219712829502427e-06
-1.666080879952428e-05
-1.679058971012413e-05
1.677551000425291e-05
1.695194155885077e-05
-7.407740422850451e-06
-5.149801442049021e-06
-9.661465442500545e-06
-8.448700253407935e-06
1.3980836885067925e-05
1.663876086148701e-05


==> output_bu_20240409/example9/nPred5/stepSize100.02/gfsetFinal.txt <==
3414
-1.5161978804360302e-06
0.009985801512112617
0.006935085203106875
0.019980009800247403
0.017546047853400925
0.02999529225546866
0.029263123422554913
0.04003687986063141
0.03890041244447594
0.05012284653045287
0.04985264372785837
0.06024427007763469
0.06062694019457263
0.0704411142997036
0.0739548623455643
0.08069269960593757
0.08768787199792534
0.0910236897998384
0.09604570936831885
0.101445555736289
0.1134187760555839
0.11195562804513172
0.12011165448821146
0.12258607759545694
0.13535857983941027
0.1333175323502019
0.1439538383649103
0.14419037350029468
0.16167152052014375
0.1551987277726364
0.17485251461951168
0.16634552114658901
0.1847710894260884
0.1776578712389403
0.19141111811013697
0.18914101519634977
0.20966787284796268
0.20080168510483024
0.2193470178048025
0.21265525246713884
0.2412457450606907
0.2247059360178454
0.2538166169210573
0.23700130127910968
0.2695085478624164
0.24945607825774135
0.28291302962096765
0.26220369887617495
3.6003502698412304
4.161072185718297
3.5017197681279857
0.2751974152087209
0.30507598305178146
0.2884394343552657
0.3272770967676116
0.3019521737245549
0.3412354693677975
0.3157727084740608
0.3474158348465833
0.3298788590777334
0.3797783139397666
0.3443004259516231
0.37782337842127595
0.35906962425652766
0.39735840028757463
0.3741641546843949
0.4047838339086725
0.3896300868887863
0.43225746109214835
0.4054979982103948
0.4582102714099993
0.4216573026269358
0.4776326046672937
0.438353171866326
0.455400446825643
0.5105698338357125
0.47289686267531256
0.5291173406905791
0.49085002834905345
0.5450352881919823
0.5092880118794554
0.5504871988406413
0.5282219699304974
0.5682814211233244
0.5476980777410501
0.6098423025825407
0.56767103954425
0.6404142883124048
0.5882156638340537
0.6383993299765182
0.6093694496142189
0.6548629092988838
0.6311162186330993
0.6988975556098849
0.6534873462823987
0.7237036849773195
0.6765440891262392
0.7316872360118857
0.7001591265640404
0.7731436264544586
0.7247446197229567
2.1472544561954185
2.57586976353231
2.815467705568831
0.7498653244945208
0.8224301813907436
0.7758359441115528
0.845129933282263
0.8026221609482971
0.8576010258601078
0.8302789696500554
0.9061178707786958
0.8588082468778775
0.9464819102687684
0.8882713579945872
0.9686738861527882
0.9187574207065367
0.9775817455408561
0.9502623024157408
1.0324854591170907
0.982849527988974
1.065960804636848
1.0166296482757446
1.0806759498345127
1.0516021062350538
1.131706671836489
1.0879034023169627
1.1495733385759856
1.1255840054707378
1.2068459126132995
1.1646636185493038
1.25851582352928
1.2054355205394005
1.28345326773153
1.2474319908196312
1.3448341795683563
1.2919639847049884
1.1692893029723443
0.13943710577489296
-0.10724438056616488
1.3377681141326645
1.4283170890302446
1.3858707488372708
1.4838974182521405
1.4360114471076504
1.5495664998614183
1.4881688157607327
1.5749823885564576
1.5436200063182062
1.6010822142728667
1.680939371834673
1.6619509556781862
1.7486076167197895
1.7246208844824331
1.8815398422707097
1.792333833899713
1.5160420221647883
1.815457868880935
1.3958248306918508
1.862655367673648
1.920770892242642
1.9373652642038899
2.002580734612492
2.0162634737314433
2.1013311899444824
2.1000726313826426
2.1791622394125705
2.1890687468762526
2.241341025652466
2.2838560872679126
2.3478340349944538
2.384925312508899
2.4414553527403697
2.4930641064426053
2.5212232210026944
2.6093902683004933
2.653254844017819
2.7351985794938947
2.784105280800028
2.869962449604011
2.9631856342345957
3.0192973313974387
-2.5906126992192564
-2.7692315058430372
-3.1317362349365903
3.180402876975209
3.186865972616951
3.35833867489334
3.3791905396521225
3.5543890605224555
3.635969798094358
3.7770910162883546
-1.2822418923887449
-1.2116030680665117
-1.706514640538965
4.025979088778894
3.93526507287047
4.312357324121658
4.166889691589207
4.645744656893909
4.451588345633636
5.0433929553710986
4.78928521846373
5.524249072534263
5.202281976116337
6.136118499323559
5.68542975347412
6.7752720232182195
6.318395308621311
7.004217010142239
-1.7147410742466165
6.9901023196879954
6.789464382322857
7.002094913958008
6.902817500935106
6.999758305230666
6.908305930241631
7.000284714080249
6.907416558761901
6.9999274603486
6.932402303129923
7.000250805032807
6.930753476078479
6.999862538233865
6.917189126238108
7.0019175616667875
6.991396916539513
6.894419074357682
6.999764849661272
6.840019316068157
6.781850856841061
6.625061721586909
6.1319183831022315
5.995784403429878
5.52609593819087
5.571681529204602
5.042871575341759
5.1078077063654135
4.645716696271749
4.718839324854465
4.312538251112229
4.422881150095993
4.025801905443374
4.163368500685082
3.7764781262918294
3.9431494851918316
3.5556637889651017
3.7494314088302976
3.3579802610721483
3.5395042118407956
3.1802703648435275
3.3244424120446032
3.018828585459861
3.1934892945986837
2.8709618917812336
3.040709738030413
2.7348474213183915
2.8869680750691837
2.6092853349142215
2.7390428116182273
2.4930892409943577
2.649955095705751
2.3849236506586604
2.5278648523584044
2.283871964800562
2.458222989547142
2.189143882918474
2.353446732603428
2.1000393858263027
2.2429889319472243
2.016269511425717
2.13841073168518
1.9373210642681258
2.0786593659615553
1.8627072843052197
1.9865306815931405
1.7921272406374313
1.9369500197887835
1.7251873398975561
1.8536182712992748
1.6615504273852235
1.8069400808985803
1.6013079695495334
1.7235345911699849
1.5430712953472931
1.6529522725792871
1.4886213956087369
-1.1692884414462643
1.4360158896468294
1.5907119704027601
1.3857507161478282
1.5044412948011634
1.3379810089791797
1.4740287984542066
1.291511021354703
1.3867088258106144
1.2477853918513828
1.2053813558445006
1.3278984014796815
1.1646764273675403
1.279144235492934
1.1255374220921766
1.2187265567475036
1.0878949128680344
1.2056737219053641
1.0516200880968192
1.17868155319344
1.016643027887614
1.141536367171167
0.9828617931728829
1.0867441736161105
0.950245626029436
1.0338879806864407
0.9187502077754208
1.0219611570531
0.8882988222237919
0.9892886766789791
0.8587979085207627
0.9516572222062956
0.8302631654677108
0.9114175332401929
0.8026229555572617
0.9000988256019062
0.7758369076893685
0.8606529928526341
0.7498776453786054
0.8518606773305801
0.724692536547211
0.8177802725943428
0.7002390227304356
0.7794305342188744
0.6765175441343136
0.7405765370609374
0.6534825029074048
0.7312964887384957
0.6311551845308043
0.7116376844809833
0.6092980059275609
0.6745928571848304
0.5882477591743007
0.047995942421464495
0.25361536032179455
0.3820970866897149
0.56768755540716
0.6467639425032522
0.5476748800316316
0.6223296756724561
0.5282228500296225
0.5885419806999682
0.509323812321544
0.5824772339098192
0.49080069328031983
0.549966313585747
0.4729222399727233
-1.3778262695345713
-1.1864783786005748
0.4554140753586752
0.5250546229262704
0.4382911488103811
0.49308158145733233
0.4217301610850965
-0.817711851503917
0.4054603478266097
0.48038135917652675
0.38963885164624146
0.44256086321788957
0.37417843955413943
0.43559193287793496
0.35903064818100144
0.4093522623769545
0.3443412427607741
0.3298618130041028
0.3878569811969974
0.3157723579787764
0.3604182689103657
0.30195833673695116
0.3547822879500211
0.28843370920431194
0.33766088356392776
0.2751876858060242
0.3119602558170471
0.26221025052277225
0.3055188584028511
0.24947609125929474
0.292124377405146
0.23697972402865228
0.27668226002194796
0.22470909034694775
0.2645407213748202
0.21265652854452788
0.24292820574621649
0.20080544764618835
0.23498604001939238
0.18913431097487024
0.21923027464768916
0.1776609824781495
0.20183656215035617
0.16634937891622276
0.19703582578772058
0.1551931087683608
0.17950260245989672
0.1441889880684038
0.17106392177224697
0.1333225277743134
0.15431809462394067
0.12258268883664483
0.14637363091490166
0.11195870555922174
0.13147386927018978
0.1014441313718666
0.12388286020118541
0.09102447878446986
0.10907052121287508
0.0806957139304354
0.10044316716844187
0.07042669590029366
0.08766916114754052
0.060268081083014825
0.07354872843895466
0.0501017287644648
0.0644464157118081
0.04003475485167264
0.048636447605515366
0.030018275241424936
0.8383885312954434
0.8977739919855928
0.7054104198879168
0.01997637221033877
0.03227970134577864
0.009967924479541024
0.01803716230323301
4.2257426450506284e-07
0.0013248908634204701
-0.009962095206319226
-1.4425121440191542
-0.019990449094174745
-0.013755612680902701
-0.02995898638453225
-0.02615585936727423
-0.04004800577450925
-0.03978802114007066
-0.05009589779943625
-0.05640723598877804
-0.06020525212416719
-0.07042387041767391
-0.0728624871283913
-0.08064994483532403
-0.08286853267717352
-0.09099053279708443
-0.0957356304786034
-0.10139351501773054
-0.10497678426106266
-0.11191347250196902
-0.12002352069817282
-0.12253094865667172
-0.134699048980215
-0.13326172798975813
-0.14280033779684026
-0.14412665884950673
-0.15887384220609893
-0.1551236949723281
-0.166733248602556
-0.16627507741388708
-0.18571027333744758
-0.17757259596612057
-0.19270376273523593
-0.18905785729267818
-0.21261617295022617
-0.20070899776933307
-0.2252306046648743
-0.21255277909092976
-0.23130847494699286
-0.22459958005745545
-0.25168800468947156
-0.23687558932392752
-0.2690562451667712
-0.24935234691516459
-0.2864594422297388
-0.262073413230016
-0.2887154615361357
-0.275055155004324
-0.30956926078986297
-0.2882844086266597
-0.31888877292261025
-0.30181012106471816
-0.342366557603311
-0.31560087458454567
-0.35715502552522216
-0.32970262327800115
-0.3602444987729296
-0.34412689451413747
-0.3835102231593003
-0.3588656622732995
-0.39232023986784875
-0.3739730140931032
-0.42043054331082913
-0.3894152295908635
-0.43834750746371737
-0.40523384250356226
-0.4443039963268776
-0.4214922882231247
-0.4825651086268851
-0.4380345794794128
-0.5013817164315403
-0.45514916792387183
-2.627823707501794
-0.4726105960558499
-0.5240444051889325
-0.49054838539619866
-0.5284587329251154
-0.5090128523329117
-0.5614889444344127
-0.527836354727448
-0.5905101548078585
-0.5473749830875032
-0.5672993566370856
-0.6270395114292621
-0.5878376216797063
-0.632717854516804
-0.6089642718394492
-0.6477443693803075
-0.6306874175006731
-0.683230743201808
-0.6530470944044557
-0.7106529700390123
-0.6760442194438733
-0.7393698190704919
-0.6997493264714736
-0.7483814053320247
-0.7241685794259869
-0.7868224283029711
-0.749327139156696
-0.8107727404766553
-0.7752544305188594
-0.8353987050199713
-0.8020201319196706
-0.8502302247640877
-0.8296391824232242
-0.8961338105825576
-0.8581495517725558
-0.9353985244269326
-0.8875647668100091
-0.9738422012743745
-0.9180096705055439
-0.9753857788891743
-0.9494939556658158
-1.025348145757587
-0.9820253707607266
-1.059297942543406
-1.0157785947656433
-1.0730220240028172
-1.0506845712759567
-1.1253417058606208
-1.0869465660911461
-1.1463611271643592
-1.1245380235161755
-1.2046881063869201
-1.1636240184859765
-1.2266946311359865
-1.2042149549785526
-1.288726389734979
-1.2464992833148285
-1.3108219511713295
-1.2905105692340655
-1.3697019236758667
-1.33646506190224
-1.396685108185696
-1.3843643779362393
-1.468979297364913
-1.4344897443617062
-1.4997617559293734
-1.4870318793745847
-1.5763835631504126
-1.541376443866751
-1.6449019971746273
-1.5995365374545136
-2.0689936852709767
-1.6596352639667586
-1.734060718744576
-1.7231712197233826
-1.8027716884191478
-1.7901223102754993
-1.8767219481039972
-1.8598669573031112
-1.9633808591526696
-1.9351093890910305
-2.013546789692981
-2.0896703490832853
-2.0972125760736144
-2.1503790027297187
-2.1859297995571327
-2.2536431810103146
-2.2804544312862256
-2.3143655585631553
-2.38136545502798
-2.4237012920191474
-2.4891903025669064
-2.5434074626738687
-2.6049874257688326
-2.6373317091532478
-2.729819796345048
-2.7721417296506794
-2.866866060177505
-2.9145103903348852
-3.01844898605524
-3.0278652357721314
-3.1820253312689855
-3.189608647334935
-3.359326673152018
-3.367893847370975
-3.55663006838144
-3.547134074621511
-3.7777585901862714
-3.750054341853552
-4.02714412716691
-3.940140218012928
-4.313977092872999
-4.1686131251412935
-4.647195951649373
-4.448167476997022
-5.04461891284603
-4.74452047815201
-5.527615083489496
-5.147976095364205
-6.13469952040532
-5.633192165308383
-6.781810626449864
-6.035337573320901
-7.000648024419235
-6.590544264539484
-6.991206895711882
-6.860241012504111
-7.001933931185888
-6.91661860979538
-6.999815809873671
-6.930683203365397
-7.000331278305177
0.04090009872612894
0.15002658634203517
-0.11326759130746618
-6.9999009257262905
-6.917420376363197
-7.000291159074866
-6.91712380953586
-6.999808807293402
-6.887136343717275
-7.001934827668154
-6.903783680643846
-6.99127434346362
-7.000796236345977
-6.869131800055799
-6.784534316624868
-6.559070496157107
-6.133991608708213
-5.97023038895597
-5.5246440824329275
-5.30850543566194
-5.045832398534716
-4.647253491354011
-4.833321509706541
-4.314102091307877
-4.4607567738352785
-4.027369086578047
-4.145271210968848
-3.777744101544603
-3.907978398005238
-3.5568487680176455
-3.707131857262862
-3.3593615982996847
-3.5348547212781183
-3.1814231466936604
-3.349066402567977
-3.0199610075820114
-3.1643676096146898
-2.872099484845709
-3.0418755762466594
-2.7359046885051876
-2.894484930590557
-2.610400141723509
-2.7489751850731867
-2.494140655816047
-2.6401707975607698
-2.385930695213127
-2.524377235822581
-2.2848326898724984
-2.416007709996033
-2.190055145708215
-2.341968007759641
-2.10103815458245
-2.255007009049839
-2.017176731124375
-2.150395096705646
-1.9382508367217688
-2.0955544496394625
-1.863664959336488
-2.0139707796846675
-1.792900159411156
-1.9080634208920908
-1.7263317382025398
-1.8677108964936169
-1.6620206383663565
-1.7676414649889107
-1.6020551213313776
1.729912595961744
2.112214148283722
2.0674766389753105
-1.5442863884077453
-1.70002445408496
-1.489447877137436
-1.608082263898553
-1.4363651282327627
-1.5752744011140483
-1.3847454345753993
-1.512504002359444
-1.3361632755542157
-1.4616002871527969
-1.2904852038287857
-1.394729250529515
-1.246461347946722
-1.3683411555769334
-1.20415697319056
-1.3184994998980135
-1.1635212972428193
-1.2591868792108412
-1.124627856050608
-1.2277914815095679
-1.0866920745646387
-1.168066898839455
-1.0507191755312804
-1.1302772698993722
-1.0157352854029735
-0.9819730351517582
-1.0824682847654803
-0.9494690330323162
-1.0765587657012647
-0.9179712055654147
-1.0286937991962013
-0.8875363353358365
-0.9737908554803458
-0.8581095729034409
-0.9637357865987374
-0.8296043656828637
-0.9346212531115868
-0.8019911001665994
-0.8983884808705201
-0.7752260180412328
-0.8499091726723813
-0.7492970494344883
-0.8405382831152823
-0.7241501083619204
-0.8240639772022694
-0.6997180009474341
-0.7915611061546337
-0.6760299325394045
-0.7458380438912674
-0.6530171475424081
-0.7324589438779838
-0.6306561514219016
-0.6972514940881775
-0.6089417349559716
-0.6890194101221719
-0.5878189885675549
-0.6550096029862376
-0.5672988207201526
-0.6468077145131107
-0.5473120067152216
-0.6193321577404145
-0.5279110937248023
-0.5971206755371752
-0.5089124039996875
-0.5632963400320163
-0.4905607018074132
0.7861919798297362
0.7922375008332626
1.0569351194605934
-0.472601966258408
-0.5419268632091732
-0.4551184371556621
-0.5244054104962803
-0.4380818598325655
-0.49994155911109617
-0.4214084158705334
-0.47273551717058976
-0.4052590945924492
0.5510595672833427
0.8251854632839132
0.7322150101703427
-0.3893940512448302
-0.448582456945574
-0.3739592619820658
-0.4211252095052836
-0.3588710355659693
-0.4129285515486994
-0.3440842491107518
-0.38895548247747
-0.32972350947100826
-3.9422203796852595
-4.788161062734224
-4.401665427867708
-0.3155852752474038
-0.3669399702110142
-0.30180440982660794
-0.3483686914832436
-0.28827357611310445
-0.3272709188493228
-0.2750274663480727
-0.31442020493692546
-0.2621019243938099
-0.24932698515150636
-0.2932742126667952
-0.23686834997091233
-0.27076442832453823
-0.22460119009580745
-0.2650990789956281
-0.21254628770736078
-0.24794767188684502
-0.20070142541149058
-0.22761034461681187
-0.18905090601620012
-0.2177280386508717
-0.1775789139265969
-0.21317445385405634
-0.1662613291053281
-0.1969540656197903
-0.15512070011240692
-0.17826586914371859
-0.1441389172422489
-0.17221944117440532
-0.13324338665230345
-0.158185995356717
-0.12251827719726793
-0.13948324858901956
-0.11193091401339351
4.99950780331252
4.940748661900635
5.680893057888948
-0.10138239257714923
-0.12519462789341448
-0.09099016512822672
-0.10932606244511574
-0.08065072450087372
-0.09922382346163686
-0.07040935001160992
-0.08408107592562115
-0.06022531611327245
-0.07546607885082562
-0.050091725610096935
-0.062314737929668865
-0.04002430741147361
-0.04964012743739692
-0.029983090731400472
-0.0398307827920796
-0.01996871991424493
-0.028321536425389517
-0.009979978217693515
-0.015186093554180335
-0.004278740901741906
0.019235885444220082
0.0458828985157549
0.06908206757351126
0.9951757059124506
0.0950295325550044
0.11573317675916947
0.4151568360038891
0.1488228372378514
4.839559322731824
5.859501471495691
0.16982938250949464
-0.7945743384636579
-1.0539110685676945
-0.859860939324141
0.2012531429744582
0.209106848764045
0.22164780034636358
-1.019157810834396
0.2620984760968282
1.3645355474630323
0.302229454419135
0.30299205618638325
0.3251201101043732
-0.2292642339845788
-0.2688200053133097
-0.11876125995719351
0.3324535503799394
0.36717736318457234
0.3922780126337603
0.4031598714098351
0.47418420641477854
0.44811434501976677
2.4138136589279866
0.4565926718964449
0.5041280427153849
0.5448707607161769
1.7246991079224616
0.6407515336836045
0.6092837006072611
0.6032840883570091
-0.8305175003266606
-0.8644592676683878
0.7207510845048678
0.7506573854203045
2.5134220590926364
-3.1323716366137937
0.8206957478335404
0.8278472017523604
-0.26337659838416216
0.8884367564773179
0.9114312891734943
0.9601161178820713
0.9627761748283341
-3.9658169617328665
1.0534691154269762
1.0991432741990699
1.0936804771340338
1.0158287520857618
1.099699848675145
1.1747870224482935
1.2211646763948236
-2.7515774891493585
-2.785969564816203
-2.3776196543970296
1.2927633320514855
-0.9254182184723108
-1.217828421200541
-0.5908869668367599
1.358207867813426
1.4402225609162702
-1.4267841440746252
-2.847040080822312
1.5467008814602683
1.5900219429177873
1.6940963232906705
6.786293149189105
4.85152578590474
5.9268245685047765
5.620643754564777
1.91253903562934
1.0737593955890736
1.9121639705724087
0.5609141038328798
0.6564614098243668
-1.5851063361938245
-2.038688320571779
2.041148191309792
2.192306413119431
2.3137561321595737
2.397397643518946
2.9733565414147636
3.1526881390782124
3.535417288186025
2.5297541149266736
2.6329637788343034
-0.6497540967247131
2.8272081497932273
2.998870403817135
-1.3914980651271924
-1.8232677278087517
-1.4235957550857723
3.1986923955858324
3.5536903176459047
3.3995986601416144
3.7085014333862905
1.3389807755761243
1.7917029366527346
1.3633871613584716
3.9090801098530807
0.8267941311827306
2.0677656068384267
4.269269663045341
0.7449451101498149
0.742393330878958
4.647807199394012
4.99968751146076
5.483447061238857
1.788549709531236
1.957119350009637
0.5876175820726722
6.243574297456103
2.286276588221219
6.757737560614598
6.822614719463376
6.857566595193621
6.9019900825026355
6.854775146512796
1.4545014709200115
6.122277164194184
6.272139863240022
6.320905101591962
6.733591453964825
6.705416512588834
5.382389447078283
-1.1927652634340011
4.835707585100046
4.3981282075689885
-0.1730405666006113
-0.33456436419901453
4.049990449109221
-0.0668067790954468
3.812556642039293
3.438925322382518
-4.198308103539991
-4.260366309335621
-4.813931379193985
3.254487711712937
3.042370536624809
2.855782703413467
2.830091522694798
3.383364478817332
2.6751475041215813
-2.725058896955908
2.6037818837028057
2.3976512677749717
2.2620647895779924
2.115790349258876
-3.909445127940319
2.010587224411206
1.5614041136164778
1.884319095533549
1.785913468449633
1.6860750093862689
1.5523773091875956
0.4703133765142885
1.336126004926287
1.4273894961731208
1.3401303043560524
1.2889241317602824
1.2292541005943685
1.1374952346804466
-3.8234072366319114
1.12915493869383
1.060962359261676
1.0290168704899065
-5.1459042899665
0.9908254068798036
0.9477081518091093
1.1369029621888695
0.9071143504528354
0.9358189589143753
0.8838588028132685
0.8149363425474866
0.8207089380855355
3.847783462445931
3.7047871817567777
4.302995893249683
0.795606661489068
-1.1090949751950645
0.735058287262714
-0.4193283086397605
-0.47751391425961465
-0.5949629779016439
0.7197337285894523
0.6739793314528845
-1.7024207606539035
0.6449061174934455
6.3632011192329125
0.6125633505195418
-0.5088703934247802
0.5838431519735184
0.5986263877154072
0.5170903291529656
2.1166483889035512
2.1795270079428555
2.544024753291876
0.5009739137453743
-0.07746677633203365
0.411572512779131
0.4217347245206359
0.5579234546777974
0.3587563849132679
2.7669841195543743
3.249966808582301
0.3503633704154783
0.3234598515565251
0.31816107582675257
0.2894397614066181
0.6123224191491978
0.25637294637478014
0.23702082358320206
-1.6092630982373002
0.20729956298767874
1.0741150784523872
1.000845675682867
0.1792027823885067
0.15745723913059362
4.073067609168225
0.1289715461288674
1.1671099578233153
0.10950064531832797
0.08557352783828195
0.07228412137045251
0.05053320401407097
3.4143230639811875
0.03418003165819332
0.007719547920706326
4.340703658699152
0.47757750291114065
-0.027622160350292704
-3.709035233312849
-3.878607428059442
-0.056987440097261574
-0.699059667820108
-0.1174803370477551
-0.09741089786489723
-3.2395081136176564
-2.4735999787521874
-1.2407286393477792
-1.8649271975981587
-0.14390277366244253
-0.1637599108424324
-5.156130451384536
-5.480367512967554
-4.51904559751324
-0.19342776103368103
3.2216706106664565
-0.2308009708498818
2.527329374246312
-0.28161958346688265
-0.2714791848982425
-0.30520961346835784
-0.33140016484965984
-0.3462474369378419
-0.3792487609450407
-0.3232486699096444
-0.41230650745536335
-0.4186446477772791
1.7824465201109227
1.9271920226004045
1.3626263281422681
-0.45241045613326647
-0.4959312883117489
-0.5130777646658793
2.681037931050751
1.8148904092932454
-0.6130145327122668
-0.5905806579060866
-0.5948943116357535
-0.65868108580837
-2.166860669299072
-0.7287795826970174
0.038086915209273785
0.07619393479554509
0.006612479683582176
-0.77329180381118
-0.8334045802196374
-0.8533176126015583
-0.8981211557836042
-0.9040163311037361
-0.9522905109262819
1.1671630309069116
-1.0245029326911874
-1.1438763813722213
-1.1038260165896787
-3.3967863054723964
-1.1735598500203959
-1.1877872726755905
-1.660360314283225
-1.8271017384697301
-2.1090007634681176
-1.2728861820482118
-1.3630559967913887
0.5845949438505902
-1.4407047076288448
-1.5383773757105874
-0.3407976922002775
-1.0584720046514087
-0.33805121446838454
1.780326419773725
-1.631664819610605
-1.7476306513831463
2.481844469143512
-1.8372057535428077
-1.8913274353744483
-1.9950806821425664
-2.0434499828392054
-5.01498028722759
-2.4413865312510605
-2.336662423234743
6.607577310811416
6.1085650215124785
-2.584793621844229
-2.7642725902292575
-2.9698426128281827
-3.1490080825792233
-2.3759683048390334
-2.888326192166354
-2.2623203650687516
-3.4543840042830345
-3.5903575869504305
-3.752845704815238
-4.0103610028440295
0.3978112954106173
-4.436567208426023
-4.888481736083717
-5.3903225181503664
0.38110124203753315
-5.969532756915244
-6.551231012726871
-6.787719635316615
-6.871583247260629
1.045100084717032
-3.5893702898273188
-3.4500302320558465
-2.8921867051438754
-6.824478567331242
3.583194282249065
-6.785937911022884
-6.791654443232907
-6.47228456595047
-5.8772702281231695
-5.4277439309382896
-1.2173522640017274
-4.029514324810884
-4.2901678124850084
-4.609322483801486
-3.779663319123137
5.564201170832781
-3.5987969892649594
-3.28024318051056
4.839440663052584
4.746720005879162
-3.0724378888589112
-2.8502643011645254
-2.6745466827308366
-2.5334540500822986
-0.2611990949916572
-2.450771906855026
-2.2960809779608446
3.1601449761753737
-2.1893476259498827
-2.04444410624109
-1.9859304562375775
0.1943261775790507
0.3573868007179234
-1.888442675651145
-1.7576829643081675
-1.6697235979123972
-1.6197537695197066
-1.5224130121638233
-3.1134478053201375
-3.4975522243707586
-1.4645314645965577
-1.3685274515383903
0.6422060224391178
-1.29125416088333
-1.2653913958433818
-0.3536814734764981
-1.0905755687699743
-1.1985382725030966
-0.7192161199546379
-1.0993324131892752
-1.0384497956727834
-0.9503344744652851
4.188952383715632
4.75083008943463
-0.9595164456282503
-0.925372220062443
-0.8339438736336159
0.5533070216425574
0.8738736137969536
-0.7867953667327172
-5.087133542042163
-0.7422524660522829
0.30244724866565575
0.41843972798619794
-0.724911914512902
-0.6798474919460605
-0.6626612955275846
1.5903239767498236
1.350870378449287
1.7385817190233273
-0.6124796514841266
2.16568908924567
2.281511877326629
-0.6161761248656425
-0.5731674862330478
-0.557167080113845
-3.913375232910274
-4.616575931754825
-0.52741842601074
-1.9240304928308292
-1.3493922454541123
-0.4876319882987956
-2.244815803818906
-0.45985647036774513
3.351484067799338
-0.4295293070362477
-0.40118752255876067
-0.3886762019303561
1.6870960190868545
-0.2933352553189336
-0.31685570889449616
0.16535516910218467
0.3186660491757247
-0.2604815612416448
2.2659977882797855
2.827569547545096
-5.741990116575694
-6.273448546173843
-5.892608533838912
-0.23931344061388896
-0.2058681186726772
-0.1985977905989539
-0.17482990234126844
3.4841135826676015
-0.16448613433775597
-3.9462325220478465
-0.12957023011987276
-2.280162805317079
-0.09849424249594962
-4.328705788651006
-4.8473038709764324
-0.08449497378890096
-0.05748756439122254
-1.0702887324450854
-1.2384337537127768
-0.04062674323516439
-0.019687066561922966
0.5784724881047179
2.6361579831444906
0.006321422347891007
-0.07009712573098588
0.07163222718037249
-0.003116243676514739
2.7069533523247036
0.0873480736260703
0.14287222546095693
0.1650830691661973
2.486130229445652
2.69744366472264
0.22276696893343131
-0.743199009266215
-0.8448043629088444
-0.6652881346056048
0.2262097176256149
0.270274342778045
-1.5225050085541478
-1.9077576593658678
-1.7733539079655694
-0.44692842863496735
-0.5410064124520463
-0.6812700464518361
-6.617939535992269
-6.340725445701779
-6.752330885704864
-1.3080214663954335
0.32416456472787497
0.3728539224363378
-1.2873322471316757
-1.449695926245567
0.39189889982252596
2.983372740127528
0.454137262750249
0.4827807382048356
-1.270763720145239
-1.3846862300751013
-4.603460701250301
-4.209216798321004
0.5476052620781932
-1.2906306276640775
-1.426867865675729
-1.602937855467756
-0.35636827768492063
-0.34095714817903766
-0.4361486063675738
2.1820487046236954
-2.6982145123008845
-0.316128224163735
-0.3220376864437364
-3.763154767140537
-3.9275622943976614
0.7915419723463634
0.731182120207804
0.8751334646641048
4.679261193617509
-6.424607127829038
-6.234072391081106
2.2927280668185914
0.9729309561685585
3.852619111972347
0.14099680998465935
0.059575406687379956
-1.4281969721427938
-1.4070617769892586
-1.6316480685658363
1.0877416309196442
1.2550457366032564
0.5963006869252823
2.7541039204903774
1.3893619280424687
1.453091749795425
-3.056665137113921
1.5543968710386091
-0.7396302382503109
1.6879184633535675
4.065158958378055
1.7923669938362286
1.610242185832867
6.469197641029347
2.517716847765377
2.6060995492484356
0.5386398025108592
2.658462253304833
1.0188496358500208
2.820507395210535
0.2173921377415529
2.1667386753394053
3.016402309964292
3.287632277119631
1.82751588524736
1.8118518741028549
3.608473432531482
1.1019133438353295
1.143810514750477
1.5664449306971742
-2.7735334353802363
-2.6024197001996376
-3.0785601396560587
4.107962593998609
1.185367843367505
-3.3267710964486494
4.5823948187364065
5.029026828794561
-2.063830873067069
-2.515138698491551
-2.389878045204033
1.1171729184822718
1.0401575188253704
5.616405156759738
6.230912452891264
1.4322865995529221
1.3155747503840867
1.6013129807475237
6.678596588371506
6.786835142628301
6.862541240099864
-0.36077451012004386
-0.3169315835868947
0.4706486384605175
0.41308071110751765
1.9786796818461028
5.693783209052607
5.038375379724621
5.440054954739641
4.415515160691537
-2.931974075082236
-2.8890292982385484
-3.621515209005232
-3.3548209376824065
-4.832599923800141
-0.8567337530421624
-0.976886712226241
-2.150203744790319
3.5491010112622092
3.1911396352973718
2.3251665078252217
2.9197768120283754
-0.9877155500183596
2.5367894489672644
1.4584950307522455
0.38991846185899587
2.2839219343691646
1.8698219765760182
2.2144588523092636
-0.05142859383841967
2.1500667360208032
2.0902312267620897
1.922626336078948
-4.722517839828857
-0.7893614139489822
1.7654080744761742
3.2019846273796055
1.5598102713691848
1.2573685319725703
1.384312065771921
1.3035644015139518
-4.161910141491642
4.482573749850834
1.2083402764490698
1.185499260994045
1.0919988836099432
4.1571341445423355
1.0530395308534668
0.942224910394014
0.7852635931979094
0.6311942996165053
0.8558487352330192
0.9342764286497701
-5.408403700854982
0.8453728083348578
3.232814608121017
-2.722742496333307
0.8367059972899915
0.785457806956905
0.2630131394722744
0.7177349832593521
-3.104584479664426
1.5025357068240148
-0.10736979713756119
0.4325618096569725
-5.574105599818916
-5.491335426193686
0.3976595391357752
0.35856854430616275
0.17838975273661495
0.15080760474064603
0.30845493858473033
6.341794267805259
6.669518554520813
6.321200991904141
6.812301050731143
-2.7173706530424764
-2.449268223433676
0.27328418440231045
0.23616919644905934
3.4317659374102027
-0.6321961415128508
0.2323310389111559
1.3394193541127772
-0.05261700852099473
-5.919794933946284
0.107296572511663
0.07009267216445651
-1.4193169925467979
1.6427127390316927
-0.013139951784912266
-0.13536061470234279
2.0940284123943633
-0.850335824247834
0.3955244610076956
0.49846045342507933
-2.840973059624981
-0.1839806566359101
-1.6697218058629246
-0.20665431480330113
-0.842698383861742
-0.9686854079352314
0.22435879963202304
-0.25447423892944454
0.6864839844990615
4.78592130845376
0.8546158510512377
-0.33683617075220607
-1.4439913043533685
-0.3894453929624625
-0.41169116505848474
-6.128536916514174
-0.48314396835478135
-0.499587579024554
-0.5133372734034299
2.02371686127323
-0.5454075787881143
-0.6061703518162808
0.42228256242418305
-2.2233337984410193
-1.1316473732394419
0.7157463974594737
-0.6958760448177077
-0.879092829435707
-0.9778393503133905
-5.605915766516146
-1.0360894583037232
-0.520978485866485
-1.0429237947483116
-1.1544456088706292
0.5611856157632038
1.4834278882130847
-1.3221968071627077
-1.351968780016339
-4.614436785125255
3.9208918295563917
-1.515390390899298
-1.6308897133027078
3.1695366040238424
-1.6599749168325715
-1.7673540886101362
-6.6210243115909115
-5.97179307318679
-6.277277698660128
-1.8388751186275027
-1.9861744402390018
-0.46753319723942033
-0.4558544697502429
-2.816859459750463
-2.0887277982964583
-2.4344711612928944
2.06385771828125
3.65485219430124
-2.663226253931191
-3.1943582542682556
-2.332921072662647
-2.3915834639028133
-3.0456026907943663
-3.275359533596109
-3.694370715480588
-2.3120531443507777
-3.847798211335296
-4.275667564460274
5.2662909976251235
-4.780296851547905
-5.375409094024972
-0.6372030711453652
-0.7172522742560897
-6.096811797084978
-6.580640264216491
-3.344571675133856
-0.6439568663042883
-6.7281025780076815
-3.9409377571283555
-0.996488511471141
6.74930376248684
-1.8304964549685865
-1.971528415150697
-3.5018761928973725
-3.3033896466794666
-3.0587022468920386
-2.793283998541287
-1.1817540197122816
-2.6082327360225683
-2.4391904422344246
-0.24272298943496387
-2.2694607888517075
-2.1912713768650063
-2.014703405639187
-1.835802801445272
-1.7788387082869408
-0.5188788366412639
-1.6619294354296683
-1.5557769551906087
-2.681872128014822
1.331923147551399
3.019045181470813
-1.1185319286249982
-1.7928066010539923
-1.1232197402370645
-0.9607226909457065
-0.16132114412453458
-0.34178885233988643
-0.08006924898072486
-2.3739005580760284
-0.8987141368655629
-0.8597596442782122
-0.794345942506676
-0.1600372768051641
-0.7279613500569173
-0.6844871250513193
-0.6177804286439518
-0.5823701736040972
-0.5744531038208059
-0.5147431475374932
-0.48662544779186484
0.5999604410513774
-0.4035217240817889
-0.31016228809902396
3.9057454297396763
-0.2559794914761614
5.739214953996994
-0.6277495680207675
-0.21867381608113687
-0.17808386200491935
-0.1269266533906572
0.001990013810614424
-0.025202739864712376
-1.0487252233551303
0.6143356727194712
0.6914641456898822
1.262023703205627
1.1195310514138859
-0.7574719328408478
4.008742822168131
-0.08806005199881031
0.6996251008036098
-0.9220073996792788
0.024344640011342435
-0.9551625773057268
-0.056322771835043924
-0.539959556220896
1.4202460451146877
-5.3553254315037275
-1.2774697357320297
-3.7825541866315624
-3.4452417609994983
4.124961919708518
-0.14107328480558534
5.517157025103794
2.857263928089857
2.771397254763729
-5.168646545536103
-4.077619705682572
1.5276722072271238
-0.23807329221227463
-0.3415524136647425
-0.3881821480536373
-0.3595105062658116
-2.006075270727873
-2.057004941285174
-1.7811707148159646
-1.9543475367912932
-0.2556481883296216
0.1400642043057186
-0.04823054212272731
-0.17559234003445795
2.3900832854595406
3.182885273141445
-2.2403636812147063
-2.113934777780258
0.9350351133161167
0.3096581949941373
-0.9999998925576266
-1.0001117834350675
-0.9453310759202014
-1.0004471834950979
-0.9530634805052435
-1.001006481675375
-0.9382351885248055
-1.0017891780299486
-0.9480979493895092
-1.0027957722637584
-0.9379509883935532
-1.004024012081735
-0.95145201051995
-1.005480181966825
-0.9361208959514891
-1.0071487188561232
-0.9325223278334919
-1.0090515948895498
-0.956195025281657
-1.0111644748037139
-0.9409128524584656
-1.0135091130518838
-0.9612630318024837
-1.0160668238820552
-0.9550099249183943
-1.01884935382019
-0.96782915705077
-1.0218503058330761
-0.9526411155266721
-1.0250679758976065
-0.9582481794426361
-1.0285040383907864
-0.9687469048381135
-1.0321608893947256
-0.9839610302667843
-1.0360297807033858
-0.9731267557951543
-1.040118908265031
-0.9867300527618386
-1.044418059770446
-0.9729367517238415
-1.0489346457049715
-0.9833545798246706
-1.0536623575772608
-0.9904951551447934
-1.0585919975674014
-1.0033747215358522
-1.063750406707471
-1.1560733715680964
-0.8430259375128799
-0.9232418166059765
-1.0691055867442893
-1.007955355413979
-1.0746701687553697
-1.0081217250346104
-1.0804388100454323
-1.016229373723607
-1.0864232929820694
-1.0347251713516223
-1.0925941824378633
-1.018263141025397
-1.0989862085672286
-1.04701713359284
-1.1055666665994637
-1.0470334255602842
-1.1123536326971855
-1.0635449961929866
-1.1193362810505818
-1.0544715164720595
-1.1265168480318744
-1.0557172170658706
-1.1338760366991791
-1.070827200108677
-1.1414587162881573
-1.1492052716902255
-1.0756002173552643
-1.157150950548952
-1.088011460424684
-1.165279466769523
-1.1010292151323882
-1.1735981455886833
-1.1219637072641866
-1.1820985532401111
-1.1290267815937554
-1.190783445317119
-1.1155718052762156
-1.1996319480925082
-1.1221067674306127
-1.2086754214330544
-1.151901857517339
-1.2178873354075581
-1.164553628413226
-1.2272703369659423
-1.1545422811797024
-1.2368176930881818
-1.168199957606981
-1.2465466791868165
-1.1914126342805127
-1.2564175565811608
-1.1968018762383206
-1.2664792373854927
0.7871773495382942
0.5608311335247246
0.6752159413518818
-1.276677253079575
-1.199440154473377
-1.2870402275319233
-1.2194431605593536
-1.2975608714000868
-1.2417628774518796
-1.3082296023152786
-1.2366967014545718
-1.319042885487785
-1.2428697501231194
-1.330002171937188
-1.2612644547051264
-1.3411102326041053
-1.286577333969165
-1.352349380957196
-1.2829112039649107
-1.3637229384879386
-1.294852652574257
-1.375236358154679
-1.317878102105761
-1.3868663005992339
-1.3176173393553243
-1.3986296478073985
-1.3400914580598406
-1.4105081996018431
-1.3402731823992104
-1.4224952000256683
-1.350789849289334
-1.4346053846533098
-1.3735575281091577
-1.446800671064923
-1.3835962215535975
-1.459120042843107
-0.008898140349390253
0.016291979342519265
-0.013630393087467316
-1.4715119047010026
-1.3912669269247753
-1.4840023591916365
-1.4084784186897041
-1.496564333407539
-1.4235608995278544
-1.509205411767389
-1.458071785242508
-1.5219126882768965
-1.5346626073387606
-1.4515432479637695
-1.5474765506426833
-1.4689047044283143
-1.5602835323349087
-1.47838997594862
-1.5731371053834389
-0.95355501417077
-0.7490546268437683
-0.8750284955160179
-1.5859834819889733
-1.5260879030323027
-1.5988065757661187
-1.5293330834755674
-1.6115843343945877
-1.534568783167666
-1.6242885267197356
-1.5474852529878333
-1.6368916011727488
-1.5753379332893518
-1.6493445929914368
-1.575557597413699
-1.6616018432482766
-1.5901216645585234
-1.6736036392341225
-1.6139859496723448
-1.6852571675979333
-1.6100845648383948
-1.6964576586515827
-1.6186465134410903
-1.7070880283590133
-1.64022597589379
-1.7168871693478085
1.2347328922889138
1.278214202235331
1.0956489327589123
-1.725689962046939
-1.641167538738407
-1.7330860105261503
-1.646874142207379
-1.738578862800737
-1.6596638480199084
-1.7412095559847887
-0.5792176314596869
-0.4350849254348465
-0.39556835323440187
-1.7399563181864852
-1.6597945455989134
-1.7326073952256817
-1.6673660061348736
-1.715356057916282
-1.6426496046590902
-1.6814220782158524
-1.628703377155964
-1.6132415457369316
-1.5953001965953384
-1.473148241724028
-1.5231779400586598
-1.1093665418937046
-1.3720758840826333
-0.5963935519300113
-0.5459941491826555
-0.3922079614179
-0.819667893993731
-0.26409328767560486
-0.510515378108863
-0.155198492835163
-0.3797419808339721
-0.07643690355642088
-0.223781772253439
0.00027269526808376
-0.05340482012551617
0.07567006297858464
0.15964024392287549
0.15726315327941537
0.36944733163883275
0.25794628722488644
0.40484316453251995
0.5761115779221682
0.5875237590737423
0.8278386025250764
1.109780734174321
1.1403758939851985
1.473606716462092
1.4609471124541757
1.6130232834105325
1.551760364734309
1.6814755032098532
1.5969330223812408
1.715362580982767
1.6277685263007924
1.7325898880218435
1.6660959489466163
1.739972682497906
1.6658151542488158
1.741235580072469
1.6773278127597993
1.7385291487900731
1.6560276290272669
1.7330932059059148
1.644156974072725
1.7256952020536818
1.6679416211979923
1.7168970880718206
1.6460196738614248
1.7070678977814424
1.6367259637694493
1.6964623581582536
1.6291455551904428
1.6852587180943484
1.6345001464588937
1.6736036443055688
1.6134853479730753
1.6616001303682384
1.6118328333248446
1.6493455507084291
1.578102421141036
1.6368906096994955
1.5649326756786135
1.6242909631190636
1.5582086441410712
1.6115830846219454
1.5632677813323073
1.598806941482615
1.542033860805437
1.585981096991109
1.540079038774265
1.5731406637708203
1.5145879103365585
1.5602922407159625
1.5112988105576153
1.547466410272878
1.485226218575161
1.5346666729187768
1.4838084699952576
1.521905840354065
1.4592099081540655
1.509207856427332
0.011602339005132026
1.496569641244818
1.4329965438335177
1.483995486104532
1.4362131766911799
1.4715187627758266
1.406975071009926
1.4591081543340254
1.4003208322326528
1.4468109495185446
1.4346002913550218
1.3819545452847262
1.4225002377527547
1.3674022145538955
1.4105036580672772
1.3691156663183783
1.3986273196369912
1.343204347426267
1.3868691568833165
1.3242360447527008
1.3752360497098008
1.309667502978315
1.363726706877895
1.3074913808037663
1.3523468569215822
1.3109055399066227
1.341108488872515
1.2875832758443178
1.3300054545684488
1.2759772084231102
1.3190450443776518
1.2661682224165183
1.3082247714963475
1.2651522229013779
1.2975618128563722
1.2426204205024756
1.2870382496677415
1.2410613643866666
1.2766809013818514
1.214968308077458
1.266473588508515
1.2072104866096256
1.2564263785850958
1.2023956740905568
1.2465400414544134
1.2070116955944463
1.2368204377932017
1.1847100974111004
1.227274159690958
1.1662944515327158
1.2178781397820202
1.1580235167605784
1.208678781870583
0.4120896065416355
0.3126022843457007
0.4050704381810898
1.1996378080263692
1.1429833793359319
1.1907812691160145
1.130609824135572
1.1820930007552577
1.1347473354820896
1.173605623157067
1.110320529749893
1.1652721696934494
1.101491101817803
1.1571542862900015
-0.7264884740431466
-0.6990047418714005
1.1492123128072937
1.0858148208540104
1.1414427453806304
1.078137941599744
1.1338866898446536
0.0438259958486035
1.1265172363080722
1.0547590734469245
1.119329965623189
1.0697178300365249
1.1123604217188232
1.0470947938659863
1.1055581994042998
1.042042629221788
1.0989897332791538
1.0926008325823793
1.0291708606747618
1.0864167217350635
1.0391017336085706
1.0804424036279412
1.0175527861464249
1.0746711509114435
1.0148408080419085
1.0691022629980884
1.0245409786507473
1.0637468330383617
1.0068604734219126
1.0585994238531957
0.9998695646746376
1.0536597185280072
0.993279435205119
1.048934465476841
0.9832880027629979
1.0444170265051667
0.9972520502508425
1.0401185481257291
0.98229606732504
1.0360316877627644
0.9791888654229862
1.0321570051993505
0.9853979329516415
1.0285074410655364
0.9636181720664136
1.0250666241718125
0.9740053549356026
1.0218504794160652
0.9596534946025164
1.0188470224645871
0.9703018363708155
1.0160696885431528
0.954108811888316
1.0135052407224088
0.960727809522066
1.0111688666891818
0.9400201431429995
1.0090474524636046
0.953584995140371
1.0071532567584636
0.9397433566582956
1.0054772657527846
0.9416297180378231
1.0040225130360312
0.9575380658982507
1.002802334803411
0.9408701671267393
1.0017784357852126
0.9376774406643734
1.0010134744179622
-0.8325649132267718
-0.7392593380458992
-0.8592442241554186
1.0004480918320082
0.9305392137007023
1.0001170534292743
0.9237211712646839
0.9999911837756588
0.9402081516017793
1.0001165230886637
-0.020147649030952657
1.0004465192646013
0.9216531359975986
1.0010054558736614
0.940099300678692
1.0017955541076429
0.9273776914235767
1.0027817305204245
0.9379612499901627
1.0040284205909813
1.0054702846002572
0.9429237856022779
1.0071468282255485
0.9583412648567025
1.0090406986393192
0.9516069862435514
1.0111577144135877
0.9642684768760871
1.0134985250538624
0.9497386178105277
1.0160525618859546
0.9472087711601778
1.018834552556991
0.9658454017907023
1.0218290458556902
0.9543559751697566
1.0250489481327363
0.9729126826809703
1.0284795814863867
0.9573345434108113
1.0321342743269117
0.9768415637178177
1.036001778921302
0.9626593749961514
1.0400818757552424
0.9745723271671476
1.0443828636018095
0.9921987803138198
1.0488930887380818
0.9817143453338848
1.0536190621304438
0.9834593658249813
1.058544910342264
0.9874061039022148
1.0636964396516375
1.0095930951195868
1.0690447040556614
1.0033704965295378
1.0746098311669807
1.0166703230359664
1.080375902528992
1.0104222758030774
1.0863446287583092
1.0203912297234516
1.0925257747181347
1.042190168640206
1.0989005082072578
1.0363797958205252
1.1054832951388145
1.051836384540507
1.1122621460273732
1.0417816990942808
1.1192335681873438
1.051725051286851
1.1264129381710917
1.0708293145655912
1.1337801272160803
1.0580697398735184
1.1413244752188085
1.073631330676391
1.1490912571643723
0.001854474583371945
1.157018131371165
1.0889765341660531
1.1651483238317533
1.1132520066157794
1.1734623839989475
1.1072527966862227
1.1819407766848458
1.120314881422777
1.1906322409804821
1.1994723401760683
1.1257696029033788
1.208506978279822
1.1505710440442247
1.2177114955668047
1.16479626136811
1.2270867510348178
1.1619364597885724
1.2366337850827978
1.171303634567247
1.2463411456343778
1.1790929994719528
1.256223272166805
1.20045100012813
1.2662594943713836
1.1978968144093602
1.2764595739297868
1.2121902186099098
1.2868128900463625
1.2258603326718858
1.29732542020851
1.2440128875501186
1.3079852413907425
1.2383010571196402
1.3187959184119313
1.2463999679585773
1.329740701479598
1.2551446661246752
1.3408436844830607
1.2848416049968638
1.3520746680910598
1.282680554289749
1.3634404005979048
1.2966683608451026
1.3749454163730945
1.3204816224737603
1.3865677482890373
1.3216565452851776
1.398323936480613
1.3412111723432192
1.4101877546392685
1.3378673056494075
1.4221788155852306
1.3615389553463246
1.434266411121149
1.361341461264103
1.4464712624348233
1.3873231937687323
1.4587641850377362
1.3901442680395313
1.4711607548413512
1.413450188072872
1.483635118728996
1.4114986403555136
1.496198982339346
1.437131911327258
1.5088321815600991
1.4364793091138266
1.5215214454703554
1.458977630791762
1.534278003679981
0.03943688258601104
1.5470675701328036
1.4753687059575202
1.5598906504792693
1.4905901579671674
1.5727309596343446
1.5063395537018025
1.5855677936623744
1.526731791556065
1.598388991500238
1.6111592453491919
1.5311862258731987
1.6238668797821998
1.5591484509383493
1.6364630816412262
1.564329336586554
1.6489199837510151
1.5907021601970612
1.6611798829620257
1.588559404908304
1.6731844888723557
1.5994766136116463
1.6848528364451727
1.619498822819228
1.6960782908005927
1.6115999194358381
1.706664000851359
1.629181014704432
1.7170135664804995
1.6514726114632763
1.7257290456774559
1.6428688335033745
1.7331263527502148
1.6432572835760906
1.7385656797476927
1.664128969777986
1.7412415414733151
1.66981587721366
1.7399521824065358
1.6808971481696113
1.7325348924999138
1.6609469441456235
1.7152654012095971
1.6615569359544062
1.6812826680088104
1.62909076271674
1.6127449115807277
1.5963452784776058
1.472825654334484
1.5430040467070347
1.1086183688660396
1.4501483563494368
0.5885204974998698
1.1795923213986987
0.4020130251065797
0.7387979773342483
0.25894093827515047
0.49292291659369564
0.15729936071466205
0.32575646753410636
0.07589039628830908
-0.5256608855173335
-0.40883445463976803
-0.42375598867783526
-0.0005932818843424735
0.052159969765173876
-0.07507905328129405
-0.10621202298420009
-0.15781067157813483
-0.28375808223347676
-0.2580473814240244
-0.4413796374856072
-0.40322028518331215
-0.5870486589996384
-0.7295074829397544
-1.1059135947955874
-1.1891186384109065
-1.4732842062355798
-1.4695301620193437
-1.6133132107129275
-1.5970759083548245
-1.6810841964902477
-1.7152759642067776
-1.6254442225682648
-1.73252436473002
-1.6467514838423472
-1.739941820568317
-1.6602909866238198
-1.7412469292891277
-1.6675567031341132
-1.738557133044584
-1.6822880197862338
-1.7331314854823205
-1.6595863717132222
-1.7257547514642633
-1.6433280262083063
-1.7169661617925922
-1.662111493848049
-1.7071488306718
-1.6387340485572683
-1.6965541278807361
-1.6258836892206399
-1.6853592925380412
-1.631286359851868
-1.6737115008487944
-1.6156601685951544
-1.6617213174783312
-1.6091206337629835
-1.6494693386051524
-1.6042932835552408
-1.637023074980438
-1.5788413473070468
-1.624430547508407
-1.563793197126604
-1.6117290428972568
-1.5629912058796414
-1.5989583164296417
-1.539028910508969
-1.5861423951147366
-1.5255562276382324
-1.5733010534499834
-1.5295919626024963
-1.5604665113746323
-1.5030749894010704
-1.5476366780434283
-1.485659167316033
-1.5348472536809332
-1.046425990763548
-1.0004053475084913
-0.8905869329718988
-1.52209635675415
-1.4596961972414935
-1.5093927793391468
-1.4634515325877153
-1.496765582948558
-1.4396841514774321
-1.483616007426953
-1.4259858927084301
-1.47114273820982
-1.408501537444017
-1.4587465353119762
-1.411025821046174
-1.44645231450045
-1.3857009029287837
-1.434253886243488
-1.3742942691408564
-1.4221573526674118
-1.3759517765418916
-1.410177821451412
-1.3569008076165563
-1.3983013776100346
-1.3447254144905454
-1.3865559345720315
-1.3218691905557973
-1.3749300639755293
-1.3634233955498274
-1.317256049793981
-1.3520637307850831
-1.2887049812961673
-1.3408288343714239
-1.281921911143155
-1.3297300224598982
-1.2861015127832904
-1.3187806676404605
-1.2605113294464043
-1.307972747723142
-1.2458559398234526
-1.2973135721811502
-1.23867863070379
-1.2868009895605768
-1.2448459282467097
-1.2764462955239766
-1.222264542452988
-1.2662509528489612
-1.2024919579320839
-1.2562124539528814
-1.1939978773130175
-1.2463318511486958
-1.2017895063684623
-1.2366244656679712
-1.1811409029517952
-1.2270740858163245
-1.182845293215719
-1.2177041352938232
-1.1627939105165062
-1.2084950760487334
-1.164459612688667
-1.1994711600403252
-1.1434462387940034
-1.1906154132009295
-1.136257978098146
-1.1819472186635267
-1.1231227935167094
-1.1734433955410828
-1.1172796930125533
-1.1651434207117302
0.6437754569629249
0.520331912161369
0.458896258392084
-1.1570151799934303
-1.1001123886508715
-1.1490795213556046
-1.0852539572045
-1.1413347993940697
-1.078467324797667
-1.1337615432229435
-1.0702248522899696
-1.1264090076949347
-0.6135580275781954
-0.547476650711339
-0.4723962672815376
-1.1192327728730402
-1.060132096720255
-1.112253067455475
-1.0651025535766352
-1.1054828374786718
-1.0468512174316424
-1.0988901005775467
-1.0402015213886022
-1.0925246364825851
-0.3718869178266431
-0.20216947512224373
-0.5038462487381954
-1.0863439445698861
-1.030405881841604
-1.0803725055606908
-1.023137459663771
-1.0746073127900122
-1.0216137335200581
-1.069034122019247
-1.0044491352607186
-1.063697410848442
-1.0585474713612781
-0.9971346200310245
-1.0536109079081704
-1.0059243276102328
-1.0488932872880543
-0.9868199383135003
-1.0443793959453749
-0.9814905672993801
-1.040082620117886
-0.994374464500842
-1.0359963022341863
-0.987085103020467
-1.03213428801275
-0.964342801388983
-1.0284805608031613
-0.9660777416775109
-1.0250445111369064
-0.9802640679564051
-1.021830615237233
-0.9605283588995066
-1.0188380149098912
-0.9556828696578812
-1.0160449779383034
-0.95552932949617
-1.0135002226651155
1.0994357828847041
0.8323500829934373
0.807851344745161
-1.0111576577009993
-0.9423090280238929
-1.0090404308105987
-0.9547260509633018
-1.0071467979810056
-0.940843510115373
-1.0054702191705498
-0.955019665638121
-1.0040239639811686
-0.936633361586144
-1.0027923343349578
-0.9344658272584209
-1.0017874419922526
-0.9506407812389246
-1.0010063768952633
-0.9367562333990945
-1.0004478376237989
-0.9337720375803212
-1.0001109797610426
-0.9439375322715716
-0.9582099924559381
-0.8805298274248842
-0.8590180048596603
-0.8777182797392049
-0.038915077598051476
-0.8477848791441578
-0.8746056711905671
0.05102991124415309
-0.8824383925540576
0.5705093860640419
0.46372743858350474
-0.8926192613763431
0.665593682737294
0.5638299332969381
0.5658155945366952
-0.8769830071238612
-0.9038297534004595
-0.9215814360717947
-0.6391223970526768
-0.9006454553210583
0.023207768599004933
-0.8927150249584548
-0.9265099061218788
-0.9308704596252653
0.6165263839556867
0.42587064027108046
0.5968725893271071
-0.9548060025257383
-0.9401639232440054
-0.9443840568520766
-0.9664029177965628
-0.9189714663446104
-0.9769279760007153
0.011929250493633777
-1.0017564123608718
-0.9835299048424496
-0.9859897136277841
-1.3743870881865623
-1.0491078635061302
-1.034110100879261
-1.0051505905389673
-0.6485143672987107
-0.5197905375887096
-1.043313851817482
-1.0778394471139645
0.05255232546760315
0.04054122933285751
-1.083499697304005
-1.1201473713413155
-0.04428345261058674
0.3702067195335443
-1.109314526070849
-1.1266892992478883
-1.1693335146890387
0.013006946894387332
-1.1487300384213173
-1.1692588679489258
-1.2146377680951308
-0.4093014467394777
-0.568051491433633
-1.2100423135815208
-1.235295641819826
0.9623522108973515
0.8386876095113873
1.0192087632580604
-1.2532815129072765
0.3065835822363685
0.22531186046998686
0.20424507648956194
-1.2720353998028149
-1.2820643730336203
-0.05901941636632837
0.08589808845009529
-1.2901235353998806
-1.3249895354601346
-1.3260920272270191
0.65966168622043
-1.0889499136888003
-0.912719394259529
-0.7036005524997508
-1.4027308575495956
-0.708069374633839
-1.3306538240374708
0.6165657901591922
0.5025537915997723
-0.7179997547483615
-0.6161647945114974
-1.4636830960487281
-1.4398147300823254
-1.4430038268796597
-1.4850272649957161
1.0818457108060797
0.9083582512723102
0.9263718916668189
-1.5010194297846668
-1.5410184462124044
0.6748666626643257
-1.5280488491413524
-1.5458909634828748
0.7619303590179777
0.6039933398079336
0.6479232814265985
-1.551077168878418
0.052444342970763926
-1.5500828723791105
-1.5228287314350515
-0.771912843399681
-0.5218040703719278
-0.6388742531625449
-1.5801376189326544
-0.0749229472533612
-0.05856540787006662
-1.558204163528597
-0.7439193432732573
-0.6707808153206958
-1.5418618996231255
-1.5440592541815226
-1.4853440788255778
0.8803426743075464
0.690713699989267
-0.8075451950296447
-1.3148024440038852
-0.020901815343565115
-0.7802781378598328
-0.44181829408296425
-0.15364579005745607
0.08757416490141655
0.3631234469103439
1.330902307979465
1.3538828091139927
0.8442614611866314
0.4247554028064735
-0.15225848546506082
0.8922369581670112
1.4995195466360287
0.7801603457416647
1.5206115055581855
1.5826442608787092
-0.5526897255827634
-0.46117905924097485
1.580349377640893
-0.552246537368012
1.511901390350239
1.5673331282969023
-1.1475668807910093
-0.9784600193326854
-0.9433642940543195
1.5445788065421744
1.5584171370559619
1.5486988829878048
-1.0295807089635116
-0.7290869458259306
1.5330302347579716
-0.05285380984564301
1.4630291844997547
1.48669789192817
1.4758030916186438
1.4635980603449632
-0.05191916539236336
1.4298424731311454
0.06619396475645035
1.3979479871941702
1.363768611940845
1.343479033664736
1.33244107821885
0.9478219462996462
1.299974021452916
1.2967011284720213
1.2542364457479143
1.238628746096663
1.2290807881320902
1.2414705602318294
-0.15147735559592587
1.2059890625893905
1.2095358821671756
1.185085878526434
-0.41949301576626324
1.163821361206788
-0.8889285478971019
-0.7752241057610378
-0.8522620387188835
1.1426953880849235
1.131429192687109
1.1463113165688255
1.103373870436643
1.257030948508724
1.1394015025558035
1.0700784342617735
1.077088077989786
0.7237168697019629
1.0868364621426072
-0.7205611494190866
-0.603180481390671
-0.6196888237509679
1.061490987173142
1.054224622025869
0.080564955065267
1.033138313266197
-0.18900660028367466
1.0158816073720653
0.08216168419307866
1.0028544914911905
0.9459142858762328
0.9881383273315596
1.0269128536204883
0.9071480855601914
0.9092726150582114
0.958462257808005
0.8730557910595589
0.9288026987168713
0.9590979516145698
-0.7613099966796794
0.9601596651199682
-0.8436459280109467
-0.5215573353444594
0.9331553631920037
0.9379204134565264
0.9121882402257193
0.9130322367337754
-0.6704037055907361
0.9253220235415037
0.9124394103467176
0.7914370368609438
0.8961779061184783
-0.8624576873810944
-0.9505280939439524
0.8920202978408734
0.8775696162528086
0.9072702884187035
0.8701959637830653
-0.9252732931587336
0.8603511452427632
0.8909736971509244
0.8606882729412213
0.8716702493461097
0.1245302461779915
0.8456035672760094
0.8489660691833709
0.14939848696341093
-0.7549217689792321
0.8545679234246881
1.0513871540899395
0.8145147683156442
0.8581720208102157
1.0468170605072633
0.9005617762678593
0.8884555285890847
0.9204498727341875
0.1565965291111589
0.1338238339358367
0.21019593624925795
0.8680141794630853
0.8830137578027965
0.953789192557313
0.6223326074903881
0.8295563327611212
0.897733818349157
1.148364482149682
0.8925249654566405
0.11413651127243908
0.8525497761733708
0.9178821965492848
0.9070614709894468
0.9057356965598305
0.9304945582711176
0.9351483640637847
-0.0831512097472596
0.9430900214708992
0.9738078036783571
-0.3583356731618707
-0.21716270370747834
-0.27942099523870734
0.9764751513195425
0.9752065023081431
0.9995269514312936
-0.20506431066910105
-0.11296851528580647
0.9499652434920154
1.0126037949641509
1.0486616835622578
1.0323613576175648
1.4575765838755226
1.0804687363472252
-0.7710386128468347
-0.6362248169671436
-0.6776581352879231
1.0969772251193304
1.088266726808482
1.1186435199104858
1.1331788890184544
1.1640297690528016
1.1695531284764842
-0.17550054224441344
1.1635248905083004
1.134344314766385
1.2020495365532713
0.19785932266488618
1.211420713104748
1.2512065299893822
1.0167736887280194
1.0507634477129255
0.8656934105989439
1.2580258169221337
1.2761551854348496
0.7050954233695765
1.3081847865824023
1.3314577118047992
-0.13616574613853027
-0.18030313352090496
-0.20634294001071388
0.14426955900255492
1.3579458501206938
1.3701746294625121
0.21793701873605
1.3874247538383153
1.4169122151151976
1.4190676890901595
1.45276334093493
-1.524465970485037
1.5132335183948782
1.468922941097112
0.6269089860670164
1.1136181444820092
1.519413363815437
1.5123760724857842
1.5319603881042234
1.5612766346174618
0.517518857840189
0.325043462964045
0.3557470648117192
1.5062397020102194
1.5706026803319513
1.5932668723183825
1.5853099185389488
-0.7702492871305329
1.5674268595363998
1.5305409934005836
1.5081172817737714
-0.702159548100141
1.3914404141864323
1.1206478770837955
0.7044714386493433
0.28234633886293187
0.5555778160101819
0.6495229710029469
0.4052661528194872
0.6688569665598518
-0.18129598124226207
-0.00014486840838804434
-0.5463657978158627
-0.7557553108762621
-1.1584813929529871
-1.4244993855403154
-1.5088721285194076
-1.2358528791344265
-1.5712771011253248
-1.5744062251066102
-1.532656007967252
-1.5990710160547394
-0.3613818848708792
-1.5293410396384775
-1.5629674066950492
-0.7780946230959871
-0.4021722541343687
-1.5440458166171223
-1.5406870341091738
-1.5422808551065526
-1.5356813645628535
0.1349954822701871
-1.4912803773863634
-1.4812174801326998
0.2313420331798088
-1.4541945729799974
-1.4546947245128197
-1.413564195681169
0.5032687275764611
0.5611605546021071
-1.3872035074907691
-1.3767117426402677
-1.3669939649912723
-1.3357087266598722
-1.330204486385215
-0.5444861287473588
-0.6588298682834948
-1.298917116614533
-1.2958704679953776
0.10148400522953066
-1.2931794732309465
-1.2612503311795165
-0.9283566097504788
-1.211767077168411
-1.1954689965919698
-0.26763271910193365
-1.1629799900674516
-1.1518536576039808
-1.1740663238366609
1.314057691844952
1.2987835155916931
-1.1264535530283113
-1.1046131723452794
-1.1285097096119494
-0.4243955146771391
-0.28787376931966097
-1.1125310771142833
-0.026218634615943797
-1.0943740592175284
-0.7320081566389401
-0.5674737029237623
-1.0645972884284132
-1.0665549174096964
-1.046117676389981
0.7833478977037317
0.8084947006169813
0.6416902961674785
-1.0533310781729441
-0.5237129093099743
-0.34592150216086337
-1.0133264994695517
-1.0171905847253748
-0.9979417776365436
-1.356665619612871
-1.2211397680542988
-0.9861703062704745
-0.20078592660970995
-0.2717762278882588
-0.9868930195741921
-0.10912996737381168
-0.9736422094333527
-0.052219204598518955
-0.9700837498487902
-0.9713266283619773
-0.9428370346171288
-0.682567619167944
-0.9174887108298558
-0.9318196950789762
-0.5494071135441457
-0.5004036014987953
-0.9147466534753157
-0.6422129419914852
-0.3997733525017376
1.2506659176344035
0.9751826598805885
1.056884256224104
-0.8884159900759514
-0.9152856955224904
-0.8802704149147406
-0.8909610788753429
1.3170543164916768
-0.8639632731483661
0.12035666035688007
-0.8734745152935222
0.9321936502474415
-0.8847136089393294
-1.4350603536482285
-1.3898240152629393
-0.8471884993723601
-0.8752504218319528
0.8959868908426759
0.8884949371196562
-0.8479516703062244
-0.8703716162654698
-0.9917946730314425
-0.6895677487302294
0.6395476320872484
0.49787181508554346
0.561027710900079
-0.898455069495584
0.3637603816005957
-0.7697604121008601
-0.7731375387993059
-0.804246586444481
1.214560621561729
1.0637594549461098
-0.7499910063159546
0.8232090717890369
0.7110612753178889
0.7894769605546413
-0.8055813939185724
-0.8218931865606068
-0.9408096132159328
-0.7925558891967667
-0.9487352736427682
0.5694502670328971
0.6004928230580544
0.43514190311538636
-0.47793844670300484
-0.8693857176372328
0.35364045831105756
-0.11290633404001445
-0.8134220753339357
-0.8468913926432077
-1.0999974937657442
-1.0810671382976158
-0.8777702221326917
-0.11385440040975578
-0.8490140763048662
-0.8659475517383719
0.5889358889237724
0.4476034340843163
1.2670228618650126
1.1270069504463627
-0.8977667006724799
0.9508938559719694
0.9938984135281207
0.8666181144200881
-0.8546038933172774
-0.8284573142662661
-0.7628107496731822
-1.3576887945628529
1.3991754245654686
0.6212053243766787
0.5347501744725788
-1.1278046498331602
-0.9421451293445344
-0.9573201618629751
-0.9427348888700832
-0.9705725497328016
0.04230014237649589
-0.3887723848504681
0.6394744354071503
1.1314836654275537
-1.0236360165968752
0.27404818807575365
0.650970842297319
0.6931748133367225
-1.2110450069024812
-1.1665553287289148
-1.091251331831115
-1.0197546006887073
-1.1177507649371752
-0.12286142801639198
0.950275496870757
-1.1034346797965842
-1.138293403570496
-0.15096102636351807
-1.1664406772709666
0.5298133752819281
-1.1803121943530206
-0.1617523548760175
-1.2100587036870807
1.240744763103343
1.0255687566581366
-1.2624303909455687
-1.3219031206993739
0.8243616274400034
-1.3834573143803675
0.17595550555141826
-1.4074425241058715
0.63699675875838
0.4786737712407839
-1.440659287334904
-1.4086207109810633
1.1085009369939696
0.9926007897366644
-1.3853287071408507
0.7110162913067729
0.6068081328682803
0.5240185539890232
-1.2602373149543897
-1.2365987301611423
-1.0652650419831051
-1.4750027088228679
0.7477868043260473
-1.1249735266506178
-1.3658855338184968
-1.42303274832672
-0.9720903699820156
-0.7884687307232612
-0.9687481538550894
0.9432330274461165
0.8916345952826251
-1.3647250554802557
-1.1989033076755
0.9935937464133652
0.9487432169046194
0.8657446317979082
-0.7547807725795684
-0.28099154793676784
0.1263474638870607
-0.5689448652545692
-0.6857451594334129
0.7397086495416964
0.7317424135394129
-1.2090975442854062
1.348092608647474
1.3857946093858895
1.196393033980865
1.4504067867826698
-1.3070705440506676
-0.7730946284011677
-1.3025086781002972
-1.2914140281247783
0.1275168693491764
-0.8377936848211738
-0.7401095540938984
-0.8404827895108269
1.4285122422386909
1.4421465988816016
-1.1215113476515595
1.4390366937732646
0.6914283548124849
1.3653062466330022
0.6834127241084272
-0.19965551362793232
1.366747397068142
-0.8469470549012661
-0.7536016199722937
-0.2863370224816516
1.3323796888404578
1.2701340676371775
1.2564465147736237
0.4897430490567551
0.9396677966580484
1.2374895246697208
1.3016689206834589
1.1847082352325524
0.781674473431382
1.152323394920353
1.1338267456435724
0.3138260613827877
0.36136081042278995
1.1219404788544884
1.0718087248200847
1.071345036699763
-1.1007915537131912
1.039382425842583
1.0547917823538304
0.7943312295662323
0.8676130275589053
0.6858176077335464
1.0081632548492558
-1.234173652365793
1.004026093596218
0.41589856788484764
1.0871551781636746
0.9546159241826152
0.9378735266792324
0.1914056570147046
0.9469003468990845
1.25592203111877
1.1387223007683727
0.8036957257130096
0.8613635680892948
-0.9496253930866704
-0.6547106071003814
0.8412238144898275
0.8282623304497917
0.7727224423999186
0.7504916532659669
0.8288685311996231
-1.0058575528639813
-0.5863700183824035
-0.8327900753021544
0.15164485280850562
-0.42933935026609404
-0.6531770856490908
0.8067757937523948
0.7964904178071892
-0.25785706697704713
0.7457453503409022
0.7321166087631213
0.28583874469619003
-0.6448870536963822
-0.1722949888633221
0.7957902442468374
0.7762047376948541
0.30639709729835934
-0.9982365346883415
0.7569446933348786
0.809235234393601
-1.324804389269296
0.9692804224358104
0.6792660162227605
0.564545316039729
0.5023985992819822
0.7924341708694116
0.49246328846440496
0.8205737376469574
0.8200052531486688
0.8618217546690425
-0.6617340281344744
0.7928391901866386
0.7633172749477749
-0.08319512683351825
0.8192755300551265
0.8334526100374803
-0.8706659919411777
0.8015619455083454
0.8296083115030947
0.301119066359828
0.7908553346180918
0.8311905741138614
0.8716812458334218
0.3138941656487716
0.8969958083389125
0.8916194779191912
-0.34799341062572053
1.3525510832951062
-0.8023793172171951
0.27694078794728505
0.9533443442311106
1.0105642560065218
1.006142359207249
0.23299494820258304
1.0289251973822675
0.6927064632928467
1.0785964804141561
1.0658159378227001
0.8688054629536374
-0.49966020189951826
1.1019932789008873
1.1626434477070837
-0.7169554813006982
-0.41941606617804644
1.1530586840319548
1.173865793501903
0.7437431851578998
1.2309228564978003
1.249693641599595
-0.9154268400640347
-1.3073988724387555
-1.0790497556777803
1.2831123280505146
1.2773658316790195
0.46616153570911817
-0.8424473435141677
-0.9220380358457013
1.3145495471925568
1.3661059174296473
1.1275352957010953
0.5028533725303433
-1.1005077473047011
-0.8958835548346324
1.1501994908705742
-1.1152698424850216
1.3992794917867972
1.435190074808845
1.3302279841743887
0.6967402999870995
1.4803802029694582
1.4440489939943877
0.20783787706022286
1.4226319048426492
1.4104664684864814
-0.4119389787326713
-0.49125156521413177
1.2527910920890843
0.9366628770463973
-0.30386326110619966
-0.6981703760594127
-0.4068066473755352
-1.4926915933877627
-0.36224887256062155
0.5586272910416475
0.8584240679411536
0.7080900009074804
-1.4445689017790269
-1.4323340139303307
-1.4454698998309206
-1.4322960418587973
-0.8612492526642156
-1.3835324312977342
-1.3615944833497093
-0.6112002633050213
-1.335973448235572
-1.2763175088568612
-1.274413334052334
-1.2814750905928645
-1.230745561883145
-0.7430169811570244
-1.2178734469941257
-1.1993078366976186
-0.23818948953345762
-0.40474458856716794
-1.196061535078377
-1.0616538796117168
0.3507047415058279
-0.9908310173428078
-1.0312351918206142
0.2750687970194472
-0.7333918117818673
-0.736796137135656
1.2284436009975954
-1.0169455571800863
-0.9890338012341007
-0.978300379919329
-0.6856421271172494
-0.9593599969839154
-0.9129382984348567
-0.9195692913728166
-0.9076664333817867
-0.869443484438967
-0.8916651126195324
-0.8727815884620698
0.4341189968735082
-0.8413333337593722
-0.8110632517503445
0.6860278525067676
-0.8113286416574688
-0.023009908271783053
-0.7825101950457283
-0.7855284946787526
-0.7616296358659564
-0.7886037737689674
-0.8186903413254162
-0.7703871423982354
0.4171924284893018
-0.8921323968744665
-0.9189413001475238
-1.0403073372893605
-1.064901907893742
-0.7838199438017321
-0.6458975631898305
0.7693683334822492
0.9098767962222987
-0.8690263155518528
0.7669618275669173
-0.9085813231939616
0.7534999001280215
0.3346269371691396
0.4169628742214674
-1.408266857936509
-1.0313244238804309
-0.8074675711307839
1.2631518738153102
-1.334742203469743
0.6919877721553039
-1.2307467959008767
1.3282228389262956
1.240838926614545
1.2494661523297104
1.3377549280408771
1.0458821786819386
0.7141779132827565
0.6972676096053868
0.738422243088356
-0.35164539187487315
1.1011341574625064
1.1785573637773168
-1.1149706609822174
-1.1140353125103144
-0.6874708026373102
-0.6811351395669496
0.656506730200621
0.7301945126991763
-1.210408416899527
-1.3108859788298097
-0.36992439248973363
-1.1637012270813443
0.8562858386328202
0.7123713302694737


==> output_bu_20240409/example9/nPred5/stepSize100.02/t_all.txt <==
19
0.0
0.00341
0.00171
0.00595
0.01324
0.02432
0.01878
0.03075
0.04703
0.06813
0.09459
0.12774
0.17011
0.22618
0.30358
0.41479
0.58007
0.83493
1.0


==> output_bu_20240409/example9/nPred5/stepSize100.02/t_nonsucc.txt <==
2
0.00341
0.02432


==> output_bu_20240409/example9/nPred5/stepSize100.02/t_succ.txt <==
17
0.0
0.00171
0.00595
0.01324
0.01878
0.03075
0.04703
0.06813
0.09459
0.12774
0.17011
0.22618
0.30358
0.41479
0.58007
0.83493
1.0

